Precoding Design for Multi-User MIMO Joint Communications and Sensing

We investigate precoding for multi-user (MU) multiple-input multiple-output (MIMO) joint communications and sensing (JCAS) systems, taking into account the potential interference between sensing and communication channels. We derive indicators for the sensing and communication performance, i.e., the detection probability and the communication signal-to-interference-and-noise ratio (SINR) for general input signals. Our results show that the use of the communication signal for sensing can prevent a loss in communication performance if channel interference occurs, while the kurtosis of the transmit alphabet of the communication signal limits the sensing performance. We present simulation results of example setups.

==> figures/betasweep_BER.txt <==
beta BER0 BER1 
0.0 0.020004861448711747 0.019931939718035974 
0.01 0.020216197483471948 0.019644380464917927 
0.02 0.021554666666666666 0.01913466666666666 
0.03 0.022636755591484786 0.019393694421988683 
0.04 0.026254358646756626 0.01986078948068884 
0.05 0.029501900433245604 0.019543896021050916 
0.06 0.033548958912082955 0.019373230679683606 
0.07 0.038526522073038305 0.019664468631656995 
0.08 0.028074703515459543 0.020060355781448547 
0.09 0.029356678604589487 0.02005968961400717 
0.1 0.030365022061772995 0.02001069661719479 
0.15 0.0394436844505244 0.01998873420777339 
0.2 0.04287158082637685 0.01976557988134614 
0.25 0.04847319067083433 0.01953193876733189 
0.3 0.0513624051277925 0.019552390913723294 
0.35 0.0476847811714928 0.019785799285997607 
0.4 0.0314446916719644 0.0197314049586777 
0.45 0.026032649353425225 0.019602971037725764 
0.5 0.01861152921915024 0.020223665795241486 
0.55 0.015248198665284068 0.019922363138443533 
0.6 0.013439345142243653 0.02018921095008047 
0.65 0.01279063559435148 0.02015429379888417 
0.7 0.010966955869751494 0.020474507283633286 
0.75 0.010396838199709657 0.020298972952626754 
0.8 0.009474423163527534 0.019956820048213197 
0.85 0.009115124394012047 0.019749880134249664 
0.9 0.008367039416289968 0.019983080868162945 
0.95 0.008084054061202328 0.01994498664339181 
0.99 0.008259504615957647 0.019964349376114104 
1.0 0.007314602899008232 0.01993133927866783 


==> figures/betasweep_BER_cb.txt <==
beta BER0 BER1 
0.0 0.01995605220140953 0.019958731945226016 
0.01 0.019855662965034215 0.019819711858539063 
0.02 0.020720291924480383 0.019091437939605493 
0.03 0.022683615819209024 0.01985337637880011 
0.04 0.02068347248983085 0.01919556840077069 
0.05 0.023976677772489297 0.01911523613094293 
0.06 0.02001431297709927 0.020072625106022063 
0.07 0.022508221939316786 0.02009998939104607 
0.08 0.019298876284816496 0.019968578580177865 
0.1 0.025741759723795637 0.019736203269137387 
0.2 0.018432945580960036 0.01950929268618798 
0.25 0.01957329885243253 0.019476321318894485 
0.3 0.019976292464775447 0.02030496511220667 
0.35 0.017546542196469783 0.019876334567305115 
0.4 0.016062879888117915 0.019837555806573093 
0.45 0.015117419423240047 0.020218405428329117 
0.5 0.014718213335483343 0.01991453680561156 
0.55 0.012219551282051266 0.019982638888888904 
0.6 0.011229239394901114 0.02060721464085477 
0.65 0.01223486669872309 0.019749425655820912 
0.7 0.010954717284645699 0.01992814820772676 
0.75 0.011633715986394538 0.019260204081632648 
0.8 0.00951929907648591 0.019995000920882994 
0.85 0.008589342530948368 0.020364428758589348 
0.9 0.008952509888242921 0.019252209922752256 
0.95 0.008299117086654345 0.019873601159326904 
0.99 0.006544364318355922 0.02024988773542541 
1.0 0.007120896160838441 0.01991765586568281 


==> figures/betasweep_BER_cb_t2.txt <==
beta BER0 BER1 
0.0 0.014790736013614136 0.014256275260582846 
0.01 0.014477659405310844 0.014675094079609902 
0.02 0.014422764227642243 0.014756097560975595 
0.03 0.015824015556635845 0.01430211202938475 
0.04 0.01765816808309728 0.014326183731282888 
0.05 0.014997217584863665 0.014374486578159401 
0.06 0.01926464289538496 0.01428686154834563 
0.07 0.01451617182732362 0.014689962588553707 
0.08 0.014936955708714006 0.014589677832986064 
0.09 0.014829270883118278 0.014867771228293747 
0.1 0.017481662591687014 0.014254541630517675 
0.15 0.014998007174172961 0.014782781984854526 
0.2 0.014572965162947538 0.014611762187617089 
0.25 0.014388808256732777 0.015224694941676081 
0.3 0.014150302832776546 0.014777696298106935 
0.35 0.013157472095077477 0.015167697208169378 
0.4 0.0132785652920962 0.015069265463917542 
0.45 0.012431461523917553 0.01498122788536857 
0.5 0.011901966922314378 0.015144519225752578 
0.55 0.011742363019233898 0.01471499380421315 
0.6 0.010815218844415886 0.01502633619421942 
0.65 0.009684176603287131 0.014743796326135983 
0.7 0.009482963080085394 0.014620391598808874 
0.75 0.008655091307909812 0.014726869103306145 
0.8 0.008119829732551598 0.014994779535780267 
0.85 0.007652211295609668 0.01457493685850933 
0.9 0.007203984844871891 0.014594759293113962 
0.95 0.006777217015140585 0.01448770327645596 
0.99 0.00634658281598538 0.014269397188852173 
1.0 0.006381065714663514 0.014672748909163036 


==> figures/betasweep_BER_comm.txt <==
beta BER0 BER1 
0.0 0.020824973918626116 0.020019795094026682 
0.01 0.02071727580099822 0.020027639134868214 
0.02 0.020832008057675988 0.020284669211195927 
0.03 0.020872374798061394 0.020131933225632725 
0.04 0.020751950497713195 0.0199636803874092 
0.05 0.020521959684955293 0.019861166733413427 
0.06 0.020766706052251532 0.020284889063935913 
0.07 0.020703825663266673 0.019780205070543233 
0.08 0.02044492086178601 0.020078344185061686 
0.09 0.02039366503752371 0.01983414790481533 
0.1 0.020284019220960514 0.019849131566937794 
0.15 0.019959752652060347 0.02006103736872966 
0.2 0.019492981184743824 0.02023512360093402 
0.25 0.018258157389635293 0.020038920878652167 
0.3 0.017883865106087304 0.0200831061942173 
0.35 0.01731537327436003 0.019789572443372205 
0.4 0.01580384360503645 0.02010735586481116 
0.45 0.01511898085089336 0.02032155543092168 
0.5 0.014233410834068289 0.02003260375744942 
0.55 0.013502919766418708 0.020073060821800937 
0.6 0.012454212454212438 0.02045220966084277 
0.65 0.011649531096410842 0.019844053027284064 
0.7 0.010720496562056897 0.019846429622495138 
0.75 0.009872938632062733 0.02016220600162208 
0.8 0.009427920685959296 0.019639603429796343 
0.85 0.008868489052087564 0.020299197606419156 
0.9 0.008262598761477696 0.02008461456331409 
0.95 0.007803460607973101 0.02019038603134532 
0.99 0.007518986001958106 0.019730888306739663 
1.0 0.0073467540075624616 0.01983410555466797 


==> figures/betasweep_BER_sensonly.txt <==
beta BER0 BER1 
0.0 0.019917784740633604 0.019671406764682264 
0.01 0.020290262172284634 0.019812734082397004 
0.02 0.021337882875734016 0.01966883563455535 
0.03 0.023692640345959803 0.019310749846507047 
0.04 0.026728240703395995 0.019999462235487098 
0.05 0.030424975307653285 0.020221029871065888 
0.06 0.034536290322580654 0.019889784946236555 
0.07 0.03987894033487932 0.020149097293189727 
0.08 0.04511212193759476 0.019898651344665202 
0.09 0.05143820644060568 0.019945617402431226 
0.1 0.05801076132348218 0.019656815504872027 
0.15 0.09411497204611721 0.01973089372174519 
0.2 0.1298084533797689 0.020017413329111916 
0.25 0.16388177208433413 0.01997064318121164 
0.3 0.19406788650225404 0.01979713603818614 
0.35 0.22167613863763708 0.0199658475412898 
0.4 0.2451959226899656 0.019890124437384166 
0.45 0.2648171734861753 0.01961736453855542 
0.5 0.2837924775099437 0.01980192733776462 
0.55 0.29901858117179525 0.01997878739058051 
0.6 0.3146985929005436 0.019793998507621785 
0.65 0.3266959648421893 0.02019709681715276 
0.7 0.33864471856874434 0.019679764725104132 
0.75 0.34798624238605336 0.019496954421340057 
0.8 0.35805394069708796 0.019783122295665062 
0.85 0.36623309875859883 0.020344745789515284 
0.9 0.37367301916380935 0.01999973420514048 
0.95 0.38102673768022377 0.0200599849365182 
0.99 0.3858411202513112 0.01970955461491361 
1.0 0.3867919961271583 0.019785111075251466 


==> figures/betasweep_Pd_comm.txt <==
beta detect_prob_29 detect_prob_bm29 detect_prob_bm_theo29 false_alarm_29 false_alarm_bm29 false_alarm_bm_theo29 
0.0 0.8842472434043884 0.8842472434043884 0.9300324320793152 0.00992978923022747 0.00992978923022747 0.0077429236844182014 
0.01 0.8806484341621399 0.8806484341621399 0.9296194314956665 0.009862012229859829 0.009862012229859829 0.0077429236844182014 
0.02 0.8818369507789612 0.8818369507789612 0.9300369620323181 0.009565754793584347 0.009565754793584347 0.0077429236844182014 
0.03 0.8841156959533691 0.8841156959533691 0.929836630821228 0.009776760824024677 0.009776760824024677 0.0077429236844182014 
0.04 0.8843996524810791 0.8843996524810791 0.9300368428230286 0.009498046711087227 0.009498046711087227 0.0077429236844182014 
0.05 0.8807136416435242 0.8807136416435242 0.9298165440559387 0.01088640745729208 0.01088640745729208 0.0077429236844182014 
0.06 0.8819435834884644 0.8819435834884644 0.9300103187561035 0.011002200655639172 0.011002200655639172 0.0077429236844182014 
0.07 0.8847771286964417 0.8847771286964417 0.9298742413520813 0.010397639125585556 0.010397639125585556 0.0077429236844182014 
0.08 0.8853234052658081 0.8853234052658081 0.9296659231185913 0.009445453993976116 0.009445453993976116 0.0077429236844182014 
0.09 0.8837102055549622 0.8837102055549622 0.930014431476593 0.010684400796890259 0.010684400796890259 0.0077429236844182014 
0.1 0.8833099603652954 0.8833099603652954 0.9299178719520569 0.009762427769601345 0.009762427769601345 0.0077429236844182014 
0.15 0.8820177316665649 0.8820177316665649 0.9299176335334778 0.01008322648704052 0.01008322648704052 0.0077429236844182014 
0.2 0.8813573122024536 0.8813573122024536 0.9299631714820862 0.009824870154261589 0.009824870154261589 0.0077429236844182014 
0.25 0.8809537887573242 0.8809537887573242 0.9298675656318665 0.009204365313053131 0.009204365313053131 0.0077429236844182014 
0.3 0.8839617967605591 0.8839617967605591 0.9298272132873535 0.010124316439032555 0.010124316439032555 0.0077429236844182014 
0.35 0.8821039795875549 0.8821039795875549 0.9298508763313293 0.009978960268199444 0.009978960268199444 0.0077429236844182014 
0.4 0.8816949725151062 0.8816949725151062 0.9298709630966187 0.010197157971560955 0.010197157971560955 0.0077429236844182014 
0.45 0.8820943236351013 0.8820943236351013 0.9300852417945862 0.010708566755056381 0.010708566755056381 0.0077429236844182014 
0.5 0.8791399598121643 0.8791399598121643 0.9301085472106934 0.009012806229293346 0.009012806229293346 0.0077429236844182014 
0.55 0.8797172904014587 0.8797172904014587 0.9297052621841431 0.0096901161596179 0.0096901161596179 0.0077429236844182014 
0.6 0.8827508687973022 0.8827508687973022 0.9298481941223145 0.010392102412879467 0.010392102412879467 0.0077429236844182014 
0.65 0.8813433051109314 0.8813433051109314 0.9297741651535034 0.009672989137470722 0.009672989137470722 0.0077429236844182014 
0.7 0.8840828537940979 0.8840828537940979 0.9298118948936462 0.009930525906383991 0.009930525906383991 0.0077429236844182014 
0.75 0.8812086582183838 0.8812086582183838 0.9300711154937744 0.01109817810356617 0.01109817810356617 0.0077429236844182014 
0.8 0.8829617500305176 0.8829617500305176 0.9301770925521851 0.009367352351546288 0.009367352351546288 0.0077429236844182014 
0.85 0.8826088905334473 0.8826088905334473 0.9299044013023376 0.009906572289764881 0.009906572289764881 0.0077429236844182014 
0.9 0.8818453550338745 0.8818453550338745 0.9298248887062073 0.009687643498182297 0.009687643498182297 0.0077429236844182014 
0.95 0.8825797438621521 0.8825797438621521 0.9298840761184692 0.009810006245970726 0.009810006245970726 0.0077429236844182014 
0.99 0.8835687637329102 0.8835687637329102 0.929955244064331 0.010185775347054005 0.010185775347054005 0.0077429236844182014 
1.0 0.8837181329727173 0.8837181329727173 0.9300461411476135 0.010232317261397839 0.010232317261397839 0.0077429236844182014 

==> figures/betasweep_Pd_sensonly.txt <==
beta detect_prob_29 detect_prob_bm29 detect_prob_bm_theo29 false_alarm_29 false_alarm_bm29 false_alarm_bm_theo29 
0.0 0.9092291593551636 0.9092291593551636 0.9372051954269409 0.010234268382191658 0.010234268382191658 0.0077429236844182014 
0.01 0.9087116718292236 0.9087116718292236 0.9371896386146545 0.00945428479462862 0.00945428479462862 0.0077429236844182014 
0.02 0.9124025106430054 0.9124025106430054 0.9371973872184753 0.009403886273503304 0.009403886273503304 0.0077429236844182014 
0.03 0.9108823537826538 0.9108823537826538 0.9372005462646484 0.009129507467150688 0.009129507467150688 0.0077429236844182014 
0.04 0.911738932132721 0.911738932132721 0.9372146129608154 0.011095060035586357 0.011095060035586357 0.0077429236844182014 
0.05 0.9100467562675476 0.9100467562675476 0.9371806979179382 0.010045223869383335 0.010045223869383335 0.0077429236844182014 
0.06 0.9110893607139587 0.9110893607139587 0.9371744394302368 0.010497636161744595 0.010497636161744595 0.0077429236844182014 
0.07 0.9096032977104187 0.9096032977104187 0.9371768832206726 0.010022494941949844 0.010022494941949844 0.0077429236844182014 
0.08 0.9109877347946167 0.9109877347946167 0.9371734857559204 0.009339826181530952 0.009339826181530952 0.0077429236844182014 
0.09 0.9114648103713989 0.9114648103713989 0.9371926188468933 0.009705448523163795 0.009705448523163795 0.0077429236844182014 
0.1 0.9109575152397156 0.9109575152397156 0.9371954798698425 0.009784344583749771 0.009784344583749771 0.0077429236844182014 
0.15 0.9116873145103455 0.9116873145103455 0.9371758103370667 0.010137220844626427 0.010137220844626427 0.0077429236844182014 
0.2 0.9106821417808533 0.9106821417808533 0.9371970891952515 0.009878024458885193 0.009878024458885193 0.0077429236844182014 
0.25 0.9116008877754211 0.9116008877754211 0.9372068643569946 0.010018233209848404 0.010018233209848404 0.0077429236844182014 
0.3 0.9110373258590698 0.9110373258590698 0.937204897403717 0.010075164027512074 0.010075164027512074 0.0077429236844182014 
0.35 0.9110614657402039 0.9110614657402039 0.9372099041938782 0.009798465296626091 0.009798465296626091 0.0077429236844182014 
0.4 0.910082221031189 0.910082221031189 0.9372110962867737 0.010055776685476303 0.010055776685476303 0.0077429236844182014 
0.45 0.9097187519073486 0.9097187519073486 0.9371902942657471 0.01020019594579935 0.01020019594579935 0.0077429236844182014 
0.5 0.9097883105278015 0.9097883105278015 0.937220573425293 0.010284983552992344 0.010284983552992344 0.0077429236844182014 
0.55 0.9114002585411072 0.9114002585411072 0.9371932148933411 0.009291637688875198 0.009291637688875198 0.0077429236844182014 
0.6 0.911541759967804 0.911541759967804 0.9371866583824158 0.010903519578278065 0.010903519578278065 0.0077429236844182014 
0.65 0.9112386107444763 0.9112386107444763 0.9371950030326843 0.00950627401471138 0.00950627401471138 0.0077429236844182014 
0.7 0.9094820618629456 0.9094820618629456 0.937180757522583 0.009171574376523495 0.009171574376523495 0.0077429236844182014 
0.75 0.9097787737846375 0.9097787737846375 0.9371894001960754 0.009990734048187733 0.009990734048187733 0.0077429236844182014 
0.8 0.9096927642822266 0.9096927642822266 0.9371997714042664 0.010179185308516026 0.010179185308516026 0.0077429236844182014 
0.85 0.9127175807952881 0.9127175807952881 0.9371898770332336 0.009911518543958664 0.009911518543958664 0.0077429236844182014 
0.9 0.9078237414360046 0.9078237414360046 0.9371556043624878 0.009762761183083057 0.009762761183083057 0.0077429236844182014 
0.95 0.9100439548492432 0.9100439548492432 0.9372131824493408 0.009535256773233414 0.009535256773233414 0.0077429236844182014 
0.99 0.9107345938682556 0.9107345938682556 0.9372010231018066 0.009970569051802158 0.009970569051802158 0.0077429236844182014 
1.0 0.9115568399429321 0.9115568399429321 0.9371951818466187 0.010010589845478535 0.010010589845478535 0.0077429236844182014 


==> figures/cs/SNRsweep_Pd.txt <==
SNR detect_prob_0 detect_prob_1 detect_prob_2 detect_prob_3 detect_prob_4 detect_prob_5 detect_prob_6 detect_prob_7 detect_prob_8 detect_prob_9 detect_prob_bm0 detect_prob_bm1 detect_prob_bm2 detect_prob_bm3 detect_prob_bm4 detect_prob_bm5 detect_prob_bm6 detect_prob_bm7 detect_prob_bm8 detect_prob_bm9 false_alarm_0 false_alarm_1 false_alarm_2 false_alarm_3 false_alarm_4 false_alarm_5 false_alarm_6 false_alarm_7 false_alarm_8 false_alarm_9 false_alarm_bm0 false_alarm_bm1 false_alarm_bm2 false_alarm_bm3 false_alarm_bm4 false_alarm_bm5 false_alarm_bm6 false_alarm_bm7 false_alarm_bm8 false_alarm_bm9 
0.10000000149011612 0.08791252970695496 0.13517415523529053 0.18821831047534943 0.21115945279598236 0.21812409162521362 0.2385532557964325 0.30016833543777466 0.34005671739578247 0.370439350605011 0.3921992778778076 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.02463330142199993 0.023797649890184402 0.0310711357742548 0.032659657299518585 0.037097129970788956 0.028565725311636925 0.037306878715753555 0.04001922905445099 0.03865206986665726 0.03983538597822189 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.11721022427082062 0.09097475558519363 0.1422957330942154 0.19424518942832947 0.22006098926067352 0.23191046714782715 0.25199103355407715 0.3131294846534729 0.3543608784675598 0.38668370246887207 0.4077827036380768 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.02045373059809208 0.0188728179782629 0.023922020569443703 0.02482789009809494 0.029588045552372932 0.021913835778832436 0.028202561661601067 0.02987556904554367 0.02935463935136795 0.028659489005804062 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.1373823881149292 0.09819023311138153 0.1535363644361496 0.20705778896808624 0.23927657306194305 0.24937690794467926 0.27004438638687134 0.33148717880249023 0.3752758502960205 0.4074311852455139 0.4280058443546295 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.016298137605190277 0.01453383918851614 0.016794780269265175 0.02009356953203678 0.023443719372153282 0.017780698835849762 0.02120593748986721 0.022291341796517372 0.020108120515942574 0.021804796531796455 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.16102619469165802 0.10698380321264267 0.16946564614772797 0.22589850425720215 0.25841617584228516 0.26748475432395935 0.29082614183425903 0.35131996870040894 0.39656558632850647 0.43016713857650757 0.45651522278785706 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.015222224406898022 0.012684189714491367 0.015073463320732117 0.016257723793387413 0.019150974228978157 0.012432043440639973 0.016567740589380264 0.01672973483800888 0.01616331748664379 0.016129355877637863 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.18873916566371918 0.1210888996720314 0.1824485957622528 0.24259543418884277 0.27948683500289917 0.29291510581970215 0.32026809453964233 0.3852519690990448 0.4244595766067505 0.4561203718185425 0.48631370067596436 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.012939813546836376 0.01031797006726265 0.011744122952222824 0.013190239667892456 0.01497888658195734 0.009936025366187096 0.01302703469991684 0.012881315313279629 0.012711694464087486 0.012632632628083229 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.22122162580490112 0.1352386325597763 0.20419329404830933 0.269419401884079 0.3051808178424835 0.31968939304351807 0.34842899441719055 0.4084571599960327 0.45062482357025146 0.4862263798713684 0.5156709551811218 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01195370964705944 0.008673878386616707 0.010372362099587917 0.01002164650708437 0.012719044461846352 0.008231444284319878 0.011214354075491428 0.010389454662799835 0.009377120062708855 0.009839409962296486 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.2592943608760834 0.15666134655475616 0.22768783569335938 0.2964763939380646 0.33518221974372864 0.35139235854148865 0.3805896043777466 0.4410409927368164 0.4876461625099182 0.5174388289451599 0.5450899600982666 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.010609706863760948 0.008445674553513527 0.008476100862026215 0.00946863740682602 0.010359683074057102 0.0071388352662324905 0.008865710347890854 0.008270736783742905 0.008291046135127544 0.008297927677631378 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.3039195239543915 0.17482545971870422 0.25716787576675415 0.32434001564979553 0.3698325455188751 0.3861602246761322 0.41903966665267944 0.48060527443885803 0.5188084244728088 0.5511645078659058 0.5725705027580261 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.010066172108054161 0.006393116433173418 0.007354557514190674 0.008228151127696037 0.009649000130593777 0.006452650297433138 0.007814060896635056 0.00737277464941144 0.0066200075671076775 0.006245120894163847 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.35622477531433105 0.20258638262748718 0.28275108337402344 0.35940420627593994 0.4032699763774872 0.4262901842594147 0.45556917786598206 0.5132817625999451 0.553318202495575 0.5864309668540955 0.6048604846000671 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.00966145284473896 0.006088616326451302 0.006939695216715336 0.006724169012159109 0.00751594128087163 0.0055101350881159306 0.006529292091727257 0.00642214622348547 0.0059405541978776455 0.00511948810890317 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.41753190755844116 0.22995400428771973 0.32072603702545166 0.39498546719551086 0.43937936425209045 0.45897507667541504 0.49347826838493347 0.5492907166481018 0.5872067809104919 0.6185680627822876 0.6377528309822083 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.00874174851924181 0.006423083133995533 0.0068002790212631226 0.006125788204371929 0.006679198704659939 0.004693140741437674 0.0052126143127679825 0.005462167784571648 0.004526330623775721 0.005192025564610958 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.489390105009079 0.26391202211380005 0.3542168140411377 0.42797547578811646 0.4774239957332611 0.4989358186721802 0.5309312343597412 0.5870983004570007 0.6212179064750671 0.6504339575767517 0.677533745765686 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008659669198095798 0.006181209348142147 0.0054109301418066025 0.0056635113433003426 0.006275400519371033 0.004268109332770109 0.004652375355362892 0.005093785468488932 0.004440108314156532 0.004072343930602074 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.5736152529716492 0.2978476583957672 0.39089617133140564 0.4647940695285797 0.5128536224365234 0.5378099083900452 0.5685807466506958 0.6219813823699951 0.6580272316932678 0.6828413605690002 0.7028051614761353 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.00979843270033598 0.004975720774382353 0.005457683000713587 0.0056742653250694275 0.005137673579156399 0.0038371605332940817 0.004750070162117481 0.004187354352325201 0.0036751488223671913 0.00354865868575871 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.6723358035087585 0.3349083960056305 0.42956438660621643 0.49817606806755066 0.5529883503913879 0.5762195587158203 0.6079604625701904 0.6587258577346802 0.687226414680481 0.7126588225364685 0.73069828748703 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008790330961346626 0.004786413628607988 0.00457012839615345 0.004387714434415102 0.0041928719729185104 0.003565452992916107 0.004459553863853216 0.0031020473688840866 0.0031032273545861244 0.003490644972771406 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.7880463004112244 0.3695964515209198 0.4703429341316223 0.5409574508666992 0.5894009470939636 0.6152108907699585 0.6431771516799927 0.6888436079025269 0.7211651802062988 0.7413442134857178 0.7591400146484375 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008077123202383518 0.00493543641641736 0.004897041711956263 0.004800353664904833 0.004002401605248451 0.0031996159814298153 0.00338351889513433 0.0033988445065915585 0.0023839096538722515 0.002919149585068226 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.9236708879470825 0.4106111228466034 0.5077197551727295 0.5726950764656067 0.6251853108406067 0.650568962097168 0.6831890344619751 0.7243751287460327 0.7501047253608704 0.7692477107048035 0.7843467593193054 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007203313522040844 0.004314563702791929 0.004317323211580515 0.0037937781307846308 0.002924674656242132 0.0030261403881013393 0.0032206440810114145 0.003007277613505721 0.002459655748680234 0.001913494081236422 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.0826367139816284 0.4503456950187683 0.5482599139213562 0.6131609082221985 0.6598562002182007 0.6804543137550354 0.7148249745368958 0.7523406744003296 0.7759926915168762 0.7929787635803223 0.8074970841407776 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0074468511156737804 0.004037496633827686 0.004136047791689634 0.003816563868895173 0.0025561146903783083 0.0025035550352185965 0.0024833614006638527 0.002167282160371542 0.0016015374567359686 0.00188880180940032 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.268960952758789 0.4926675260066986 0.5809390544891357 0.6489325761795044 0.6895312666893005 0.718178391456604 0.7456914782524109 0.7798623442649841 0.7990444898605347 0.8162488341331482 0.8319880962371826 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007025525439530611 0.0033433432690799236 0.003725439077243209 0.002905345754697919 0.0022258316166698933 0.0017466723220422864 0.0021513591054826975 0.0019610198214650154 0.001377218053676188 0.00200719409622252 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.4873520135879517 0.5244892835617065 0.6209338903427124 0.6813429594039917 0.7259054780006409 0.7440336346626282 0.7753926515579224 0.802710235118866 0.8214192986488342 0.8365122079849243 0.8506744503974915 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006643921602517366 0.003397872904315591 0.0030696247704327106 0.0021200424525886774 0.001936321030370891 0.0018062134040519595 0.0017211359227076173 0.0016784893814474344 0.0014450576854869723 0.001117563690058887 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.7433288097381592 0.5661073923110962 0.6554340124130249 0.7085340619087219 0.7467220425605774 0.7705059051513672 0.7967580556869507 0.8277161717414856 0.8415157794952393 0.8578395843505859 0.8645340800285339 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005613809917122126 0.0030530113726854324 0.0026108098682016134 0.0021646323148161173 0.001298675313591957 0.0015428697224706411 0.0014241014141589403 0.0014425099361687899 0.0010961415246129036 0.0007788161747157574 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.0433597564697266 0.6017805337905884 0.6856288909912109 0.7383872270584106 0.7791119813919067 0.7946126461029053 0.8231900930404663 0.8471746444702148 0.8612604141235352 0.8712342977523804 0.8836450576782227 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005398380570113659 0.0024683924857527018 0.00227554002776742 0.00199528387747705 0.001159281237050891 0.0011222220491617918 0.0014052839251235127 0.0012364391004666686 0.0007834943826310337 0.0005993047961965203 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.395026683807373 0.6363691091537476 0.7122928500175476 0.7640568017959595 0.8009486198425293 0.8154643177986145 0.8401840925216675 0.8662047982215881 0.8765769004821777 0.8873329162597656 0.8976229429244995 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.00475619500502944 0.002178431488573551 0.0020247783977538347 0.0013303501764312387 0.0007601824472658336 0.0008594843093305826 0.0008390267030335963 0.0013246893649920821 0.000643500650767237 0.0005987306940369308 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.807216167449951 0.663843035697937 0.7411404252052307 0.7849104404449463 0.8216589689254761 0.8368459343910217 0.8623258471488953 0.881634533405304 0.8930879235267639 0.9016360640525818 0.9071182608604431 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0032635245006531477 0.0018579933093860745 0.0016661377158015966 0.0014018785441294312 0.0005370569415390491 0.000657449068967253 0.0006193434819579124 0.0006398080731742084 0.00046054343692958355 0.00033970107324421406 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
3.2903449535369873 0.6961678266525269 0.7648379802703857 0.8123874068260193 0.8413368463516235 0.8566405177116394 0.8773401975631714 0.892595112323761 0.9067661762237549 0.911368727684021 0.9192274212837219 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003299867967143655 0.0014696113066747785 0.0012588418321684003 0.001079978421330452 0.00044043161324225366 0.0005593623500317335 0.000561752647627145 0.0005368113634176552 0.00024100257724057883 0.0004577752260956913 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
3.8566205501556396 0.7223380208015442 0.7869511842727661 0.8279629945755005 0.8543137907981873 0.8707868456840515 0.8899558186531067 0.9037352800369263 0.916776180267334 0.923133909702301 0.9297860264778137 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0023746807128190994 0.001058962196111679 0.0010392932454124093 0.00041992441401816905 0.0003419766144361347 0.00021995161660015583 0.00043961312621831894 0.00024103160831145942 0.00015986252401489764 0.00032030107104219496 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
4.5203537940979 0.7444712519645691 0.8095524311065674 0.8429425954818726 0.8706064820289612 0.8854602575302124 0.9059873223304749 0.9191644191741943 0.926999568939209 0.9304772019386292 0.936000645160675 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0013529645511880517 0.0008179061696864665 0.0006555032450705767 0.0005429646116681397 0.00017978066171053797 0.00022039229224901646 0.0002798768400680274 0.0002399328222963959 0.0001593974739080295 0.00028035324066877365 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
5.2983174324035645 0.7683520913124084 0.8243891596794128 0.8618996143341064 0.8826386332511902 0.8967603445053101 0.9157420992851257 0.927422285079956 0.9347670674324036 0.9396957755088806 0.9420107007026672 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0011177421547472477 0.0005201456369832158 0.0005009417654946446 0.0003215304750483483 5.9710997447837144e-05 7.932415610412136e-05 0.00017990644846577197 0.00016115386097226292 3.991776975453831e-05 9.984623466152698e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
6.210169315338135 0.7858192324638367 0.8417055010795593 0.8762312531471252 0.8949868679046631 0.909873902797699 0.9244813919067383 0.9340835213661194 0.9393417835235596 0.9459156394004822 0.951792299747467 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0010479222983121872 0.00040021611494012177 0.0004195636429358274 0.0002195126871811226 3.9846989238867536e-05 9.979044261854142e-05 0.00014009246660862118 7.997600914677605e-05 0.0 0.00010015022417064756 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
7.278953552246094 0.8041256070137024 0.8537589907646179 0.8870721459388733 0.9053337574005127 0.9158042073249817 0.9312346577644348 0.9423525333404541 0.948634684085846 0.9502968788146973 0.9548366665840149 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0005565494066104293 0.00024012966605369002 0.00025856238789856434 0.00013990206934977323 8.008007716853172e-05 2.0050929379067384e-05 9.943520853994414e-05 0.0 0.00010003401257563382 4.008578252978623e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
8.531679153442383 0.821355938911438 0.8716470003128052 0.8972360491752625 0.9170156121253967 0.9254505634307861 0.9390925765037537 0.9458887577056885 0.9541295170783997 0.955602765083313 0.9607052803039551 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0003610832500271499 0.0001803751802071929 0.00014081672998145223 2.0061790564795956e-05 4.008096220786683e-05 0.0 0.00010023856884799898 0.0 0.0 5.982531001791358e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
10.0 0.8373164534568787 0.8807410597801208 0.9059544801712036 0.9233991503715515 0.9338160753250122 0.9448621273040771 0.9525789022445679 0.9583232998847961 0.9601492881774902 0.9649924039840698 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.00028071863926015794 0.00012034418614348397 8.037131192395464e-05 0.00011974852532148361 2.010818207054399e-05 0.0 4.00328281102702e-05 0.0 1.9934614101657644e-05 3.9945673051988706e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> figures/cs/SNRsweep_Pd_cb.txt <==
SNR detect_prob_0 detect_prob_1 detect_prob_2 detect_prob_3 detect_prob_4 detect_prob_5 detect_prob_6 detect_prob_7 detect_prob_8 detect_prob_9 detect_prob_bm0 detect_prob_bm1 detect_prob_bm2 detect_prob_bm3 detect_prob_bm4 detect_prob_bm5 detect_prob_bm6 detect_prob_bm7 detect_prob_bm8 detect_prob_bm9 false_alarm_0 false_alarm_1 false_alarm_2 false_alarm_3 false_alarm_4 false_alarm_5 false_alarm_6 false_alarm_7 false_alarm_8 false_alarm_9 false_alarm_bm0 false_alarm_bm1 false_alarm_bm2 false_alarm_bm3 false_alarm_bm4 false_alarm_bm5 false_alarm_bm6 false_alarm_bm7 false_alarm_bm8 false_alarm_bm9 
0.10000000149011612 0.07455947250127792 0.15013881027698517 0.2120184600353241 0.23126931488513947 0.24654032289981842 0.2769991159439087 0.2784375250339508 0.31195539236068726 0.3280131220817566 0.3501582443714142 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0179994385689497 0.027717141434550285 0.038058213889598846 0.03393006697297096 0.03529435396194458 0.03806319087743759 0.03406127542257309 0.03806627169251442 0.037618495523929596 0.03685913607478142 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.11721022427082062 0.07827933877706528 0.15546487271785736 0.2215263396501541 0.23902498185634613 0.25351524353027344 0.2875005006790161 0.2916201651096344 0.3239886462688446 0.3384416103363037 0.36332350969314575 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.015033240430057049 0.022176451981067657 0.03026547282934189 0.026978489011526108 0.026227397844195366 0.029814762994647026 0.02509636990725994 0.0291478019207716 0.029405860230326653 0.028515122830867767 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.1373823881149292 0.0856616422533989 0.16658034920692444 0.23248611390590668 0.2540747821331024 0.264039546251297 0.2970471978187561 0.30567851662635803 0.33429551124572754 0.3551143705844879 0.3794090747833252 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013261169195175171 0.019037673249840736 0.02364175021648407 0.020586350932717323 0.019446775317192078 0.024171533063054085 0.019231153652071953 0.02211003191769123 0.0219854898750782 0.021908823400735855 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.16102619469165802 0.0939299687743187 0.18024440109729767 0.24832281470298767 0.2649323642253876 0.2874041795730591 0.31722259521484375 0.3248489499092102 0.3546020984649658 0.376338928937912 0.39429786801338196 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.011103359051048756 0.015084738843142986 0.02013382688164711 0.016100574284791946 0.015667779371142387 0.018519997596740723 0.015901800245046616 0.01656719669699669 0.017794234678149223 0.016216324642300606 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.18873916566371918 0.10929246246814728 0.1977614164352417 0.2641143202781677 0.283336341381073 0.30783864855766296 0.33147966861724854 0.3460463881492615 0.3782788813114166 0.3977698087692261 0.41842320561408997 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.010135134682059288 0.011588042601943016 0.015509763732552528 0.013711792416870594 0.012303267605602741 0.014737347140908241 0.0127069391310215 0.014274004846811295 0.013177983462810516 0.013382796198129654 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.22122162580490112 0.12246084958314896 0.21260443329811096 0.28938359022140503 0.3093387186527252 0.331672340631485 0.3579151928424835 0.3734831213951111 0.4005972146987915 0.424614816904068 0.4420262277126312 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008737108670175076 0.01053616963326931 0.012547703459858894 0.010628290474414825 0.011188309639692307 0.012705261819064617 0.009628061205148697 0.009560496546328068 0.012091802433133125 0.01030024141073227 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.2592943608760834 0.1417625993490219 0.2368415743112564 0.30959177017211914 0.33721211552619934 0.35585665702819824 0.38908591866493225 0.39275267720222473 0.4257691204547882 0.4456506371498108 0.47168415784835815 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008339849300682545 0.009055704809725285 0.012042881920933723 0.008433686569333076 0.009368528611958027 0.010620784014463425 0.007839668542146683 0.008772806264460087 0.009046792052686214 0.007952406071126461 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.3039195239543915 0.15961718559265137 0.26448920369148254 0.33782559633255005 0.3576645255088806 0.3823983073234558 0.4120902121067047 0.4205646514892578 0.4515315294265747 0.47317665815353394 0.49552208185195923 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007687841542065144 0.007770936470478773 0.009645023383200169 0.008379104547202587 0.007648832630366087 0.008950203657150269 0.007599670439958572 0.00799200776964426 0.008992516435682774 0.007079113740473986 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.35622477531433105 0.18179287016391754 0.29030901193618774 0.3674536943435669 0.3897680342197418 0.4111873507499695 0.4416513741016388 0.4526456594467163 0.4817674160003662 0.503168523311615 0.5259219408035278 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007704377174377441 0.007829508744180202 0.008242196403443813 0.007388473954051733 0.0066770934499800205 0.008226984180510044 0.0062125492841005325 0.007339081726968288 0.007563479244709015 0.007516542449593544 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.41753190755844116 0.21113555133342743 0.32008877396583557 0.3939278721809387 0.4198647439479828 0.44311413168907166 0.47071725130081177 0.48002398014068604 0.5078263282775879 0.5328579545021057 0.5558562874794006 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006882753223180771 0.007421187590807676 0.008779824711382389 0.006637079641222954 0.007404442876577377 0.007141280919313431 0.005083558615297079 0.006335351150482893 0.007289357483386993 0.0069339764304459095 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.489390105009079 0.23986783623695374 0.3493141233921051 0.43076860904693604 0.45416951179504395 0.4778977930545807 0.5010056495666504 0.5149069428443909 0.5393538475036621 0.5609765648841858 0.5803267955780029 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007011585868895054 0.007131553255021572 0.00797984004020691 0.005726184230297804 0.005479286890476942 0.006483433302491903 0.005479507148265839 0.005599373951554298 0.006713950075209141 0.005926875397562981 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.5736152529716492 0.27109888195991516 0.3851674199104309 0.4614844024181366 0.4799695611000061 0.5056096315383911 0.5319507122039795 0.5438141822814941 0.5688271522521973 0.5922057628631592 0.6105009913444519 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.00683818943798542 0.007343671750277281 0.006933790165930986 0.005754130892455578 0.0051910714246332645 0.006082725245505571 0.005056437104940414 0.006049921736121178 0.005811147857457399 0.004870259668678045 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.6723358035087585 0.30138856172561646 0.41976070404052734 0.4938655197620392 0.5131981372833252 0.5365312695503235 0.5667698979377747 0.5771103501319885 0.5997884273529053 0.6200919151306152 0.6379441022872925 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006598357576876879 0.005717151332646608 0.00704932538792491 0.00524892657995224 0.004945241846144199 0.005324792116880417 0.004473872482776642 0.004649857524782419 0.0054227556101977825 0.004955660086125135 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.7880463004112244 0.3420354127883911 0.45389389991760254 0.5248116254806519 0.5467469096183777 0.5626174807548523 0.5978520512580872 0.6067977547645569 0.6315092444419861 0.6499940156936646 0.6702026128768921 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0070206839591264725 0.006493506487458944 0.006586300674825907 0.0049413833767175674 0.00438017537817359 0.0053802295587956905 0.004378861282020807 0.004845656920224428 0.004880195017904043 0.004180568270385265 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.9236708879470825 0.3720462918281555 0.4886265993118286 0.5582613348960876 0.5841968655586243 0.59880131483078 0.6285467743873596 0.6339905858039856 0.6663662195205688 0.6792157888412476 0.699001133441925 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006556190084666014 0.005067398305982351 0.005845956038683653 0.004857487045228481 0.0041107917204499245 0.005326045677065849 0.003745169145986438 0.004373527131974697 0.004614186007529497 0.003944890573620796 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.0826367139816284 0.409578412771225 0.526979923248291 0.5986469388008118 0.6098484992980957 0.6329283118247986 0.660136878490448 0.66940838098526 0.6896454691886902 0.7093201875686646 0.7266743779182434 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006045852787792683 0.00525222672149539 0.006057466380298138 0.003991697449237108 0.004063413478434086 0.004317927174270153 0.0035604885779321194 0.003652767511084676 0.004249944817274809 0.004011070355772972 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.268960952758789 0.45063477754592896 0.5577625632286072 0.6289639472961426 0.6475884318351746 0.6610832214355469 0.686496913433075 0.69233238697052 0.7162429094314575 0.7361998558044434 0.7542062997817993 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005791118834167719 0.005109503865242004 0.004747215658426285 0.0037068205419927835 0.003607925260439515 0.004273590166121721 0.0028881009202450514 0.0036051191855221987 0.003393823280930519 0.0031980369240045547 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.4873520135879517 0.48723894357681274 0.586950421333313 0.6594887375831604 0.6748776435852051 0.695019543170929 0.7151389122009277 0.720939576625824 0.7440444231033325 0.758726954460144 0.7786008715629578 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005583908874541521 0.004335490986704826 0.004488777834922075 0.0031107920221984386 0.003712204284965992 0.0037523452192544937 0.002470611594617367 0.003234243020415306 0.002737809671089053 0.0023374755401164293 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.7433288097381592 0.5263814330101013 0.6198735237121582 0.686333417892456 0.703107476234436 0.7189837098121643 0.7406023144721985 0.7433395981788635 0.7635606527328491 0.7856541275978088 0.7988338470458984 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005112596321851015 0.004184517078101635 0.0041942959651350975 0.0034161738585680723 0.0033696370664983988 0.002982326317578554 0.0023363553918898106 0.0025693525094538927 0.002534019760787487 0.002103281207382679 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.0433597564697266 0.5548537969589233 0.6551049947738647 0.7165395021438599 0.7262551784515381 0.7468336820602417 0.761300802230835 0.7677656412124634 0.7899057865142822 0.804783821105957 0.8174766302108765 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0037624831311404705 0.0035476628690958023 0.0041461363434791565 0.0025507642421871424 0.0022590511944144964 0.002785684075206518 0.0017649064539000392 0.0019519459456205368 0.0016670349286869168 0.0020408572163432837 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.395026683807373 0.5910673141479492 0.6869240403175354 0.7420923709869385 0.7545519471168518 0.7681282162666321 0.7825328707695007 0.7938462495803833 0.8080652356147766 0.8223900198936462 0.84064120054245 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0037578288465738297 0.003347213612869382 0.0033241768833249807 0.0024202330969274044 0.0023844533134251833 0.002274904167279601 0.0015954052796587348 0.00195679091848433 0.0015975716523826122 0.001559033407829702 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.807216167449951 0.6220865249633789 0.7095292806625366 0.7621756792068481 0.778419554233551 0.7912418842315674 0.8038881421089172 0.8112176656723022 0.8294835686683655 0.8432410955429077 0.8529973030090332 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003695565275847912 0.002253883983939886 0.003014874644577503 0.0019213834311813116 0.0019047618843615055 0.0017744636861607432 0.0010191235924139619 0.0016117157647386193 0.0010570402955636382 0.0013743650633841753 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
3.2903449535369873 0.6511790752410889 0.736957848072052 0.7791958451271057 0.7995455861091614 0.8078180551528931 0.8228970170021057 0.8249472379684448 0.8440150022506714 0.859046459197998 0.865947961807251 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025398475117981434 0.002221332862973213 0.0020395920146256685 0.001605651923455298 0.0010769629152491689 0.0013687876053154469 0.0009244744433090091 0.001456591533496976 0.0010226588929072022 0.0008384237880818546 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
3.8566205501556396 0.6795408129692078 0.7636240720748901 0.8055583238601685 0.8166369199752808 0.8286747932434082 0.8400842547416687 0.8402790427207947 0.8612796664237976 0.8701894283294678 0.8796586394309998 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002448717365041375 0.0013851806288585067 0.0019391855457797647 0.0007984191179275513 0.0007962575764395297 0.0009370950283482671 0.0008429503068327904 0.0007989613222889602 0.0007021063356660306 0.0005378486239351332 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
4.5203537940979 0.7029665112495422 0.7807746529579163 0.8235658407211304 0.8356131315231323 0.8470214605331421 0.8511406183242798 0.8589363694190979 0.8746504187583923 0.8866230845451355 0.8924834728240967 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0014197444543242455 0.000956747040618211 0.0011418497888371348 0.000560044776648283 0.0008615853148512542 0.0007421969203278422 0.0004994206828996539 0.0005406487616710365 0.0003001140430569649 0.0004798368609044701 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
5.2983174324035645 0.7296686768531799 0.7976352572441101 0.8421199321746826 0.8491391539573669 0.8607330918312073 0.8660715818405151 0.8730384111404419 0.8839321136474609 0.896975040435791 0.9037413001060486 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0012802304700016975 0.0006786427111364901 0.0008024394046515226 0.0006208194536156952 0.0005987665499560535 0.0003597625473048538 0.0004196642548777163 0.00030060121207498014 0.0003412421210668981 0.00030037848046049476 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
6.210169315338135 0.7499098777770996 0.816865086555481 0.8553040623664856 0.8656590580940247 0.8732535243034363 0.8802769184112549 0.8844912648200989 0.8990514874458313 0.906516969203949 0.9155406951904297 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0008789101266302168 0.0004404933424666524 0.0008379386854358017 0.0004384304047562182 0.0003397146356292069 0.0003007458581123501 0.00027944668545387685 0.000260960339801386 0.000259325752267614 9.976455476135015e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
7.278953552246094 0.772178590297699 0.8315325975418091 0.8667294979095459 0.8776373863220215 0.8868056535720825 0.8903206586837769 0.8959445357322693 0.9085113406181335 0.9159253239631653 0.9211254715919495 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0003620637580752373 0.00048157956916838884 0.00039877177914604545 0.0002991623478010297 0.000259600201388821 0.00019960079225711524 0.00014008684956934303 0.00018014051602222025 9.98163377516903e-05 9.972873522201553e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
8.531679153442383 0.7882907390594482 0.8449788093566895 0.8799089193344116 0.8885005116462708 0.8952205777168274 0.8995683193206787 0.9065656661987305 0.915569543838501 0.9232274293899536 0.927725076675415 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.00031920199398882687 0.0003188457922078669 0.00018022347649093717 0.00013937559560872614 0.00010009609104599804 0.00010006804950535297 0.00012070491357007995 8.033257472561672e-05 2.0038474758621305e-05 4.003603316959925e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
10.0 0.8040848970413208 0.8574331402778625 0.8890382051467896 0.8973830342292786 0.9025046825408936 0.9087547659873962 0.9137796759605408 0.924563467502594 0.9299083352088928 0.937131404876709 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001598082308191806 0.00010038950858870521 5.983724258840084e-05 0.00013984058750793338 8.023428381420672e-05 0.00010006003867601976 4.006490416941233e-05 5.9859929024241865e-05 2.002523251576349e-05 5.9820536989718676e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> figures/hist_data.txt <==
bin1 v1 bin2 v2 
1.3127424085047693e-05 473.652141926647 4.452380432122156e-05 375.4699551754578 
2.625484817009529e-05 488.8874233271925 8.904760864244312e-05 379.9619343099693 
0.0001115831047229054 504.12270472773804 0.00011130951080305247 384.4539134444808 
0.00017065651310561937 519.3579861282835 0.00017809521728488623 388.94589257899236 
0.00034787673825376254 534.5932675288291 0.000200357119445497 393.43787171350385 
0.00081390029327296 549.8285489293746 0.0004452380432122156 397.92985084801535 
0.0011552133194841928 565.06383032992 0.0004452380432122099 402.42182998252684 
0.0016606191467585269 580.2991117304656 0.0008904760864244312 406.9138091170384 
0.0022644806546707353 595.5343931310111 0.0012689284231548143 411.4057882515499 
0.002769886481945053 610.7696745315566 0.002025833096615581 415.8977673860614 
0.0033081108694320064 626.0049559321021 0.0020480949987761654 420.3897465205729 
0.0038988449532591503 641.2402373326477 0.0030498805960036766 424.88172565508444 
0.0044108144925760085 656.4755187331932 0.00429654711699788 429.37370478959593 
0.004437069340746137 671.7108001337388 0.005276070812064754 433.86568392410743 
0.0045945984297666755 686.9460815342842 0.005899404072561856 438.3576630586189 
0.004588034717724152 702.1813629348297 0.007101546789234749 442.8496421931304 
0.00444363305278866 717.4166443353753 0.008548570429674537 447.341621327642 
0.0043386136601082466 732.6519257359207 0.009906546461471795 451.83360046215347 
0.0031965277647091014 747.8872071364663 0.010596665428450596 456.32557959666497 
0.003235910036964244 763.1224885370118 0.012488927112102647 460.8175587311765 
0.003032434963646006 778.3577699375574 0.012756069938029975 465.309537865688 
0.002494210576159071 793.5930513381029 0.012577974720745089 469.8015170001995 
0.0019625499007146227 808.8283327386483 0.012934165155314861 474.293496134711 
0.0018181482357791123 824.0636141391939 0.012466665209941876 478.7854752692225 
0.0012405415760370023 839.2988955397393 0.012422141405620814 483.27745440373405 
0.0011289584713140973 854.5341769402849 0.011531665319196383 487.76943353824555 
0.0008664099896131445 869.7694583408304 0.011375832004072108 492.26141267275705 
0.000702317188550049 885.0047397413759 0.010841546352217448 496.75339180726854 
0.0005907340838271439 900.2400211419215 0.008860237059922978 501.24537094178004 
0.0004397687068490994 915.475302542467 0.00716833249571667 505.7373500762916 
0.00032162189008366727 930.7105839430125 0.006945713474110562 510.2293292108031 
0.00035444045029628905 945.945865343558 0.005498689833670792 514.7213083453146 
0.00022972992148833377 961.1811467441034 0.005075713692619321 519.2132874798261 
0.0001444016649355241 976.416428144649 0.003984880486749279 523.7052666143376 
0.00017065651310561937 991.6517095451945 0.0031611901068067704 528.1972457488491 
0.00011814681676542968 1006.8869909457401 0.0029385710852005854 532.6892248833606 
3.281856021261936e-05 1022.1222723462855 0.0018699997814912816 537.1812040178721 
3.281856021261862e-05 1037.357553746831 0.0014692855426003298 541.6731831523837 
6.56371204252392e-05 1052.5928351473767 0.0010908332058699143 546.1651622868951 
3.281856021261911e-05 1067.828116547922 0.0007791665756213673 550.6571414214067 
0.0 1083.0633979484676 0.0005120237496940544 555.1491205559182 
1.3127424085047645e-05 1098.2986793490131 0.0004897618475334309 559.6410996904297 
1.9691136127571467e-05 1113.5339607495587 0.000311666630248547 564.1330788249412 
6.56371204252392e-06 1128.7692421501042 0.00024488092376672165 568.6250579594528 
0.0 1144.0045235506495 0.00013357141296366297 573.1170370939642 
6.56371204252392e-06 1159.2398049511953 0.00011130951080305247 577.6090162284758 
6.5637120425237245e-06 1174.4750863517406 4.4523804321222114e-05 582.1009953629873 
6.56371204252392e-06 1189.7103677522864 6.678570648183318e-05 586.5929744974987 
6.563712042523823e-06 1204.9456491528317 2.2261902160610494e-05 591.0849536320102 
6.563712042523823e-06 1220.1809305533773 2.2261902160610494e-05 595.5769327665217 


==> figures/hist_data2.txt <==
bin1 v1 bin2 v2 
6.112426398143489e-06 657.0741043937667 2.6441583253602364e-05 579.2360337313137 
6.112426398143489e-06 673.4342195896523 0.0 586.79987732123 
1.2224852796287062e-05 689.794334785538 1.3220791626801182e-05 594.3637209111465 
6.112426398143489e-06 706.1544499814236 1.3220791626800985e-05 601.9275645010629 
1.2224852796286977e-05 722.5145651773092 6.610395813400592e-05 609.4914080909793 
4.889941118514791e-05 738.8746803731949 1.3220791626800985e-05 617.0552516808957 
7.334911677772187e-05 755.2347955690806 0.00010576633301440945 624.6190952708122 
0.00017726036554616118 771.5949107649662 0.00033051979067002455 632.1829388607285 
0.000275059187916457 787.9550259608519 0.0003040782074164272 639.746782450645 
0.0005623432286292048 804.3151411567376 0.0005288316650720474 647.3106260405614 
0.0008740769749345189 820.6752563526231 0.000766805914354457 654.8744696304777 
0.0012224852796286977 837.0353715485088 0.0012824167877997146 662.4383132203942 
0.001601455716313594 853.3954867443945 0.0017980276612449338 670.0021568103106 
0.0022188107825260863 869.7556019402801 0.0023400801179438093 677.566000400227 
0.002677242762386848 886.1157171361658 0.003344860281580699 685.1298439901434 
0.0033434972397844887 902.4758323320515 0.003794367196891882 692.6936875800598 
0.0036491185596916886 918.8359475279372 0.004812368152155558 700.2575311699762 
0.003789704366848963 935.1960627238227 0.005116446359572057 707.8213747598927 
0.004040313849172846 951.5561779197084 0.00614766810646255 715.3852183498091 
0.00394251502680255 967.916293115594 0.006570733438520088 722.9490619397254 
0.004156449950737572 984.2764083114797 0.007284656186367451 730.5129055296419 
0.003899728042015573 1000.6365235073654 0.008170449225363008 738.0767491195583 
0.003820266498839654 1016.9966387032509 0.007972137350961113 745.6405927094747 
0.003129562315849488 1033.3567538991367 0.008104345267229123 753.2044362993911 
0.0029584143767014282 1049.7168690950223 0.008077903683975401 760.7682798893075 
0.0027078048943775844 1066.076984290908 0.007866371017946586 768.3321234792239 
0.0024877575440444173 1082.4370994867936 0.0072582146031138495 775.8959670691404 
0.001888739757026325 1098.7972146826792 0.006914474020817018 783.4598106590568 
0.0013997456451748686 1115.157329878565 0.006306317605984069 791.0236542489731 
0.0014180829243692795 1131.5174450744505 0.005645278024644105 798.5874978388896 
0.0010452249140825438 1147.8775602703363 0.004243874112203116 806.151341428806 
0.000886301827730812 1164.2376754662218 0.0036489384889971262 813.7151850187224 
0.0006540296246013487 1180.5977906621074 0.0030143404909106697 821.2790286086388 
0.0004828816854533323 1196.9579058579932 0.002511950409092187 828.8428721985551 
0.0004889941118514825 1213.318021053879 0.0020624434937809534 836.4067157884716 
0.0003239585991016072 1229.6781362497645 0.0015732742035893406 843.9705593783881 
0.00018948521834244946 1246.03825144565 0.0011898712464121063 851.5344029683044 
0.0002017100711387337 1262.3983666415356 0.0009122346222492816 859.0982465582208 
0.00012224852796286894 1278.7584818374214 0.0005684940399524423 866.6620901481372 
6.112426398143531e-05 1295.1185970333072 0.0003834029571772285 874.2259337380536 
4.889941118514825e-05 1311.4787122291928 0.0004759484985648426 881.7897773279701 
4.2786984787004724e-05 1327.8388274250783 0.00033051979067002954 889.3536209178865 
2.4449705592573785e-05 1344.1989426209639 9.254554138760688e-05 896.9174645078028 
4.278698478700412e-05 1360.5590578168496 0.00010576633301440945 904.4813080977193 
4.2786984787004724e-05 1376.9191730127354 5.288316650720394e-05 912.0451516876357 
6.112426398143531e-06 1393.279288208621 3.966237488040354e-05 919.6089952775521 
1.833727919443034e-05 1409.6394034045065 0.0 927.1728388674685 
2.4449705592574124e-05 1425.9995186003923 1.3220791626800985e-05 934.7366824573849 
6.112426398143446e-06 1442.3596337962779 0.0 942.3005260473013 
6.112426398143531e-06 1458.7197489921637 1.3220791626801182e-05 949.8643696372178 


==> figures/mimo/SNRsweep_BER.txt <==
SNR BERmimo0 BERmimo1 
1.0 0.17662999999999995 0.303115 
1.289272665977478 0.146445 0.23435499999999998 
1.6622241735458374 0.12195 0.17294499999999996 
2.1430606842041016 0.09683499999999995 0.12546000000000002 
2.7629897594451904 0.07737499999999997 0.09247500000000003 
3.562248468399048 0.06293500000000002 0.06930000000000003 
4.592709064483643 0.048545000000000005 0.053964999999999985 
5.921255111694336 0.03947500000000004 0.04202499999999998 
7.634113311767578 0.03187499999999999 0.03360999999999997 
9.842453002929688 0.025040000000000007 0.027014999999999956 
12.689608573913574 0.019535000000000025 0.020884999999999987 
16.360366821289062 0.015044999999999975 0.016784999999999994 
21.092981338500977 0.012055000000000038 0.013054999999999983 
27.194612503051758 0.009075 0.010264999999999969 
35.0612678527832 0.0070149999999999935 0.00795499999999999 
45.203529357910156 0.005589999999999984 0.006230000000000013 
58.279701232910156 0.003990000000000049 0.0046800000000000175 
75.13842010498047 0.0037249999999999783 0.003720000000000001 
96.8739013671875 0.0026149999999999785 0.002904999999999991 
124.89688873291016 0.0022199999999999998 0.0024599999999999622 
161.0261993408203 0.0016100000000000003 0.0019500000000000073 
207.6066131591797 0.0012549999999999506 0.0014000000000000123 
267.66162109375 0.0008750000000000147 0.0009750000000000036 
345.08892822265625 0.0007150000000000212 0.0007699999999999929 
444.9137878417969 0.0006499999999999839 0.0006899999999999684 
573.6151733398438 0.00039999999999995595 0.0005849999999999467 
739.5467529296875 0.00036999999999998145 0.0003249999999999642 
953.4776611328125 0.0003350000000000297 0.00031000000000003247 
1229.292236328125 0.00019999999999997797 0.00020999999999998797 
1584.893310546875 0.00017000000000000348 0.00017000000000000348 


==> figures/mimo/SNRsweep_BER_16QAM.txt <==
SNR BERmimo0 BERmimo1 
1.0 0.288105 0.27227999999999997 
1.289272665977478 0.24672000000000002 0.2307975 
1.6622241735458374 0.2062525 0.19656500000000002 
2.1430606842041016 0.17389249999999998 0.17007 
2.7629897594451904 0.14590250000000002 0.1458325 
3.562248468399048 0.12386000000000003 0.12349000000000002 
4.592709064483643 0.10404000000000002 0.1051475 
5.921255111694336 0.08720249999999999 0.0884025 
7.634113311767578 0.0722025 0.0722825 
9.842453002929688 0.0592 0.059755 
12.689608573913574 0.048034999999999994 0.048447500000000004 
16.360366821289062 0.039022500000000016 0.03886499999999998 
21.092981338500977 0.031084999999999974 0.031277500000000014 
27.194612503051758 0.024575000000000014 0.02513500000000002 
35.0612678527832 0.01927999999999999 0.019799999999999984 
45.203529357910156 0.015179999999999999 0.015707500000000013 
58.279701232910156 0.011840000000000017 0.011965000000000003 
75.13842010498047 0.009112499999999996 0.009470000000000006 
96.8739013671875 0.007539999999999991 0.007754999999999984 
124.89688873291016 0.005880000000000024 0.00571499999999997 
161.0261993408203 0.00462499999999999 0.004392499999999994 
207.6066131591797 0.0033299999999999996 0.0032899999999999874 
267.66162109375 0.0028025000000000133 0.002732499999999971 
345.08892822265625 0.0021050000000000235 0.0020550000000000013 
444.9137878417969 0.0015624999999999944 0.0016349999999999976 
573.6151733398438 0.0012449999999999684 0.0012224999999999875 
739.5467529296875 0.0009349999999999914 0.0010225000000000095 
953.4776611328125 0.0007624999999999993 0.0007899999999999852 
1229.292236328125 0.0006224999999999981 0.0005849999999999744 
1584.893310546875 0.0005200000000000204 0.0004325000000000023 


==> figures/mimo/beampattern.txt <==
angles Ephi0 Ephi1 sum 
-180.0 1.7495822508210088 0.17093540832769658 1.9213253194665711 
-179.0 1.8096551647292254 0.11539234544757128 1.9254987431041426 
-178.0 1.728049535068103 0.08273527446190415 1.8109099324178104 
-177.00000000000006 1.5787106934125574 0.0627835426281217 1.6413352651846482 
-176.00000000000006 1.4469838071033747 0.05065502156061542 1.4972286612997718 
-175.00000000000006 1.3888471631166484 0.046381789904107275 1.4345900606661919 
-174.00000000000006 1.4063788773793744 0.055440718742712745 1.460971704170103 
-173.00000000000006 1.4506979569176375 0.08978778332141164 1.5394516455099525 
-172.0000000000001 1.4495526141387842 0.16750503516308488 1.6158643655404634 
-171.0000000000001 1.3448212430099842 0.3090698549329975 1.6525714450052442 
-170.0000000000001 1.121316896129418 0.5297936294037107 1.6497110221552138 
-169.0000000000001 0.8138195726192405 0.8303937553636799 1.6428072949144654 
-168.00000000000014 0.49070824132606433 1.1895922995260515 1.6789966907625924 
-167.00000000000017 0.22376404898509292 1.5628536973089593 1.7855519851544124 
-166.00000000000017 0.05922129069653868 1.8894898936695435 1.9480164467139514 
-165.00000000000017 0.0028996746235932774 2.1070638838132685 2.10972580401991 
-164.00000000000017 0.024247847521734565 2.168770596830044 2.1932381296730137 
-163.0000000000002 0.07491282181978953 2.05778705266223 2.1332795698409446 
-162.0000000000002 0.11155014852954916 1.7933043221467881 1.905622839609515 
-161.00000000000023 0.11229294280647978 1.4258477977379695 1.538905985877268 
-160.00000000000023 0.08087103756209142 1.0233682051508055 1.1048505714373194 
-159.00000000000023 0.0388924446232078 0.6528528686198841 0.6921368225661124 
-158.00000000000026 0.011926039844951861 0.36358564227627305 0.37571136750130213 
-157.00000000000026 0.01666444958267662 0.17723521735735606 0.19400238932646127 
-156.00000000000026 0.05451932462900381 0.08719971114758401 0.14183789774284014 
-155.00000000000028 0.11309088785778944 0.06627122883431587 0.1795803652886399 
-154.00000000000028 0.17323176206732255 0.07901754057338325 0.25259183349702474 
-153.0000000000003 0.2175179145383532 0.09420431097969156 0.3121547441049322 
-152.0000000000003 0.23629207779051664 0.09328151141171342 0.3300246492187853 
-151.0000000000003 0.22937936887764943 0.07292601163439938 0.30269794340889505 
-150.00000000000034 0.20385957699271076 0.04197099761229741 0.24610850865398018 
-149.00000000000034 0.16982389117544983 0.014872980486293265 0.18483709135549162 
-148.00000000000037 0.13635582183545567 0.004619625004546401 0.140984537138037 
-147.00000000000037 0.10924067412404305 0.01759973563104957 0.12674138418620035 
-146.0000000000004 0.09072831028814919 0.05179060942043038 0.14233652403054484 
-145.0000000000004 0.08069205583690589 0.09822622013641645 0.17866967784123253 
-144.00000000000043 0.07812436265519 0.14461637071969413 0.22243424291860886 
-143.00000000000043 0.08210674998355769 0.1795020771528485 0.26124895025283856 
-142.00000000000043 0.09193289184783407 0.1954890233588368 0.2870165029043799 
-141.00000000000045 0.10660799082240141 0.19070517158378494 0.2968783724452251 
-140.00000000000045 0.12424201434057722 0.16837899772495873 0.2921816736178079 
-139.00000000000048 0.14182379504176332 0.13505073552430852 0.2764600350708217 
-138.00000000000048 0.15559660881032183 0.09824099603166357 0.25347540042875477 
-137.00000000000048 0.1619259534247947 0.06438059231001785 0.22601600012306278 
-136.0000000000005 0.1583169289142593 0.03753901168279051 0.19564476594310534 
-135.0000000000005 0.14418484091083675 0.019120951592506392 0.16316991429174543 
-134.0000000000005 0.12109870851746236 0.008370755929219945 0.12939584934715054 
-133.00000000000054 0.09242731707014473 0.0033255301440988042 0.09572391329868704 
-132.00000000000054 0.06252512980183969 0.0018167694183022522 0.06433992774745712 
-131.00000000000054 0.0357261143245007 0.002209279339086803 0.037945743389502816 
-130.00000000000057 0.01543672999846939 0.0037248210946867265 0.019174155412927586 
-129.00000000000057 0.003548497847391076 0.006361232429880855 0.009919019511675911 
-128.00000000000057 0.00026758459756159403 0.010536750992778114 0.010808152189928212 
-127.0000000000006 0.004332414894889005 0.016640970167823788 0.020971575122545688 
-126.0000000000006 0.013498335884692007 0.024660827057842245 0.03815238765487127 
-125.00000000000063 0.025128684391194908 0.0339923733689063 0.059110097635280516 
-124.00000000000063 0.036742183974453314 0.0434738799776764 0.08020161691325382 
-123.00000000000065 0.04641169400948321 0.051607650391105035 0.0980021364109675 
-122.00000000000065 0.052968107185901496 0.05689291073529755 0.10984198448103569 
-121.00000000000068 0.05601713284580443 0.05817614679716051 0.11417362110252102 
-120.00000000000068 0.05581402510182418 0.054935247420618095 0.11073028987356377 
-119.00000000000068 0.053058023742194954 0.04744120267229378 0.10048195612772594 
-118.0000000000007 0.04866672554547504 0.03677545930465218 0.08542693302541682 
-117.00000000000071 0.04357681134451296 0.02471310115592008 0.06827582199069669 
-116.00000000000072 0.03859846760773788 0.013505534188435237 0.05208877249454418 
-115.00000000000072 0.034332316178278144 0.005608581233225739 0.039920734104308686 
-114.00000000000075 0.031143438994183217 0.0034031865764359618 0.03451642926057262 
-113.00000000000075 0.029178644876467538 0.008948748980435338 0.03808115900750844 
-112.00000000000078 0.02841017974207658 0.023796861081234466 0.05213838436424694 
-111.00000000000078 0.028690273497724163 0.04887934074233875 0.07747234700202846 
-110.00000000000078 0.029804522971447416 0.08447163645957183 0.1141448153799718 
-109.00000000000081 0.03151655379900654 0.13022273919332433 0.1615695506985308 
-108.00000000000081 0.03360053596952261 0.18523640892190152 0.21862590207004498 
-107.00000000000082 0.035861301252278786 0.24818578081441728 0.2837933711991291 
-106.00000000000084 0.03814381764168682 0.3174436586961841 0.3552912324676037 
-105.00000000000085 0.04033471349865626 0.39121316332398903 0.43121058486698477 
-104.00000000000085 0.04235867202321061 0.46764696499782193 0.5096298946162912 
-103.00000000000087 0.04417213968206157 0.5449472911936637 0.5887086646160896 
-102.00000000000088 0.04575618194517027 0.6214426536004976 0.6667570051201378 
-101.00000000000088 0.04710967669456097 0.6956403985127195 0.742281393328655 
-100.00000000000091 0.04824348156805996 0.7662565642753145 0.8140087337931531 
-99.00000000000091 0.0491758000908681 0.8322261020954486 0.8808919927914846 
-98.00000000000094 0.049928708181294135 0.8926973624725 0.9421012634776273 
-97.00000000000094 0.05052566480365277 0.9470150091772088 0.9970042420428512 
-96.00000000000094 0.050989783951071684 0.9946953577021403 1.0451398852569571 
-95.00000000000097 0.0513426553486462 1.035397700576117 1.086188596938817 
-94.00000000000097 0.05160353990827702 1.068894609953714 1.1199417589977678 
-93.00000000000098 0.05178881300866956 1.0950435997174512 1.1462728623982616 
-92.000000000001 0.051911572102156654 1.1137619542033053 1.165111962379882 
-91.00000000000101 0.05198135932146198 1.125006028668425 1.1764247147392561 
-90.00000000000101 0.05200397337716673 1.1287559136502718 1.1801968606253948 
-89.00000000000104 0.05198135932146229 1.125006028668441 1.1764247147392581 
-88.00000000000104 0.05191157210215567 1.113761954203334 1.1651119623798822 
-87.00000000000104 0.05178881300867031 1.095043599717501 1.146272862398264 
-86.00000000000107 0.051603539908276125 1.0688946099537728 1.1199417589977791 
-85.00000000000107 0.051342655348647105 1.0353977005761978 1.0861885969389575 
-84.0000000000011 0.0509897839510733 0.9946953577022276 1.0451398852569622 
-83.0000000000011 0.05052566480365427 0.9470150091773109 0.9970042420428568 
-82.00000000000111 0.04992870818129476 0.8926973624726195 0.942101263478758 
-81.00000000000112 0.04917580009087 0.8322261020955772 0.8808919927921735 
-80.00000000000114 0.048243481568062005 0.7662565642754543 0.8140087337931718 
-79.00000000000114 0.047109676694563465 0.6956403985128693 0.7422813933287115 
-78.00000000000115 0.04575618194517333 0.6214426536006472 0.6667570051203116 
-77.00000000000117 0.04417213968206491 0.5449472911938218 0.5887086646163643 
-76.00000000000117 0.04235867202321344 0.46764696499797753 0.5096298946164501 
-75.00000000000118 0.04033471349866029 0.39121316332414363 0.4312105848670163 
-74.0000000000012 0.03814381764169127 0.3174436586963333 0.35529123246764505 
-73.00000000000121 0.035861301252283866 0.24818578081455248 0.2837933711991823 
-72.00000000000122 0.03360053596952684 0.1852364089220238 0.21862590207007535 
-71.00000000000124 0.03151655379901019 0.1302227391934281 0.16156955069878232 
-70.00000000000125 0.0298045229714505 0.08447163645965457 0.11414481538001639 
-69.00000000000126 0.028690273497725995 0.04887934074240102 0.07747234700214366 
-68.00000000000126 0.02841017974207598 0.023796861081274493 0.052138384364275474 
-67.00000000000128 0.029178644876464505 0.00894874898045559 0.03808115900751191 
-66.0000000000013 0.031143438994177857 0.0034031865764388982 0.03451642926057362 
-65.0000000000013 0.03433231617827042 0.005608581233214861 0.039920734104276726 
-64.00000000000131 0.03859846760772872 0.013505534188414568 0.052088772494482835 
-63.00000000000132 0.043576811344502454 0.02471310115589499 0.06827582199065084 
-62.000000000001336 0.048666725545465125 0.03677545930462862 0.08542693302541078 
-61.00000000000135 0.053058023742187814 0.047441202672274335 0.10048195612771736 
-60.00000000000135 0.055814025101820645 0.05493524742060668 0.11073028987355671 
-59.000000000001364 0.05601713284580752 0.05817614679715968 0.1141736211025213 
-58.00000000000138 0.052968107185911474 0.05689291073530486 0.10984198448103669 
-57.00000000000139 0.04641169400949955 0.05160765039111963 0.09800213641097198 
-56.0000000000014 0.03674218397447548 0.04347387997769545 0.08020161691329408 
-55.000000000001414 0.025128684391219257 0.03399237336892539 0.059110097635361056 
-54.00000000000143 0.013498335884714083 0.024660827057859436 0.03815238765493728 
-53.00000000000144 0.004332414894903294 0.016640970167838023 0.020971575122555788 
-52.00000000000145 0.0002675845975630041 0.010536750992788254 0.010808152189939845 
-51.00000000000146 0.0035484978473757393 0.006361232429887849 0.009919019511674915 
-50.00000000000147 0.015436729998436373 0.00372482109469077 0.019174155412887715 
-49.00000000000148 0.035726114324452274 0.0022092793390890513 0.03794574338948212 
-48.00000000000149 0.06252512980178086 0.0018167694183014401 0.06433992774743937 
-47.000000000001506 0.09242731707008488 0.003325530144092815 0.09572391329851096 
-46.00000000000152 0.12109870851740892 0.008370755929204629 0.12939584934705156 
-45.00000000000153 0.14418484091079897 0.019120951592477384 0.163169914291738 
-44.000000000001535 0.1583169289142418 0.03753901168274453 0.19564476594289998 
-43.00000000000155 0.1619259534247977 0.0643805923099555 0.22601600012305428 
-42.000000000001556 0.1555966088103434 0.09824099603158963 0.25347540042842104 
-41.00000000000157 0.14182379504179665 0.13505073552423516 0.2764600350708178 
-40.000000000001585 0.12424201434061447 0.16837899772489942 0.29218167361779745 
-39.0000000000016 0.10660799082243526 0.19070517158375594 0.2968783724452251 
-38.000000000001606 0.09193289184785962 0.19548902335884652 0.2870165029043836 
-37.00000000000161 0.08210674998357162 0.17950207715290173 0.26124895025285283 
-36.00000000000163 0.07812436265519153 0.14461637071977979 0.22243424291863634 
-35.00000000000164 0.08069205583689434 0.09822622013651576 0.17866967784129614 
-34.00000000000165 0.0907283102881209 0.05179060942051608 0.1423365240305529 
-33.00000000000166 0.1092406741239967 0.017599735631099372 0.12674138418625602 
-32.00000000000168 0.13635582183539344 0.004619625004548589 0.14098453713795076 
-31.000000000001688 0.1698238911753786 0.01487298048625184 0.18483709135545479 
-30.000000000001698 0.20385957699264656 0.04197099761223319 0.246108508653956 
-29.000000000001705 0.22937936887761295 0.07292601163434277 0.3026979434088539 
-28.00000000000172 0.23629207779052794 0.09328151141169067 0.33002464921878505 
-27.00000000000173 0.2175179145384198 0.09420431097970972 0.31215474410495214 
-26.00000000000174 0.17323176206743315 0.0790175405734204 0.2525918334970554 
-25.00000000000175 0.1130908878579166 0.06627122883431984 0.1795803652886829 
-24.000000000001766 0.054519324629107344 0.08719971114748198 0.14183789774284503 
-23.000000000001776 0.016664449582722004 0.17723521735708306 0.19400238932624525 
-22.00000000000179 0.011926039844926037 0.3635856422757893 0.3757113675008969 
-21.000000000001798 0.03889244462313015 0.6528528686192033 0.6921368225649291 
-20.00000000000181 0.08087103756200807 1.0233682051500017 1.1048505714369141 
-19.000000000001823 0.1122929428064432 1.425847797737162 1.5389059858760243 
-18.000000000001833 0.11155014852958957 1.793304322146128 1.9056228396093824 
-17.000000000001844 0.07491282181988969 2.057787052661837 2.133279569840901 
-16.000000000001855 0.02424784752182442 2.168770596829993 2.193238129672955 
-15.000000000001867 0.0028996746235726662 2.1070638838135625 2.1097258040221454 
-14.000000000001878 0.05922129069631982 1.8894898936701143 1.9480164467143084 
-13.000000000001888 0.2237640489846453 1.5628536973096916 1.78555198515453 
-12.0000000000019 0.49070824132544416 1.1895922995268138 1.6789966907626848 
-11.000000000001913 0.8138195726185753 0.8303937553643609 1.642807294914466 
-10.000000000001922 1.1213168961288598 0.5297936294042429 1.6497110221567608 
-9.000000000001934 1.344821243009647 0.30906985493336164 1.6525714450053532 
-8.000000000001945 1.44955261413869 0.16750503516330076 1.6158643655408405 
-7.000000000001957 1.4506979569177054 0.08978778332151843 1.5394516455100573 
-6.000000000001967 1.4063788773794603 0.05544071874275154 1.4609717041699923 
-5.000000000001979 1.3888471631166155 0.046381789904109176 1.434590060666151 
-4.00000000000199 1.4469838071031706 0.05065502156059797 1.4972286612993628 
-3.0000000000020015 1.5787106934122461 0.06278354262808994 1.6413352651845874 
-2.000000000002013 1.7280495350678386 0.08273527446185322 1.8109099324177726 
-1.0000000000020242 1.809655164729184 0.1153923454474862 1.9254987431063866 
-2.0355549961366507e-12 1.7495822508213026 0.17093540832755102 1.9213253194668924 
0.9999999999979531 1.5222362871752593 0.26479255669020646 1.7881723912120528 
1.9999999999979419 1.1648565253360632 0.4150439144708098 1.5812692312448995 
2.9999999999979305 0.762089974060763 0.6361101160077784 1.3995826862325627 
3.999999999997919 0.4085131692945537 0.9298334709185246 1.3394707640832726 
4.999999999997908 0.16825836998867255 1.2774274310647564 1.446307146519272 
5.999999999997897 0.0521456805898231 1.6367365890519878 1.6888905441380735 
6.999999999997885 0.023225300151125568 1.9479479155112402 1.9706656815598425 
7.999999999997874 0.02649056928912351 2.147625187100566 2.173395252567966 
8.999999999997863 0.025840541042655978 2.1871083288501274 2.21243469253586 
9.99999999999785 0.027859895390808444 2.0487732312754607 2.076714549439232 
10.999999999997842 0.07935972904566875 1.75374321828685 1.8339949855005155 
11.99999999999783 0.23978773950810364 1.3575424778476954 1.5989931293819941 
12.999999999997817 0.5429942176950332 0.9347293151822625 1.479879761578823 
13.999999999997806 0.9684921948115434 0.5577993352052334 1.5285302534680798 
14.999999999997796 1.4375859688298418 0.2777813624621862 1.7172893582855384 
15.999999999997783 1.8373248061487242 0.11309306153892298 1.9517600900517555 
16.999999999997772 2.0616801173567705 0.04982931048815863 2.1122030990286307 
17.999999999997762 2.051376102017626 0.05223663584560096 2.103763574222433 
18.99999999999775 1.8149822819542296 0.07853236205878025 1.8933271064567123 
19.999999999997737 1.4230574263275542 0.09582416499519456 1.518568609019423 
20.999999999997726 0.9794244032278382 0.089015576683795 1.0681565431237932 
21.99999999999772 0.5831208168805113 0.06151818141559207 0.6444587301893592 
22.999999999997705 0.29717461083532226 0.028957378819373453 0.3260623210050397 
23.999999999997694 0.13565485025372434 0.009482219117995969 0.14515296580420062 
24.99999999999768 0.0713808505592526 0.014962780947197957 0.0864176633397474 
25.99999999999767 0.05777318528078045 0.04628764330503453 0.10417652068515806 
26.99999999999766 0.05345393390355753 0.09385529921630288 0.14745771394933124 
27.999999999997648 0.038887165963744884 0.14218228827295334 0.18123875913660326 
28.999999999997634 0.01947182263605441 0.1761739210436276 0.195813745283664 
29.999999999997627 0.016185402712535765 0.18640780973842005 0.2027300386007426 
30.999999999997616 0.05004109614936318 0.17162388197164835 0.22174328781431796 
31.999999999997602 0.12832846825459493 0.13798062026825628 0.2663154174122922 
32.99999999999759 0.2387018797505715 0.09590856503207196 0.3345505040436681 
33.99999999999758 0.3530343300578773 0.05610935439973879 0.40903841369049143 
34.99999999999757 0.43862249238984446 0.02625491345862056 0.464751969383617 
35.999999999997556 0.47158184835838385 0.009379467991733588 0.4808329819133474 
36.99999999999754 0.44693603517179953 0.004151546823334071 0.45095874081562193 
37.999999999997534 0.3817203795173229 0.006509765960003972 0.3880898326312958 
38.99999999999753 0.3103522998084516 0.01177850536753827 0.3219637312532227 
39.99999999999751 0.27431336133557926 0.01640781619419308 0.29051971502713 
40.9999999999975 0.30987224473784836 0.018809898392152285 0.32845548772602395 
41.999999999997485 0.4377686040234483 0.019210010447756814 0.45675476006501914 
42.99999999999748 0.657680827131706 0.018809207400074638 0.6763093700075853 
43.99999999999746 0.9485111133705744 0.018750249443575683 0.9671641182638876 
44.999999999997456 1.2737328343019851 0.019357687778805678 1.2931025803402312 
45.99999999999745 1.589798408167595 0.01993959273811475 1.6098600149398268 
46.999999999997435 1.855151674196289 0.01918672461619201 1.8745417997940501 
47.99999999999742 2.0376817963699994 0.015982398052340755 2.0538952535214676 
48.99999999999741 2.119244727094213 0.010309970609825607 2.1297452791486626 
49.9999999999974 2.0968350659078534 0.0039372704524089485 2.1008541759095856 
50.999999999997385 1.980826866021285 0.0006494993646483646 1.9813950637322015 
51.99999999999738 1.791237655860373 0.005949335291174484 1.7969124171528943 
52.99999999999737 1.553154423046305 0.02629361684775005 1.578979141697637 
53.99999999999736 1.2923460566595362 0.06804841324634167 1.359758085420731 
54.99999999999734 1.0317847238354267 0.13639591597750508 1.1674253061645923 
55.99999999999733 0.7894316192281599 0.23441558234754653 1.023033870506776 
56.99999999999732 0.5773104607896051 0.3625026332645173 0.9390049574301781 
57.99999999999731 0.4016551533928927 0.5182022170173102 0.9191107582825055 
58.99999999999729 0.26379537665719893 0.6964509215772332 0.9596040153534221 
59.99999999999728 0.16142316203599144 0.8901474076490633 1.0510583035437844 
60.99999999999728 0.08993480868467173 1.0909312650241585 1.1804918278397107 
61.999999999997264 0.0436311022515327 1.2900360296046933 1.3334231366584262 
62.99999999999725 0.016654774617606817 1.4790943867519288 1.4956154412976064 
63.99999999999724 0.003626928258469095 1.6508028508108867 1.6543784976323077 
64.99999999999723 3.4308734416351665e-06 1.7993904640519929 1.7993937054867428 
65.99999999999721 0.0022062076964670285 1.920873131703346 1.923099172536047 
66.9999999999972 0.0075966072669941915 2.0131062132870463 2.020714772982471 
67.9999999999972 0.01435488734462862 2.0756697245016364 2.0900058183588848 
68.99999999999719 0.02131797541474245 2.109632217140627 2.1308837311132534 
69.99999999999717 0.027812522863095844 2.1172421682436102 2.1449296808310745 
70.99999999999716 0.033505719154378374 2.101591662630045 2.1349084863815833 
71.99999999999714 0.03828448696610228 2.0662888074547454 2.104319850895479 
72.99999999999714 0.04216529639601446 2.0151650349818553 2.057015299906356 
73.99999999999713 0.045231755301687694 1.9520331223726184 1.9968937674751275 
74.99999999999712 0.04759470644160841 1.8805026770228814 1.9276772631307255 
75.9999999999971 0.04936898740299768 1.8038527074042634 1.8527603518730282 
76.9999999999971 0.05066153841057614 1.7249559397500218 1.7751227563720682 
77.99999999999709 0.05156658804222342 1.6462466192340184 1.6972925232327276 
78.99999999999707 0.0521648072001498 1.5697223115457843 1.6213471419225454 
79.99999999999706 0.05252436555670145 1.4969702691360722 1.5489411051416417 
80.99999999999704 0.052702648787934514 1.4292098166474327 1.4813501199882217 
81.99999999999704 0.05274798067613963 1.3673435662790308 1.4195241254293134 
82.99999999999702 0.05270107019522064 1.3120118003281536 1.3641431767169847 
83.99999999999702 0.052596118086227245 1.263645845201181 1.3156719601243003 
84.999999999997 0.05246162026061897 1.222517577601309 1.2744101208424905 
85.99999999999699 0.052320939444946 1.1887832821814488 1.2405366994560945 
86.99999999999697 0.052192713920464026 1.1625209008099733 1.2141477898306172 
87.99999999999697 0.05209115453557619 1.143760288449488 1.1952870880059556 
88.99999999999696 0.052026261125013074 1.132506449808027 1.1839693397501174 
89.99999999999694 0.052003973377166474 1.1287559136502767 1.1801968606253948 
90.99999999999694 0.05202626112501191 1.1325064498079809 1.183969339750107 
91.99999999999692 0.0520911545355759 1.143760288449393 1.195287088005922 
92.99999999999692 0.052192713920463506 1.1625209008098316 1.2141477898306108 
93.99999999999689 0.05232093944494499 1.1887832821812623 1.240536699456081 
94.99999999999689 0.05246162026061859 1.2225175776010784 1.2744101208420038 
95.99999999999689 0.05259611808622711 1.2636458452009034 1.3156719601238336 
96.99999999999686 0.052701070195219364 1.3120118003278312 1.364143176716939 
97.99999999999686 0.052747980676138825 1.367343566278675 1.419524125429161 
98.99999999999685 0.05270264878793453 1.4292098166470377 1.4813501199857757 
99.99999999999685 0.052524365556702854 1.4969702691356392 1.5489411051415758 
100.99999999999682 0.05216480720015286 1.5697223115453298 1.6213471419224992 
101.99999999999682 0.05156658804222742 1.6462466192335392 1.697292523232309 
102.99999999999679 0.0506615384105829 1.724955939749541 1.7751227563719387 
103.99999999999679 0.04936898740300644 1.8038527074037898 1.8527603518729634 
104.99999999999679 0.04759470644162085 1.8805026770224278 1.9276772631306702 
105.99999999999676 0.04523175530170524 1.9520331223722058 1.9968937674749496 
106.99999999999676 0.04216529639603594 2.0151650349815013 2.0570152999063205 
107.99999999999673 0.03828448696612782 2.0662888074544763 2.104319850895465 
108.99999999999673 0.03350571915441115 2.101591662629885 2.1349084863815597 
109.99999999999672 0.0278125228631339 2.1172421682435836 2.1449296808310927 
110.99999999999672 0.021317975414784283 2.1096322171407524 2.1308837311132782 
111.99999999999669 0.014354887344671385 2.0756697245019295 2.0900058183589185 
112.99999999999669 0.007596607267032629 2.013106213287519 2.020714772983701 
113.99999999999669 0.0022062076964924726 1.9208731317040022 1.9230991725364435 
114.99999999999666 3.430873440443313e-06 1.799390464052822 1.7993937054873046 
115.99999999999666 0.00362692825842226 1.6508028508118722 1.6543784976342666 
116.99999999999663 0.016654774617489237 1.4790943867530382 1.4956154412983074 
117.99999999999663 0.04363110225131445 1.2900360296058908 1.3334231366586824 
118.99999999999662 0.08993480868431741 1.0909312650253873 1.180491827840566 
119.9999999999966 0.16142316203546625 0.8901474076502757 1.051058303544024 
120.9999999999966 0.26379537665646663 0.6964509215783763 0.9596040153546462 
121.99999999999659 0.4016551533919351 0.5182022170183368 0.919110758282478 
122.99999999999658 0.5773104607884124 0.3625026332653891 0.9390049574301151 
123.99999999999656 0.7894316192267666 0.23441558234823753 1.0230338705062514 
124.99999999999656 1.0317847238338764 0.1363959159780117 1.1674253061633209 
125.99999999999653 1.2923460566579206 0.06804841324667403 1.359758085416959 
126.99999999999653 1.553154423044752 0.02629361684793336 1.5789791416956975 
127.99999999999653 1.7912376558590364 0.005949335291245993 1.7969124171513728 
128.9999999999965 1.9808268660203288 0.000649499364648118 1.9813950637321216 
129.9999999999965 2.0968350659074138 0.003937270452374586 2.1008541759094785 
130.99999999999648 2.1192447270943924 0.010309970609786105 2.129745279149793 
131.99999999999648 2.0376817963708165 0.015982398052312573 2.053895253521665 
132.99999999999645 1.8551516741976863 0.019186724616180328 1.8745417997956757 
133.99999999999645 1.5897984081694077 0.019939592738115252 1.609860014940557 
134.99999999999642 1.2737328343039864 0.019357687778810785 1.293102580343326 
135.99999999999642 0.9485111133724995 0.01875024944357756 0.9671641182649832 
136.99999999999642 0.657680827133298 0.018809207400072376 0.6763093700095675 
137.9999999999964 0.43776860402452344 0.019210010447755353 0.45675476006573357 
138.9999999999964 0.30987224473833797 0.018809898392159807 0.3284554877266197 
139.9999999999964 0.2743133613355476 0.01640781619421512 0.2905197150268568 
140.99999999999636 0.3103522998080818 0.011778505367571173 0.3219637312526635 
141.99999999999636 0.38172037951686333 0.006509765960031712 0.3880898326305374 
142.99999999999636 0.44693603517149655 0.004151546823330249 0.45095874081540577 
143.99999999999633 0.47158184835840167 0.009379467991669263 0.4808329819133628 
144.99999999999633 0.4386224923902221 0.026254913458477393 0.46475196938387836 
145.99999999999633 0.35303433005852025 0.056109354399520375 0.40903841369103044 
146.9999999999963 0.2387018797512925 0.09590856503181205 0.3345505040443219 
147.9999999999963 0.12832846825519367 0.13798062026801286 0.2663154174123078 
148.99999999999628 0.05004109614970846 0.17162388197149145 0.2217432878145157 
149.99999999999628 0.016185402712612644 0.18640780973840265 0.2027300386008303 
150.99999999999625 0.01947182263596035 0.17617392104376783 0.19581374528368367 
151.99999999999625 0.038887165963624994 0.1421822882732176 0.18123875913669635 
152.99999999999625 0.05345393390350631 0.0938552992166128 0.14745771394980645 
153.99999999999622 0.05777318528075839 0.04628764330528981 0.10417652068537017 
154.99999999999622 0.07138085055906368 0.014962780947315605 0.08641766333969932 
155.9999999999962 0.13565485025307736 0.00948221911794634 0.1451529658035337 
156.9999999999962 0.29717461083396524 0.02895737881919758 0.32606232100377197 
157.99999999999616 0.583120816878387 0.06151818141538905 0.6444587301882916 
158.99999999999616 0.9794244032251841 0.08901557668367861 1.0681565431204534 
159.99999999999616 1.4230574263248879 0.0958241649952315 1.518568609015795 
160.99999999999613 1.8149822819522121 0.07853236205893867 1.8933271064535189 
161.99999999999613 2.0513761020168286 0.0522366358457295 2.103763574222105 
162.9999999999961 2.0616801173574504 0.04982931048801581 2.1122030990259586 
163.9999999999961 1.837324806150722 0.11309306153825426 1.9517600900546683 
164.9999999999961 1.4375859688326165 0.27778136246082646 1.7172893582865363 
165.99999999999608 0.9684921948143822 0.5577993352031883 1.528530253469228 
166.99999999999608 0.5429942176973135 0.9347293151797517 1.4798797615790624 
167.99999999999608 0.2397877395095101 1.3575424778451135 1.5989931293802027 
168.99999999999605 0.07935972904626153 1.7537432182846664 1.8339949854986597 
169.99999999999605 0.027859895390910272 2.0487732312740956 2.0767145494378325 
170.99999999999602 0.02584054104262957 2.187108328849824 2.212434692535354 
171.99999999999602 0.026490569289148922 2.147625187101333 2.17339525256727 
172.99999999999602 0.023225300151100664 1.947947915512863 1.970665681560129 
173.99999999999602 0.05214568058943427 1.636736589054103 1.688890544139041 
174.99999999999596 0.16825836998760071 1.2774274310669718 1.4463071465218753 
175.99999999999596 0.4085131692926987 0.9298334709205164 1.3394707640832768 
176.99999999999596 0.7620899740583631 0.6361101160093595 1.3995826862305583 
177.99999999999596 1.1648565253336394 0.41504391447193484 1.5812692312430858 
178.99999999999596 1.522236287173404 0.26479255669093427 1.788172391209979 


==> figures/mimo/beampattern_16QAM.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.20996065513738543 2.2316919078203212 2.44675216809806 
-179.0 0.23647035225465338 2.323067169449341 2.5650269445773364 
-178.0 0.20409354743966154 2.2291283565924327 2.4381492822719237 
-177.00000000000006 0.138254263869443 1.9641085848974038 2.1058719555949725 
-176.00000000000006 0.09758836711935641 1.5872523779472032 1.6865630165819134 
-175.00000000000006 0.1458136067545164 1.1798197303254825 1.3258554303672967 
-174.00000000000006 0.3169923624266049 0.8169528627000117 1.133471868851499 
-173.00000000000006 0.5944523826715135 0.5455496433373148 1.1397913917189475 
-172.0000000000001 0.9164944581932879 0.3756418286227338 1.2928973440899947 
-171.0000000000001 1.2064873964741991 0.2864174372246145 1.4948540498453504 
-170.0000000000001 1.4104651814011728 0.24199321336000706 1.6553371904652747 
-169.0000000000001 1.5208185261927787 0.20890368897926825 1.7330342663810328 
-168.00000000000014 1.5729014342134833 0.16800455069485296 1.7442243248299734 
-167.00000000000017 1.6173203310204385 0.11721246172157447 1.737706808664579 
-166.00000000000017 1.6847180029579483 0.0661217224857384 1.7540047179657232 
-165.00000000000017 1.7637755493964284 0.026854093612040754 1.7940391604118087 
-164.00000000000017 1.8049907839282295 0.0062436780308355285 1.8150304538278754 
-163.0000000000002 1.7477621867836417 0.002743758494811552 1.754564937973677 
-162.0000000000002 1.5553179878378902 0.008493331587168744 1.567750966616539 
-161.00000000000023 1.2382683742609915 0.014392983248797175 1.2559975419449665 
-160.00000000000023 0.8545026786585695 0.01496939966890431 0.8718365688606008 
-159.00000000000023 0.4862105893814694 0.010499776499395819 0.49801372969538316 
-158.00000000000026 0.20644633723977512 0.005687830529041355 0.21259549176521722 
-157.00000000000026 0.051862770343737076 0.006064127161750523 0.05796494947679138 
-156.00000000000026 0.013621279868311163 0.014300637477550988 0.02797034801295158 
-155.00000000000028 0.04843885685314049 0.0284172054449112 0.07719476562980986 
-154.00000000000028 0.10203199391503892 0.04269275617864436 0.14540102565073557 
-153.0000000000003 0.1326338402392 0.05066424375022073 0.18416031359183171 
-152.0000000000003 0.12426265588054264 0.04861461267961933 0.1736894448656289 
-151.0000000000003 0.08595070521194134 0.037821925463408616 0.12434637801621531 
-150.00000000000034 0.040266440501907336 0.02452331195128909 0.06507256458199008 
-149.00000000000034 0.008666908161668832 0.01763813694631928 0.02639275872219483 
-148.00000000000037 0.0010715852328489642 0.025267303378951625 0.026418968781289853 
-147.00000000000037 0.013497164888464044 0.05143627199977091 0.06519460799190425 
-146.0000000000004 0.03301130794352952 0.09435222345487734 0.12791566644353983 
-145.0000000000004 0.04601576248643265 0.1467614583065371 0.19361347362468806 
-144.00000000000043 0.04518157325216426 0.1981561104973245 0.244347684239763 
-143.00000000000043 0.031991389686677016 0.23793377187444043 0.27094571868469336 
-142.00000000000043 0.014533248674368792 0.2583757525551541 0.2737863136181336 
-141.00000000000045 0.002471604917912687 0.25650616311250907 0.2596156375745108 
-140.00000000000045 0.002047615563781541 0.2343864518773962 0.23681307151475484 
-139.00000000000048 0.013410888981632512 0.19796742773055798 0.21154498232804686 
-138.00000000000048 0.03112264585103445 0.15505593501897783 0.1862150012243933 
-137.00000000000048 0.047130434523382336 0.11313405993299519 0.16025375802367411 
-136.0000000000005 0.05457430400928491 0.07768320982380797 0.13225840135758302 
-135.0000000000005 0.050711210863731794 0.051392864916910905 0.10214203607103348 
-134.0000000000005 0.03788410053841558 0.034298108143702176 0.07225609016693128 
-133.00000000000054 0.02240618625118943 0.02460878286974537 0.047113349604976686 
-132.00000000000054 0.012045329803102592 0.019840922482493507 0.03200503279381023 
-131.00000000000054 0.013196311828832224 0.017855843739801723 0.03120630994339014 
-130.00000000000057 0.02876074411559972 0.017523101176187297 0.04650962480687589 
-129.00000000000057 0.057343464356094914 0.018891991217945964 0.07658328591926838 
-128.00000000000057 0.09383991108174886 0.022920990559690473 0.11728226990589266 
-127.0000000000006 0.13103919321906404 0.030929772299980136 0.16270200960451903 
-126.0000000000006 0.16162937542303416 0.04398366278922863 0.2065712638820653 
-125.00000000000063 0.17998996767849176 0.06239941798112705 0.24355642234162242 
-124.00000000000063 0.18333493863526176 0.08549484224769248 0.2701610602259377 
-123.00000000000065 0.17203056094417365 0.11162071607048549 0.2850816524874025 
-122.00000000000065 0.14916049561467437 0.13843705846747972 0.28905262875478527 
-121.00000000000068 0.11958043535873425 0.16334393330711164 0.2843328316423974 
-120.00000000000068 0.08877160075712083 0.1839564532240181 0.2740325673973743 
-119.00000000000068 0.06177700299607549 0.19852181034810681 0.261463711408726 
-118.0000000000007 0.04241867173203426 0.20620452412154583 0.24963817536417152 
-117.00000000000071 0.03288597283470722 0.20720377621784183 0.24096960087701935 
-116.00000000000072 0.03368666564914992 0.2027036555830376 0.23717140927685884 
-115.00000000000072 0.04388312838662272 0.19468613938652635 0.2393038342187713 
-114.00000000000075 0.06150270664822188 0.18565403382370332 0.24790621138321975 
-113.00000000000075 0.08400958847756569 0.17831653281271875 0.26315446526008446 
-112.00000000000078 0.10874627422624003 0.17528555881254523 0.2849997703271537 
-111.00000000000078 0.13328429694368588 0.17881994128971018 0.31326479063975343 
-110.00000000000078 0.15565658790862236 0.19064033171689493 0.34769249717927136 
-109.00000000000081 0.17447113199216763 0.21182362645548483 0.38795573983891735 
-108.00000000000081 0.188924101381619 0.24277375098710194 0.4336424509630903 
-107.00000000000082 0.1987401173824505 0.28325713093121985 0.48423236549558324 
-106.00000000000084 0.2040691547759695 0.3324863313045908 0.5390782274607032 
-105.00000000000085 0.20536622405390545 0.3892338278965553 0.5973996027047233 
-104.00000000000085 0.20327377568526722 0.45195894212202387 0.6582923231038176 
-103.00000000000087 0.1985197865538219 0.5189337396026745 0.7207523854169723 
-102.00000000000088 0.19183810445575575 0.58835731847316 0.7837103704652365 
-101.00000000000088 0.18391260211059474 0.6584517025583778 0.8460712060704962 
-100.00000000000091 0.17534327146113396 0.727536013757591 0.9067541245270799 
-99.00000000000091 0.16663046444789678 0.7940784350930021 0.9647285654064424 
-98.00000000000094 0.15817275889373306 0.85672757094325 1.0190431302132124 
-97.00000000000094 0.15027403456329508 0.9143261725170113 1.068846153397007 
-96.00000000000094 0.14315594268659113 0.9659109156802529 1.1133977638302786 
-95.00000000000097 0.13697276627830943 1.0107021277087813 1.152074329028833 
-94.00000000000097 0.13182650359204554 1.0480872025518484 1.184366849116627 
-93.00000000000098 0.1277807445654955 1.0776010527260715 1.2098752119588743 
-92.000000000001 0.12487249325939657 1.0989064284457937 1.228300286141432 
-91.00000000000101 0.12312150493466434 1.111776370858037 1.2394356808555198 
-90.00000000000101 0.12253696875578154 1.1160805075539497 1.2431607064379713 
-89.00000000000104 0.12312150493466255 1.1117763708580517 1.2394356808555245 
-88.00000000000104 0.12487249325939301 1.09890642844583 1.228300286141547 
-87.00000000000104 0.12778074456548907 1.0776010527261273 1.209875211958897 
-86.00000000000107 0.1318265035920371 1.048087202551918 1.1843668491166397 
-85.00000000000107 0.13697276627829816 1.0107021277088657 1.1520743290289508 
-84.0000000000011 0.14315594268657633 0.9659109156803448 1.113397763830402 
-83.0000000000011 0.15027403456328056 0.9143261725171196 1.0688461533971014 
-82.00000000000111 0.1581727588937175 0.8567275709433744 1.0190431302132807 
-81.00000000000112 0.16663046444787963 0.7940784350931347 0.9647285654065707 
-80.00000000000114 0.1753432714611167 0.7275360137577307 0.9067541245272671 
-79.00000000000114 0.18391260211057678 0.6584517025585185 0.8460712060706311 
-78.00000000000115 0.19183810445574004 0.5883573184733022 0.78371037046537 
-77.00000000000117 0.19851978655380847 0.5189337396028135 0.7207523854170304 
-76.00000000000117 0.2032737756852608 0.45195894212215926 0.6582923231039228 
-75.00000000000118 0.20536622405390495 0.38923382789668043 0.5973996027048325 
-74.0000000000012 0.20406915477597537 0.3324863313046995 0.5390782274607924 
-73.00000000000121 0.1987401173824667 0.283257130931312 0.4842323654957156 
-72.00000000000122 0.18892410138164378 0.24277375098717474 0.4336424509631797 
-71.00000000000124 0.17447113199220107 0.21182362645553618 0.38795573983908 
-70.00000000000125 0.15565658790866446 0.19064033171692693 0.3476924971793657 
-69.00000000000126 0.13328429694373417 0.17881994128972623 0.3132647906397793 
-68.00000000000126 0.10874627422628998 0.17528555881254487 0.28499977032719276 
-67.00000000000128 0.08400958847761522 0.1783165328127075 0.26315446526014674 
-66.0000000000013 0.06150270664826376 0.18565403382368503 0.2479062113832359 
-65.0000000000013 0.0438831283866515 0.19468613938650758 0.23930383421877993 
-64.00000000000131 0.03368666564916209 0.20270365558302406 0.23717140927684283 
-63.00000000000132 0.032885972834698775 0.20720377621783828 0.24096960087695307 
-62.000000000001336 0.042418671732004073 0.20620452412155374 0.24963817536412694 
-61.00000000000135 0.0617770029960278 0.19852181034812943 0.26146371140870384 
-60.00000000000135 0.08877160075706053 0.1839564532240547 0.27403256739736653 
-59.000000000001364 0.11958043535867133 0.16334393330715635 0.2843328316424085 
-58.00000000000138 0.1491604956146196 0.13843705846753382 0.28905262875482257 
-57.00000000000139 0.17203056094413802 0.11162071607053935 0.2850816524874064 
-56.0000000000014 0.18333493863525377 0.08549484224774305 0.2701610602259857 
-55.000000000001414 0.17998996767851333 0.06239941798116989 0.243556422341667 
-54.00000000000143 0.16162937542308525 0.04398366278926024 0.20657126388214564 
-53.00000000000144 0.1310391932191349 0.030929772300001164 0.16270200960461711 
-52.00000000000145 0.09383991108182602 0.022920990559701787 0.11728226990597959 
-51.00000000000146 0.057343464356163464 0.018891991217950387 0.07658328591934786 
-50.00000000000147 0.028760744115645547 0.017523101176187612 0.04650962480692267 
-49.00000000000148 0.01319631182884898 0.01785584373979971 0.031206309943408166 
-48.00000000000149 0.012045329803091675 0.0198409224824873 0.03200503279378714 
-47.000000000001506 0.022406186251161052 0.024608782869730957 0.04711334960492875 
-46.00000000000152 0.0378841005383847 0.03429810814367534 0.07225609016687362 
-45.00000000000153 0.05071121086371366 0.0513928649168663 0.10214203607097991 
-44.000000000001535 0.05457430400928885 0.07768320982374351 0.13225840135754652 
-43.00000000000155 0.04713043452340825 0.11313405993291599 0.16025375802360167 
-42.000000000001556 0.03112264585107164 0.15505593501888804 0.1862150012243525 
-41.00000000000157 0.013410888981664293 0.19796742773047532 0.21154498232799065 
-40.000000000001585 0.002047615563793652 0.23438645187733462 0.23681307151471429 
-39.0000000000016 0.0024716049178989145 0.256506163112483 0.25961563757445305 
-38.000000000001606 0.014533248674335477 0.2583757525551727 0.27378631361810146 
-37.00000000000161 0.031991389686642384 0.23793377187450357 0.270945718684781 
-36.00000000000163 0.0451815732521477 0.19815611049742168 0.2443476842398446 
-35.00000000000164 0.0460157624864462 0.14676145830664558 0.19361347362480333 
-34.00000000000165 0.03301130794356633 0.09435222345497658 0.12791566644365576 
-33.00000000000166 0.013497164888501448 0.051436271999841715 0.06519460799200676 
-32.00000000000168 0.0010715852328571883 0.025267303378985775 0.026418968781332496 
-31.000000000001688 0.008666908161628215 0.017638136946317842 0.026392758722154918 
-30.000000000001698 0.0402664405018229 0.02452331195126496 0.06507256458188869 
-29.000000000001705 0.08595070521184757 0.03782192546338148 0.12434637801609462 
-28.00000000000172 0.1242626558804891 0.048614612679605346 0.17368944486556442 
-27.00000000000173 0.13263384023922326 0.05066424375022783 0.18416031359186494 
-26.00000000000174 0.10203199391513436 0.04269275617866862 0.14540102565086427 
-25.00000000000175 0.04843885685324775 0.02841720544494235 0.07719476562994002 
-24.000000000001766 0.01362127986832599 0.014300637477574566 0.027970348012989324 
-23.000000000001776 0.05186277034355185 0.006064127161759023 0.057964949476599414 
-22.00000000000179 0.2064463372393299 0.005687830529035312 0.2125954917647731 
-21.000000000001798 0.4862105893807918 0.010499776499384212 0.4980137296946929 
-20.00000000000181 0.8545026786577774 0.014969399668899189 0.8718365688596668 
-19.000000000001823 1.2382683742602552 0.014392983248804815 1.2559975419438918 
-18.000000000001833 1.555317987837362 0.00849333158718352 1.5677509666160083 
-17.000000000001844 1.7477621867833941 0.002743758494817122 1.7545649379734822 
-16.000000000001855 1.8049907839282326 0.006243678030813033 1.8150304538278186 
-15.000000000001867 1.7637755493965719 0.026854093611979168 1.7940391604117756 
-14.000000000001878 1.684718002958108 0.0661217224856431 1.7540047179658085 
-13.000000000001888 1.6173203310205475 0.11721246172146671 1.7377068086646132 
-12.0000000000019 1.5729014342135659 0.16800455069475845 1.7442243248300322 
-11.000000000001913 1.5208185261929263 0.20890368897919692 1.7330342663810867 
-10.000000000001922 1.4104651814014855 0.241993213359938 1.6553371904656728 
-9.000000000001934 1.2064873964747107 0.2864174372244917 1.4948540498460157 
-8.000000000001945 0.9164944581939326 0.3756418286224822 1.292897344090514 
-7.000000000001957 0.5944523826721471 0.5455496433368697 1.139791391719416 
-6.000000000001967 0.31699236242707435 0.8169528626993592 1.1334718688515273 
-5.000000000001979 0.14581360675473545 1.179819730324679 1.3258554303664367 
-4.00000000000199 0.09758836711934539 1.58725237794638 1.6865630165808403 
-3.0000000000020015 0.13825426386931186 1.964108584896728 2.1058719555941985 
-2.000000000002013 0.20409354743954644 2.2291283565920534 2.4381492822715187 
-1.0000000000020242 0.23647035225464602 2.3230671694493426 2.565026944577267 
-2.0355549961366507e-12 0.20996065513749496 2.2316919078206765 2.4467521680985174 
0.9999999999979531 0.13887753746071035 1.99358974059703 2.13654932436898 
1.9999999999979419 0.061050106359008253 1.6884867590626715 1.7525371015964082 
2.9999999999979305 0.011174014768044976 1.4098456073006087 1.4233872313637284 
3.999999999997919 0.0008653924755743755 1.2323320607507569 1.2355999902121655 
4.999999999997908 0.016410984100069994 1.187145048099627 1.2065069208434898 
5.999999999997897 0.032886102825721894 1.254976119594997 1.291466440063373 
6.999999999997885 0.033149695910472586 1.3788677756835683 1.4159544387581195 
7.999999999997874 0.01851180068207131 1.4908192316909654 1.5130605193371929 
8.999999999997863 0.004915467457791445 1.5404058186222702 1.5483837344433888 
9.99999999999785 0.008870301317270736 1.513358032727459 1.5244745700119375 
10.999999999997842 0.033969136867875185 1.432971438059639 1.4685793707885733 
11.99999999999783 0.06755977971693268 1.3450051517046473 1.414022808030145 
12.999999999997817 0.08949604442588616 1.2938029671707194 1.3849836516117502 
13.999999999997806 0.08643974574539447 1.3006616747236777 1.3891984939836275 
14.999999999997796 0.061627598260466085 1.3537646272091641 1.4177927113436826 
15.999999999997783 0.033412837541031054 1.413378303289664 1.449168660531572 
16.999999999997772 0.02358751220296938 1.4292061496958042 1.4547748550326216 
17.999999999997762 0.043207968949881256 1.3618405342850814 1.4063826263072163 
18.99999999999775 0.08508924070542939 1.1991183715016056 1.2848565806156458 
19.999999999997737 0.1276711588526358 0.9610065511809872 1.0887986366709066 
20.999999999997726 0.14773353498363373 0.6918497413609905 0.8394308907651333 
21.99999999999772 0.13409617768639784 0.44398878342331033 0.577893279416139 
22.999999999997705 0.09413057935478705 0.259770809602323 0.3538016489953202 
23.999999999997694 0.04949086675395898 0.15884517917870428 0.20833925125215177 
24.99999999999768 0.023890075725213924 0.13481239005953605 0.15873906347548059 
25.99999999999767 0.030129382669309434 0.16124848718850673 0.19136263624938826 
26.99999999999766 0.06358343302578993 0.2036301450063662 0.2670996810630604 
27.999999999997648 0.1053266226453283 0.23202074955999963 0.33714709148016037 
28.999999999997634 0.13264112181407095 0.22990658607212985 0.36231803342766905 
29.999999999997627 0.13088510466547637 0.19673804250561946 0.3274311646864199 
30.999999999997616 0.10047625263077153 0.14443562225190576 0.24480082348486645 
31.999999999997602 0.05581636784398577 0.09025150973082698 0.14603993044080243 
32.99999999999759 0.017398214669195746 0.04924179164032514 0.06666098218058925 
33.99999999999758 0.0016845742123987241 0.029117573531719353 0.030822760261670693 
34.99999999999757 0.014061031072922841 0.0288431970225179 0.04288663370972575 
35.999999999997556 0.04818243574043651 0.04072802336984584 0.08884903967306367 
36.99999999999754 0.09162778520580303 0.054549439067734885 0.1461071156355138 
37.999999999997534 0.13473348038771624 0.06180324484406451 0.19652957801397838 
38.99999999999753 0.17816509395833574 0.058506647683206715 0.2368228459588659 
39.99999999999751 0.2356046162681517 0.045804781845828 0.2818221964252757 
40.9999999999975 0.3302627423216655 0.028561379692213364 0.3595973299022763 
41.999999999997485 0.4865955313324972 0.012801688809738915 0.5006173345191579 
42.99999999999748 0.7204682447411483 0.0031320337112244914 0.72533952506559 
43.99999999999746 1.0314294042127585 0.0010838985535491475 1.0348311065054354 
44.999999999997456 1.399770821737474 0.004865192694249639 1.4075813326170379 
45.99999999999745 1.789221619254975 0.010456316967857766 1.8032901885428445 
46.999999999997435 2.154233309257669 0.013554244799949891 2.1720949807103667 
47.99999999999742 2.449515011544401 0.011659218620356205 2.46618978587299 
48.99999999999741 2.6390974930474145 0.005636861125013909 2.6504502703288995 
49.9999999999974 2.702694864184097 0.000315825695764936 2.709393368802975 
50.999999999997385 2.6381757241444554 0.003996900567038532 2.6491595215096018 
51.99999999999738 2.460131693112342 0.027049678500959237 2.494681069910561 
52.99999999999737 2.1954780320360254 0.07998045308613792 2.2833544633167198 
53.99999999999736 1.8775306212275993 0.17143461131014867 2.057123047601283 
54.99999999999734 1.5400444897296242 0.3065541350080854 1.8548755847549843 
55.99999999999733 1.2123772249401887 0.48598082091069006 1.7066140200496083 
56.99999999999732 0.9164302327930924 0.7056263605250416 1.630164472399957 
57.99999999999731 0.6654964560852312 0.9571671966161599 1.6305181121883592 
58.99999999999729 0.46473231842048895 1.2290982901219556 1.7013541820850433 
59.99999999999728 0.3127357990853558 1.5081119391545112 1.8279936843805897 
60.99999999999728 0.2036521499220118 1.780556017414787 1.990960112139512 
61.999999999997264 0.1293029970635393 2.033759284589202 2.1694310533014627 
62.99999999999725 0.08098496745329509 2.257072668429304 2.3440760149761264 
63.99999999999724 0.05075442972801166 2.4425468186460573 2.4990175115021547 
64.99999999999723 0.03216399415777991 2.585233029575746 2.6228681619964687 
65.99999999999721 0.020521600557256107 2.6831470631713903 2.708954040605055 
66.9999999999972 0.01279903325997059 2.7369690309661032 2.7549240810096305 
67.9999999999972 0.007330271829541969 2.749567348536185 2.7619737278919905 
68.99999999999719 0.0034240432959352246 2.7254339567529495 2.7338941728982538 
69.99999999999717 0.0009831893336246505 2.6701061549303806 2.6761149473796704 
70.99999999999716 0.00018768377242092552 2.589632417281843 2.594853945182821 
71.99999999999714 0.0012662872996281847 2.4901197421162515 2.4964373352756377 
72.99999999999714 0.004358020150666907 2.3773815878468767 2.3868095745846167 
73.99999999999713 0.009449872722685328 2.256690234666867 2.271223796207102 
74.99999999999712 0.016370417438417616 2.132626331569636 2.1540850399619247 
75.9999999999971 0.024818181957389364 2.0090114590921164 2.038911073927741 
76.9999999999971 0.034406532437792556 1.888906224972509 1.9283751342513016 
77.99999999999709 0.04471142554803179 1.7746559013507073 1.8243990070325236 
78.99999999999707 0.055313272103439615 1.6679670299528058 1.7282711682542475 
79.99999999999706 0.06582842397446635 1.5700009623439761 1.6407714951994663 
80.99999999999704 0.07592903428968927 1.4814733140920577 1.5622903009276774 
81.99999999999704 0.08535217600888657 1.4027513211055649 1.492934577305801 
82.99999999999702 0.09390026969304631 1.333943790207357 1.4326181931766446 
83.99999999999702 0.10143529712296018 1.2749805733917372 1.3811354513804022 
84.999999999997 0.10786920952866887 1.2256802124678736 1.3382190538175334 
85.99999999999699 0.11315259416339479 1.1858056161354456 1.3035843920522978 
86.99999999999697 0.11726320676827474 1.155108404983795 1.276962397619344 
87.99999999999697 0.12019552193206999 1.1333629701245114 1.2581231413107903 
88.99999999999696 0.12195206240985197 1.120391419560053 1.246892109247844 
89.99999999999694 0.12253696875578232 1.1160805075539526 1.2431607064379717 
90.99999999999694 0.12195206240986012 1.120391419560005 1.2468921092478404 
91.99999999999692 0.12019552193208531 1.1333629701244092 1.2581231413107417 
92.99999999999692 0.117263206768296 1.1551084049836293 1.276962397619106 
93.99999999999689 0.11315259416342227 1.1858056161352342 1.3035843920521397 
94.99999999999689 0.1078692095287042 1.2256802124676003 1.338219053817302 
95.99999999999689 0.10143529712300271 1.2749805733914061 1.3811354513801657 
96.99999999999686 0.09390026969309503 1.3339437902069677 1.4326181931764397 
97.99999999999686 0.08535217600894145 1.4027513211051157 1.4929345773055853 
98.99999999999685 0.07592903428974926 1.481473314091548 1.5622903009271338 
99.99999999999685 0.06582842397452916 1.5700009623434064 1.6407714951986732 
100.99999999999682 0.055313272103504056 1.6679670299521767 1.7282711682538179 
101.99999999999682 0.04471142554809645 1.7746559013500305 1.8243990070318024 
102.99999999999679 0.034406532437853965 1.888906224971795 1.9283751342506625 
103.99999999999679 0.024818181957444983 2.0090114590913735 2.038911073927 
104.99999999999679 0.016370417438465266 2.132626331568874 2.154085039961551 
105.99999999999676 0.00944987272272207 2.25669023466611 2.2712237962062827 
106.99999999999676 0.004358020150691934 2.377381587846162 2.3868095745838653 
107.99999999999673 0.0012662872996408033 2.4901197421155987 2.4964373352744516 
108.99999999999673 0.0001876837724215685 2.5896324172812877 2.594853945182144 
109.99999999999672 0.0009831893336145737 2.6701061549299476 2.676114947379019 
110.99999999999672 0.003424043295915731 2.725433956752704 2.7338941728981525 
111.99999999999669 0.007330271829513429 2.749567348536144 2.7619737278912466 
112.99999999999669 0.012799033259931392 2.736969030966301 2.754924081009934 
113.99999999999669 0.020521600557199194 2.6831470631718597 2.7089540406055517 
114.99999999999666 0.03216399415769113 2.585233029576479 2.6228681619975225 
115.99999999999666 0.050754429727867575 2.4425468186470685 2.4990175115030357 
116.99999999999663 0.08098496745306245 2.2570726684305558 2.344076014976966 
117.99999999999663 0.1293029970631724 2.0337592845906736 2.1694310533025245 
118.99999999999662 0.2036521499214611 1.7805560174164072 1.9909601121413425 
119.9999999999966 0.31273579908456683 1.5081119391562097 1.827993684380924 
120.9999999999966 0.46473231841941587 1.229098290123654 1.7013541820852633 
121.99999999999659 0.6654964560838499 0.9571671966177734 1.6305181121885022 
122.99999999999658 0.9164302327914089 0.7056263605264972 1.6301644723998798 
123.99999999999656 1.212377224938268 0.48598082091191525 1.7066140200492455 
124.99999999999656 1.5400444897275651 0.30655413500904743 1.854875584753956 
125.99999999999653 1.877530621225562 0.17143461131083867 2.0571230476001587 
126.99999999999653 2.19547803203421 0.07998045308657317 2.2833544633153897 
127.99999999999653 2.460131693110957 0.02704967850118131 2.4946810699091793 
128.9999999999965 2.638175724143692 0.003996900567109061 2.6491595215088695 
129.9999999999965 2.7026948641840867 0.00031582569575003115 2.7093933688022656 
130.99999999999648 2.6390974930481996 0.0056368611249722565 2.6504502703294768 
131.99999999999648 2.4495150115459134 0.011659218620328907 2.466189785874529 
132.99999999999645 2.1542333092597277 0.013554244799954858 2.1720949807129175 
133.99999999999645 1.7892216192573303 0.01045631696788777 1.803290188545316 
134.99999999999642 1.39977082173983 0.004865192694282725 1.4075813326191555 
135.99999999999642 1.0314294042148644 0.0010838985535578248 1.0348311065076377 
136.99999999999642 0.7204682447428234 0.003132033711188699 0.725339525067364 
137.9999999999964 0.4865955313336821 0.012801688809657843 0.5006173345203426 
138.9999999999964 0.33026274232241076 0.028561379692106502 0.3595973299029603 
139.9999999999964 0.23560461626859022 0.04580478184573056 0.28182219642561473 
140.99999999999636 0.1781650939586244 0.05850664768315453 0.23682284595911057 
141.99999999999636 0.13473348038797361 0.06180324484407808 0.19652957801431148 
142.99999999999636 0.09162778520607323 0.05454943906780635 0.14610711563582576 
143.99999999999633 0.04818243574068685 0.040728023369935536 0.08884903967340516 
144.99999999999633 0.01406103107307606 0.028843197022564132 0.04288663370993502 
145.99999999999633 0.0016845742123895737 0.029117573531661722 0.030822760261598248 
146.9999999999963 0.01739821466901839 0.04924179164013505 0.06666098218021183 
147.9999999999963 0.05581636784371086 0.09025150973052386 0.14603993044023758 
148.99999999999628 0.10047625263052228 0.14443562225156267 0.2448008234843548 
149.99999999999628 0.13088510466536896 0.19673804250534213 0.327431164685988 
150.99999999999625 0.13264112181415702 0.22990658607201267 0.36231803342764224 
151.99999999999625 0.10532662264556077 0.2320207495600889 0.33714709148051375 
152.99999999999625 0.06358343302604351 0.2036301450066078 0.26709968106356324 
153.99999999999622 0.03012938266944409 0.16124848718875306 0.19136263624978253 
154.99999999999622 0.023890075725150003 0.13481239005957812 0.15873906347544797 
155.9999999999962 0.049490866753723224 0.1588451791783403 0.20833925125158814 
156.9999999999962 0.09413057935450225 0.25977080960144594 0.35380164899409233 
157.99999999999616 0.13409617768621732 0.4439887834219573 0.5778932794146311 
158.99999999999616 0.14773353498365527 0.6918497413593586 0.8394308907635067 
159.99999999999616 0.1276711588528471 0.9610065511793828 1.0887986366694757 
160.99999999999613 0.08508924070571368 1.1991183715003446 1.2848565806147862 
161.99999999999613 0.0432079689500858 1.361840534284376 1.4063826263067685 
162.9999999999961 0.023587512202997072 1.429206149695674 1.4547748550323139 
163.9999999999961 0.03341283754089547 1.4133783032899434 1.4491686605316887 
164.9999999999961 0.06162759826028056 1.353764627209559 1.4177927113439681 
165.99999999999608 0.08643974574529664 1.3006616747238888 1.3891984939836532 
166.99999999999608 0.08949604442595009 1.2938029671705789 1.384983651611558 
167.99999999999608 0.06755977971712226 1.3450051517041857 1.4140228080294899 
168.99999999999605 0.033969136868074186 1.4329714380590735 1.468579370788481 
169.99999999999605 0.00887030131736479 1.5133580327270904 1.5244745700117 
170.99999999999602 0.004915467457749701 1.540405818622333 1.548383734443583 
171.99999999999602 0.018511800681965108 1.4908192316914952 1.51306051933779 
172.99999999999602 0.03314969591041763 1.3788677756843546 1.4159544387588732 
173.99999999999602 0.032886102825781915 1.2549761195956528 1.2914664400637121 
174.99999999999596 0.016410984100192823 1.1871450480997383 1.2065069208437673 
175.99999999999596 0.0008653924756140873 1.2323320607500703 1.2355999902115815 
176.99999999999596 0.011174014767863609 1.4098456072991565 1.4233872313623084 
177.99999999999596 0.06105010635859177 1.688486759060794 1.7525371015938453 
178.99999999999596 0.13887753746021284 1.9935897405952736 2.136549324366794 


==> figures/mimo/beampattern_n.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.8293752900761946 0.5529371628882778 1.3813415389475399 
-179.0 0.5463959216205531 0.8651291663727594 1.4109937123009515 
-178.0 0.3212035919529021 1.1959438090591028 1.517317470260405 
-177.00000000000006 0.152375354711404 1.4846679516765062 1.6378698301076409 
-176.00000000000006 0.043785882746365676 1.6722634834923529 1.7172438176061493 
-175.00000000000006 0.00833079635441427 1.7190961621248348 1.7286361013965021 
-174.00000000000006 0.06074141332026163 1.6165357808619982 1.6782722065957945 
-173.00000000000006 0.20559282825186992 1.38857642821893 1.5949455004003585 
-172.0000000000001 0.4294741697643008 1.083517844830406 1.513735479053878 
-171.0000000000001 0.7029085737656597 0.7592769499187333 1.4631349704698404 
-170.0000000000001 0.9906647130666262 0.467733623875934 1.4596837514377046 
-169.0000000000001 1.2634867801588643 0.24315691786291443 1.5081875487081595 
-168.00000000000014 1.50371371324423 0.09763672892983111 1.6028798105953204 
-167.00000000000017 1.701901135302088 0.02361923184424799 1.7266788767963985 
-166.00000000000017 1.8480424396910438 0.0012778837103343498 1.8498205653085513 
-165.00000000000017 1.9248507462818532 0.007335910229107989 1.9319291642550347 
-164.00000000000017 1.9092484792559858 0.02225669682652809 1.9306123738982346 
-163.0000000000002 1.782645277515515 0.034027831690891464 1.8154308926552558 
-162.0000000000002 1.544438505687453 0.03837654765612539 1.5815569414282247 
-161.00000000000023 1.220393372684466 0.0365052243314193 1.25588809025638 
-160.00000000000023 0.8598859033669084 0.03195554882218872 0.8912008359836701 
-159.00000000000023 0.5219800155934562 0.027999663452990122 0.5496857670143915 
-158.00000000000026 0.2563880860371334 0.02629692516449098 0.2826202337790075 
-157.00000000000026 0.08807844014145987 0.026824894033896058 0.11492943364051295 
-156.00000000000026 0.012299744527575986 0.028594625848285992 0.04091327130362768 
-155.00000000000028 0.0014490067220292921 0.03051870817684214 0.03194753857737037 
-154.00000000000028 0.01957139873176823 0.031963471351996633 0.051499298014440927 
-153.0000000000003 0.037256299158013026 0.0328252264412931 0.07007727310375751 
-152.0000000000003 0.04050811918909261 0.03325246675251052 0.07382393627974128 
-151.0000000000003 0.030928073828017988 0.033280230040925944 0.06434689696935743 
-150.00000000000034 0.018986235525461928 0.03262586618870147 0.051806984878385094 
-149.00000000000034 0.01502706926964998 0.03076651314372908 0.04601539797940881 
-148.00000000000037 0.022809759799453044 0.02725954356114516 0.05029652132840763 
-147.00000000000037 0.03822345430966254 0.022151343617896176 0.06060283995710784 
-146.0000000000004 0.05278412231694899 0.016285514792332534 0.06930589067675713 
-145.0000000000004 0.05922431660908273 0.011367295163759155 0.07083903519285237 
-144.00000000000043 0.05589408115426056 0.00973591617700244 0.065867617594296 
-143.00000000000043 0.04777969563968361 0.013899225488496406 0.06184892845157141 
-142.00000000000043 0.04391010478637274 0.02595978500150548 0.06987823462703804 
-141.00000000000045 0.0526958872838434 0.04708945650107031 0.09951741023855926 
-140.00000000000045 0.07755261851799508 0.0771890087174857 0.15408903286823636 
-139.00000000000048 0.11479852233391658 0.11481343685200746 0.22850281167880923 
-138.00000000000048 0.15463541109506207 0.15737261094235322 0.3104320509430228 
-137.00000000000048 0.18465809650488074 0.20155096158050004 0.3842308144931851 
-136.0000000000005 0.19438296013928394 0.2438446646963864 0.43598445278074544 
-135.0000000000005 0.17905312223297196 0.2810980945349485 0.45783666584047955 
-134.0000000000005 0.1414313538775012 0.3109331275024268 0.4502011090151413 
-133.00000000000054 0.09114168149725291 0.3319986729546907 0.4213477559844422 
-132.00000000000054 0.04198837838958634 0.344013129175709 0.38476572936741643 
-131.00000000000054 0.008262424894673907 0.34761786307263104 0.3553297688560019 
-130.00000000000057 0.0012028774080797622 0.3440954954562608 0.3454897132077565 
-129.00000000000057 0.026550771135397867 0.33502648836650406 0.36249198632810686 
-128.00000000000057 0.08367123613138194 0.3219594002681452 0.4071821836735516 
-127.0000000000006 0.166216652780042 0.30615644060626224 0.4744217594645202 
-126.0000000000006 0.26391592643050105 0.28845184228234727 0.5547405864419046 
-125.00000000000063 0.364883713518649 0.2692326654555603 0.6366286313967888 
-124.00000000000063 0.45785149367389055 0.2485262373808753 0.708853160392802 
-123.00000000000065 0.5338757606788747 0.22616020739531786 0.7623233975030104 
-122.00000000000065 0.5872988957175667 0.20195252794949783 0.7912363665239238 
-121.00000000000068 0.6159521447021186 0.17588955957727934 0.7934524153679738 
-120.00000000000068 0.6207478050871983 0.1482590292544324 0.7702150374297105 
-119.00000000000068 0.6048888837894475 0.11971771112384123 0.7254237162949096 
-118.0000000000007 0.5729338944240344 0.0912881362563383 0.6646921408117519 
-117.00000000000071 0.5299124539640996 0.06429150942868996 0.5943947759724852 
-116.00000000000072 0.4806194781212528 0.040233356293900256 0.5208460643710845 
-115.00000000000072 0.4291448458615724 0.020663355491656495 0.44969038870806965 
-114.00000000000075 0.3786370038152313 0.007031422405390723 0.3855230494030434 
-113.00000000000075 0.3312605028070589 0.0005592259627689196 0.3317211144287837 
-112.00000000000078 0.2882894264788276 0.002141156001744041 0.2904398165653358 
-111.00000000000078 0.2502771922960825 0.012282616909165154 0.26272259962972655 
-110.00000000000078 0.21725248767053498 0.031077541240819004 0.24867628272124223 
-109.00000000000081 0.1889054230643082 0.058222022381724366 0.24767220849120017 
-108.00000000000081 0.164742845985049 0.09305742410224067 0.2585456295437899 
-107.00000000000082 0.14420433041831884 0.13463436725003705 0.2797762549924291 
-106.00000000000084 0.12673935916235193 0.1817884881568801 0.30964141559278036 
-105.00000000000085 0.11185154732695182 0.2332195109979536 0.3463393073008587 
-104.00000000000085 0.09911801587209287 0.2875666043155343 0.388083470474053 
-103.00000000000087 0.08819211176383929 0.34347482848766464 0.4331715838536408 
-102.00000000000088 0.07879648529989651 0.3996494074419271 0.48003238320807895 
-101.00000000000088 0.07071181001522758 0.4548963363049108 0.5272545538999964 
-100.00000000000091 0.06376467459911707 0.508149316398211 0.5736011553502803 
-99.00000000000091 0.057816679975447566 0.5584841193430731 0.6180127352159834 
-98.00000000000094 0.052755656417501275 0.6051222159452109 0.6596018946235288 
-97.00000000000094 0.04848917811141111 0.6474259001040703 0.6976417135309175 
-96.00000000000094 0.04494013522938551 0.6848872557242855 0.731550139102236 
-95.00000000000097 0.042043941557661835 0.7171132276329566 0.7608721669323737 
-94.00000000000097 0.03974692569067908 0.7438088359144054 0.785261391424498 
-93.00000000000098 0.03800550713784253 0.7647602773950384 0.8044622589393398 
-92.000000000001 0.03678584603205361 0.7798193353161071 0.8182941227444318 
-91.00000000000101 0.03606374549072492 0.7888902010244518 0.8266379734625341 
-90.00000000000101 0.03582466294458935 0.7919195185359541 0.8294265048079767 
-89.00000000000104 0.03606374549072429 0.7888902010244605 0.8266379734625345 
-88.00000000000104 0.03678584603205274 0.7798193353161318 0.8182941227444321 
-87.00000000000104 0.03800550713783834 0.7647602773950775 0.8044622589393415 
-86.00000000000107 0.03974692569067634 0.7438088359144529 0.7852613914244995 
-85.00000000000107 0.042043941557655666 0.7171132276330202 0.7608721669323875 
-84.0000000000011 0.04494013522937844 0.6848872557243519 0.731550139102243 
-83.0000000000011 0.048489178111402985 0.6474259001041491 0.6976417135309232 
-82.00000000000111 0.05275565641749243 0.6051222159453031 0.6596018946244454 
-81.00000000000112 0.05781667997543593 0.5584841193431727 0.6180127352160016 
-80.00000000000114 0.06376467459910361 0.5081493163983172 0.573601155350288 
-79.00000000000114 0.07071181001521182 0.45489633630502235 0.5272545539002285 
-78.00000000000115 0.07879648529987925 0.3996494074420382 0.4800323832081037 
-77.00000000000117 0.08819211176381793 0.343474828487781 0.43317158385367177 
-76.00000000000117 0.09911801587207131 0.28756660431564685 0.3880834704740659 
-75.00000000000118 0.11185154732692412 0.2332195109980632 0.34633930730099766 
-74.0000000000012 0.12673935916231885 0.1817884881569826 0.30964141559282377 
-73.00000000000121 0.14420433041827865 0.13463436725012723 0.27977625499257286 
-72.00000000000122 0.16474284598500305 0.09305742410231958 0.25854562954379845 
-71.00000000000124 0.18890542306425498 0.05822202238178881 0.24767220849120972 
-70.00000000000125 0.21725248767047242 0.03107754124086576 0.24867628272124176 
-69.00000000000126 0.25027719229600837 0.0122826169091948 0.2627225996295919 
-68.00000000000126 0.2882894264787498 0.002141156001755743 0.2904398165652921 
-67.00000000000128 0.3312605028069636 0.0005592259627637793 0.33172111442874913 
-66.0000000000013 0.3786370038151354 0.007031422405369827 0.38552304940300697 
-65.0000000000013 0.42914484586146795 0.020663355491622765 0.4496903887079596 
-64.00000000000131 0.48061947812115163 0.040233356293855035 0.5208460643707795 
-63.00000000000132 0.5299124539640007 0.06429150942863658 0.5943947759724554 
-62.000000000001336 0.5729338944239591 0.0912881362562809 0.6646921408117201 
-61.00000000000135 0.6048888837893954 0.11971771112378177 0.7254237162948516 
-60.00000000000135 0.6207478050871845 0.14825902925437542 0.770215037429708 
-59.000000000001364 0.6159521447021518 0.17588955957722524 0.7934524153679615 
-58.00000000000138 0.5872988957176468 0.2019525279494469 0.7912363665239336 
-57.00000000000139 0.5338757606790054 0.22616020739527223 0.762323397503061 
-56.0000000000014 0.45785149367406586 0.24852623738083338 0.7088531603928577 
-55.000000000001414 0.3648837135188498 0.2692326654555187 0.636628631396814 
-54.00000000000143 0.2639159264307067 0.28845184228230925 0.5547405864419361 
-53.00000000000144 0.1662166527802283 0.3061564406062282 0.4744217594645515 
-52.00000000000145 0.08367123613152627 0.32195940026811554 0.40718218367394327 
-51.00000000000146 0.026550771135482938 0.33502648836648313 0.36249198632822316 
-50.00000000000147 0.0012028774080974091 0.3440954954562485 0.345489713207451 
-49.00000000000148 0.008262424894629618 0.34761786307263043 0.35532976885602 
-48.00000000000149 0.04198837838949748 0.3440131291757231 0.3847657293674056 
-47.000000000001506 0.09114168149714766 0.33199867295472313 0.42134775598439655 
-46.00000000000152 0.14143135387740807 0.3109331275024784 0.45020110901511873 
-45.00000000000153 0.17905312223291625 0.28109809453501744 0.4578366658404797 
-44.000000000001535 0.19438296013927894 0.24384466469646865 0.43598445278077524 
-43.00000000000155 0.18465809650492404 0.20155096158058852 0.38423081449346513 
-42.000000000001556 0.1546354110951365 0.15737261094244243 0.3104320509431025 
-41.00000000000157 0.1147985223339982 0.1148134368520892 0.22850281167884692 
-40.000000000001585 0.07755261851806017 0.07718900871755476 0.15408903286826794 
-39.0000000000016 0.05269588728387749 0.047089456501122604 0.09951741023865486 
-38.000000000001606 0.04391010478637527 0.02595978500153841 0.06987823462710682 
-37.00000000000161 0.04777969563966808 0.01389922548851241 0.061848928451606174 
-36.00000000000163 0.05589408115424686 0.009735916177004105 0.06586761759434377 
-35.00000000000164 0.0592243166090856 0.01136729516375163 0.07083903519285209 
-34.00000000000165 0.052784122316972215 0.01628551479232086 0.06930589067676021 
-33.00000000000166 0.038223454309695946 0.02215134361788451 0.06060283995711181 
-32.00000000000168 0.022809759799479135 0.02725954356113606 0.0502965213284236 
-31.000000000001688 0.01502706926965422 0.030766513143723858 0.04601539797941938 
-30.000000000001698 0.01898623552544273 0.03262586618869937 0.05180698487834492 
-29.000000000001705 0.03092807382799191 0.03328023004092532 0.06434689696935303 
-28.00000000000172 0.040508119189083626 0.033252466752510916 0.07382393627974018 
-27.00000000000173 0.03725629915803602 0.03282522644129423 0.07007727310376162 
-26.00000000000174 0.019571398731812257 0.031963471351999076 0.051499298014494974 
-25.00000000000175 0.0014490067220485957 0.030518708176845575 0.031947538577392826 
-24.000000000001766 0.012299744527500251 0.028594625848290554 0.04091327130347062 
-23.000000000001776 0.08807844014121885 0.026824894033898622 0.1149294336400869 
-22.00000000000179 0.2563880860366891 0.026296925164489955 0.282620233778748 
-21.000000000001798 0.5219800155928306 0.02799966345298391 0.5496857670138956 
-20.00000000000181 0.8598859033661784 0.031955548822178895 0.8912008359828616 
-19.000000000001823 1.2203933726837528 0.03650522433141181 1.2558880902556369 
-18.000000000001833 1.5444385056868712 0.038376547656126775 1.5815569414277186 
-17.000000000001844 1.7826452775151402 0.03402783169090818 1.8154308926551228 
-16.000000000001855 1.909248479255846 0.02225669682655792 1.930612373898135 
-15.000000000001867 1.9248507462819227 0.0073359102291347 1.931929164255043 
-14.000000000001878 1.8480424396912762 0.001277883710325486 1.8498205653088833 
-13.000000000001888 1.7019011353024434 0.02361923184415805 1.7266788767964107 
-12.0000000000019 1.5037137132446765 0.09763672892961349 1.6028798105954178 
-11.000000000001913 1.2634867801593883 0.24315691786253854 1.5081875487081755 
-10.000000000001922 0.9906647130672029 0.4677336238754029 1.459683751439122 
-9.000000000001934 0.7029085737662409 0.7592769499180935 1.4631349704698313 
-8.000000000001945 0.4294741697648168 1.0835178448297478 1.5137354790538697 
-7.000000000001957 0.20559282825225195 1.38857642821837 1.5949455004003286 
-6.000000000001967 0.06074141332046285 1.6165357808616494 1.678272206595089 
-5.000000000001979 0.008330796354427468 1.7190961621247753 1.7286361013951173 
-4.00000000000199 0.04378588274621421 1.6722634834925998 1.7172438176061802 
-3.0000000000020015 0.15237535471111963 1.4846679516770072 1.6378698301077428 
-2.000000000002013 0.32120359195250253 1.1959438090597536 1.51731747026047 
-1.0000000000020242 0.5463959216200378 0.8651291663734302 1.4109937123010883 
-2.0355549961366507e-12 0.8293752900755638 0.5529371628888576 1.381341538947211 
0.9999999999979531 1.1636972282831404 0.3043595013835674 1.4671103363508258 
1.9999999999979419 1.5212294279285634 0.13815142342565107 1.6588867005630874 
2.9999999999979305 1.8484111418065037 0.04709201693173676 1.895591775228102 
3.999999999997919 2.0781234475807726 0.008501439057653725 2.0869824189594 
4.999999999997908 2.1532772219460945 0.00016005122952516396 2.1533633373861263 
5.999999999997897 2.0504643032261867 0.014412172291759697 2.0635430737534266 
6.999999999997885 1.7909593313593946 0.06395533531446644 1.851722572966771 
7.999999999997874 1.432895402074874 0.17639413937043952 1.6041647257764815 
8.999999999997863 1.0486848080529447 0.3795831691879085 1.4217608435227604 
9.99999999999785 0.699535095516392 0.683967138618978 1.3766381241284509 
10.999999999997842 0.41965488793363775 1.0697202264858876 1.4833147479292104 
11.99999999999783 0.21630492280015934 1.4847732097347197 1.6967290284913976 
12.999999999997817 0.08242272397259384 1.8555040281445834 1.9356635756096439 
13.999999999997806 0.011891121220774634 2.1067672347930673 2.118256529168791 
14.999999999997796 0.007349713253632594 2.1841684733150615 2.1923093259745663 
15.999999999997783 0.07632539146270019 2.0705655945616117 2.1480568123060344 
16.999999999997772 0.21936168797685526 1.7909921802970743 2.0112277169968817 
17.999999999997762 0.418858526896132 1.4045587175998044 1.8236756742892741 
18.99999999999775 0.6367200412318528 0.9865901285428589 1.6229985532663496 
19.999999999997737 0.823449828665667 0.6074813105714374 1.4303435645446045 
20.999999999997726 0.9345907304085064 0.31538245094690864 1.2494630559094044 
21.99999999999772 0.9463463164876165 0.12784531854601647 1.0740037492314085 
22.999999999997705 0.8628910960191959 0.03395162082771857 0.8970307061783687 
23.999999999997694 0.7124618624649464 0.004700162044500354 0.7176059726670759 
24.99999999999768 0.534953684786027 0.006927014448788293 0.5423736887776384 
25.99999999999767 0.3673493833508009 0.015519059522821115 0.3832178796198146 
26.99999999999766 0.23331989309401271 0.020073564368678545 0.25348881587221783 
27.999999999997648 0.1402953003095275 0.02468840358140909 0.16480876151189083 
28.999999999997634 0.08326367839665008 0.0421721261610786 0.1250344590421223 
29.999999999997627 0.05171072707414402 0.0857102451929055 0.13684624783222696 
30.999999999997616 0.035650477540572434 0.16143689368800607 0.1963656683354772 
31.999999999997602 0.028349522115325685 0.26451186570394947 0.2919904515210831 
32.99999999999759 0.025812173555039366 0.3796938627815574 0.40448450241840894 
33.99999999999758 0.0249093843058613 0.4857096872645737 0.5094884774506172 
34.99999999999757 0.022366459480956998 0.5615323273045724 0.5827729581474572 
35.999999999997556 0.015778149824989495 0.5923080185487923 0.6071492878118006 
36.99999999999754 0.006205673470734833 0.5730944791223795 0.5787693888901966 
37.999999999997534 0.0007009162004501295 0.50951289493678 0.5102780583131127 
38.99999999999753 0.012911344594128177 0.41548349343793683 0.42915130563264187 
39.99999999999751 0.06075486335851403 0.3090532628142855 0.37121972253394264 
40.9999999999975 0.16151890423362303 0.20772109282060164 0.3711290763742936 
41.999999999997485 0.3259448022501712 0.12458547557115666 0.4526119259492495 
42.99999999999748 0.553375894131192 0.06619839168018055 0.6215197413665038 
43.99999999999746 0.8297112961626009 0.03240349352146911 0.8636270304812225 
44.999999999997456 1.1289287744449066 0.01786926664364324 1.1476792302969123 
45.99999999999745 1.4177562128439274 0.014645439926611771 1.4325959062742122 
46.999999999997435 1.6621308263771706 0.014936515995320193 1.6766701633108667 
47.99999999999742 1.8336765652787772 0.013381651346093081 1.8462930900019054 
48.99999999999741 1.9146064697235992 0.00838071916970799 1.9221575538771998 
49.9999999999974 1.9000663285840251 0.002315492971169928 1.901811174111406 
50.999999999997385 1.797718237107912 0.0007944842905456719 1.7984863915615246 
51.99999999999738 1.6250586043920485 0.011240988682323354 1.6370193222670824 
52.99999999999737 1.4053996391255457 0.04122330384970698 1.4481809773672498 
53.99999999999736 1.163558042983647 0.09690278273364315 1.262835264887737 
54.99999999999734 0.9221352089261272 0.18187933419467764 1.1070833585870692 
55.99999999999733 0.6989478760177804 0.2965833683368127 0.9990994809365056 
56.99999999999732 0.5057996144247868 0.4382334096334277 0.9478664797783651 
57.99999999999731 0.3484709436549776 0.6012752536131231 0.9536051755400186 
58.99999999999729 0.22760561254946665 0.7781547240853658 1.0094284379312577 
59.99999999999728 0.14009455646618615 0.9602533564724336 1.10365274488703 
60.99999999999728 0.08058603644298316 1.138827855855848 1.2222385349969582 
61.999999999997264 0.042842158299842004 1.3058286596003823 1.3509565260965315 
62.99999999999725 0.020778073741633762 1.454518199227618 1.4770380330821269 
63.99999999999724 0.009128661210071462 1.5798550415972306 1.5902208460691394 
64.99999999999723 0.0037691559372121943 1.6786486382283492 1.6832219638067871 
65.99999999999721 0.0017643927624515128 1.749517000211405 1.7517439024801413 
66.9999999999972 0.0012388052863960386 1.7926953252350217 1.794154279608879 
67.9999999999972 0.001154122563443661 1.809748683814941 1.8109781757097545 
68.99999999999719 0.0010633697447134654 1.8032388120673886 1.8043214092093391 
69.99999999999717 0.0008867656601788433 1.7763867616223965 1.7773116414053034 
70.99999999999716 0.0007334509000632784 1.7327623406127435 1.733611873049372 
71.99999999999714 0.0007760266272773412 1.6760201191754933 1.6770329023818267 
72.99999999999714 0.0011737302778628163 1.609691765219007 1.61125025874696 
73.99999999999713 0.0020342750615300526 1.5370364586002736 1.539617389546418 
74.99999999999712 0.0034026886587496257 1.4609453970522783 1.4650595051730997 
75.9999999999971 0.0052664367698133695 1.3838928579477592 1.3900299160601144 
76.9999999999971 0.007568398930760569 1.3079245833051563 1.3165112899662834 
77.99999999999709 0.010221901827080715 1.2346739726057532 1.2460466078465995 
78.99999999999707 0.013124402504005886 1.1653972499253547 1.1797876528127904 
79.99999999999706 0.016168259615838555 1.1010200194192568 1.118551943449321 
80.99999999999704 0.019248270853133992 1.0421891173505993 1.0628817398685706 
81.99999999999704 0.02226635951714368 0.9893251787969921 1.0131009503587582 
82.99999999999702 0.025134093666297517 0.9426727137869465 0.9693674309987547 
83.99999999999702 0.027773757134888232 0.9023456493121168 0.9317193586378153 
84.999999999997 0.030118582906048085 0.868367209511696 0.9001151581689473 
85.99999999999699 0.03211259412401597 0.8407036798602991 0.874466969302517 
86.99999999999697 0.03371033277313415 0.8192920566313088 0.8546679262745924 
87.99999999999697 0.03487662056811279 0.8040618546093884 0.8406136596274906 
88.99999999999696 0.035586401800714804 0.794951471138133 0.8322184600881015 
89.99999999999694 0.03582466294458971 0.7919195185359597 0.8294265048079767 
90.99999999999694 0.03558640180071834 0.7949514711380984 0.8322184600880982 
91.99999999999692 0.034876620568118064 0.8040618546093116 0.8406136596274778 
92.99999999999692 0.03371033277314297 0.8192920566311915 0.8546679262730393 
93.99999999999689 0.03211259412402721 0.8407036798601473 0.8744669693025086 
94.99999999999689 0.030118582906061245 0.8683672095115056 0.9001151581689374 
95.99999999999689 0.02777375713490336 0.9023456493118877 0.931719358637637 
96.99999999999686 0.02513409366631455 0.9426727137866766 0.9693674309986677 
97.99999999999686 0.022266359517162135 0.9893251787966882 1.0131009503586856 
98.99999999999685 0.019248270853153077 1.042189117350261 1.0628817398685129 
99.99999999999685 0.016168259615857414 1.1010200194188797 1.1185519434491726 
100.99999999999682 0.013124402504024042 1.1653972499249456 1.1797876528127293 
101.99999999999682 0.010221901827098135 1.234673972605315 1.2460466078464878 
102.99999999999679 0.007568398930775545 1.3079245833047033 1.3165112899643678 
103.99999999999679 0.005266436769826108 1.3838928579472969 1.3900299160600613 
104.99999999999679 0.0034026886587595205 1.4609453970518054 1.4650595051726385 
105.99999999999676 0.0020342750615366368 1.537036458599816 1.5396173895462963 
106.99999999999676 0.0011737302778665087 1.609691765218579 1.611250258746896 
107.99999999999673 0.0007760266272786126 1.6760201191751156 1.6770329023818 
108.99999999999673 0.0007334509000626641 1.7327623406124302 1.7336118730491814 
109.99999999999672 0.0008867656601775825 1.7763867616221758 1.7773116414052883 
110.99999999999672 0.0010633697447126028 1.8032388120672846 1.8043214092092525 
111.99999999999669 0.0011541225634434417 1.809748683814968 1.8109781757090369 
112.99999999999669 0.0012388052863947173 1.7926953252352054 1.7941542796088983 
113.99999999999669 0.0017643927624452487 1.749517000211754 1.7517439024802846 
114.99999999999666 0.0037691559371920997 1.6786486382288652 1.683221963809809 
115.99999999999666 0.009128661210023056 1.5798550415979171 1.5902208460693152 
116.99999999999663 0.020778073741535452 1.4545181992284588 1.4770380330827158 
117.99999999999663 0.04284215829966468 1.3058286596013573 1.3509565260971332 
118.99999999999662 0.08058603644269235 1.1388278558569092 1.2222385349976617 
119.9999999999966 0.1400945564657436 0.9602533564735428 1.103652744887505 
120.9999999999966 0.22760561254883394 0.778154724086473 1.0094284379325855 
121.99999999999659 0.348470943654129 0.6012752536141718 0.9536051755400482 
122.99999999999658 0.5057996144237121 0.4382334096343676 0.9478664797783505 
123.99999999999656 0.6989478760165002 0.2965833683375998 0.9990994809361672 
124.99999999999656 0.9221352089246905 0.1818793341952893 1.1070833585862994 
125.99999999999653 1.16355804298215 0.09690278273407163 1.262835264887371 
126.99999999999653 1.4053996391241146 0.04122330384996373 1.448180977365354 
127.99999999999653 1.6250586043908228 0.011240988682439411 1.6370193222667577 
128.9999999999965 1.7977182371070461 0.0007944842905648799 1.7984863915613774 
129.9999999999965 1.900066328583653 0.0023154929711398466 1.901811174110046 
130.99999999999648 1.9146064697238019 0.00838071916966994 1.9221575538774363 
131.99999999999648 1.8336765652795615 0.01338165134607235 1.8462930900023626 
132.99999999999645 1.6621308263784622 0.014936515995320119 1.6766701633114371 
133.99999999999645 1.4177562128455872 0.014645439926609487 1.4325959062764435 
134.99999999999642 1.1289287744467364 0.017869266643597385 1.1476792302981964 
135.99999999999642 0.8297112961643922 0.03240349352132861 0.863627030482929 
136.99999999999642 0.5533758941327531 0.0661983916799019 0.6215197413679535 
137.9999999999964 0.32594480225137806 0.12458547557072043 0.4526119259502128 
138.9999999999964 0.16151890423442872 0.20772109282002693 0.37112907637475595 
139.9999999999964 0.060754863358952645 0.3090532628136352 0.3712197225334316 
140.99999999999636 0.012911344594292547 0.4154834934373058 0.4291513056321278 
141.99999999999636 0.0007009162004537274 0.5095128949362807 0.5102780583125935 
142.99999999999636 0.0062056734706780105 0.5730944791221136 0.5787693888898225 
143.99999999999633 0.01577814982493614 0.5923080185488263 0.6071492878118578 
144.99999999999633 0.02236645948093035 0.5615323273049087 0.5827729581477984 
145.99999999999633 0.024909384305854036 0.4857096872651501 0.5094884774508416 
146.9999999999963 0.025812173555032195 0.3796938627822566 0.40448450241908984 
147.9999999999963 0.02834952211529946 0.2645118657046359 0.2919904515219149 
148.99999999999628 0.035650477540506015 0.16143689368856357 0.19636566833581967 
149.99999999999628 0.051710727074007326 0.08571024519326893 0.13684624783246704 
150.99999999999625 0.08326367839638993 0.042172126161253994 0.1250344590420153 
151.99999999999625 0.1402953003090778 0.024688403581461307 0.16480876151164442 
152.99999999999625 0.23331989309332007 0.02007356436869638 0.25348881587124006 
153.99999999999622 0.3673493833498657 0.015519059522863754 0.3832178796189145 
154.99999999999622 0.5349536847849407 0.0069270144488400845 0.5423736887761826 
155.9999999999962 0.7124618624638999 0.0047001620444495325 0.7176059726666355 
156.9999999999962 0.8628910960184417 0.03395162082737668 0.8970307061779823 
157.99999999999616 0.9463463164873793 0.12784531854517966 1.0740037492309773 
158.99999999999616 0.9345907304088891 0.3153824509454404 1.249463055906798 
159.99999999999616 0.8234498286666145 0.6074813105693507 1.4303435645422644 
160.99999999999613 0.6367200412331423 0.9865901285403595 1.6229985532654025 
161.99999999999613 0.4188585268974537 1.4045587175972676 1.8236756742867766 
162.9999999999961 0.2193616879779314 1.7909921802949662 2.0112277169962782 
163.9999999999961 0.0763253914633556 2.070565594560364 2.1480568123056467 
164.9999999999961 0.007349713253822607 2.1841684733149456 2.1923093259754336 
165.99999999999608 0.011891121220538156 2.106767234794111 2.1182565291700985 
166.99999999999608 0.08242272397197087 1.8555040281465554 1.9356635756102536 
167.99999999999608 0.21630492279913802 1.4847732097372024 1.696729028493148 
168.99999999999605 0.41965488793216355 1.0697202264884027 1.4833147479294395 
169.99999999999605 0.6995350955144504 0.6839671386211252 1.376638124128899 
170.99999999999602 1.0486848080506532 0.3795831691894633 1.421760843522553 
171.99999999999602 1.4328954020725329 0.17639413937138132 1.6041647257775842 
172.99999999999602 1.7909593313574357 0.06395533531492982 1.8517225729658244 
173.99999999999602 2.050464303225035 0.014412172291931964 2.0635430737510165 
174.99999999999596 2.1532772219460106 0.00016005122954072405 2.1533633373833148 
175.99999999999596 2.0781234475817496 0.008501439057527727 2.086982418962251 
176.99999999999596 1.8484111418082751 0.04709201693136672 1.8955917752309361 
177.99999999999596 1.521229427930722 0.1381514234248829 1.6588867005651269 
178.99999999999596 1.1636972282852975 0.30435950138229484 1.4671103363530047 


==> figures/mimo/my_pd_data.txt <==
  i          snr       qam       psk
1   100.0000000 0.9951900 0.9974422
2    16.5551839 0.9716476 0.9846698
3     9.0246126 0.9491121 0.9720666
4     6.2030075 0.9275994 0.9596250
5     4.7255370 0.9070308 0.9473634
6     3.8164996 0.8873166 0.9352088
7     3.2007759 0.8684461 0.9232308
8     2.7561247 0.8503553 0.9114029
9     2.4199462 0.8330357 0.8997442
10    2.1568627 0.8163899 0.8882236
11    1.9453724 0.8001418 0.8763097
12    1.7716535 0.7850246 0.8656042
13    1.6264170 0.7702861 0.8545421
14    1.5031886 0.7560636 0.8435949
15    1.3973183 0.7423096 0.8327976
16    1.3053797 0.7291838 0.8221308
17    1.2247928 0.7164665 0.8116065
18    1.1535773 0.7041966 0.8012247
19    1.0901883 0.6923347 0.7909604
20    1.0334029 0.6808602 0.7808094
21    0.9822403 0.6697950 0.7708325
22    0.9359047 0.6590727 0.7609653
23    0.8937438 0.6486954 0.7512262
24    0.8552177 0.6386242 0.7416060
25    0.8198758 0.6288678 0.7321085
26    0.7873390 0.6193990 0.7227348
27    0.7572860 0.6102017 0.7134698
28    0.7294430 0.6012818 0.7043528
29    0.7035747 0.5925660 0.6952795
30    0.6794784 0.5841478 0.6864172
31    0.6569779 0.5759347 0.6776362
32    0.6359198 0.5679184 0.6689509
33    0.6161698 0.5601344 0.6603988
34    0.5976096 0.5525173 0.6519185
35    0.5801348 0.5451095 0.6435908
36    0.5636529 0.5378289 0.6353150
37    0.5480817 0.5308109 0.6272205
38    0.5333477 0.5238944 0.6191820
39    0.5193851 0.5171373 0.6112441
40    0.5061350 0.5105397 0.6034280
41    0.4935440 0.5040902 0.5957064
42    0.4815644 0.4977674 0.5880793
43    0.4701524 0.4915733 0.5805478
44    0.4592689 0.4855143 0.5731158
45    0.4488778 0.4795927 0.5658128
46    0.4389465 0.4737527 0.5585412
47    0.4294452 0.4680302 0.5513790
48    0.4203465 0.4624296 0.5443235
49    0.4116253 0.4569240 0.5373547
50    0.4032587 0.4515223 0.5304758
51    0.3952254 0.4462473 0.5237308
52    0.3875059 0.4410038 0.5169726
53    0.3800822 0.4358871 0.5103610
54    0.3729375 0.4308566 0.5038317
55    0.3660566 0.4258935 0.4973665
56    0.3594249 0.4210225 0.4909932
57    0.3530293 0.4162365 0.4847152
58    0.3468573 0.4115262 0.4785114
59    0.3408974 0.4068906 0.4723900
60    0.3351388 0.4023260 0.4663384
61    0.3295716 0.3978149 0.4603601
62    0.3241863 0.3933900 0.4544748
63    0.3189741 0.3890319 0.4486539
64    0.3139269 0.3847377 0.4429164
65    0.3090370 0.3804782 0.4372270
66    0.3042970 0.3763382 0.4316480
67    0.2997003 0.3721990 0.4261039
68    0.2952404 0.3681532 0.4206590
69    0.2909112 0.3641557 0.4152726
70    0.2867072 0.3602074 0.4099561
71    0.2826230 0.3563090 0.4046983
72    0.2786535 0.3524729 0.3995216
73    0.2747939 0.3487065 0.3944183
74    0.2710398 0.3449487 0.3893598
75    0.2673869 0.3412633 0.3843734
76    0.2638311 0.3376311 0.3794601
77    0.2603687 0.3340285 0.3745984
78    0.2569960 0.3304851 0.3698002
79    0.2537095 0.3269705 0.3650493
80    0.2505061 0.3235212 0.3603888
81    0.2473825 0.3201110 0.3557853
82    0.2443359 0.3167305 0.3512106
83    0.2413633 0.3134079 0.3467208
84    0.2384623 0.3101219 0.3422864
85    0.2356301 0.3069150 0.3379019
86    0.2328645 0.3036598 0.3335655
87    0.2301630 0.3004919 0.3292963
88    0.2275234 0.2973662 0.3250877
89    0.2249438 0.2942716 0.3209239
90    0.2224219 0.2912170 0.3168135
91    0.2199560 0.2881999 0.3127598
92    0.2175442 0.2852328 0.3087594
93    0.2151846 0.2822738 0.3048181
94    0.2128758 0.2793637 0.3009202
95    0.2106159 0.2764687 0.2970450
96    0.2084035 0.2736206 0.2932413
97    0.2062371 0.2708100 0.2894860
98    0.2041153 0.2680197 0.2857722
99    0.2020367 0.2652686 0.2821111
100   0.2000000 0.2625740 0.2785164

==> figures/mimo_beta/beampattern0.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.001737225217907863 0.0031026105583549534 2.4911002505506894 2.4960271354530383 
-179.0 0.004827470025178125 0.0016892672571805658 2.454608524103732 2.461463115188089 
-178.0 0.007812700695805353 0.0006547373531377128 2.3878340179444075 2.3968466823070274 
-177.00000000000006 0.008813751308761926 0.000922521595488959 2.3350159559028447 2.3454707807537027 
-176.00000000000006 0.007223617023738954 0.002526267767284179 2.3374146651079535 2.3480096287262793 
-175.00000000000006 0.0040870337132129135 0.004521029492174551 2.4056890059972185 2.4151770431657127 
-174.00000000000006 0.0013738686903789117 0.005593538840191474 2.5101867014346246 2.5179254044721353 
-173.00000000000006 0.0006591777829868176 0.004966212905055255 2.595944556941062 2.6020737598594668 
-172.0000000000001 0.0021083125901194266 0.002969712350371621 2.6143575479581758 2.6195658576732503 
-171.0000000000001 0.004435123097486933 0.0008737262974228474 2.553236050986007 2.5583095460796716 
-170.0000000000001 0.0058307205590382985 6.997995284764722e-05 2.447365224646351 2.4528008563724906 
-169.0000000000001 0.005214584541110232 0.001147540692545948 2.3624343123746967 2.3683162920308214 
-168.00000000000014 0.002967911656724493 0.0034813334185301503 2.3600631670491725 2.3662173827387187 
-167.00000000000017 0.0006785127717283403 0.0056156883304357705 2.462196522914032 2.468475510584585 
-166.00000000000017 8.882206966373394e-05 0.006197106715526896 2.633651156592129 2.6401487842544102 
-165.00000000000017 0.0019477589215608827 0.0048489927217591966 2.792145183888626 2.7992085145209074 
-164.00000000000017 0.00550258609727288 0.0024223997071025575 2.841158427506559 2.849197703609933 
-163.0000000000002 0.00893281101708781 0.00046531129038791867 2.709963682233892 2.7191782498014394 
-162.0000000000002 0.01042790529113698 0.0002541622663647356 2.3825056524051 2.3926849488195696 
-161.00000000000023 0.00923056994937519 0.0020008239109816387 1.9031168762211172 1.9136306085583736 
-160.00000000000023 0.006026622608495794 0.004723598436638618 1.3584081111493833 1.3684012781539712 
-159.00000000000023 0.0024912339681522765 0.006846515800616843 0.845087066143489 0.8537957628458481 
-158.00000000000026 0.000310005912549732 0.0071445357165970435 0.43819999831247247 0.445247967261983 
-157.00000000000026 0.0002720310782471326 0.005458176354251327 0.17199648391745656 0.17754090560473396 
-156.00000000000026 0.0019385836472783817 0.002763007152424131 0.0384438229029094 0.04310446510551193 
-155.00000000000028 0.004017649583107522 0.0005787616835453653 0.0004048279947450621 0.0050040646608467436 
-154.00000000000028 0.005165866244128993 8.795927232297712e-05 0.0113132264622054 0.0165364538164384 
-153.0000000000003 0.0047317699153467535 0.001481057535486194 0.03249554496859494 0.03861767808626911 
-152.0000000000003 0.0030403934914939486 0.003887077564448006 0.0423989614284 0.04919645276456751 
-151.0000000000003 0.0011151519670845624 0.005898888273735612 0.03667331643502898 0.043561686671966374 
-150.00000000000034 4.938727387338429e-05 0.006372524242723713 0.021942776743022675 0.028279932039441492 
-149.00000000000034 0.0004025518821807313 0.005050553836766338 0.00775638886893854 0.013175913015099691 
-148.00000000000037 0.0019384436498032748 0.002683363251765162 0.000540201097952811 0.0051618441217167795 
-147.00000000000037 0.0038060530972819084 0.0006098722878458376 0.0013273990773176034 0.005744049136694439 
-146.0000000000004 0.005023060212589578 4.3693882396389806e-05 0.006887448903592018 0.01192726875870197 
-145.0000000000004 0.004984874921105424 0.0014450999899665083 0.01255843305861517 0.018923259140677728 
-144.00000000000043 0.0037426129282500005 0.004290055116400271 0.014912111449468187 0.02285204095377283 
-143.00000000000043 0.0019378212412830957 0.00733038895351502 0.0130672669739763 0.022239460397367752 
-142.00000000000043 0.00046067075003455377 0.009195699461692698 0.008447803719456384 0.018029812332798868 
-141.00000000000045 2.05100355303498e-05 0.00903717493929308 0.003541720540417802 0.012560443366004634 
-140.00000000000045 0.0008345524977198911 0.0069161865633093345 0.0004972232027708655 0.008241554163194114 
-139.00000000000048 0.0025611743256958534 0.0037773949952386444 0.0002223829342523954 0.0065701890477059665 
-138.00000000000048 0.004480377224930934 0.0010401992300824309 0.0022476994630831284 0.0077705062194456135 
-137.00000000000048 0.005817575972231573 2.121508272176628e-06 0.005213072426826188 0.011009483166857657 
-136.0000000000005 0.006060890701826441 0.001309689487799869 0.007616754581130831 0.014931381711050008 
-135.0000000000005 0.005145354793888924 0.004703646793844902 0.008454133046263431 0.018220763030240224 
-134.0000000000005 0.00344796685815808 0.009120316671420513 0.007518064016991244 0.019993917199211404 
-133.00000000000054 0.0016184149281621612 0.013089038253211015 0.005326082538742669 0.01995079080592071 
-132.00000000000054 0.0003280611126927975 0.015263022856411936 0.002792011836177343 0.018325835641824238 
-131.00000000000054 3.6886437668830606e-05 0.014889674694996824 0.0008240456025872107 0.015725370755704418 
-130.00000000000057 0.0008562261034486767 0.01206668281958429 1.0255183913021144e-05 0.012935457983000954 
-129.00000000000057 0.0025400010472089183 0.007716825409721821 0.0004792709324574387 0.010752288660241593 
-128.00000000000057 0.004589359886767801 0.003310897456204823 0.0019406945409066198 0.00985278576029345 
-127.0000000000006 0.006421995154936445 0.0004416002379203007 0.00384885142094388 0.010702507520285358 
-126.0000000000006 0.007545931823686776 0.0003826465126303274 0.005608827093874385 0.013493849123414016 
-125.00000000000063 0.007687050261344563 0.0037547883973475878 0.006752374932483639 0.018113585453271356 
-124.00000000000063 0.0068422905908134424 0.010375788779779767 0.007040069327915723 0.024145816890687153 
-123.00000000000065 0.005256459551149217 0.019313290466968502 0.006479600591468203 0.03091778656764468 
-122.00000000000065 0.00334143180037829 0.029106539150278412 0.005276577924663193 0.037590173174729624 
-121.00000000000068 0.0015676239522565952 0.03808787101807652 0.0037479898682028848 0.04328300222386135 
-120.00000000000068 0.00035831518966034635 0.044722889250056665 0.002229685055898091 0.047217974425972004 
-119.00000000000068 1.0166551756554187e-05 0.04789726455128848 0.0010016602648621692 0.048852039007007804 
-118.0000000000007 0.0006520947611216934 0.04710130344056066 0.0002435675285670664 0.0479775981796186 
-117.00000000000071 0.002243361400530332 0.04249230772542659 2.1977312481498793e-05 0.04477145476715287 
-116.00000000000072 0.004603122889800172 0.03484163384594524 0.0003031980425081375 0.03978522761817895 
-115.00000000000072 0.007459038714024988 0.02539304732588063 0.000981713697956561 0.033881365807212536 
-114.00000000000075 0.010501789901955131 0.015669220737626166 0.0019140782165971066 0.028128279315694223 
-113.00000000000075 0.01343454862784122 0.007264416470323796 0.0029502107363614653 0.02367366816374269 
-112.00000000000078 0.01601022127776839 0.0016556517497107557 0.003957153980357366 0.021616332174293044 
-111.00000000000078 0.018053388276832286 5.4855215726419796e-05 0.004833426915964111 0.022894138069401597 
-110.00000000000078 0.019467351690857868 0.0033135196054938526 0.005514474307299905 0.02820066402455056 
-109.00000000000081 0.020229078456734172 0.01188135082996813 0.005971147747433437 0.03793682120213315 
-108.00000000000081 0.020375989909503144 0.02581277997851403 0.006203703182009505 0.052197801155423315 
-107.00000000000082 0.019988672601222883 0.044810479627488964 0.0062336926542451284 0.07079096172078223 
-106.00000000000084 0.01917299001579069 0.06829308946430489 0.006095635378355785 0.09327721755264014 
-105.00000000000085 0.01804410520317317 0.09547467076713818 0.00582971711913289 0.11902719583210314 
-104.00000000000085 0.01671387429204942 0.12544525225003286 0.005476159948853499 0.14728359655492293 
-103.00000000000087 0.015282144062101417 0.15724447822333232 0.005071423573753815 0.1772224363422577 
-102.00000000000088 0.013831791787288179 0.18992321843385898 0.004646077926970334 0.20800768942398132 
-101.00000000000088 0.01242691129263511 0.2225906142732509 0.004224014923393957 0.23883585364031049 
-100.00000000000091 0.011113349839288198 0.254446163602747 0.003822612742681201 0.268968848660959 
-99.00000000000091 0.00992078117219803 0.28479798465884193 0.003453489511605018 0.2977552013941879 
-98.00000000000094 0.0088655976051615 0.31306935976060285 0.0031235489156730824 0.32464060143732026 
-97.00000000000094 0.007954060805805359 0.33879612370246237 0.002836100528760531 0.3491696139096582 
-96.00000000000094 0.0071853223865762286 0.36161754513591715 0.0025919144368974716 0.3709806708089511 
-95.00000000000097 0.0065540819677187894 0.3812631729223414 0.0023901333386262824 0.3897965070561226 
-94.00000000000097 0.00605277620076054 0.3975377920011023 0.0022290122585603726 0.4054120531638666 
-93.00000000000098 0.005673282043077037 0.4103062415352193 0.002106486825667718 0.41768152521347407 
-92.000000000001 0.0054081730702142915 0.41947945388253804 0.0020205883324124116 0.4265061309665533 
-91.00000000000101 0.005251594303391127 0.42500271457034794 0.001969730794524347 0.4318234856943883 
-90.00000000000101 0.005199825758214321 0.426846839101304 0.00195289511485207 0.43359953094224135 
-89.00000000000104 0.0052515943033910285 0.42500271457035604 0.0019697307945242093 0.43182348569439616 
-88.00000000000104 0.005408173070213967 0.4194794538825526 0.0020205883324124455 0.42650613096656753 
-87.00000000000104 0.00567328204307637 0.4103062415352423 0.002106486825667252 0.4176815252134963 
-86.00000000000107 0.006052776200759623 0.3975377920011318 0.0022290122585605313 0.40541205316389495 
-85.00000000000107 0.0065540819677176254 0.3812631729223791 0.0023901333386256913 0.38979650705615787 
-84.0000000000011 0.007185322386574791 0.36161754513595906 0.0025919144368966858 0.37098067080898783 
-83.0000000000011 0.00795406080580374 0.3387961237025107 0.0028361005287598725 0.34916961390970364 
-82.00000000000111 0.008865597605159554 0.31306935976065897 0.0031235489156725828 0.324640601437374 
-81.00000000000112 0.009920781172195735 0.28479798465890166 0.0034534895116043953 0.2977552013942438 
-80.00000000000114 0.011113349839285674 0.2544461636028102 0.0038226127426802124 0.2689688486610174 
-79.00000000000114 0.012426911292632207 0.2225906142733171 0.004224014923392922 0.23883585364037255 
-78.00000000000115 0.013831791787285195 0.18992321843392518 0.004646077926969682 0.20800768942404396 
-77.00000000000117 0.015282144062098274 0.1572444782233981 0.005071423573752792 0.1772224363423193 
-76.00000000000117 0.01671387429204664 0.12544525225009667 0.0054761599488531475 0.14728359655498277 
-75.00000000000118 0.018044105203170634 0.09547467076719703 0.005829717119132308 0.11902719583215898 
-74.0000000000012 0.019172990015788323 0.06829308946435698 0.006095635378355395 0.09327721755268872 
-73.00000000000121 0.019988672601221707 0.04481047962753223 0.0062336926542446835 0.07079096172082386 
-72.00000000000122 0.020375989909502682 0.025812779978547803 0.006203703182009393 0.0521978011554566 
-71.00000000000124 0.02022907845673499 0.011881350829990938 0.005971147747433881 0.03793682120215759 
-70.00000000000125 0.019467351690860137 0.003313519605505723 0.005514474307301016 0.02820066402456513 
-69.00000000000126 0.018053388276835856 5.4855215727887664e-05 0.004833426915965518 0.022894138069408158 
-68.00000000000126 0.016010221277772928 0.001655651749703106 0.003957153980359484 0.021616332174291833 
-67.00000000000128 0.013434548627847086 0.007264416470309116 0.002950210736363686 0.023673668163735975 
-66.0000000000013 0.01050178990196136 0.015669220737607226 0.0019140782165993214 0.028128279315683794 
-65.0000000000013 0.007459038714030991 0.025393047325860753 0.0009817136979581942 0.03388136580720031 
-64.00000000000131 0.004603122889805556 0.03484163384592731 0.0003031980425091524 0.03978522761816727 
-63.00000000000132 0.002243361400534459 0.04249230772541365 2.1977312481579904e-05 0.04477145476714417 
-62.000000000001336 0.0006520947611239837 0.047101303440554895 0.00024356752856602193 0.047977598179614216 
-61.00000000000135 1.0166551756836721e-05 0.047897264551290876 0.0010016602648602253 0.048852039007008435 
-60.00000000000135 0.0003583151896586815 0.04472288925006703 0.0022296850558952 0.04721797442597779 
-59.000000000001364 0.001567623952253471 0.03808787101809263 0.0037479898681999748 0.0432830022238714 
-58.00000000000138 0.0033414318003744553 0.029106539150297882 0.005276577924660382 0.03759017317474239 
-57.00000000000139 0.0052564595511454485 0.019313290466988105 0.006479600591466547 0.0309177865676585 
-56.0000000000014 0.00684229059081088 0.0103757887797961 0.0070400693279154625 0.024145816890700507 
-55.000000000001414 0.007687050261343818 0.0037547883973578847 0.006752374932484882 0.018113585453282045 
-54.00000000000143 0.007545931823688144 0.0003826465126335789 0.005608827093877206 0.013493849123421303 
-53.00000000000144 0.006421995154939559 0.0004416002379170015 0.0038488514209477098 0.010702507520288918 
-52.00000000000145 0.004589359886771895 0.003310897456196991 0.0019406945409102207 0.009852785760293267 
-51.00000000000146 0.002540001047212882 0.007716825409712348 0.0004792709324595902 0.010752288660238335 
-50.00000000000147 0.000856226103451325 0.012066682819576721 1.0255183912705053e-05 0.012935457982995788 
-49.00000000000148 3.6886437669390305e-05 0.014889674694993254 0.0008240456025842086 0.015725370755698555 
-48.00000000000149 0.0003280611126910919 0.015263022856413927 0.0027920118361725614 0.018325835641819884 
-47.000000000001506 0.0016184149281588288 0.013089038253217779 0.005326082538737681 0.019950790805919168 
-46.00000000000152 0.0034479668581543256 0.009120316671429604 0.007518064016987776 0.019993917199213212 
-45.00000000000153 0.0051453547938861205 0.00470364679385334 0.008454133046263294 0.018220763030245654 
-44.000000000001535 0.006060890701825674 0.001309689487804918 0.007616754581134479 0.014931381711057925 
-43.00000000000155 0.005817575972233338 2.1215082723778054e-06 0.0052130724268321365 0.01100948316686559 
-42.000000000001556 0.004480377224934492 0.0010401992300782114 0.0022476994630888157 0.007770506219450483 
-41.00000000000157 0.002561174325699818 0.003777394995232239 0.0002223829342544947 0.006570189047705745 
-40.000000000001585 0.0008345524977226611 0.006916186563303559 0.0004972232027674431 0.008241554163187581 
-39.0000000000016 2.0510035530755047e-05 0.009037174939290592 0.003541720540409271 0.012560443365994206 
-38.000000000001606 0.00046067075003240873 0.009195699461694533 0.008447803719445666 0.01802981233278788 
-37.00000000000161 0.0019378212412794282 0.007330388953520423 0.013067266973968913 0.022239460397361976 
-36.00000000000163 0.0037426129282465536 0.0042900551164067385 0.014912111449468581 0.02285204095377597 
-35.00000000000164 0.004984874921104064 0.001445099989971148 0.012558433058624247 0.01892325914068999 
-34.00000000000165 0.005023060212590874 4.3693882397245085e-05 0.006887448903604969 0.011927268758716972 
-33.00000000000166 0.003806053097285363 0.0006098722878428635 0.001327399077325543 0.005744049136702781 
-32.00000000000168 0.0019384436498070252 0.0026833632517602093 0.0005402010979468387 0.005161844121709694 
-31.000000000001688 0.0004025518821828569 0.005050553836762211 0.0077563888689155085 0.013175913015074646 
-30.000000000001698 4.9387273872598895e-05 0.006372524242722731 0.02194277674299041 0.028279932039407384 
-29.000000000001705 0.0011151519670812135 0.005898888273738403 0.03667331643500505 0.043561686671942136 
-28.00000000000172 0.0030403934914899015 0.003887077564452975 0.04239896142840325 0.04919645276457153 
-27.00000000000173 0.004731769915344374 0.0014810575354904795 0.0324955449686305 0.03861767808630647 
-26.00000000000174 0.0051658662441297805 8.795927232402789e-05 0.01131322646224828 0.01653645381648337 
-25.00000000000175 0.004017649583111152 0.000578761683542387 0.00040482799473289135 0.005004064660835199 
-24.000000000001766 0.0019385836472827066 0.002763007152418729 0.038443822902751015 0.04310446510535165 
-23.000000000001776 0.0002720310782491212 0.005458176354246413 0.17199648391705993 0.17754090560433328 
-22.00000000000179 0.0003100059125474187 0.007144535716595467 0.43819999831178574 0.4452479672613017 
-21.000000000001798 0.0024912339681460154 0.0068465158006195395 0.8450870661425358 0.8537957628448887 
-20.00000000000181 0.006026622608488326 0.004723598436644057 1.35840811114828 1.3684012781528558 
-19.000000000001823 0.009230569949370269 0.002000823910986664 1.9031168762200463 1.9136306085572854 
-18.000000000001833 0.010427905291137298 0.00025416226636644783 2.3825056524042565 2.3926849488187374 
-17.000000000001844 0.008932811017093287 0.0004653112903854361 2.7099636822334214 2.7191782498009736 
-16.000000000001855 0.005502586097280693 0.002422399707097555 2.841158427506492 2.8491977036098675 
-15.000000000001867 0.0019477589215668731 0.004848992721754881 2.7921451838888687 2.799208514521149 
-14.000000000001878 8.882206966501915e-05 0.006197106715526025 2.633651156592498 2.6401487842547864 
-13.000000000001888 0.0006785127717249202 0.005615688330438883 2.462196522914332 2.4684755105848906 
-12.0000000000019 0.0029679116567192356 0.0034813334185352348 2.360063167049275 2.366217382738824 
-11.000000000001913 0.005214584541106943 0.0011475406925498127 2.3624343123745932 2.3683162920307237 
-10.000000000001922 0.0058307205590392265 6.997995284793075e-05 2.447365224646133 2.452800856372264 
-9.000000000001934 0.004435123097491269 0.0008737262974195251 2.5532360509858196 2.5583095460794865 
-8.000000000001945 0.002108312590123872 0.0029697123503669466 2.61435754795813 2.6195658576731953 
-7.000000000001957 0.0006591777829877943 0.004966212905052286 2.5959445569411765 2.6020737598595796 
-6.000000000001967 0.0013738686903751016 0.0055935388401920265 2.510186701434837 2.517925404472344 
-5.000000000001979 0.004087033713206298 0.004521029492178067 2.4056890059974085 2.4151770431659125 
-4.00000000000199 0.007223617023733576 0.0025262677672882672 2.337414665108028 2.348009628726353 
-3.0000000000020015 0.008813751308761244 0.0009225215954910337 2.335015955902783 2.3454707807536392 
-2.000000000002013 0.007812700695809882 0.0006547373531367434 2.387834017944269 2.3968466823068915 
-1.0000000000020242 0.004827470025185028 0.0016892672571776803 2.454608524103615 2.4614631151879647 
-2.0355549961366507e-12 0.0017372252179128074 0.003102610558352513 2.4911002505506654 2.4960271354530144 
0.9999999999979531 0.00044643603319988385 0.0037790611737661254 2.4782389638421183 2.4822606326255987 
1.9999999999979419 0.0016131657459595029 0.0032069390489283473 2.433412241008547 2.437744423291212 
2.9999999999979305 0.004225234930240529 0.0018111175277722067 2.3980736236642937 2.4034338180083448 
3.999999999997919 0.006321022824536894 0.0006044813556273088 2.409533274364552 2.415781644549164 
4.999999999997908 0.0063611354130115975 0.00043014920497052775 2.4746603303026298 2.4809971240334265 
5.999999999997897 0.0043012008191642016 0.0013498266061137648 2.5622703904448483 2.567856361235906 
6.999999999997885 0.0016173762327325336 0.0026148919068742548 2.6197603426603897 2.624343748546982 
7.999999999997874 0.0002612147406491626 0.0032293477047107702 2.6048297544481978 2.6089507655664894 
8.999999999997863 0.0012683768881115907 0.002688640661068426 2.5136923401198135 2.5183151228746445 
9.99999999999785 0.003995479162576087 0.0013580672868134037 2.3886100962134633 2.3944271530508785 
10.999999999997842 0.006533531811068694 0.00021855647507391674 2.299009106146668 2.305905730811452 
11.99999999999783 0.007034792480919953 0.00016180370240961707 2.305229656303316 2.3123124438521923 
12.999999999997817 0.005049632206040919 0.001337005778006873 2.4237492881999403 2.429970972674782 
13.999999999997806 0.0019421347121543102 0.003014912027066517 2.6122084239041046 2.6172009715560516 
14.999999999997796 6.150604085935819e-05 0.004072589277472004 2.782367304491757 2.7869116715012434 
15.999999999997783 0.0011839925502873051 0.003770273833261079 2.835035403485946 2.8407902971846895 
16.999999999997772 0.0052463792141365165 0.0022879987110177797 2.700532526899216 2.7091102834129677 
17.999999999997762 0.01022856218130017 0.0006495960451724987 2.3664119485006405 2.3783348472375088 
18.99999999999775 0.01331304771367343 7.17350956425433e-05 1.8811863813158152 1.8953871690204265 
19.999999999997737 0.012625315354130204 0.001158605987526652 1.3343915478998096 1.3486334633975186 
20.999999999997726 0.008469197407926595 0.00346738154237651 0.8234863817398534 0.8355303595855029 
21.99999999999772 0.003262677941895502 0.005733486043230096 0.4222842060468081 0.4311550008068924 
22.999999999997705 0.00016871562903677292 0.006626576154495595 0.1627868449093201 0.16938487268991187 
23.999999999997694 0.0012152046453103513 0.005575863292341885 0.034851483702374605 0.041505171334408425 
24.99999999999768 0.006023294232022639 0.003160452195061755 0.00016806687438220873 0.009332321301583978 
25.99999999999767 0.011923768160914413 0.0008237430722526899 0.012132882346757528 0.02495981498959642 
26.99999999999766 0.015442727413908881 7.208722109932218e-05 0.0328463774109068 0.04847454777266681 
27.999999999997648 0.014345969519325449 0.0016155075132363542 0.04178104518595886 0.05782282404908737 
28.999999999997634 0.009094119805094707 0.00493526319728487 0.035376420858982634 0.04941845172171489 
29.999999999997627 0.0028582144016935985 0.008517322476093778 0.020582617645317238 0.031912232650912975 
30.999999999997616 6.510889551048116e-06 0.010623369717744384 0.006856341688215494 0.017422496685305995 
31.999999999997602 0.003786630013960983 0.010188638880011678 0.00032016638756617515 0.014261403505776505 
32.99999999999759 0.0143722719646203 0.0073833034600144995 0.0017132104415173164 0.023494765348760435 
33.99999999999758 0.0283063566892906 0.0035625121537361877 0.0076494692981445905 0.03960521498459301 
34.99999999999757 0.03973556625869547 0.0006450260526785286 0.013461710773566636 0.05396427306526405 
35.999999999997556 0.04301109212597748 0.0002343947164767393 0.015799500682689305 0.059163489864243704 
36.99999999999754 0.03560687613682583 0.0028997699290473715 0.01386095612432739 0.05244870437591102 
37.999999999997534 0.02014378145681097 0.0079328530142773 0.009103986792062535 0.03720826594995333 
38.99999999999753 0.004648979655395035 0.01366065850519975 0.00400757093440991 0.022297921380091675 
39.99999999999751 0.0008529240806947072 0.01814340903004582 0.0007022383270398364 0.019657394687444686 
40.9999999999975 0.02104330663572971 0.019936251381652472 0.00010574046776797885 0.04105597165931844 
41.999999999997485 0.07448308970433166 0.01859661319183897 0.001799257224246244 0.09489265848368161 
42.99999999999748 0.16450458226022405 0.014755674927518931 0.0044992514012593375 0.1838358854813059 
43.99999999999746 0.28711980244287977 0.009768523023676574 0.0067732812582774835 0.3038041639369647 
44.999999999997456 0.43147663341389725 0.005125174459823043 0.007646614386513278 0.4444443652884983 
45.99999999999745 0.5819377215459021 0.0018807142635273667 0.00688771115331636 0.5909295682087959 
46.999999999997435 0.7211424414581364 0.0003301273514140603 0.0049442113125589306 0.7266335292120417 
47.99999999999742 0.8332342087519795 3.9481425879795666e-05 0.0026419106839162907 0.8360884133372954 
48.99999999999741 0.9065056543782563 0.00020336674389543992 0.0008163430463575561 0.9076183802804373 
49.9999999999974 0.9349665204498465 0.00018360627789368918 2.4351070668155607e-05 0.935156841318607 
50.999999999997385 0.918669066391634 3.210461612832895e-05 0.00041427003008143653 0.918964009884207 
51.99999999999738 0.8629306015310926 0.0008194592514893056 0.0017573501758273832 0.8652086964324647 
52.99999999999737 0.776800883198082 0.004663829646513179 0.003588817191726476 0.78460489690547 
53.99999999999736 0.6712051427021696 0.014450531823766063 0.005386238713761174 0.6904519524123551 
54.99999999999734 0.5571624376546832 0.03331961380673189 0.006721869924841635 0.5964918577059944 
55.99999999999733 0.4443704218904901 0.06405301112469391 0.007351855124862128 0.5149693502369587 
56.99999999999732 0.34030671987103644 0.10850551108894903 0.007234608404732205 0.45518167387423353 
57.99999999999731 0.24986378900820103 0.16719885809779655 0.0064931688917906 0.4226692126631804 
58.99999999999729 0.17543476064780464 0.23914919515464117 0.005347343042518845 0.41906063808945293 
59.99999999999728 0.11731289784006582 0.32194122137358283 0.004041617834796313 0.4424746304415888 
60.99999999999728 0.07425448792546174 0.412012625063016 0.002787805144837187 0.4883104709291393 
61.999999999997264 0.04407347372733051 0.5050790741725464 0.001731614088250927 0.5502351629517039 
62.99999999999725 0.024172172128405073 0.5966167408086155 0.0009434740444056516 0.6211885611522887 
63.99999999999724 0.011953343949008613 0.6823241585568669 0.00042800123878555146 0.6942677908994612 
64.99999999999723 0.005095399428014542 0.7585029258876321 0.0001440080451661245 0.763404013947552 
65.99999999999721 0.0016995333680378136 0.8223208782045288 2.7288041428057454e-05 0.8237961018710872 
66.9999999999972 0.0003336517186568175 0.8719458592352577 1.0454797561924305e-05 0.8721084579747062 
67.9999999999972 4.2421765844375226e-06 0.9065587354543913 3.67407184243979e-05 0.9064697113343883 
68.99999999999719 8.639656552565149e-05 0.9262684234252823 6.703415441495097e-05 0.9263245953883938 
69.99999999999717 0.00023690075302047688 0.9319588972423345 8.109646301577767e-05 0.9321949098980217 
70.99999999999716 0.0003082138330701788 0.9250992370887224 7.474899378026587e-05 0.9254003147189296 
71.99999999999714 0.0002741216095100223 0.9075443706214129 5.4977997092597804e-05 0.9077794055369499 
72.99999999999714 0.00017197675463299312 0.8813480813583903 3.4605505240083364e-05 0.8814392545631738 
73.99999999999713 6.219038233627158e-05 0.8486027850651289 2.765750895125012e-05 0.8485497426625617 
74.99999999999712 3.0177082243167654e-06 0.8113137894127652 4.6018468961691466e-05 0.8111890419042804 
75.9999999999971 3.74170670738109e-05 0.7713100711183936 9.751255547667217e-05 0.7712392006878267 
76.9999999999971 0.00018848202255434214 0.730189412017773 0.00018524820319570394 0.730325998271399 
77.99999999999709 0.00046027794937846824 0.6892930750188293 0.0003079044653985674 0.6897947436618381 
78.99999999999707 0.0008415482467441825 0.6497038919722319 0.00046059688358789834 0.6507129765643938 
79.99999999999706 0.0013104690538090432 0.6122613808214139 0.000635997808944372 0.6138915255037133 
80.99999999999704 0.0018392875077683029 0.5775879801537637 0.0008254635564899814 0.5799165852489448 
81.99999999999704 0.0023982088813793954 0.5461213825386213 0.001020008981878376 0.5491869907219618 
82.99999999999702 0.002958283047673164 0.5181490180129238 0.0012110499487349396 0.521952402806062 
83.99999999999702 0.003493291292492248 0.4938418078367809 0.0013908960624106751 0.49834950558998525 
84.999999999997 0.0039807759244346545 0.4732852630114015 0.0015530174595537816 0.47843445407290186 
85.99999999999699 0.0044024169728795835 0.45650678277987256 0.0016921323011631394 0.4622106784165736 
86.99999999999697 0.0047439698712475045 0.44349859636628153 0.0018041700223109783 0.44965175791334705 
87.99999999999697 0.004994957450982535 0.4342361942965083 0.0018861639398164577 0.4407194594368972 
88.99999999999696 0.005148274705608299 0.4286923370649659 0.0019361195790850451 0.43537723460424754 
89.99999999999694 0.005199825758214313 0.4268468391013053 0.0019528951148521914 0.433599530942243 
90.99999999999694 0.005148274705609017 0.4286923370649432 0.0019361195790852106 0.43537723460422656 
91.99999999999692 0.004994957450983788 0.4342361942964625 0.0018861639398167686 0.44071945943685387 
92.99999999999692 0.004743969871249326 0.44349859636621186 0.00180417002231155 0.44965175791327927 
93.99999999999689 0.004402416972881784 0.45650678277978224 0.0016921323011640551 0.46221067841648655 
94.99999999999689 0.003980775924437439 0.4732852630112866 0.0015530174595545993 0.4784344540727911 
95.99999999999689 0.0034932912924953746 0.493841807836642 0.00139089606241172 0.4983495055898528 
96.99999999999686 0.002958283047676522 0.5181490180127627 0.0012110499487361021 0.5219524028059079 
97.99999999999686 0.002398208881382829 0.54612138253844 0.001020008981879537 0.549186990721786 
98.99999999999685 0.0018392875077716407 0.5775879801535618 0.0008254635564912663 0.5799165852487467 
99.99999999999685 0.0013104690538121037 0.612261380821193 0.0006359978089455895 0.6138915255034947 
100.99999999999682 0.0008415482467467869 0.6497038919719964 0.0004605968835888496 0.6507129765641603 
101.99999999999682 0.00046027794938051305 0.6892930750185822 0.00030790446539948415 0.6897947436615894 
102.99999999999679 0.00018848202255563424 0.7301894120175222 0.00018524820319628442 0.730325998271155 
103.99999999999679 3.741706707436487e-05 0.7713100711181452 9.751255547705743e-05 0.7712392006875761 
104.99999999999679 3.017708224208319e-06 0.8113137894125271 4.601846896189083e-05 0.8111890419040443 
105.99999999999676 6.219038233571051e-05 0.8486027850649133 2.7657508951248716e-05 0.8485497426623488 
106.99999999999676 0.0001719767546322783 0.8813480813582079 3.460550523998452e-05 0.8814392545629892 
107.99999999999673 0.00027412160950955746 0.9075443706212771 5.4977997092454954e-05 0.907779405536815 
108.99999999999673 0.0003082138330702759 0.9250992370886453 7.47489937801984e-05 0.9254003147188526 
109.99999999999672 0.00023690075302125317 0.9319588972423292 8.109646301579813e-05 0.9321949098980156 
110.99999999999672 8.63965655265978e-05 0.9262684234253585 6.703415441510848e-05 0.9263245953884702 
111.99999999999669 4.2421765841551176e-06 0.9065587354545566 3.674071842460247e-05 0.9064697113345501 
112.99999999999669 0.0003336517186524463 0.8719458592355152 1.045479756199724e-05 0.8721084579749603 
113.99999999999669 0.0016995333680244714 0.8223208782048765 2.7288041427694124e-05 0.8237961018714278 
114.99999999999666 0.005095399427984918 0.7585029258880623 0.00014400804516497505 0.7634040139479509 
115.99999999999666 0.01195334394895234 0.682324158557366 0.00042800123878316144 0.6942677908998973 
116.99999999999663 0.024172172128309223 0.5966167408091617 0.0009434740444016261 0.6211885611527309 
117.99999999999663 0.044073473727179915 0.5050790741731161 0.0017316140882452924 0.5502351629521173 
118.99999999999662 0.07425448792524053 0.41201262506358 0.0027878051448299215 0.4883104709294748 
119.9999999999966 0.11731289783975887 0.32194122137411485 0.004041617834788259 0.4424746304418112 
120.9999999999966 0.1754347606473997 0.23914919515511776 0.00534734304251109 0.41906063808951416 
121.99999999999659 0.24986378900769574 0.16719885809819768 0.006493168891784591 0.42266921266307356 
122.99999999999658 0.34030671987043737 0.1085055110892649 0.007234608404729363 0.455181673873953 
123.99999999999656 0.4443704218898219 0.06405301112492211 0.007351855124863675 0.5149693502365181 
124.99999999999656 0.5571624376539812 0.03331961380688089 0.006721869924847695 0.5964918577054537 
125.99999999999653 0.6712051427014872 0.014450531823850492 0.005386238713771127 0.6904519524117706 
126.99999999999653 0.7768008831974852 0.004663829646551631 0.0035888171917381043 0.7846048969049103 
127.99999999999653 0.8629306015306482 0.0008194592515008384 0.0017573501758375838 0.8652086964320396 
128.9999999999965 0.9186690663914063 3.210461612862648e-05 0.00041427003008717646 0.9189640098839835 
129.9999999999965 0.9349665204498812 0.00018360627789262423 2.4351070666996747e-05 0.93515684131864 
130.99999999999648 0.9065056543785698 0.00020336674389626874 0.0008163430463491548 0.9076183802807419 
131.99999999999648 0.8332342087525553 3.948142588025465e-05 0.002641910683903035 0.8360884133378588 
132.99999999999645 0.7211424414589187 0.0003301273514091702 0.004944211312545164 0.7266335292127992 
133.99999999999645 0.5819377215468052 0.0018807142635128944 0.0068877111533074565 0.5909295682096823 
134.99999999999642 0.4314766334148139 0.005125174459798258 0.007646614386513651 0.4444443652893881 
135.99999999999642 0.2871198024437094 0.009768523023645751 0.006773281258287665 0.3038041639377701 
136.99999999999642 0.16450458226088222 0.014755674927490256 0.004499251401275984 0.18383588548195262 
137.9999999999964 0.07448308970477092 0.01859661319182206 0.0017992572242612561 0.09489265848411982 
138.9999999999964 0.021043306635948122 0.019936251381653607 0.00010574046777232432 0.04105597165954279 
139.9999999999964 0.0008529240807331186 0.01814340903006603 0.000702238327027681 0.019657394687491003 
140.99999999999636 0.004648979655323091 0.013660658505232785 0.004007570934382614 0.022297921380025423 
141.99999999999636 0.02014378145670563 0.007932853014312223 0.009103986792029943 0.03720826594985004 
142.99999999999636 0.035606876136750475 0.0028997699290721824 0.013860956124304762 0.05244870437583687 
143.99999999999633 0.04301109212596516 0.0002343947164836968 0.01579950068269008 0.05916348986423915 
144.99999999999633 0.03973556625874512 0.00064502605266717 0.01346171077359398 0.05396427306532953 
145.99999999999633 0.02830635668937465 0.0035625121537135778 0.007649469298184924 0.03960521498469417 
146.9999999999963 0.014372271964700442 0.007383303459992406 0.0017132104415445108 0.023494765348845953 
147.9999999999963 0.003786630014006648 0.010188638880000935 0.00032016638755231753 0.014261403505797934 
148.99999999999628 6.510889551852284e-06 0.010623369717750037 0.006856341688149902 0.01742249668524673 
149.99999999999628 0.0028582144016614025 0.008517322476112798 0.020582617645221315 0.03191223265080392 
150.99999999999625 0.009094119805055393 0.004935263197307741 0.035376420858908096 0.049418451721623714 
151.99999999999625 0.014345969519304136 0.0016155075132523703 0.041781045185962686 0.05782282404908513 
152.99999999999625 0.01544272741391739 7.208722110162642e-05 0.03284637741100855 0.04847454777277883 
153.99999999999622 0.011923768160946431 0.0008237430722419785 0.012132882346887848 0.0249598149897485 
154.99999999999622 0.006023294232058886 0.0031604521950455693 0.00016806687435858337 0.00933232130158118 
155.9999999999962 0.0012152046453300057 0.005575863292330138 0.034851483701925 0.041505171333967326 
156.9999999999962 0.00016871562902953742 0.006626576154495118 0.16278684490816522 0.16938487268874777 
157.99999999999616 0.003262677941867155 0.005733486043240886 0.42228420604477895 0.43115500080484104 
158.99999999999616 0.008469197407894705 0.0034673815423919654 0.8234863817370115 0.8355303595826484 
159.99999999999616 0.012625315354113875 0.0011586059875380108 1.334391547896484 1.3486334633941803 
160.99999999999613 0.013313047713681735 7.173509564399413e-05 1.8811863813125553 1.8953871690171649 
161.99999999999613 0.010228562181327517 0.000649596045164654 2.3664119484980612 2.3783348472349677 
162.9999999999961 0.005246379214166968 0.002287998711006903 2.7005325268977662 2.709110283411548 
163.9999999999961 0.0011839925503043408 0.003770273833254919 2.8350354034857412 2.8407902971845127 
164.9999999999961 6.150604085600439e-05 0.004072589277474654 2.7823673044925332 2.786911671502034 
165.99999999999608 0.0019421347121366347 0.003014912027075984 2.612208423905303 2.6172009715572417 
166.99999999999608 0.00504963220602319 0.0013370057780166802 2.423749288200953 2.42997097267579 
167.99999999999608 0.007034792480914911 0.00016180370241337304 2.3052296563037107 2.312312443852581 
168.99999999999605 0.006533531811079386 0.00021855647506963282 2.29900910614637 2.305905730811139 
169.99999999999605 0.003995479162594411 0.0013580672868047474 2.3886100962127337 2.394427153050159 
170.99999999999602 0.0012683768881245078 0.0026886406610619035 2.5136923401190874 2.5183151228739344 
171.99999999999602 0.0002612147406478531 0.0032293477047110786 2.604829754447853 2.608950765566149 
172.99999999999602 0.001617376232718406 0.0026148919068809027 2.6197603426605465 2.624343748547129 
173.99999999999602 0.004301200819147677 0.001349826606121495 2.5622703904453465 2.5678563612364043 
174.99999999999596 0.0063611354130045684 0.0004301492049732208 2.4746603303031454 2.4809971240339506 
175.99999999999596 0.006321022824544384 0.0006044813556225512 2.4095332743648004 2.415781644549417 
176.99999999999596 0.004225234930257006 0.0018111175277631423 2.398073623664194 2.4034338180082595 
177.99999999999596 0.0016131657459728206 0.003206939048921465 2.4334122410082553 2.437744423290928 
178.99999999999596 0.0004464360331997198 0.0037790611737664884 2.478238963841908 2.482260632625395 


==> figures/mimo_beta/beampattern1.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.00033021165985125 0.005484633826659283 2.6138762483174434 2.6214467593375845 
-179.0 0.0022568206973424144 0.002701828394336639 2.5688090807338186 2.5751466947609494 
-178.0 0.004736076816307222 0.0004222799146806355 2.4789418730387363 2.4848941861096434 
-177.00000000000006 0.006171547529172531 0.0003396145413553079 2.3914346723187996 2.398154260899965 
-176.00000000000006 0.005689224425388594 0.0026522806682482748 2.352350866538368 2.360512777768083 
-175.00000000000006 0.0036655831758130694 0.005878845262395596 2.3783873265525797 2.38766696998467 
-174.00000000000006 0.0013904776951719205 0.007834229373871562 2.446418464531359 2.4555625008576873 
-173.00000000000006 0.0001432822577832322 0.007126434568459538 2.5074292049341564 2.514911743282252 
-172.0000000000001 0.0003473713348651812 0.0041698120326790185 2.5167750376741194 2.5216881071976336 
-171.0000000000001 0.0013785859753401594 0.0010198717335928263 2.462853074642285 2.4655323467386023 
-170.0000000000001 0.0021227601922695198 0.00010892558794590185 2.3769467545911778 2.378968559409311 
-169.0000000000001 0.0018548116998302435 0.0026847373956367226 2.3176919636720115 2.3212203292572133 
-168.00000000000014 0.0008071195368689664 0.007950331208627513 2.3380084215570043 2.34482574995743 
-167.00000000000017 3.2115162745128585e-05 0.013452755684315495 2.4522359709220964 2.462957009621823 
-166.00000000000017 0.0006610381981679639 0.016476861614148172 2.6212472926193087 2.635103949246998 
-165.00000000000017 0.003070414206084494 0.015582269372145713 2.76381846561997 2.7790850024488947 
-164.00000000000017 0.006520662663407098 0.011361142109342913 2.7890248016742056 2.8038160565198895 
-163.0000000000002 0.009509845191762954 0.006003681525934087 2.6341742558323458 2.647182378869293 
-162.0000000000002 0.010618630999892869 0.001992109463119689 2.2908074103869427 2.301625826642782 
-161.00000000000023 0.009318308441544897 0.0007391062992912697 1.8078933174991991 1.8168424426738787 
-160.00000000000023 0.006255207060596563 0.001959177062835845 1.2724805473591387 1.2801313602348259 
-159.00000000000023 0.0028637376228896013 0.004067768167486203 0.7778884205550367 0.7846158790124531 
-158.00000000000026 0.0005667990332601474 0.005277014492769815 0.3935948749504395 0.39942093929712397 
-157.00000000000026 4.5020290496240296e-05 0.004682202280479034 0.14823406829743715 0.15300432266595107 
-156.00000000000026 0.0009781306400044596 0.002706943273868926 0.02987618796085342 0.033597119963055685 
-155.00000000000028 0.002356960670304662 0.000710387864875719 3.528393035979758e-05 0.0031107950645590603 
-154.00000000000028 0.0031333419995774794 6.637639095203052e-05 0.013132106731278698 0.016319619557075754 
-153.0000000000003 0.0028107783151561806 0.0013016764723291227 0.03286716850274761 0.03696313760363994 
-152.0000000000003 0.0016557662038976706 0.0037930887126628675 0.04027714812206197 0.045717548592291206 
-151.0000000000003 0.00045611924726768983 0.0061594082164794315 0.03289780347697384 0.03951686105398968 
-150.00000000000034 1.0571735085725789e-05 0.0070784126455499035 0.018130772793567167 0.025232236371713616 
-149.00000000000034 0.0006598291259881806 0.006041945762873035 0.005304870863580751 0.012022022658960924 
-148.00000000000037 0.002111625175722847 0.003633258812407891 6.331756669439187e-05 0.005821097248024667 
-147.00000000000037 0.003626404513615097 0.001200820419502873 0.0025955402287023608 0.0074303757199032676 
-146.0000000000004 0.004431863043568475 0.00013350580059980912 0.009127809822476438 0.013695296877372564 
-145.0000000000004 0.004129282142033624 0.0011354859657162514 0.014885436349288352 0.02014812363281955 
-144.00000000000043 0.002883905919989872 0.0038705946648595426 0.01668024732732098 0.02342999369952258 
-143.00000000000043 0.0013220236339169284 0.00713442201887395 0.01403399131097297 0.022483976839811945 
-142.00000000000043 0.00020984918058392156 0.009443075829275246 0.008741629176369715 0.01838667256026243 
-141.00000000000045 8.622692808793459e-05 0.009737382643802785 0.0035056579974284117 0.013319924631341611 
-140.00000000000045 0.0010243492466089023 0.007870873091510269 0.0005022723087281317 0.009386828376217491 
-139.00000000000048 0.0026194030490142607 0.004674002805850874 0.0005270206242662159 0.007809096760058013 
-138.00000000000048 0.004187390905017142 0.0015906831954467402 0.0029385718038297402 0.00870587031506839 
-137.00000000000048 0.0050702645189736216 6.682427246176613e-05 0.006221843476805909 0.011350227317974967 
-136.0000000000005 0.004909798308072442 0.0009583208215703041 0.008782983480077665 0.014645856099976883 
-135.0000000000005 0.003781944624786756 0.004194162889341912 0.009598132904455431 0.01757327811296435 
-134.0000000000005 0.0021523759488307832 0.008808571307955952 0.008496484185459095 0.019460716305424376 
-133.00000000000054 0.0006880571919669068 0.013305036460728233 0.006058185229286261 0.020057821564110113 
-132.00000000000054 9.091242272511884e-06 0.016196862337383076 0.0032586269271510037 0.019472573142233763 
-131.00000000000054 0.00047539032017174845 0.016522118433474463 0.0010495128417641667 0.01805415231355217 
-130.00000000000057 0.0020773449150472217 0.014161297651505044 3.9470659129409534e-05 0.01628198478197561 
-129.00000000000057 0.004454467730007077 0.009870375594387557 0.00035900860813410017 0.014682415608499474 
-128.00000000000057 0.007020583709879492 0.005042873835074487 0.001709439319366786 0.013764819052439663 
-127.0000000000006 0.009143893590349872 0.0012961791481016134 0.0035348765666369116 0.013959848060168306 
-126.0000000000006 0.010321922744649104 1.7436727447436504e-05 0.005233538341902601 0.01555141471974474 
-125.00000000000063 0.010302949011356598 0.0019982457295727053 0.006335265575276431 0.01861016386202804 
-124.00000000000063 0.009129058827432498 0.007245685904293741 0.006602449918382915 0.02294833978853177 
-123.00000000000065 0.007101787681175697 0.01499872163132872 0.006045751940439444 0.02811745151425519 
-122.00000000000065 0.004691380236253589 0.023923213399604428 0.004872389715102583 0.033460793819441885 
-121.00000000000068 0.002420799407532096 0.032419867861609254 0.003398052831479197 0.03821734060671954 
-120.00000000000068 0.0007554259687669117 0.038963822918591615 0.0019540919273084456 0.0416582898311472 
-119.00000000000068 2.155193920488904e-05 0.04240095107088825 0.0008135654277591816 0.04322801207837887 
-118.0000000000007 0.0003652506613289097 0.04214788696932117 0.00014808933395082992 0.0426599178807851 
-117.00000000000071 0.0017518235959707255 0.0382716103817885 1.6526833984818488e-05 0.04004429251752371 
-116.00000000000072 0.003997469845663218 0.03145211578073224 0.0003789382688055299 0.035836680307368134 
-115.00000000000072 0.006820305779989546 0.02285262670744174 0.0011256588474864852 0.03080826111925678 
-114.00000000000075 0.009897257004074645 0.013933340459717856 0.0021113245935977937 0.02595054337346655 
-113.00000000000075 0.012915654873978537 0.006246922044250121 0.0031858953337269157 0.022353475152701682 
-112.00000000000078 0.01561224362927782 0.0012489023934092259 0.004217899091262992 0.0210780647895615 
-111.00000000000078 0.017796471242727596 0.0001466581540251484 0.005108191869131376 0.02304236373457088 
-110.00000000000078 0.019358471105838323 0.0037996547521602546 0.005794862742393992 0.028934539562301822 
-109.00000000000081 0.020264551104351082 0.012673440531479806 0.006251295645294349 0.03916036320325056 
-108.00000000000081 0.020544192138402143 0.026841960656259257 0.006479900955677082 0.053826200857471085 
-107.00000000000082 0.02027269693792561 0.04602773620735507 0.006503885642217685 0.07275357002887217 
-106.00000000000084 0.019553041461401213 0.06966726108752194 0.0063589161069851595 0.09551802087808785 
-105.00000000000085 0.018499511245191974 0.09698909568985958 0.006085883537392872 0.12150361425902322 
-104.00000000000085 0.017224648465419684 0.12709386406296827 0.005725376632877694 0.14996433258566902 
-103.00000000000087 0.015830097542640476 0.1590279582293734 0.005313993494890105 0.1800849446893763 
-102.00000000000088 0.014401228370486454 0.1918455977433212 0.0048823128746099 0.21103566951617297 
-101.00000000000088 0.013004967598916251 0.22465653402064029 0.004454182535069727 0.24201701388025995 
-100.00000000000091 0.01169005580747718 0.2566588575133851 0.004046935326522894 0.272293068567018 
-99.00000000000091 0.01048891816318489 0.28715794840348796 0.0036721719745369517 0.301213128289138 
-98.00000000000094 0.009420425645412676 0.3155736121611384 0.0033368178281433713 0.32822265991186017 
-97.00000000000094 0.00849297563025789 0.34143793809180983 0.0030442418668702527 0.3528653733868104 
-96.00000000000094 0.007707489636601075 0.3643865260546233 0.0027953026592689146 0.3747785027103304 
-95.00000000000097 0.00706008224148923 0.38414556541419353 0.002589248548466233 0.39368346221039996 
-94.00000000000097 0.006544282072718735 0.4005169310567058 0.0024244450693908107 0.4093738970863739 
-93.00000000000098 0.006152777486252997 0.41336307248365706 0.00229893227215263 0.4217028798091878 
-92.000000000001 0.0058787172467347805 0.4225930771777996 0.002210830977782384 0.43057068328845927 
-91.00000000000101 0.005716625391784946 0.4281509282769349 0.0021586233696576896 0.4359142357904017 
-90.00000000000101 0.0056629961058348565 0.43000666828848333 0.0021413328573944455 0.4376990604202473 
-89.00000000000104 0.0057166253917848645 0.4281509282769429 0.0021586233696575196 0.4359142357904096 
-88.00000000000104 0.0058787172467344466 0.4225930771778142 0.002210830977782421 0.43057068328847237 
-87.00000000000104 0.006152777486252302 0.41336307248368015 0.0022989322721521754 0.4217028798092094 
-86.00000000000107 0.006544282072717785 0.40051693105673536 0.0024244450693909378 0.4093738970864017 
-85.00000000000107 0.007060082241488029 0.38414556541423167 0.002589248548465668 0.3936834622104361 
-84.0000000000011 0.007707489636599619 0.3643865260546659 0.0027953026592681235 0.3747785027103702 
-83.0000000000011 0.00849297563025623 0.34143793809185863 0.0030442418668695866 0.3528653733868571 
-82.00000000000111 0.0094204256454107 0.3155736121611947 0.003336817828142858 0.3282226599119134 
-81.00000000000112 0.01048891816318256 0.2871579484035479 0.003672171974536299 0.3012131282891957 
-80.00000000000114 0.011690055807474647 0.25665885751344863 0.004046935326521923 0.2722930685670772 
-79.00000000000114 0.013004967598913345 0.2246565340207069 0.004454182535068716 0.2420170138803232 
-78.00000000000115 0.014401228370483497 0.1918455977433875 0.004882312874609189 0.21103566951623468 
-77.00000000000117 0.01583009754263739 0.15902795822943933 0.005313993494889109 0.1800849446894396 
-76.00000000000117 0.017224648465416995 0.1270938640630323 0.0057253766328773156 0.14996433258572808 
-75.00000000000118 0.018499511245189566 0.09698909568991866 0.006085883537392274 0.12150361425907925 
-74.0000000000012 0.01955304146139901 0.06966726108757446 0.00635891610698477 0.09551802087813813 
-73.00000000000121 0.020272696937924627 0.046027736207398744 0.0065038856422172595 0.07275357002891432 
-72.00000000000122 0.020544192138401942 0.026841960656293434 0.00647990095567708 0.05382620085750623 
-71.00000000000124 0.020264551104352206 0.012673440531503178 0.006251295645294924 0.03916036320327586 
-70.00000000000125 0.019358471105840887 0.0037996547521728197 0.0057948627423951285 0.0289345395623177 
-69.00000000000126 0.017796471242731458 0.00014665815402751687 0.00510819186913284 0.023042363734578526 
-68.00000000000126 0.015612243629282634 0.0012489023934027124 0.004217899091265153 0.02107806478956206 
-67.00000000000128 0.0129156548739846 0.006246922044236792 0.003185895333729081 0.022353475152696728 
-66.0000000000013 0.009897257004081013 0.013933340459700466 0.0021113245936000675 0.025950543373457736 
-65.0000000000013 0.006820305779995544 0.022852626707423523 0.0011256588474882717 0.030808261119246363 
-64.00000000000131 0.003997469845668456 0.031452115780716085 0.00037893826880669966 0.035836680307358294 
-63.00000000000132 0.0017518235959745312 0.03827161038177722 1.652683398507121e-05 0.04004429251751632 
-62.000000000001336 0.0003652506613306918 0.04214788696931677 0.00014808933394999324 0.04265991788078191 
-61.00000000000135 2.1551939204477517e-05 0.042400951070891375 0.0008135654277573752 0.04322801207838022 
-60.00000000000135 0.0007554259687643758 0.038963822918602155 0.001954091927305742 0.04165828983115266 
-59.000000000001364 0.002420799407528005 0.03241986786162482 0.0033980528314761123 0.038217340606727615 
-58.00000000000138 0.0046913802362487265 0.02392321339962251 0.004872389715099822 0.03346079381945242 
-57.00000000000139 0.007101787681170941 0.014998721631346208 0.006045751940437508 0.028117451514265937 
-56.0000000000014 0.009129058827429114 0.007245685904307416 0.006602449918382525 0.0229483397885416 
-55.000000000001414 0.010302949011355342 0.0019982457295801377 0.006335265575277788 0.018610163862035557 
-54.00000000000143 0.010321922744650394 1.7436727448001885e-05 0.005233538341905591 0.015551414719749633 
-53.00000000000144 0.009143893590353336 0.0012961791480961423 0.0035348765666406135 0.01395984806017 
-52.00000000000145 0.007020583709884388 0.005042873835065318 0.0017094393193702268 0.013764819052438832 
-51.00000000000146 0.0044544677300122635 0.009870375594377685 0.00035900860813594787 0.014682415608496749 
-50.00000000000147 0.0020773449150513733 0.01416129765149804 3.947065912875093e-05 0.01628198478197225 
-49.00000000000148 0.00047539032017390254 0.016522118433472108 0.0010495128417608208 0.018054152313548823 
-48.00000000000149 9.09124227223325e-06 0.016196862337386587 0.003258626927145654 0.019472573142231744 
-47.000000000001506 0.0006880571919645741 0.013305036460736297 0.006058185229280942 0.020057821564110484 
-46.00000000000152 0.0021523759488274626 0.0088085713079658 0.008496484185455504 0.019460716305427193 
-45.00000000000153 0.003781944624783804 0.004194162889350364 0.009598132904455652 0.017573278112969864 
-44.000000000001535 0.004909798308071059 0.000958320821574711 0.008782983480081715 0.014645856099984035 
-43.00000000000155 0.005070264518974454 6.682427246098479e-05 0.006221843476811996 0.01135022731798126 
-42.000000000001556 0.004187390905019826 0.0015906831954415998 0.002938571803836217 0.008705870315072367 
-41.00000000000157 0.0026194030490177132 0.0046740028058440295 0.0005270206242690227 0.007809096760057485 
-40.000000000001585 0.001024349246611666 0.007870873091504707 0.0005022723087250782 0.00938682837621158 
-39.0000000000016 8.62269280888219e-05 0.00973738264380108 0.0035056579974195395 0.013319924631331977 
-38.000000000001606 0.00020984918058253633 0.00944307582927807 0.008741629176358031 0.018386672560252285 
-37.00000000000161 0.0013220236339139423 0.007134422018880097 0.014033991310964103 0.022483976839806318 
-36.00000000000163 0.002883905919986703 0.003870594664866139 0.01668024732732031 0.02342999369952523 
-35.00000000000164 0.0041292821420319615 0.0011354859657203259 0.014885436349296436 0.020148123632830195 
-34.00000000000165 0.004431863043569034 0.00013350580059967145 0.009127809822490333 0.013695296877386779 
-33.00000000000166 0.003626404513617705 0.0012008204194989516 0.002595540228713106 0.007430375719912679 
-32.00000000000168 0.0021116251757260936 0.0036332588124025154 6.33175666924228e-05 0.00582109724802055 
-31.000000000001688 0.0006598291259905084 0.006041945762869188 0.005304870863561409 0.012022022658939984 
-30.000000000001698 1.0571735085928067e-05 0.007078412645549733 0.01813077279353651 0.025232236371682815 
-29.000000000001705 0.0004561192472658023 0.006159408216483113 0.03289780347694807 0.03951686105396609 
-28.00000000000172 0.0016557662038949946 0.0037930887126683224 0.04027714812206061 0.04571754859229275 
-27.00000000000173 0.0028107783151545052 0.001301676472333286 0.03286716850277861 0.03696313760367328 
-26.00000000000174 0.003133341999577985 6.637639095265313e-05 0.013132106731321508 0.0163196195571196 
-25.00000000000175 0.002356960670307128 0.0007103878648726684 3.5283930357524955e-05 0.003110795064556093 
-24.000000000001766 0.0009781306400072143 0.0027069432738644336 0.02987618796071854 0.033597119962918844 
-23.000000000001776 4.502029049691824e-05 0.004682202280476075 0.14823406829707855 0.15300432266558958 
-22.00000000000179 0.0005667990332572247 0.0052770144927705084 0.393594874949799 0.39942093929648537 
-21.000000000001798 0.0028637376228834396 0.0040677681674900655 0.7778884205541287 0.7846158790115398 
-20.00000000000181 0.006255207060589488 0.001959177062839876 1.2724805473580656 1.2801313602337527 
-19.000000000001823 0.00931830844154007 0.0007391062992916104 1.807893317498134 1.8168424426728065 
-18.000000000001833 0.010618630999892664 0.0019921094631141553 2.2908074103860794 2.3016258266419194 
-17.000000000001844 0.009509845191767473 0.006003681525923872 2.634174255831832 2.6471823788687603 
-16.000000000001855 0.0065206626634142185 0.011361142109332277 2.789024801674087 2.8038160565197683 
-15.000000000001867 0.0030704142060908727 0.01558226937213995 2.7638184656201696 2.779085002449093 
-14.000000000001878 0.0006610381981711053 0.01647686161415048 2.6212472926196555 2.6351039492473576 
-13.000000000001888 3.211516274467626e-05 0.013452755684324974 2.4522359709224046 2.4629570096221394 
-12.0000000000019 0.0008071195368666824 0.007950331208639432 2.338008421557145 2.3448257499575837 
-11.000000000001913 0.0018548116998286577 0.002684737395645302 2.317691963671958 2.3212203292571725 
-10.000000000001922 0.0021227601922701026 0.00010892558794749836 2.376946754591008 2.3789685594091408 
-9.000000000001934 0.0013785859753423257 0.0010198717335879962 2.4628530746421275 2.465532346738446 
-8.000000000001945 0.000347371334866788 0.004169812032671948 2.5167750376740705 2.5216881071975776 
-7.000000000001957 0.0001432822577822258 0.007126434568455349 2.507429204934239 2.5149117432823265 
-6.000000000001967 0.0013904776951680223 0.007834229373873033 2.446418464531508 2.4555625008578295 
-5.000000000001979 0.0036655831758082118 0.005878845262401551 2.3783873265526863 2.3876669699847883 
-4.00000000000199 0.0056892244253857254 0.002652280668254608 2.3523508665383552 2.3605127777680766 
-3.0000000000020015 0.006171547529173588 0.0003396145413578179 2.391434672318659 2.398154260899825 
-2.000000000002013 0.004736076816311674 0.00042227991467786466 2.478941873038538 2.4848941861094422 
-1.0000000000020242 0.002256820697347444 0.0027018283943307827 2.5688090807336685 2.5751466947608033 
-2.0355549961366507e-12 0.0003302116598535813 0.00548463382665458 2.6138762483174167 2.621446759337548 
0.9999999999979531 0.00021111590222897578 0.006779115050222555 2.5946935841649523 2.603472686914837 
1.9999999999979419 0.001942960078684865 0.005677862921133243 2.531281279686727 2.540364740638972 
2.9999999999979305 0.0043072030812983195 0.0029851750872199848 2.470584652548986 2.4787516695822625 
3.999999999997919 0.005659519099477883 0.0006739987044723991 2.457132482427924 2.463652765786837 
4.999999999997908 0.0050904202627820834 0.0005510807813535265 2.5047007254160896 2.509901450512386 
5.999999999997897 0.003094978240874433 0.003033739316626987 2.586383551936548 2.591611518104489 
6.999999999997885 0.0012553484707856703 0.006849360777969054 2.6495979551100906 2.6565465195321982 
7.999999999997874 0.0011247254026098402 0.009838220018005488 2.647685196536022 2.657424516225818 
8.999999999997863 0.00307844060638512 0.010309684552656854 2.569728719860818 2.5819766500141057 
9.99999999999785 0.005954670901861054 0.008060584029689002 2.4508470540516014 2.4639269821897574 
10.999999999997842 0.007785604030953371 0.004421779297563772 2.3560837390943146 2.3676676443055826 
11.99999999999783 0.007165692881614828 0.0013566473573926319 2.3457767235700784 2.3540818916723922 
12.999999999997817 0.004333875839423508 0.0002407390494749304 2.440597204520952 2.4454239133247127 
13.999999999997806 0.001194905669185977 0.0011131327474217688 2.604751703975581 2.6077817601255986 
14.999999999997796 0.0001893430535384238 0.0028308924495609863 2.7563408494488564 2.76046852779435 
15.999999999997783 0.0026953517674531027 0.003947603791254088 2.800042725940984 2.8080122432730956 
16.999999999997772 0.007993425954037604 0.0036885822663453144 2.666542687558781 2.679557527884532 
17.999999999997762 0.013507260359155388 0.0023860750684783485 2.3406874383778575 2.357717053546843 
18.99999999999775 0.016242885509683055 0.0011390247939325638 1.8667081434828214 1.8848929893591113 
19.999999999997737 0.014583704907232813 0.0009829604957871877 1.3300743188778215 1.3460728894737135 
20.999999999997726 0.009345745649244827 0.0021525577157632814 0.8257218967367734 0.8373403568442943 
21.99999999999772 0.0034184682488132816 0.003920109991789843 0.4269310228386104 0.43419988953376676 
22.999999999997705 0.00015694945309252937 0.0050912678084661656 0.16675499007584782 0.17187745876475016 
23.999999999997694 0.001442913593961191 0.004811714583126202 0.03680003407760198 0.04297269737354934 
24.99999999999768 0.006546777521214271 0.0031551174809201768 0.00031058760817610206 0.010015429578347728 
25.99999999999767 0.012477256642211092 0.0011203909658612447 0.011502275837866055 0.02517265477857339 
26.99999999999766 0.01566178210966899 4.4949824173489756e-05 0.0324867092208422 0.04828826081048985 
27.999999999997648 0.014042889539243854 0.00079629738102894 0.04222355456963933 0.057130879880593774 
28.999999999997634 0.008424227712623413 0.0032267432740367527 0.03652897370519446 0.04819653132575674 
29.999999999997627 0.0022846966350838723 0.006209235792634208 0.021946701124690753 0.030413929253176143 
30.999999999997616 8.371812773314478e-05 0.008231677156105363 0.007871770123679987 0.016150866826521074 
31.999999999997602 0.004876325857762742 0.00821648830839837 0.0006440620618590795 0.013731495416426624 
32.99999999999759 0.016438663334695763 0.006120550539612969 0.0013277043857062455 0.0239398344005599 
33.99999999999758 0.030894095911084045 0.003003049801350074 0.006799235530243112 0.040809344639554546 
34.99999999999757 0.04214635203840503 0.0005359460245488174 0.012496037065180907 0.055327051534167865 
35.999999999997556 0.04460385492310049 0.00021285970596656781 0.015012534502095994 0.059974355228274906 
36.99999999999754 0.03609431353494124 0.002646266906913466 0.01339684309026944 0.05224188512081673 
37.999999999997534 0.01976295706453611 0.007277972760130834 0.00894666774973915 0.036033716137145774 
38.99999999999753 0.004137929243723513 0.01261484595460445 0.004034276452224994 0.020787093173383796 
39.99999999999751 0.0012416658825007254 0.01685611289014726 0.0007604273623734289 0.018855415630881393 
40.9999999999975 0.02333426977161707 0.01861627109684388 7.658980803506978e-05 0.04208730426418304 
41.999999999997485 0.07932926501191284 0.01743194263738028 0.00162809885197069 0.0985859364490783 
42.99999999999748 0.17198626195039307 0.013861187227620347 0.004192889511080123 0.19043784134237948 
43.99999999999746 0.29668106890634804 0.009171846536743574 0.0063771486215041225 0.312869553566819 
44.999999999997456 0.44202895543722337 0.004784352599705301 0.007218104204827996 0.454922212527693 
45.99999999999745 0.5920896452795202 0.0017178428400076657 0.006477619351443019 0.6014033066240311 
46.999999999997435 0.7294853660793853 0.0002645508770080204 0.0045904663260718515 0.7356338679389667 
47.99999999999742 0.8386096010352347 9.86655049891156e-06 0.00237295005935408 0.842390460999991 
48.99999999999741 0.9081952847741144 0.00017588190906468604 0.0006580924537218902 0.9104541022234589 
49.9999999999974 0.9327755404476806 0.00014977721875760296 5.047402044803822e-06 0.9343083091572212 
50.999999999997385 0.9129017943640849 2.698578537947494e-06 0.0005640566635516602 0.9147386765232958 
51.99999999999738 0.8542825437238243 0.0008199773158493906 0.002102836467442127 0.858324848337026 
52.99999999999737 0.7662033951080727 0.004734236420046184 0.004145163564195184 0.7760286734054004 
53.99999999999736 0.6596608122433909 0.014648540557230857 0.006150127451523593 0.6812272817401319 
54.99999999999734 0.5456022742598484 0.0337246095948973 0.007668063988522461 0.5875952244014515 
55.99999999999733 0.4335522111903292 0.06476717130434431 0.00843454123861329 0.5072076213371036 
56.99999999999732 0.3307613758901763 0.10964970441292607 0.008393095330909964 0.44913783555630943 
57.99999999999731 0.2418861355355673 0.16890279034636493 0.007660327431971325 0.4186907574574371 
58.99999999999729 0.16910844313309323 0.24153719886925099 0.006458688774879251 0.4172796280005382 
59.99999999999728 0.11255631039106427 0.32511641670699826 0.005043118816229763 0.442846824866589 
60.99999999999728 0.07087502031363756 0.41604259932821985 0.00364112460084853 0.4906622026707908 
61.999999999997264 0.04181991198558437 0.5099857743220642 0.002416290265873709 0.5543094960401367 
62.99999999999725 0.022778548803272063 0.6023722218058959 0.0014562531351263 0.6266854912904467 
63.99999999999724 0.011170978642088337 0.6888525553985094 0.0007800259057216908 0.7008760709737328 
64.99999999999723 0.004712686647541745 0.7656878612494115 0.00035677771461850095 0.770824236080861 
65.99999999999721 0.0015509526967286526 0.8300167126611824 0.00012828190543981796 0.8317558989603765 
66.9999999999972 0.00030049076884298184 0.8799908293610273 2.9122702424083505e-05 0.880371246981948 
67.9999999999972 9.79667661903667e-06 0.9147880778785402 1.3089130186740293e-06 0.91483850420883 
68.99999999999719 8.817523025742976e-05 0.9345259414020011 2.3161268921916017e-06 0.9346422566551688 
69.99999999999717 0.00021784557805097193 0.9401059496753147 7.291842038052655e-06 0.9403419957620069 
70.99999999999716 0.00026833673005933003 0.9330206849165031 7.076837597449452e-06 0.9332913792091058 
71.99999999999714 0.00022338449716663124 0.9151515012078809 3.924441759421872e-06 0.9153584464651544 
72.99999999999714 0.00012477559563071138 0.8885788894203074 6.556148217786146e-06 0.8886748046838941 
73.99999999999713 3.3469633672625325e-05 0.8554201999215943 2.5713093813543504e-05 0.8554299819869114 
74.99999999999712 5.834726721234575e-06 0.8177025144616024 7.08398482685446e-05 0.8177172039876323 
75.9999999999971 8.1673711506573e-05 0.7772726720925305 0.00014809277461978745 0.7774294594443555 
76.9999999999971 0.00028051441410412517 0.7357421923026476 0.00025955612602646957 0.7361999473635477 
77.99999999999709 0.0006030174776939432 0.6944621440710979 0.00040338066572911816 0.6953785164248055 
78.99999999999707 0.0010350146274487333 0.6545216949009888 0.0005745072523467199 0.6560350015366921 
79.99999999999706 0.0015524128817129953 0.6167638329123626 0.0007656645476944723 0.6189808721971513 
80.99999999999704 0.002125854538172793 0.5818122503560477 0.0009683992092542942 0.5848018274082996 
81.99999999999704 0.002724545296283923 0.550104298421153 0.0011739794712724632 0.5538954994681795 
82.99999999999702 0.0033190378582880972 0.5219260201365461 0.0013740895575222983 0.5265099781087605 
83.99999999999702 0.0038829987353040333 0.49744635961172873 0.0015612927557889882 0.5027802591127356 
84.999999999997 0.0043941184652295864 0.47674861737274143 0.001729282123295583 0.4827608669158778 
85.99999999999699 0.004834380150228296 0.45985801381169217 0.0018729611122655283 0.4664537710826921 
86.99999999999697 0.005189905591418513 0.4467648174051469 0.001988405614319702 0.4538313247544123 
87.99999999999697 0.005450574219229287 0.43744290012084264 0.0020727583497498754 0.4448543342160838 
88.99999999999696 0.005609573075701172 0.4318638236640449 0.002124100086653047 0.43948556647904546 
89.99999999999694 0.0056629961058348435 0.43000666828848494 0.0021413328573945812 0.43769906042024914 
90.99999999999694 0.005609573075701914 0.43186382366402215 0.0021241000866532344 0.4394855664790245 
91.99999999999692 0.005450574219230582 0.43744290012079684 0.002072758349750203 0.4448543342160401 
92.99999999999692 0.0051899055914204125 0.446764817405077 0.0019884056143202613 0.4538313247543433 
93.99999999999689 0.004834380150230582 0.4598580138116009 0.0018729611122664327 0.466453771082604 
94.99999999999689 0.004394118465232496 0.47674861737262597 0.001729282123296419 0.48276086691576403 
95.99999999999689 0.0038829987353073254 0.4974463596115895 0.0015612927557900613 0.5027802591126017 
96.99999999999686 0.0033190378582916556 0.5219260201363838 0.0013740895575235007 0.5265099781086067 
97.99999999999686 0.002724545296287586 0.5501042984209705 0.001173979471273662 0.5538954994680008 
98.99999999999685 0.002125854538176391 0.581812250355844 0.0009683992092556726 0.5848018274081018 
99.99999999999685 0.0015524128817163375 0.6167638329121395 0.0007656645476957805 0.6189808721969361 
100.99999999999682 0.0010350146274516402 0.6545216949007513 0.000574507252347768 0.6560350015364589 
101.99999999999682 0.0006030174776963071 0.6944621440708483 0.0004033806657301546 0.6953785164245573 
102.99999999999679 0.00028051441410571813 0.7357421923023939 0.0002595561260272147 0.7361999473632954 
103.99999999999679 8.167371150740364e-05 0.7772726720922795 0.00014809277462036433 0.7774294594441027 
104.99999999999679 5.834726721354318e-06 0.8177025144613617 7.083984826890875e-05 0.8177172039873968 
105.99999999999676 3.346963367221706e-05 0.8554201999213759 2.5713093813715374e-05 0.8554299819866901 
106.99999999999676 0.00012477559563006557 0.8885788894201228 6.556148217837167e-06 0.8886748046837031 
107.99999999999673 0.00022338449716614183 0.9151515012077429 3.92444175940413e-06 0.9153584464650143 
108.99999999999673 0.0002683367300593257 0.933020684916424 7.076837597447486e-06 0.9332913792090236 
109.99999999999672 0.0002178455780516055 0.9401059496753087 7.291842038080142e-06 0.940341995762002 
110.99999999999672 8.817523025827874e-05 0.9345259414020772 2.3161268922321987e-06 0.9346422566552443 
111.99999999999669 9.796676618830535e-06 0.9147880778787068 1.3089130186302868e-06 0.9148385042089981 
112.99999999999669 0.00030049076883904234 0.8799908293612869 2.9122702423731864e-05 0.8803712469821965 
113.99999999999669 0.0015509526967163337 0.8300167126615331 0.0001282819054388508 0.8317558989607164 
114.99999999999666 0.004712686647514015 0.7656878612498454 0.0003567777146165891 0.7708242360812593 
115.99999999999666 0.011170978642035112 0.6888525553990128 0.0007800259057184237 0.70087607097418 
116.99999999999663 0.022778548803180695 0.6023722218064472 0.0014562531351211406 0.6266854912908973 
117.99999999999663 0.04181991198543986 0.509985774322639 0.0024162902658671167 0.5543094960405583 
118.99999999999662 0.07087502031342408 0.4160425993287892 0.0036411246008404012 0.4906622026711431 
119.9999999999966 0.11255631039076636 0.3251164167075351 0.005043118816220946 0.44284682486681937 
120.9999999999966 0.16910844313269824 0.24153719886973213 0.006458688774870871 0.4172796280006184 
121.99999999999659 0.2418861355350721 0.1689027903467699 0.007660327431965208 0.41869075745733897 
122.99999999999658 0.33076137588958626 0.10964970441324484 0.00839309533090719 0.44913783555602815 
123.99999999999656 0.43355221118966725 0.06476717130457481 0.008434541238615995 0.5072076213366743 
124.99999999999656 0.5456022742591488 0.03372460959504787 0.007668063988529857 0.5875952244009153 
125.99999999999653 0.659660812242706 0.014648540557316297 0.006150127451534685 0.6812272817395423 
126.99999999999653 0.7662033951074668 0.004734236420085211 0.00414516356420785 0.7760286734048409 
127.99999999999653 0.8542825437233652 0.0008199773158612125 0.002102836467453662 0.8583248483365847 
128.9999999999965 0.9129017943638367 2.6985785383310804e-06 0.0005640566635585287 0.9147386765230544 
129.9999999999965 0.9327755404476918 0.0001497772187565175 5.047402044579679e-06 0.934308309157232 
130.99999999999648 0.9081952847744051 0.0001758819090654758 0.0006580924537142728 0.9104541022237409 
131.99999999999648 0.8386096010357899 9.866550499461136e-06 0.002372950059341454 0.8423904610005344 
132.99999999999645 0.7294853660801527 0.00026455087700351376 0.004590466326058505 0.7356338679397159 
133.99999999999645 0.5920896452804162 0.001717842839994022 0.00647761935143437 0.6014033066248959 
134.99999999999642 0.4420289554381425 0.004784352599681853 0.00721810420482811 0.4549222125285977 
135.99999999999642 0.29668106890718776 0.009171846536714516 0.0063771486215141214 0.3128695535676436 
136.99999999999642 0.17198626195106634 0.013861187227593509 0.0041928895110960596 0.19043784134304242 
137.9999999999964 0.07932926501236864 0.017431942637364764 0.0016280988519848185 0.09858593644953303 
138.9999999999964 0.02333426977184964 0.018616271096845455 7.658980803864875e-05 0.042087304264420755 
139.9999999999964 0.0012416658825479012 0.016856112890166614 0.0007604273623610874 0.018855415630935596 
140.99999999999636 0.004137929243653784 0.012614845954635466 0.004034276452198361 0.020787093173318158 
141.99999999999636 0.019762957064427277 0.007277972760163164 0.008946667749708 0.036033716137038097 
142.99999999999636 0.03609431353485931 0.002646266906936164 0.01339684309024867 0.052241885120736846 
143.99999999999633 0.04460385492308177 0.0002128597059729724 0.015012534502098544 0.05997435522826484 
144.99999999999633 0.04214635203845141 0.0005359460245391309 0.012496037065208602 0.055327051534232494 
145.99999999999633 0.030894095911169244 0.003003049801331192 0.0067992355302817975 0.04080934463966023 
146.9999999999963 0.01643866333478088 0.006120550539595495 0.0013277043857296419 0.02393983440065106 
147.9999999999963 0.004876325857814954 0.008216488308391365 0.0006440620618405733 0.013731495416453635 
148.99999999999628 8.371812773936595e-05 0.008231677156112178 0.007871770123610993 0.016150866826465094 
149.99999999999628 0.002284696635054022 0.006209235792651016 0.021946701124594268 0.030413929253066217 
150.99999999999625 0.008424227712583048 0.0032267432740547526 0.036528973705123195 0.04819653132566296 
151.99999999999625 0.014042889539219429 0.0007962973810393845 0.04222355456964887 0.05713087988058879 
152.99999999999625 0.015661782109674578 4.494982417206928e-05 0.032486709220947936 0.048288260810600205 
153.99999999999622 0.012477256642242121 0.0011203909658504636 0.011502275837995082 0.025172654778723064 
154.99999999999622 0.006546777521251746 0.0031551174809075766 0.0003105876081441943 0.010015429578341145 
155.9999999999962 0.001442913593982884 0.004811714583119683 0.03680003407713895 0.04297269737310264 
156.9999999999962 0.00015694945308580545 0.0050912678084693444 0.16675499007468259 0.17187745876358343 
157.99999999999616 0.003418468248782217 0.0039201099918000455 0.42693102283658546 0.4341998895317204 
158.99999999999616 0.009345745649207034 0.002152557715773361 0.8257218967339561 0.8373403568414536 
159.99999999999616 0.014583704907209638 0.000982960495790569 1.330074318874548 1.3460728894704106 
160.99999999999613 0.01624288550968689 0.0011390247939275118 1.8667081434796318 1.884892989355926 
161.99999999999613 0.01350726035918322 0.002386075068469286 2.340687438375343 2.357717053544367 
162.9999999999961 0.007993425954073872 0.003688582266339657 2.666542687557361 2.6795575278831536 
163.9999999999961 0.0026953517674788386 0.003947603791256938 2.800042725940756 2.8080122432728962 
164.9999999999961 0.00018934305354257407 0.002830892449570944 2.7563408494495465 2.7604685277950525 
165.99999999999608 0.001194905669171055 0.0011131327474312263 2.6047517039766457 2.607781760126676 
166.99999999999608 0.004333875839402734 0.0002407390494748733 2.440597204521806 2.445423913325559 
167.99999999999608 0.007165692881603063 0.0013566473573790685 2.3457767235703453 2.354081891672624 
168.99999999999605 0.00778560403095783 0.004421779297541344 2.356083739093946 2.367667644305199 
169.99999999999605 0.005954670901877452 0.008060584029669108 2.4508470540508775 2.463926982189033 
170.99999999999602 0.003078440606401722 0.010309684552650725 2.5697287198601604 2.581976650013466 
171.99999999999602 0.001124725402615859 0.009838220018017152 2.647685196535766 2.657424516225576 
172.99999999999602 0.0012553484707784862 0.006849360777992103 2.6495979551103126 2.6565465195324376 
173.99999999999602 0.0030949782408608508 0.003033739316648255 2.5863835519370495 2.591611518105004 
174.99999999999596 0.005090420262773012 0.0005510807813612374 2.504700725416531 2.5099014505128263 
175.99999999999596 0.005659519099480546 0.0006739987044636454 2.457132482428034 2.4636527657869425 
176.99999999999596 0.004307203081311211 0.002985175087202459 2.470584652548724 2.478751669582004 
177.99999999999596 0.0019429600786990849 0.005677862921120005 2.531281279686293 2.540364740638531 
178.99999999999596 0.0002111159022345964 0.006779115050223211 2.594693584164662 2.6034726869145692 


==> figures/mimo_beta/beampattern10.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.007713727114905544 0.002211615475922336 2.5490028632203843 2.559382212604764 
-179.0 0.007927499785489754 0.0016030740163926823 2.4637373673172642 2.4738747555681058 
-178.0 0.005239757361259555 0.0005900929876405426 2.3635423413821477 2.3699403047533822 
-177.00000000000006 0.0018452931870164555 0.00021400659773680825 2.3038266970477044 2.30632196512605 
-176.00000000000006 0.00011786102975630379 0.0010571357125710003 2.317521034109586 2.3190001012351518 
-175.00000000000006 0.0008106711223922343 0.0027387621593051798 2.3960220074193415 2.399783870519029 
-174.00000000000006 0.0027799361953298376 0.004155495600068292 2.4934236724635204 2.5005018753725192 
-173.00000000000006 0.004140707399389963 0.004288002683872238 2.551971728773815 2.5604532941470914 
-172.0000000000001 0.003779389874347053 0.0029822700801883798 2.534919213498889 2.541602560646586 
-171.0000000000001 0.002085464569060946 0.0011311328920116073 2.448755227277388 2.4517466506213474 
-170.0000000000001 0.0004980269921155778 0.00010938718116840505 2.3423611360128285 2.3426434632405346 
-169.0000000000001 0.00035197115821469105 0.0008438632418760783 2.282880932767241 2.2837621907348833 
-168.00000000000014 0.001922422351163936 0.003156827125476778 2.320322060655763 2.3252325753403067 
-167.00000000000017 0.00430159839928395 0.0058342346113794555 2.4586998498784998 2.468915652837249 
-166.00000000000017 0.006087694640656695 0.0073778568168592976 2.6481287893471 2.661947938820346 
-165.00000000000017 0.006323054944305652 0.006944314194596004 2.8017921184661794 2.815623026508515 
-164.00000000000017 0.00503363748492525 0.004859528917775399 2.8298057109688615 2.840347627926632 
-163.0000000000002 0.0030776827349469106 0.0023880971755606234 2.6745642606479554 2.680628272332741 
-162.0000000000002 0.0015032606240991103 0.0009262667702881 2.3324257145189167 2.3353041120524143 
-161.00000000000023 0.0008980190879444463 0.0011477762644350735 1.8537095523650122 1.856018560012365 
-160.00000000000023 0.0011399076949461873 0.0026383248779914986 1.3229320474356767 1.3268109199383096 
-159.00000000000023 0.0016333890410552756 0.004222204476935355 0.8291242753490408 0.8349759413322929 
-158.00000000000026 0.0017930608067670585 0.00474325903354271 0.4387291881033868 0.44521941062175907 
-157.00000000000026 0.0014221558504818937 0.003794439400577214 0.18059868152410735 0.18577134937253606 
-156.00000000000026 0.0007637234991236713 0.0019499816919886788 0.046238947588797395 0.04892958576764633 
-155.00000000000028 0.00025128468561139866 0.00038231602517111487 0.0020129918498142585 0.00264292517268039 
-154.00000000000028 0.00017423013448542057 0.00012409657188954727 0.006215875064896067 0.0065198165535224565 
-153.0000000000003 0.0004921572236998501 0.001433810464498737 0.023796166616461903 0.025728259713909032 
-152.0000000000003 0.0008988122500811086 0.0036376455718141352 0.034226892330175875 0.03876690662411919 
-151.0000000000003 0.001060031155120021 0.005522812349854911 0.03181690461740557 0.038402179521853326 
-150.00000000000034 0.0008484880751107644 0.006036558835122618 0.020789173308214243 0.02767778030298643 
-149.00000000000034 0.000422512807796162 0.004884843384950196 0.008711377100712262 0.01402354418862409 
-148.00000000000037 0.00011233140306123865 0.0027013293518141743 0.0013403281807136728 0.004157623184669381 
-147.00000000000037 0.00020055691027029112 0.0007088822839817713 0.0003714231240362799 0.001280125588933189 
-146.0000000000004 0.0007394925339851893 7.126865912037525e-05 0.003922398645573068 0.0047264432071580835 
-145.0000000000004 0.0015124787055948725 0.0012843471206755684 0.008532222511950332 0.011317592529143529 
-144.00000000000043 0.0021531624747649887 0.0039164410408499 0.01125362260183115 0.01731058695305632 
-143.00000000000043 0.0023460496402650274 0.006814942933629245 0.010869647515319722 0.02002081369073204 
-142.00000000000043 0.001993817172888561 0.008661136760563707 0.007968890271244674 0.018619215191150895 
-141.00000000000045 0.001264937526072492 0.008596147405134822 0.004194803419905543 0.014056121024134541 
-140.00000000000045 0.0005052600266719806 0.006625362205389313 0.0012410137928057978 0.00837400362350019 
-139.00000000000048 6.730511105396602e-05 0.003628350191107033 9.694487254702523e-05 0.003793465599390702 
-138.00000000000048 0.00014594846711647426 0.0009871365434571385 0.0007907225768341374 0.0019204437814637498 
-137.00000000000048 0.0006969609458237282 8.34780972077934e-06 0.002597214255671325 0.0032943973981056484 
-136.0000000000005 0.0014683876985317726 0.0013874266639308604 0.004499287913263726 0.007344095071273372 
-135.0000000000005 0.002120791696189445 0.004926779932578482 0.005650729535443092 0.012687855150074786 
-134.0000000000005 0.002376450244697411 0.009603134632766137 0.005660841314429953 0.017634075108531194 
-133.00000000000054 0.0021325070388681245 0.013939060290357278 0.004640238449065194 0.020711726253293105 
-132.00000000000054 0.001495872141112692 0.016526332501110443 0.0030536942407981605 0.02108204298834073 
-131.00000000000054 0.0007341188548193619 0.016509441106980407 0.001483192941127401 0.01873683219437776 
-130.00000000000057 0.00016968927249947805 0.013870031953143356 0.0004070651249288483 0.014457038521955541 
-129.00000000000057 6.210769860584252e-05 0.009435011719072883 6.559172775124387e-05 0.00956912046066063 
-128.00000000000057 0.0005209570398493188 0.004626994957685311 0.00043448313682192797 0.005581972501817318 
-127.0000000000006 0.0014755202611933544 0.0010522491582945189 0.001286365285584738 0.0038056368333250165 
-126.0000000000006 0.002704164224432938 5.7649141635555e-05 0.00229822387891643 0.0050445067542459286 
-125.00000000000063 0.003906824883943101 0.002380516420892457 0.0031607453288433206 0.009428392930431257 
-124.00000000000063 0.004793273268807688 0.00797394771110593 0.0036577008049790602 0.016405049262182142 
-123.00000000000065 0.005159710075009711 0.016033423416545293 0.003701466282482933 0.02487868465623254 
-122.00000000000065 0.004934363273596312 0.025196712589136253 0.0033271144330671376 0.03344960053239311 
-121.00000000000068 0.004184810683846583 0.03385191424686605 0.002657973322337675 0.04069535785877528 
-120.00000000000068 0.0030912712907893115 0.04047387356227506 0.0018591129496360877 0.04543432712325585 
-119.00000000000068 0.0018979628827730131 0.043915892806970516 0.001093253430940417 0.046925036502672886 
-118.0000000000007 0.0008575564972483405 0.04360530742583025 0.0004885303631769797 0.04497427638579221 
-117.00000000000071 0.00018223467836931683 0.039619749757274704 0.00012181415473813757 0.03994793895977582 
-116.00000000000072 1.042819716672444e-05 0.032648001011275074 1.657061083485799e-05 0.03269654062218647 
-115.00000000000072 0.00039284229016884015 0.02385976314206592 0.00015137593079317293 0.024419495370857417 
-114.00000000000075 0.0012964882570693519 0.014719918810324022 0.00047419565971424684 0.016497562381490312 
-113.00000000000075 0.0026220961325832052 0.006784993612177826 0.000917960044277789 0.010322126736204314 
-112.00000000000078 0.0042288133650794524 0.001514535113618764 0.001414197085984884 0.0071447291452432305 
-111.00000000000078 0.0059602720801485536 0.00012079180978774112 0.001902947505076685 0.007962562524550817 
-110.00000000000078 0.00766740560584391 0.003469244149338349 0.0023384795568413756 0.013447404480006333 
-109.00000000000081 0.0092252049533438 0.012032484472334353 0.002691239155577094 0.023918117276765506 
-108.00000000000081 0.010542405922368407 0.02589211428505787 0.0029469691580493534 0.039351308686665414 
-107.00000000000082 0.011564539434706414 0.04477834377077983 0.003104074247939043 0.05942134233376116 
-106.00000000000084 0.012271703184699657 0.06813478371333745 0.003170206047072503 0.08355951180123265 
-105.00000000000085 0.012672819888705677 0.09519601756510435 0.0031588121860547645 0.11102246545071894 
-104.00000000000085 0.012798135513556734 0.1250672284452813 0.0030861264279973626 0.14096137784472587 
-103.00000000000087 0.012691423434715271 0.15679771197398226 0.002968836087749861 0.17248539293409426 
-102.00000000000088 0.012402940789765393 0.18944291693894694 0.002822478965286541 0.20471507347453058 
-101.00000000000088 0.011983746759936133 0.22211227474941528 0.0026605024639710095 0.23682365602005245 
-100.00000000000091 0.0114816153622829 0.25400223570823544 0.002493855466658973 0.2680656304978356 
-99.00000000000091 0.010938495445902308 0.2844155104713092 0.0023309649349479234 0.2977934467109092 
-98.00000000000094 0.010389295382745287 0.312768519950031 0.0021779587848722555 0.3254639905050477 
-97.00000000000094 0.009861686908422517 0.33858956159108017 0.0020390210582587505 0.3506369191918987 
-96.00000000000094 0.009376609211843084 0.36151031624906677 0.0019167948395417411 0.3729670785961137 
-95.00000000000097 0.008949185971607003 0.3812531675766013 0.0018127764029310888 0.3921931316013454 
-94.00000000000097 0.008589822605419357 0.3976164940132264 0.0017276673508275844 0.40812429404538636 
-93.00000000000098 0.008305311737471153 0.41045971009980053 0.0016616688313010712 0.4206267683755751 
-92.000000000001 0.008099830748345652 0.41968944249106693 0.0016147134731224553 0.4296111413096817 
-91.00000000000101 0.00797576034562747 0.4252478665361212 0.0015866373297358438 0.43502170371486454 
-90.00000000000101 0.007934285467363482 0.4271039211616314 0.001577297003740411 0.43682837777370165 
-89.00000000000104 0.007975760345627775 0.425247866536129 0.0015866373297357614 0.4350217037148743 
-88.00000000000104 0.008099830748345247 0.4196894424910816 0.0016147134731224792 0.42961114130969713 
-87.00000000000104 0.008305311737470907 0.41045971009982374 0.001661668831300875 0.42062676837559926 
-86.00000000000107 0.008589822605418355 0.39761649401325594 0.0017276673508276328 0.4081242940454155 
-85.00000000000107 0.00894918597160634 0.381253167576639 0.0018127764029307822 0.392193131601384 
-84.0000000000011 0.00937660921184234 0.36151031624910906 0.0019167948395413395 0.3729670785961559 
-83.0000000000011 0.009861686908421763 0.33858956159112863 0.002039021058258442 0.3506369191919461 
-82.00000000000111 0.010389295382744237 0.31276851995008725 0.0021779587848720153 0.3254639905051039 
-81.00000000000112 0.010938495445901156 0.28441551047136865 0.002330964934947643 0.297793446710969 
-80.00000000000114 0.011481615362281901 0.2540022357082988 0.0024938554666585826 0.26806563049789933 
-79.00000000000114 0.011983746759935009 0.22211227474948156 0.002660502463970543 0.23682365602011646 
-78.00000000000115 0.01240294078976447 0.18944291693901277 0.002822478965286345 0.20471507347459664 
-77.00000000000117 0.012691423434714405 0.15679771197404782 0.002968836087749512 0.1724853929341586 
-76.00000000000117 0.012798135513556609 0.12506722844534482 0.0030861264279974498 0.14096137784479132 
-75.00000000000118 0.01267281988870612 0.095196017565163 0.0031588121860547653 0.11102246545077812 
-74.0000000000012 0.01227170318470023 0.06813478371338932 0.0031702060470724927 0.08355951180128661 
-73.00000000000121 0.011564539434708464 0.04477834377082296 0.003104074247939121 0.05942134233380627 
-72.00000000000122 0.01054240592237062 0.025892114285091437 0.002946969158049582 0.039351308686701066 
-71.00000000000124 0.009225204953346455 0.012032484472357108 0.0026912391555775923 0.023918117276791506 
-70.00000000000125 0.007667405605847286 0.003469244149350281 0.0023384795568421085 0.013447404480022613 
-69.00000000000126 0.005960272080152117 0.00012079180978950295 0.0019029475050775658 0.007962562524556963 
-68.00000000000126 0.004228813365082685 0.001514535113611666 0.0014141970859860085 0.007144729145240589 
-67.00000000000128 0.002622096132586441 0.006784993612163965 0.0009179600442787618 0.010322126736194566 
-66.0000000000013 0.0012964882570716426 0.014719918810306178 0.0004741956597151022 0.01649756238147557 
-65.0000000000013 0.00039284229017016114 0.02385976314204734 0.00015137593079365258 0.02441949537084049 
-64.00000000000131 1.0428197166932924e-05 0.03264800101125853 1.6570610834900556e-05 0.032696540622169944 
-63.00000000000132 0.00018223467836841762 0.03961974975726314 0.00012181415473769691 0.039947938959762806 
-62.000000000001336 0.0008575564972465783 0.043605307425825676 0.0004885303631759113 0.04497427638578473 
-61.00000000000135 0.0018979628827707265 0.043915892806973646 0.001093253430939096 0.046925036502672594 
-60.00000000000135 0.0030912712907868855 0.0404738735622857 0.00185911294963446 0.045434327123262355 
-59.000000000001364 0.004184810683844649 0.03385191424688185 0.0026579733223362017 0.04069535785878802 
-58.00000000000138 0.004934363273595291 0.02519671258915476 0.00332711443306607 0.033449600532409474 
-57.00000000000139 0.0051597100750098044 0.01603342341656334 0.0037014662824827443 0.024878684656250722 
-56.0000000000014 0.004793273268808904 0.00797394771112027 0.0036577008049796652 0.016405049262198223 
-55.000000000001414 0.003906824883945271 0.0023805164209006104 0.003160745328844664 0.009428392930442703 
-54.00000000000143 0.0027041642244355897 5.764914163676969e-05 0.0022982238789183216 0.005044506754251645 
-53.00000000000144 0.0014755202611957015 0.0010522491582895244 0.001286365285586737 0.0038056368333244275 
-52.00000000000145 0.0005209570398508136 0.0046269949576763485 0.00043448313682325254 0.005581972501811142 
-51.00000000000146 6.210769860616823e-05 0.009435011719062926 6.559172775132955e-05 0.009569120460650993 
-50.00000000000147 0.0001696892724987286 0.013870031953135915 0.0004070651249273849 0.014457038521945995 
-49.00000000000148 0.0007341188548179496 0.016509441106977423 0.0014831929411245324 0.01873683219437056 
-48.00000000000149 0.0014958721411111192 0.016526332501113246 0.0030536942407948095 0.02108204298833875 
-47.000000000001506 0.0021325070388670776 0.013939060290364845 0.004640238449062384 0.02071172625329678 
-46.00000000000152 0.002376450244697511 0.009603134632775885 0.0056608413144287025 0.01763407510853984 
-45.00000000000153 0.0021207916961904815 0.004926779932587316 0.005650729535444231 0.012687855150085827 
-44.000000000001535 0.0014683876985332764 0.0013874266639361055 0.004499287913267101 0.007344095071283541 
-43.00000000000155 0.000696960945825182 8.347809721091326e-06 0.00259721425567559 0.0032943973981117334 
-42.000000000001556 0.00014594846711715818 0.0009871365434530677 0.0007907225768370602 0.001920443781463279 
-41.00000000000157 6.730511105358081e-05 0.0036283501911008793 9.69448725467248e-05 0.0037934655993838435 
-40.000000000001585 0.0005052600266706397 0.006625362205383855 0.001241013792801509 0.008374003623489222 
-39.0000000000016 0.00126493752607088 0.008596147405132612 0.004194803419898299 0.01405612102412342 
-38.000000000001606 0.0019938171728872945 0.00866113676056564 0.007968890271237176 0.018619215191144112 
-37.00000000000161 0.0023460496402647343 0.006814942933634474 0.010869647515315849 0.020020813690733084 
-36.00000000000163 0.0021531624747658626 0.00391644104085598 0.011253622601833397 0.017310586953065296 
-35.00000000000164 0.0015124787055965326 0.001284347120679767 0.008532222511958771 0.011317592529157726 
-34.00000000000165 0.0007394925339866427 7.126865912094208e-05 0.003922398645582587 0.004726443207169641 
-33.00000000000166 0.00020055691027096926 0.0007088822839788082 0.0003714231240399486 0.0012801255889345476 
-32.00000000000168 0.00011233140306094804 0.0027013293518095205 0.0013403281807053673 0.004157623184656189 
-31.000000000001688 0.00042251280779530634 0.004884843384946477 0.008711377100691248 0.014023544188598405 
-30.000000000001698 0.0008484880751100326 0.006036558835121885 0.02078917330818829 0.027677780302959018 
-29.000000000001705 0.0010600311551199587 0.005522812349857605 0.03181690461738948 0.03840217952183988 
-28.00000000000172 0.0008988122500817619 0.0036376455718187153 0.034226892330183764 0.03876690662413226 
-27.00000000000173 0.0004921572237006898 0.001433810464502654 0.023796166616494425 0.025728259713945753 
-26.00000000000174 0.00017423013448574344 0.00012409657189069704 0.0062158750649277 0.006519816553555682 
-25.00000000000175 0.0002512846856107544 0.0003823160251690104 0.0020129918497874236 0.00264292517265082 
-24.000000000001766 0.0007637234991222878 0.00194998169198484 0.04623894758863037 0.048929585767476386 
-23.000000000001776 0.0014221558504807178 0.0037944394005740433 0.18059868152371736 0.18577134937214204 
-22.00000000000179 0.001793060806766833 0.004743259033542236 0.43872918810272615 0.44521941062109427 
-21.000000000001798 0.0016333890410561113 0.004222204476937774 0.8291242753481263 0.8349759413313703 
-20.00000000000181 0.0011399076949471997 0.0026383248779950526 1.3229320474346087 1.3268109199372375 
-19.000000000001823 0.0008980190879442346 0.0011477762644371188 1.8537095523639608 1.8560185600113286 
-18.000000000001833 0.001503260624096896 0.0009262667702867867 2.33242571451806 2.3353041120515505 
-17.000000000001844 0.003077682734943008 0.00238809717555625 2.6745642606474433 2.680628272332215 
-16.000000000001855 0.0050336374849215835 0.004859528917770254 2.8298057109687424 2.8403476279264988 
-15.000000000001867 0.006323054944304343 0.00694431419459312 2.801792118466389 2.8156230265087205 
-14.000000000001878 0.006087694640658934 0.007377856816860513 2.64812878934748 2.661947938820735 
-13.000000000001888 0.004301598399288626 0.00583423461138421 2.4586998498788604 2.4689156528376164 
-12.0000000000019 0.0019224223511683724 0.0031568271254823676 2.320322060655949 2.3252325753404977 
-11.000000000001913 0.0003519711582162718 0.0008438632418794363 2.2828809327672084 2.283762190734862 
-10.000000000001922 0.0004980269921135033 0.00010938718116796262 2.3423611360126366 2.3426434632403383 
-9.000000000001934 0.002085464569057087 0.0011311328920082478 2.448755227277171 2.4517466506211245 
-8.000000000001945 0.003779389874344591 0.0029822700801847304 2.5349192134987715 2.5416025606464547 
-7.000000000001957 0.004140707399391085 0.0042880026838709095 2.5519717287738612 2.5604532941471407 
-6.000000000001967 0.0027799361953338123 0.004155495600070107 2.493423672463697 2.500501875372702 
-5.000000000001979 0.0008106711223955615 0.0027387621593087407 2.3960220074195404 2.3997838705192356 
-4.00000000000199 0.00011786102975536148 0.0010571357125738511 2.317521034109691 2.319000101235254 
-3.0000000000020015 0.0018452931870106442 0.0002140065977372381 2.3038266970476537 2.3063219651259956 
-2.000000000002013 0.0052397573612524544 0.0005900929876388045 2.363542341381969 2.3699403047531793 
-1.0000000000020242 0.007927499785486769 0.001603074016390697 2.4637373673170564 2.4738747555678886 
-2.0355549961366507e-12 0.0077137271149093885 0.002211615475922087 2.549002863220262 2.559382212604649 
0.9999999999979531 0.004690323825629336 0.001788594468866447 2.573011967960198 2.5795680101122214 
1.9999999999979419 0.0018251092156448784 0.0006982972418655766 2.52495691274463 2.5270368294768275 
2.9999999999979305 0.0029957137807898057 0.00010834385796786523 2.4361220367427525 2.438299498124475 
3.999999999997919 0.009382120474092358 0.0011231852366067846 2.3627758041649374 2.3721134453821944 
4.999999999997908 0.01700572587634234 0.003847655130533697 2.354425366409789 2.3742301342035037 
5.999999999997897 0.018468183893284706 0.007091145683460371 2.424262681580989 2.4492008048535987 
6.999999999997885 0.009862063156733655 0.00900943228268067 2.537316977442452 2.5560764844060304 
7.999999999997874 0.00019391650235397995 0.008323751364831317 2.6224570187321548 2.6311406199795804 
8.999999999997863 0.017605055348919867 0.005312225002373749 2.602240624603435 2.625117179186785 
9.99999999999785 0.10647354160581277 0.0018606751426894581 2.4261063619584857 2.533649946413572 
10.999999999997842 0.31305627159319044 0.00044859215800048665 2.0915981636029213 2.403209033178481 
11.99999999999783 0.6633841137618084 0.002649036445338412 1.6449654905185893 2.308026579595126 
12.999999999997817 1.1425644765940532 0.008070330060609478 1.1625946009921881 2.309622108893517 
13.999999999997806 1.6862046630587848 0.014424195365477224 0.7230230371475697 2.420134979338874 
14.999999999997796 2.190817987877095 0.01871971705570661 0.3820551270562642 2.5889218228207396 
15.999999999997783 2.5421091806591893 0.018891666031315785 0.1602369104989432 2.719934223437411 
16.999999999997772 2.651613842915602 0.014909947886050235 0.045151497775772764 2.7118602737975155 
17.999999999997762 2.48748132414338 0.008738625112152825 0.004409202711038437 2.502014681662594 
18.99999999999775 2.0867640364272324 0.003204427930910916 0.0017797690831635857 2.0937768333988127 
19.999999999997737 1.543897928950039 0.0004636771918664451 0.00951654923173095 1.5559402727740457 
20.999999999997726 0.97980865854881 0.0009504671613186777 0.01335504302423316 0.9957499526795576 
21.99999999999772 0.5038007430842057 0.003358456569224548 0.010694167095523543 0.5188645115456063 
22.999999999997705 0.182695646084587 0.005582058704575948 0.0051275493522794586 0.19385041476232806 
23.999999999997694 0.027835709261461943 0.0060057728007714105 0.0009683711663276329 0.03490848589794524 
24.99999999999768 0.0026525248799589606 0.004384899902567016 0.00012734112934396232 0.007166343885288756 
25.99999999999767 0.04524419243098812 0.0018565323017278228 0.0017836205127715922 0.04896226034752257 
26.99999999999766 0.0953368981071407 0.0001492264627757763 0.0038233688475151286 0.09951604934183778 
27.999999999997648 0.11486751472259783 0.0005036448919789749 0.004551828033807383 0.12020845088922275 
28.999999999997634 0.0956231579314259 0.0029355872586080112 0.0036073375381703446 0.10243724543985601 
29.999999999997627 0.05355354543622173 0.006233291458248916 0.0018158195658412488 0.06178532951811207 
30.999999999997616 0.014690822746394916 0.00864897519653561 0.0003904852171109803 0.023806769997170085 
31.999999999997602 3.961911476022699e-05 0.008872288807619002 0.00011510658418716252 0.009037216673411563 
32.99999999999759 0.01584755011341687 0.006752264548462822 0.0009708786219113614 0.023584110819690186 
33.99999999999758 0.05231881262053395 0.0034018064143657217 0.0022984589185878475 0.058096408360837216 
34.99999999999757 0.08987112590433072 0.0006584380669951265 0.0032766061928094876 0.0939701753810211 
35.999999999997556 0.10915013130361169 0.0001971985165262525 0.0033891076679279826 0.11296409491077304 
36.99999999999754 0.10013860610454405 0.002738924732540862 0.0026402855646184054 0.10575453217238501 
37.999999999997534 0.0667870921431767 0.007718092454656622 0.0014654711463574699 0.0761578731637717 
38.99999999999753 0.025850949714822973 0.013532737670519188 0.0004469118214419554 0.03993392317880395 
39.99999999999751 0.0009692276458780573 0.018226366750235427 1.362605755629947e-05 0.019235786771937352 
40.9999999999975 0.014579796484512377 0.02027573904001491 0.0002693439986128318 0.03512431756358684 
41.999999999997485 0.08063116671876218 0.019144805554274547 0.0009998409457487674 0.10082586416251169 
42.99999999999748 0.2003398120558423 0.01539856087993083 0.0018182787333275183 0.217739660535517 
43.99999999999746 0.36192014111962745 0.010374761766912405 0.0023563757659894585 0.375029902340112 
44.999999999997456 0.5438506898644645 0.0055920433670770126 0.0024113570179085104 0.5524535857245901 
45.99999999999745 0.7202819644557779 0.0021601033723447484 0.0019983373721138846 0.7252417757720268 
46.999999999997435 0.8668452097183005 0.0004300941262306003 0.001308034860081792 0.8695278592343537 
47.99999999999742 0.9653484245356216 8.089749980155148e-06 0.0006069244514843365 0.9669659386472058 
48.99999999999741 1.0064409118533968 0.00010716997324618567 0.00012984078726577494 1.0076444432481264 
49.9999999999974 0.9900294107236659 9.229980219136887e-05 5.440620812043237e-06 0.9909723648148545 
50.999999999997385 0.9238163154060132 1.5455369609444844e-05 0.0002329343671209531 0.9247254607579879 
51.99999999999738 0.8206769574888025 0.0009558105064890814 0.0007058674607326605 0.8227816124172229 
52.99999999999737 0.6956748149696992 0.005054219196278633 0.0012638687257014224 0.702216036600862 
53.99999999999736 0.5633854009807683 0.015230413193321888 0.0017491317148711635 0.5803936143797113 
54.99999999999734 0.4359545157138392 0.03466144986112809 0.0020491567823006695 0.4725448499849542 
55.99999999999733 0.32204841858074484 0.06615654539378935 0.002116630703019768 0.3901092301783189 
56.99999999999732 0.22663190057141958 0.11157672420918088 0.0019667722644225775 0.33993048729493947 
57.99999999999731 0.15137067955092098 0.17142203367087494 0.0016589774203908112 0.324229282406205 
58.99999999999729 0.09540109316021572 0.2446582649424984 0.001272073389573914 0.3411769688064271 
59.99999999999728 0.05622542658684807 0.32879643976009465 0.0008814921428214194 0.3858498355540842 
60.99999999999728 0.030548535867545655 0.42018701289809535 0.0005436378412506097 0.45134633972849386 
61.999999999997264 0.01494415170755451 0.5144566627287311 0.0002892053701679364 0.5298851191765692 
62.99999999999725 0.00630715612243492 0.6070021710245053 0.0001243619550476647 0.6137534070418483 
63.99999999999724 0.0020995353547857837 0.6934612221788666 3.708363742650422e-05 0.6960306931794984 
64.99999999999723 0.0004288062245578059 0.7700984865291322 5.554210626217381e-06 0.7710617854502286 
65.99999999999721 1.0291492541131064e-05 0.8340703318172781 6.054011930419322e-06 0.8346915297062065 
66.9999999999972 6.349233787631061e-05 0.8835567357173212 1.873664339871021e-05 0.88429852112868 
67.9999999999972 0.00018356809438698103 0.9177699488696359 3.070921879546458e-05 0.9186778809563264 
68.99999999999719 0.00021649090255801092 0.9368637698790089 3.663057713778552e-05 0.9378258185292274 
69.99999999999717 0.0001543032092244497 0.9417744424744767 3.7511021495023494e-05 0.9426741527579942 
70.99999999999716 5.706521692837539e-05 0.9340250727328495 3.8548165222333554e-05 0.9348141435047098 
71.99999999999714 1.2725354034614986e-06 0.9155217742439898 4.674955338560217e-05 0.916238385370192 
72.99999999999714 5.062502396645327e-05 0.8883633864663895 6.887985991275056e-05 0.8891190292065788 
73.99999999999713 0.0002434459706785526 0.8546792968951055 0.00011002297832633044 0.8556314447108592 
74.99999999999712 0.0005910457884056416 0.8165029385296385 0.00017283252406974107 0.8178252521575209 
75.9999999999971 0.0010822079857323885 0.7756827523116089 0.0002573912170307724 0.7775395983423362 
76.9999999999971 0.0016902123756612085 0.7338281744424174 0.0003615168668022067 0.7363564766561496 
77.99999999999709 0.0023800460396585345 0.6922855587992274 0.0004813296854008446 0.6955844553548294 
78.99999999999707 0.003114491649770919 0.6521376766793452 0.0006119140147508468 0.656264969410788 
79.99999999999706 0.0038585513204700745 0.6142202365927926 0.000747948114525959 0.6191939429970004 
80.99999999999704 0.004582165941752687 0.5791493947946613 0.0008842226797304691 0.5849525884034054 
81.99999999999704 0.0052614697557825385 0.5473551717678865 0.0010160116366851712 0.553942496141067 
82.99999999999702 0.0058789370976587915 0.519116800926002 0.0011392919221119694 0.5264213938059427 
83.99999999999702 0.00642279003930411 0.49459713420595747 0.0012508307775235276 0.5025370844432041 
84.999999999997 0.006885989155456483 0.47387420248011414 0.0013481705819897456 0.4823580141994703 
85.99999999999699 0.0072650588509079305 0.45696881936176015 0.0014295447145035527 0.4658996429337728 
86.99999999999697 0.007558925571660154 0.44386770813419557 0.001493756050361754 0.4531463079378312 
87.99999999999697 0.007767883896462703 0.4345420330517143 0.0015400448616868638 0.44406860442820895 
88.99999999999696 0.007892757062137382 0.4289614531935605 0.0015679669521108807 0.4386364890453444 
89.99999999999694 0.007934285467363396 0.42710392116163265 0.0015772970037404507 0.436828377773703 
90.99999999999694 0.007892757062137871 0.4289614531935377 0.00156796695211103 0.4386364890453224 
91.99999999999692 0.007767883896463914 0.43454203305166833 0.0015400448616871285 0.4440686044281628 
92.99999999999692 0.007558925571661728 0.44386770813412546 0.0014937560503620808 0.45314630793776306 
93.99999999999689 0.0072650588509096245 0.4569688193616687 0.0014295447145040985 0.4658996429336827 
94.99999999999689 0.0068859891554590835 0.47387420247999823 0.001348170581990263 0.4823580141993562 
95.99999999999689 0.006422790039307171 0.49459713420581786 0.0012508307775241818 0.502537084443072 
96.99999999999686 0.00587893709766216 0.5191168009258398 0.0011392919221127245 0.5264213938057803 
97.99999999999686 0.005261469755786423 0.5473551717677039 0.0010160116366859505 0.553942496140887 
98.99999999999685 0.004582165941756794 0.5791493947944573 0.0008842226797313234 0.5849525884032051 
99.99999999999685 0.003858551320474421 0.6142202365925686 0.0007479481145268343 0.6191939429967838 
100.99999999999682 0.0031144916497754605 0.6521376766791064 0.0006119140147516204 0.6562649694105586 
101.99999999999682 0.00238004603966294 0.6922855587989765 0.00048132968540165694 0.6955844553545829 
102.99999999999679 0.0016902123756652365 0.733828174442162 0.00036151686680285544 0.7363564766558952 
103.99999999999679 0.0010822079857357332 0.7756827523113554 0.00025739121703129917 0.7775395983420831 
104.99999999999679 0.0005910457884082718 0.8165029385293953 0.00017283252407020167 0.8178252521572835 
105.99999999999676 0.00024344597068023412 0.854679296894884 0.00011002297832660163 0.8556314447106392 
106.99999999999676 5.062502396717392e-05 0.888363386466201 6.88798599129191e-05 0.8891190292063968 
107.99999999999673 1.2725354033936057e-06 0.9155217742438482 4.674955338569505e-05 0.9162383853700515 
108.99999999999673 5.706521692781005e-05 0.9340250727327674 3.854816522235345e-05 0.9348141435046273 
109.99999999999672 0.00015430320922388773 0.941774442474466 3.751102149500621e-05 0.9426741527579843 
110.99999999999672 0.00021649090255785916 0.936863769879081 3.6630577137787e-05 0.937825818529302 
111.99999999999669 0.0001835680943875318 0.9177699488697983 3.070921879553498e-05 0.918677880956489 
112.99999999999669 6.349233787710084e-05 0.883556735717577 1.8736643398794103e-05 0.8842985211289359 
113.99999999999669 1.0291492540589393e-05 0.8340703318176258 6.054011930470819e-06 0.8346915297065531 
114.99999999999666 0.0004288062245524723 0.7700984865295644 5.554210626148441e-06 0.7710617854506585 
115.99999999999666 0.002099535354769391 0.6934612221793693 3.708363742617069e-05 0.696030693179993 
116.99999999999663 0.006307156122398087 0.6070021710250575 0.00012436195504692953 0.6137534070423618 
117.99999999999663 0.014944151707483023 0.5144566627293079 0.0002892053701666348 0.5298851191770741 
118.99999999999662 0.03054853586742328 0.42018701289866717 0.0005436378412488042 0.45134633972894217 
119.9999999999966 0.056225426586653776 0.3287964397606346 0.000881492142819139 0.38584983555442703 
120.9999999999966 0.09540109315992819 0.24465826494298318 0.001272073389571555 0.34117696880662485 
121.99999999999659 0.1513706795505215 0.17142203367128364 0.0016589774203885988 0.32422928240620963 
122.99999999999658 0.2266319005708967 0.11157672420950326 0.001966772264421221 0.3399304872947326 
123.99999999999656 0.32204841858010225 0.06615654539402281 0.0021166307030193697 0.39010923017790394 
124.99999999999656 0.43595451571309385 0.03466144986128113 0.0020491567823016526 0.472544849984353 
125.99999999999653 0.5633854009799626 0.015230413193409193 0.0017491317148736823 0.5803936143789993 
126.99999999999653 0.6956748149688989 0.005054219196319 0.0012638687257049593 0.7022160366001041 
127.99999999999653 0.8206769574880913 0.0009558105065018343 0.0007058674607359726 0.8227816124165218 
128.9999999999965 0.9238163154054809 1.5455369610417898e-05 0.00023293436712321173 0.924725460757469 
129.9999999999965 0.9900294107234034 9.229980219054873e-05 5.440620812421298e-06 0.9909723648145937 
130.99999999999648 1.006440911853468 0.00010716997324683195 0.00012984078726387886 1.007644443248193 
131.99999999999648 0.9653484245360543 8.089749980009985e-06 0.0006069244514805354 0.9669659386476344 
132.99999999999645 0.8668452097190648 0.00043009412622473434 0.001308034860077352 0.8695278592351052 
133.99999999999645 0.7202819644567887 0.0021601033723291124 0.001998337372110242 0.7252417757730039 
134.99999999999642 0.5438506898655853 0.005592043367051178 0.0024113570179073026 0.5524535857256814 
135.99999999999642 0.36192014112070225 0.010374761766880987 0.0023563757659912873 0.37502990234115446 
136.99999999999642 0.2003398120567213 0.015398560879902334 0.001818278733332056 0.21773966053637864 
137.9999999999964 0.08063116671933643 0.0191448055542586 0.000999840945753899 0.10082586416307576 
138.9999999999964 0.014579796484747793 0.020275739040017567 0.00026934399861619344 0.035124317563829194 
139.9999999999964 0.0009692276458238408 0.01822636675025716 1.3626057555834511e-05 0.01923578677190364 
140.99999999999636 0.025850949714596717 0.013532737670553201 0.0004469118214372236 0.03993392317860662 
141.99999999999636 0.06678709214292726 0.007718092454691636 0.0014654711463502209 0.07615787316355031 
142.99999999999636 0.10013860610440377 0.002738924732565005 0.0026402855646119935 0.1057545321722612 
143.99999999999633 0.10915013130364727 0.00019719851653251545 0.0033891076679256594 0.11296409491081204 
144.99999999999633 0.08987112590452126 0.0006584380669840189 0.0032766061928130577 0.09397017538120439 
145.99999999999633 0.05231881262078232 0.0034018064143450824 0.002298458918595593 0.05809640836107294 
146.9999999999963 0.0158475501135936 0.006752264548444435 0.0009708786219189293 0.023584110819856455 
147.9999999999963 3.961911476619811e-05 0.008872288807612674 0.00011510658418935515 0.009037216673412956 
148.99999999999628 0.014690822746216239 0.00864897519654455 0.00039048521710533895 0.02380676999699476 
149.99999999999628 0.05355354543594722 0.006233291458268169 0.0018158195658302854 0.06178532951784584 
150.99999999999625 0.09562315793121408 0.0029355872586271725 0.003607337538160686 0.10243724543965556 
151.99999999999625 0.11486751472259282 0.0005036448919881821 0.004551828033806192 0.12020845088922567 
152.99999999999625 0.09533689810737707 0.00014922646277090818 0.00382336884752464 0.09951604934208079 
153.99999999999622 0.045244192431324284 0.0018565323017131646 0.0017836205127851452 0.04896226034785855 
154.99999999999622 0.002652524880079649 0.004384899902552691 0.0001273411293483183 0.00716634388539966 
155.9999999999962 0.027835709260967186 0.006005772800767199 0.0009683711663120029 0.03490848589742951 
156.9999999999962 0.1826956460831488 0.005582058704585082 0.005127549352246273 0.19385041476085965 
157.99999999999616 0.5038007430817293 0.0033584565692408716 0.010694167095493557 0.5188645115431131 
158.99999999999616 0.9798086585455369 0.000950467161329514 0.01335504302423503 0.9957499526763062 
159.99999999999616 1.5438979289465307 0.00046367719186011646 0.009516549231774016 1.5559402727705665 
160.99999999999613 2.0867640364242304 0.003204427930884174 0.001779769083200854 2.0937768333958062 
161.99999999999613 2.487481324141582 0.008738625112114217 0.004409202710940243 2.502014681660642 
162.9999999999961 2.6516138429154332 0.0149099478860164 0.04515149777533422 2.7118602737968613 
163.9999999999961 2.542109180660664 0.01889166603130298 0.16023691049793923 2.719934223437882 
164.9999999999961 2.1908179878798197 0.018719717055721452 0.3820551270545422 2.5889218228217956 
165.99999999999608 1.686204663062107 0.014424195365512676 0.7230230371451443 2.4201349793397986 
166.99999999999608 1.1425644765972702 0.008070330060648478 1.162594600989297 2.3096221088938678 
167.99999999999608 0.6633841137643844 0.0026490364453632203 1.644965490515664 2.3080265795947983 
168.99999999999605 0.3130562715948837 0.0004485921580021729 2.091598163600465 2.4032090331777436 
169.99999999999605 0.1064735416066742 0.0018606751426722345 2.4261063619569017 2.5336499464128113 
170.99999999999602 0.017605055349194546 0.00531222500235147 2.6022406246028655 2.6251171791864794 
171.99999999999602 0.00019391650233892442 0.008323751364818801 2.622457018732423 2.6311406199798384 
172.99999999999602 0.009862063156659412 0.009009432282685078 2.5373169774431394 2.556076484406674 
173.99999999999602 0.01846818389326215 0.007091145683478022 2.4242626815816073 2.4492008048542178 
174.99999999999596 0.017005725876377744 0.0038476551305537095 2.354425366409987 2.3742301342037613 
175.99999999999596 0.009382120474141869 0.0011231852366188036 2.3627758041646514 2.372113445381958 
176.99999999999596 0.002995713780814144 0.00010834385796839601 2.4361220367421947 2.4382994981239525 
177.99999999999596 0.0018251092156363546 0.0006982972418590641 2.524956912744161 2.5270368294763346 
178.99999999999596 0.004690323825607189 0.001788594468860917 2.573011967960113 2.579568010112117 


==> figures/mimo_beta/beampattern11.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0036643057847536974 0.008919158548806696 2.544796078711937 2.557591869990745 
-179.0 0.005797651820319344 0.00738218099030418 2.4766435297696052 2.48985711918807 
-178.0 0.00559247915102241 0.0044561028820666515 2.394506371252844 2.40447230708926 
-177.00000000000006 0.003407006659924492 0.0017003462501919712 2.3499010195884944 2.354866894860266 
-176.00000000000006 0.0010525084377111782 0.00031076114036898234 2.373935039952065 2.375138795114851 
-175.00000000000006 8.813247615818375e-05 0.00044751786050670466 2.4585051031976333 2.458890495668463 
-174.00000000000006 0.0007671090829608006 0.0013140544274476045 2.55958369295683 2.561548202687997 
-173.00000000000006 0.0021611978987381864 0.0018659097946624639 2.6211342659588075 2.6251066582905613 
-172.0000000000001 0.0030682496488097866 0.0016077203509183215 2.6066678678144695 2.611380567556572 
-171.0000000000001 0.002886831436459488 0.0009133901366875657 2.521065080016366 2.525013536416694 
-170.0000000000001 0.0018711014376447575 0.0006734383450130038 2.410396259984524 2.413200384517255 
-169.0000000000001 0.0007453893568690577 0.001558989750418196 2.339184714717053 2.341836423697943 
-168.00000000000014 9.972987153486425e-05 0.0034512861925200576 2.3564619249101537 2.3604079879060853 
-167.00000000000017 3.557955123679833e-05 0.005449740792865415 2.4677599689982506 2.4736453640072518 
-166.00000000000017 0.00024458996161554514 0.006452295653190345 2.6270701282110824 2.634140148923801 
-165.00000000000017 0.00035665860908170856 0.005900587946261941 2.7527571881816106 2.7593461349450465 
-164.00000000000017 0.00024083189501631014 0.004173862476280299 2.759876193837853 2.7645821940819397 
-163.0000000000002 4.825101552078578e-05 0.002362203603227892 2.5940748038458126 2.596744754176495 
-162.0000000000002 2.055656711407302e-05 0.0015712748435797903 2.2524450680376433 2.254271812738251 
-161.00000000000023 0.0002568803948108542 0.0022189139680544165 1.783534681605182 1.7862214160677166 
-160.00000000000023 0.0006287735517249917 0.003779873678742267 1.268346762982518 1.2729365008270983 
-159.00000000000023 0.000890016982250817 0.0051348662971173915 0.7918296728134759 0.7979976555758759 
-158.00000000000026 0.0008741335516449357 0.005290759107132767 0.41691955659641433 0.4231844332423072 
-157.00000000000026 0.0006196431146410748 0.004012199812781168 0.1703017769871438 0.17499186690942778 
-156.00000000000026 0.0003342548054025536 0.0019749195437726596 0.04287454541547935 0.04520842639591255 
-155.00000000000028 0.0002359848109395344 0.0003578789318244526 0.0016708016860425402 0.0022683583454619857 
-154.00000000000028 0.00039462302761449585 0.00013410756121254487 0.006355289321033124 0.006879746201904162 
-153.0000000000003 0.000686515933640491 0.001490020491471194 0.023324606822168827 0.02549900322877436 
-152.0000000000003 0.0008878504633262644 0.0037104354575592537 0.03312182690318308 0.03772527213288097 
-151.0000000000003 0.0008348680581690754 0.00558316915106045 0.03055796746675964 0.03698854055528339 
-150.00000000000034 0.0005392969724283001 0.00607926510539643 0.01985202441047504 0.02648686316357092 
-149.00000000000034 0.00018409201097629275 0.004922037481039001 0.008278228488667803 0.013399251031411917 
-148.00000000000037 6.63266858091633e-06 0.002737683587771135 0.0012584679673724244 0.004011970931828843 
-147.00000000000037 0.0001474159832942077 0.0007209822426262243 0.0002914635200397825 0.0011614889879163783 
-146.0000000000004 0.0005592721922174645 9.147471505817008e-06 0.003501503942835169 0.004065199596457442 
-145.0000000000004 0.001030363199307621 0.001097277908525161 0.007596518325161684 0.00971675282504275 
-144.00000000000043 0.0013043248776658954 0.0035885581034806233 0.009859853674750702 0.014747246891290307 
-143.00000000000043 0.0012261198257635588 0.006388756218476186 0.009261920810165731 0.016876878230158095 
-142.00000000000043 0.000831796122519091 0.008232267424017161 0.0064686849947101005 0.015539604271468773 
-141.00000000000045 0.00033541974139663006 0.008277202652741941 0.003079302302962573 0.011703760060011295 
-140.00000000000045 2.3299803627869462e-05 0.006492808185299908 0.0006567970361819222 0.0071855669541226385 
-139.00000000000048 0.0001122480480992866 0.0036755472188193046 3.272064975978468e-05 0.0038290839899227424 
-138.00000000000048 0.0006425914078712771 0.0011052378573058832 0.0011065619503749277 0.0028551089967054836 
-137.00000000000048 0.0014550111214721034 5.712896797130967e-06 0.0030888400443550915 0.004541365280276597 
-136.0000000000005 0.0022577689646717056 0.0010428655111417732 0.004969099376438914 0.008254777583553252 
-135.0000000000005 0.002749904493643484 0.004058913841053072 0.005961647535428276 0.01275347790787128 
-134.0000000000005 0.002744772530902883 0.00813237738656862 0.0057602638835248425 0.016624079395659158 
-133.00000000000054 0.0022433203316801656 0.011921734688936049 0.004553861909439184 0.018713908648507322 
-132.00000000000054 0.0014318102097525644 0.0141502988026148 0.002858273115172265 0.018445716606905898 
-131.00000000000054 0.0006108052203181359 0.014053179179283283 0.0012713631297200689 0.015949623771470082 
-130.00000000000057 8.73108465347525e-05 0.011637905700784157 0.00025632972694657495 0.012000297191417313 
-129.00000000000057 7.151690121991499e-05 0.007687257297894526 1.9210762622679475e-05 0.007795000325248839 
-128.00000000000057 0.0006127255237764883 0.0035227421898988615 0.0004965816855484966 0.004641231888148998 
-127.0000000000006 0.0015912014603593006 0.0006185967591568483 0.0014289916214456145 0.003635973303183908 
-126.0000000000006 0.002762129113195149 0.00018978702088838723 0.0024754300828676357 0.00541155787847763 
-125.00000000000063 0.0038320895938443057 0.00286978300519291 0.0033242120996897612 0.009999930813431984 
-124.00000000000063 0.004541695297562817 0.00855467103244674 0.003769507213194863 0.01683499301957838 
-123.00000000000065 0.004730526640275786 0.0164365564672121 0.0037415277238427 0.024880389110713986 
-122.00000000000065 0.004369545492495195 0.025198688134821342 0.0032948097483308223 0.032844944513273806 
-121.00000000000068 0.0035575805075187673 0.03331003300198522 0.00256901379021904 0.03943455562272289 
-120.00000000000068 0.002488452635918016 0.03934370499927419 0.001739529367246853 0.043588736434993315 
-119.00000000000068 0.0014013910649950457 0.042250404208859775 0.0009725125459274328 0.044660128932342544 
-118.0000000000007 0.0005288789952570273 0.04153882615882964 0.0003934248435403037 0.04251198602286242 
-117.00000000000071 5.3719695202077754e-05 0.03734191361787135 7.214809357372306e-05 0.03752721681789834 
-116.00000000000072 8.250523354107442e-05 0.03037348749461708 2.300959152135575e-05 0.03053894113102781 
-115.00000000000072 0.0006375304228316502 0.02179904983533111 0.0002153015914770679 0.02270392146371811 
-114.00000000000075 0.0016648917109673021 0.013055022165199189 0.0005890724574831092 0.015345655169845134 
-113.00000000000075 0.003053808703958825 0.005652502687840936 0.0010715903543664321 0.009793692702536242 
-112.00000000000078 0.004661258229321921 0.0009966736129214278 0.0015912690223427173 0.0072412602368187 
-111.00000000000078 0.006336516562478444 0.00024395882963222477 0.002087408012680161 0.008636308392738852 
-110.00000000000078 0.007941628632162585 0.0042086241606295784 0.002515434597306224 0.014613450490873705 
-109.00000000000081 0.009365595283963269 0.013320891922203025 0.002848247542572661 0.025467301241783404 
-108.00000000000081 0.010531730695142077 0.027631183325034267 0.0030747287583438015 0.041162374732422784 
-107.00000000000082 0.011398905220821367 0.046850385082148685 0.0031965873174756637 0.0613713254756441 
-106.00000000000084 0.011958143698968613 0.0704139962199139 0.003224555278558661 0.08553187002854898 
-105.00000000000085 0.012226322719180805 0.09755816433322247 0.0031746888537274014 0.11291287729962636 
-104.00000000000085 0.012238613014947445 0.12739728927678362 0.0030652380139093564 0.142681391766563 
-103.00000000000087 0.012040986491448833 0.15899536370652267 0.002914293882783446 0.17396426449164665 
-102.00000000000088 0.011683684891020245 0.19142594472118982 0.0027382351767774307 0.20590018386106596 
-101.00000000000088 0.011216131438528934 0.22381818107013365 0.002550877367287956 0.23767989955939378 
-100.00000000000091 0.010683422188153869 0.25538839871135655 0.0023631714743382664 0.2685741154455063 
-99.00000000000091 0.010124288662984439 0.28545826553598397 0.0021832873537960193 0.2979497928114901 
-98.00000000000094 0.009570279009708393 0.3134615169174788 0.0020169322653214752 0.32527644205745665 
-97.00000000000094 0.009045845649116015 0.3389417013360184 0.0018677852714112037 0.35012443202934845 
-96.00000000000094 0.008569030032100307 0.3615435084699396 0.0017379613883710253 0.3721574874353051 
-95.00000000000097 0.008152475638395792 0.3810000870396128 0.0016284500444217205 0.39112146189017405 
-94.00000000000097 0.007804558317154606 0.39711845185920536 0.0015394971374746227 0.40683124933665576 
-93.00000000000098 0.007530483391766264 0.4097647040920426 0.001470917910443745 0.41915739917480493 
-92.000000000001 0.007333252153338126 0.4188504069038307 0.001422339420739495 0.4280136828498853 
-91.00000000000101 0.007214441762097303 0.42432110892077873 0.0013933776804078673 0.43334655683509743 
-90.00000000000101 0.007174771070320866 0.4261477087938357 0.0013837568788722453 0.4351271978820744 
-89.00000000000104 0.00721444176209756 0.4243211089207865 0.0013933776804078133 0.43334655683510565 
-88.00000000000104 0.007333252153337744 0.41885040690384534 0.0014223394207395067 0.42801368284989955 
-87.00000000000104 0.007530483391766045 0.40976470409206533 0.0014709179104435359 0.4191573991748271 
-86.00000000000107 0.007804558317153625 0.39711845185923456 0.0015394971374746728 0.4068312493366841 
-85.00000000000107 0.00815247563839514 0.38100008703964994 0.001628450044421394 0.3911214618902106 
-84.0000000000011 0.008569030032099577 0.36154350846998085 0.0017379613883706233 0.37215748743534505 
-83.0000000000011 0.00904584564911528 0.3389417013360664 0.0018677852714108877 0.3501244320293953 
-82.00000000000111 0.009570279009707316 0.3134615169175344 0.002016932265321212 0.32527644205751205 
-81.00000000000112 0.010124288662983271 0.2854582655360428 0.0021832873537957005 0.29794979281154854 
-80.00000000000114 0.010683422188152837 0.2553883987114187 0.002363171474337823 0.2685741154455676 
-79.00000000000114 0.011216131438527727 0.2238181810701995 0.0025508773672874366 0.23767989955945826 
-78.00000000000115 0.01168368489101925 0.19142594472125546 0.002738235176777181 0.20590018386112893 
-77.00000000000117 0.01204098649144784 0.15899536370658798 0.0029142938827829905 0.1739642644917102 
-76.00000000000117 0.01223861301494715 0.1273972892768471 0.0030652380139093837 0.14268139176662734 
-75.00000000000118 0.012226322719181023 0.09755816433328114 0.0031746888537273125 0.11291287729968476 
-74.0000000000012 0.011958143698968884 0.07041399621996608 0.00322455527855856 0.085531870028601 
-73.00000000000121 0.011398905220823104 0.04685038508219229 0.0031965873174756724 0.06137132547568906 
-72.00000000000122 0.01053173069514398 0.02763118332506862 0.0030747287583439507 0.04116237473245924 
-71.00000000000124 0.009365595283965621 0.013320891922226805 0.002848247542573066 0.025467301241810195 
-70.00000000000125 0.007941628632165708 0.004208624160642734 0.0025154345973069374 0.01461345049089041 
-69.00000000000126 0.00633651656248186 0.00024395882963528407 0.0020874080126810253 0.008636308392746112 
-68.00000000000126 0.004661258229325095 0.000996673612915619 0.0015912690223438748 0.0072412602368171364 
-67.00000000000128 0.0030538087039621168 0.0056525026878282945 0.0010715903543674896 0.009793692702527858 
-66.0000000000013 0.0016648917109697813 0.013055022165182282 0.0005890724574840696 0.015345655169831484 
-65.0000000000013 0.0006375304228332777 0.021799049835313136 0.00021530159147765745 0.022703921463702436 
-64.00000000000131 8.250523354166312e-05 0.03037348749460074 2.3009591521514373e-05 0.030538941131012003 
-63.00000000000132 5.371969520160085e-05 0.03734191361785965 7.214809357337937e-05 0.037527216817885754 
-62.000000000001336 0.0005288789952556413 0.04153882615882445 0.00039342484353931936 0.04251198602285464 
-61.00000000000135 0.00140139106499304 0.04225040420886193 0.000972512545926143 0.04466012893234151 
-60.00000000000135 0.002488452635915722 0.039343704999283635 0.0017395293672451838 0.04358873643499869 
-59.000000000001364 0.003557580507516779 0.03331003300199984 0.0025690137902175 0.03943455562273382 
-58.00000000000138 0.004369545492493962 0.025198688134838852 0.003294809748329633 0.03284494451328894 
-57.00000000000139 0.004730526640275517 0.016436556467229566 0.0037415277238423334 0.024880389110730948 
-56.0000000000014 0.004541695297563668 0.008554671032460983 0.0037695072131952974 0.016834993019593802 
-55.000000000001414 0.00383208959384615 0.0028697830052015144 0.0033242120996910037 0.009999930813443608 
-54.00000000000143 0.0027621291131975857 0.00018978702089055363 0.0024754300828695253 0.005411557878484142 
-53.00000000000144 0.0015912014603616052 0.0006185967591531505 0.0014289916214477209 0.003635973303184572 
-52.00000000000145 0.0006127255237781036 0.003522742189891266 0.0004965816855500263 0.004641231888144545 
-51.00000000000146 7.151690122044273e-05 0.007687257297885736 1.9210762622990556e-05 0.007795000325241008 
-50.00000000000147 8.731084653416258e-05 0.011637905700777464 0.00025632972694528974 0.01200029719140879 
-49.00000000000148 0.0006108052203167182 0.014053179179280444 0.0012713631297172538 0.01594962377146303 
-48.00000000000149 0.0014318102097507406 0.014150298802617126 0.002858273115168783 0.018445716606902893 
-47.000000000001506 0.0022433203316786676 0.011921734688942637 0.004553861909436071 0.01871390864850932 
-46.00000000000152 0.0027447725309024413 0.00813237738657713 0.005760263883523176 0.016624079395665497 
-45.00000000000153 0.0027499044936440697 0.004058913841060723 0.005961647535429029 0.012753477907880478 
-44.000000000001535 0.00225776896467305 0.001042865511146116 0.004969099376442102 0.008254777583562167 
-43.00000000000155 0.0014550111214738529 5.712896796975675e-06 0.0030888400443594747 0.004541365280282567 
-42.000000000001556 0.0006425914078726961 0.0011052378573017771 0.0011065619503784242 0.002855108996706264 
-41.00000000000157 0.00011224804809993048 0.0036755472188134334 3.272064976040773e-05 0.003829083989918122 
-40.000000000001585 2.329980362759085e-05 0.006492808185294849 0.0006567970361787566 0.0071855669541141766 
-39.0000000000016 0.0003354197413957307 0.008277202652740056 0.003079302302956301 0.01170376006000225 
-38.000000000001606 0.0008317961225180542 0.008232267424019214 0.006468684994703127 0.015539604271462809 
-37.00000000000161 0.001226119825762948 0.006388756218481306 0.009261920810161752 0.016876878230158675 
-36.00000000000163 0.0013043248776660743 0.0035885581034864377 0.009859853674752226 0.014747246891297784 
-35.00000000000164 0.001030363199308535 0.0010972779085290717 0.007596518325169045 0.009716752825054896 
-34.00000000000165 0.000559272192218461 9.147471506178222e-06 0.0035015039428437558 0.00406519959646735 
-33.00000000000166 0.0001474159832948259 0.0007209822426231672 0.0002914635200430715 0.0011614889879172044 
-32.00000000000168 6.632668580860286e-06 0.0027376835877664695 0.001258467967364516 0.004011970931816195 
-31.000000000001688 0.000184092010975687 0.004922037481035278 0.008278228488647744 0.013399251031387694 
-30.000000000001698 0.0005392969724275574 0.006079265105395661 0.019852024410450027 0.026486863163544663 
-29.000000000001705 0.0008348680581686788 0.005583169151063105 0.030557967466743764 0.03698854055526971 
-28.00000000000172 0.0008878504633264298 0.0037104354575638364 0.0331218269031901 0.03772527213289285 
-27.00000000000173 0.0006865159336410481 0.0014900204914751827 0.02332460682219984 0.025499003228810005 
-26.00000000000174 0.00039462302761503345 0.00013410756121379292 0.006355289321064183 0.006879746201936857 
-25.00000000000175 0.00023598481093959738 0.000357878931822359 0.0016708016860187578 0.0022683583454361418 
-24.000000000001766 0.00033425480540207747 0.001974919543768592 0.04287454541532204 0.04520842639575098 
-23.000000000001776 0.0006196431146404454 0.004012199812777453 0.17030177698677246 0.17499186690905263 
-22.00000000000179 0.0008741335516446262 0.005290759107131538 0.4169195565957816 0.4231844332416726 
-21.000000000001798 0.000890016982251116 0.0051348662971191375 0.7918296728125955 0.797997655575003 
-20.00000000000181 0.0006287735517257638 0.003779873678745626 1.2683467629814833 1.2729365008260602 
-19.000000000001823 0.00025688039481153136 0.00221891396805698 1.7835346816041566 1.7862214160666885 
-18.000000000001833 2.055656711428972e-05 0.0015712748435796813 2.2524450680367973 2.2542718127374064 
-17.000000000001844 4.82510155204868e-05 0.0023622036032249563 2.59407480384529 2.596744754175978 
-16.000000000001855 0.00024083189501590034 0.004173862476276258 2.759876193837701 2.7645821940817883 
-15.000000000001867 0.00035665860908167825 0.005900587946259327 2.7527571881817727 2.7593461349452046 
-14.000000000001878 0.00024458996161596576 0.00645229565319084 2.6270701282114035 2.6341401489241303 
-13.000000000001888 3.5579551237083485e-05 0.005449740792868808 2.467759968998549 2.473645364007551 
-12.0000000000019 9.972987153420526e-05 0.003451286192524403 2.356461924910292 2.360407987906223 
-11.000000000001913 0.0007453893568671339 0.0015589897504212158 2.3391847147169873 2.3418364236978886 
-10.000000000001922 0.0018711014376423167 0.0006734383450135408 2.410396259984318 2.413200384517043 
-9.000000000001934 0.0028868314364580904 0.0009133901366863058 2.521065080016146 2.525013536416475 
-8.000000000001945 0.0030682496488105707 0.0016077203509170925 2.6066678678143584 2.6113805675564685 
-7.000000000001957 0.0021611978987408575 0.0018659097946627798 2.6211342659588603 2.625106658290618 
-6.000000000001967 0.0007671090829633356 0.0013140544274493516 2.559583692957012 2.5615482026881913 
-5.000000000001979 8.813247615805406e-05 0.000447517860508093 2.4585051031978415 2.4588904956686832 
-4.00000000000199 0.0010525084377074783 0.0003107611403678526 2.373935039952185 2.3751387951149607 
-3.0000000000020015 0.0034070066599191967 0.001700346250187515 2.3499010195884686 2.3548668948602303 
-2.000000000002013 0.005592479151019491 0.004456102882060357 2.3945063712526986 2.4044723070891107 
-1.0000000000020242 0.005797651820321578 0.007382180990299177 2.476643529769434 2.4898571191878927 
-2.0355549961366507e-12 0.003664305784759366 0.008919158548805805 2.544796078711846 2.5575918699906532 
0.9999999999979531 0.0013229384340487551 0.008153322743139516 2.55710830093791 2.5670160824021466 
1.9999999999979419 0.0025051838058783964 0.005478992552676392 2.5056961799265447 2.514322358036383 
2.9999999999979305 0.009674065889912051 0.002430715323925922 2.4214583346540266 2.4343446300742353 
3.999999999997919 0.02087157906560405 0.000752917744465372 2.3565008374454313 2.378924778966257 
4.999999999997908 0.029096126983462874 0.0013012372650668274 2.353614852947314 2.3846881734351255 
5.999999999997897 0.026368941098114898 0.003503967864370872 2.4192618769422984 2.4495562303514054 
6.999999999997885 0.012060820099473115 0.005750968392547669 2.514565542380003 2.5324306744757727 
7.999999999997874 0.0017065654487151223 0.00646030435465292 2.5692381349584466 2.5769680971919233 
8.999999999997863 0.03049212170025716 0.005118436103450159 2.5115744792867196 2.546081444598272 
9.99999999999785 0.14661674331170765 0.0026071096427824196 2.2998894104984893 2.4470801506906583 
10.999999999997842 0.3940415651227709 0.0006066828465705667 1.9407707283886588 2.3321248749401313 
11.99999999999783 0.7899748139012662 0.0004781868164222002 1.4866635198356868 2.2722455712110516 
12.999999999997817 1.3067689151122623 0.002364585705553037 1.015390812995223 2.3179086804484865 
13.999999999997806 1.867998388989457 0.005096122190780283 0.6020087893481283 2.4668530166639826 
14.999999999997796 2.363581354204391 0.00694900970457005 0.2954276050694925 2.6565260844859337 
15.999999999997783 2.6807492777726645 0.006752098017103346 0.10833896407868092 2.785979895719491 
16.999999999997772 2.740164360878284 0.004623980615341082 0.02192102379994806 2.7573211158785402 
17.999999999997762 2.5232539989826113 0.0018786613779676461 0.00035961654838001907 2.517409083861665 
18.99999999999775 2.0796764991391594 0.00017981097563459669 0.007258239434411549 2.0808976383461433 
19.999999999997737 1.5116477860110868 0.000495455048812257 0.017142065593875672 1.5251049329014406 
20.999999999997726 0.941151802402315 0.0025121832554666833 0.019066188694612084 0.9603697856058019 
21.99999999999772 0.47266870441785164 0.004860541979293586 0.013457583830432893 0.489961050638099 
22.999999999997705 0.1651719944308458 0.0059916219690880615 0.005812240113716506 0.17671048896574762 
23.999999999997694 0.022568770651584545 0.0051526284881303975 0.0010416991962249988 0.02876744655614747 
24.99999999999768 0.0038334964099426545 0.0028674525597359134 0.0006930839398747277 0.007367639270431748 
25.99999999999767 0.04644088867776755 0.0006425718956872433 0.00318907026293291 0.05012178878876576 
26.99999999999766 0.09249105823685401 8.327037351294943e-05 0.00577029188862594 0.09812308008782956 
27.999999999997648 0.10746991469830451 0.0019412235692825553 0.006470818579002425 0.11569488482654286 
28.999999999997634 0.0860428455432211 0.0056376809811128185 0.005032300589772469 0.09663240769224123 
29.999999999997627 0.045259084544569644 0.009523918942144183 0.0025875698195731564 0.05739406138346559 
30.999999999997616 0.010386884043159924 0.011729026271451152 0.000651725964311965 0.022826086305513086 
31.999999999997602 0.0005379743654913022 0.011136566306769713 0.00016458947705429023 0.011841193040115423 
32.99999999999759 0.01999418204230137 0.007982306514314292 0.0010863932180578042 0.02894593814927081 
33.99999999999758 0.05778341238168194 0.0037801090705954186 0.002618700914453697 0.06394487198564044 
34.99999999999757 0.09428974788255733 0.0006306341515061689 0.0037787160799164637 0.09840143377419923 
35.999999999997556 0.11107890594989699 0.0002628735942678132 0.0039453253731703344 0.1150211801197767 
36.99999999999754 0.09947203659613608 0.0032628973168734813 0.0031069094903619808 0.10568711940822012 
37.999999999997534 0.06458422067053601 0.008827100039698629 0.001756244385065301 0.0751505692621505 
38.99999999999753 0.02375756782457872 0.015116709029012715 0.0005628262033904053 0.03951072225621574 
39.99999999999751 0.0005383590528274572 0.02002095109623187 2.7300439886947366e-05 0.02063534162268984 
40.9999999999975 0.016763613120175675 0.02197896138792425 0.00028174799266287616 0.03889179272813984 
41.999999999997485 0.08559201252980489 0.02051994874414079 0.0010939609687175482 0.10673390255810082 
42.99999999999748 0.20757767651480347 0.016332032415827105 0.002029263227557005 0.22500488780529085 
43.99999999999746 0.3706008548183448 0.01088108589186997 0.0026662064705239184 0.38269054936083763 
44.999999999997456 0.5531750312726457 0.005777931206641229 0.002764561606904692 0.5597443377203067 
45.99999999999745 0.7297587776317404 0.002169699245805029 0.002328172833390152 0.73183690533049 
46.999999999997435 0.8763960958593473 0.0003931568729362542 0.0015613527345420177 0.8755948147678033 
47.99999999999742 0.975244551633074 5.26415556375254e-06 0.0007593487641887897 0.9730454710846939 
48.99999999999741 1.0171272039030874 0.00015650435483877595 0.00018836642864664466 1.0144248031570566 
49.9999999999974 1.001914718524451 0.00015301486740862494 5.489661986551577e-07 0.9990432840094561 
50.999999999997385 0.9371010702738745 9.408458020607692e-07 0.00020523079559463315 0.9343855670758257 
51.99999999999738 0.8352627192784957 0.0007480182191394746 0.000692694794328145 0.8339423295950619 
52.99999999999737 0.711166736789208 0.004514600440747969 0.001289919452786043 0.7144099106481149 
53.99999999999736 0.5791705448678599 0.014206335523477007 0.001822794516057273 0.5928666201761458 
54.99999999999734 0.45132274379090087 0.03298996651340718 0.0021641698345541516 0.48439648470580576 
55.99999999999733 0.336319409961303 0.06366862312831931 0.002257204636168767 0.4004416451698178 
56.99999999999732 0.23925883492043837 0.10810455868329234 0.0021138823354920513 0.34797532355030664 
57.99999999999731 0.16200351268751859 0.16681049053933295 0.0017958502247503046 0.3294334159572881 
58.99999999999729 0.10390541355456072 0.23877959902933826 0.0013876680844472588 0.34324145254029087 
59.99999999999728 0.06266322985621144 0.32156597576662777 0.0009716414690290446 0.38472674086832837 
60.99999999999728 0.03513326852624527 0.4115768278578876 0.0006102053206871762 0.44720448250965544 
61.999999999997264 0.017984023269442508 0.5045045560377519 0.00033800394754611836 0.5230578105111838 
62.99999999999725 0.008149013297020098 0.5958141347913176 0.00016266278979580842 0.6046803509097386 
63.99999999999724 0.003081977008807398 0.6812068856101099 7.139997047946128e-05 0.6852032753525811 
64.99999999999723 0.0008490696454091822 0.757000247342004 4.0123971377077294e-05 0.7589774922585016 
65.99999999999721 0.00010577355775807259 0.820387835172117 4.216736071467332e-05 0.8218200024832099 
66.9999999999972 6.138339290706177e-06 0.8695688759683641 5.483101203562114e-05 0.8710592894168285 
67.9999999999972 8.390940499123929e-05 0.9037566377029618 6.301739478500979e-05 0.9054282719483963 
68.99999999999719 0.00013369552690704195 0.9230894173039036 6.011820143762606e-05 0.92485681972669 
69.99999999999717 0.0001089272528067169 0.9284745666197917 4.6859562270968276e-05 0.930211896977579 
70.99999999999716 4.393373027207149e-05 0.9213968315375971 2.9000693286168485e-05 0.9230249519838493 
71.99999999999714 7.958556777853228e-07 0.903718616654307 1.4713098476929009e-05 0.9052357412163117 
72.99999999999714 3.767446124484746e-05 0.8774935348182905 1.2249733068059224e-05 0.8789713147830874 
73.99999999999713 0.00019356017983449382 0.8448074368957501 2.8249381082341956e-05 0.846369679063366 
74.99999999999712 0.0004841786385142166 0.8076543142971948 6.678375133797812e-05 0.8094503740327933 
75.9999999999971 0.0009044723547306271 0.7678488217432448 0.0001290820439349065 0.7700290553813968 
76.9999999999971 0.0014341615788260502 0.7269730412898855 0.000213769696439348 0.7296700179230838 
77.99999999999709 0.0020440142651101593 0.6863525246744725 0.0003174252290961517 0.689669104163198 
78.99999999999707 0.0027014326402903335 0.6470554141787463 0.00043527283476420676 0.6510591966918055 
79.99999999999706 0.0033747071332799186 0.6099082462480612 0.0005618682942327292 0.6146310837884899 
80.99999999999704 0.0040357901614073936 0.5755225546128186 0.0006916848120482096 0.580963555671762 
81.99999999999704 0.004661736751825979 0.5443273079060944 0.0008195515580609233 0.5504578528221711 
82.99999999999702 0.00523509723187417 0.5166032975373702 0.0009409344855253643 0.5233728482677139 
83.99999999999702 0.005743580854298529 0.4925166605819336 0.001052074116781865 0.4998584773279842 
84.999999999997 0.006179281884248223 0.47214967025859655 0.0011500090912346817 0.47998586581584307 
85.99999999999699 0.006537703923468659 0.4555276972240511 0.001232519566776607 0.4637733299174401 
86.99999999999697 0.006816755726647392 0.44264182187774187 0.0012980237723392903 0.4512079358590442 
87.99999999999697 0.007015835042099523 0.43346697058974715 0.0013454566631774197 0.44226263972566104 
88.99999999999696 0.00713507194141124 0.4279756814710852 0.0013741537282288608 0.4369092096691159 
89.99999999999694 0.007174771070320767 0.4261477087938371 0.0013837568788722808 0.43512719788207543 
90.99999999999694 0.007135071941411743 0.4279756814710626 0.0013741537282289955 0.43690920966909447 
91.99999999999692 0.007015835042100723 0.4334669705897015 0.001345456663177692 0.44226263972561597 
92.99999999999692 0.0068167557266488816 0.44264182187767315 0.0012980237723396353 0.4512079358589781 
93.99999999999689 0.006537703923470284 0.45552769722396136 0.00123251956677716 0.4637733299173514 
94.99999999999689 0.006179281884250689 0.47214967025848253 0.0011500090912352013 0.4799858658157304 
95.99999999999689 0.005743580854301432 0.49251666058179633 0.001052074116782521 0.49985847732784955 
96.99999999999686 0.005235097231877331 0.5166032975372105 0.0009409344855261118 0.5233728482675583 
97.99999999999686 0.004661736751829581 0.5443273079059147 0.0008195515580616805 0.5504578528219956 
98.99999999999685 0.004035790161411153 0.5755225546126183 0.0006916848120490252 0.5809635556715678 
99.99999999999685 0.003374707133283865 0.6099082462478421 0.0005618682942335531 0.6146310837882705 
100.99999999999682 0.002701432640294417 0.6470554141785125 0.0004352728347649147 0.6510591966915792 
101.99999999999682 0.0020440142651140815 0.6863525246742268 0.0003174252290968686 0.6896691041629656 
102.99999999999679 0.0014341615788295904 0.7269730412896356 0.00021376969643989072 0.7296700179228343 
103.99999999999679 0.0009044723547335097 0.7678488217429972 0.0001290820439353145 0.7700290553811513 
104.99999999999679 0.00048417863851644283 0.8076543142969576 6.678375133829216e-05 0.8094503740325595 
105.99999999999676 0.0001935601798358795 0.8448074368955345 2.8249381082479636e-05 0.8463696790631542 
106.99999999999676 3.76744612454163e-05 0.8774935348181084 1.2249733068085371e-05 0.8789713147829081 
107.99999999999673 7.958556777190574e-07 0.9037186166541704 1.4713098476870382e-05 0.9052357412161696 
108.99999999999673 4.3933730271654245e-05 0.9213968315375195 2.9000693286062802e-05 0.9230249519837708 
109.99999999999672 0.00010892725280639067 0.9284745666197846 4.6859562270864085e-05 0.9302118969775722 
110.99999999999672 0.00013369552690709017 0.923089417303978 6.011820143757869e-05 0.9248568197267647 
111.99999999999669 8.390940499175182e-05 0.9037566377031251 6.301739478501875e-05 0.9054282719485625 
112.99999999999669 6.138339290960563e-06 0.8695688759686186 5.483101203570379e-05 0.8710592894170847 
113.99999999999669 0.00010577355775613311 0.8203878351724619 4.2167360714754884e-05 0.8218200024835517 
114.99999999999666 0.0008490696454012143 0.7570002473424315 4.012397137699887e-05 0.7589774922589181 
115.99999999999666 0.003081977008786725 0.6812068856106062 7.139997047911195e-05 0.6852032753530596 
116.99999999999663 0.008149013296977042 0.5958141347918624 0.0001626627897950395 0.6046803509102391 
117.99999999999663 0.017984023269362593 0.504504556038321 0.0003380039475447281 0.5230578105116738 
118.99999999999662 0.03513326852611251 0.4115768278584513 0.0006102053206852501 0.4472044825100852 
119.9999999999966 0.06266322985600506 0.3215659757671593 0.0009716414690266079 0.3847267408686534 
120.9999999999966 0.10390541355426036 0.2387795990298149 0.0013876680844447627 0.3432414525404629 
121.99999999999659 0.16200351268710628 0.16681049053973424 0.0017958502247480016 0.32943341595727926 
122.99999999999658 0.2392588349199041 0.10810455868360824 0.002113882335490682 0.3479753235500865 
123.99999999999656 0.3363194099606518 0.06366862312854728 0.0022572046361684656 0.40044164516939645 
124.99999999999656 0.45132274379015097 0.03298996651355574 0.0021641698345553385 0.4843964847052067 
125.99999999999653 0.579170544867054 0.014206335523560867 0.0018227945160600785 0.5928666201754241 
126.99999999999653 0.7111667367884122 0.004514600440785849 0.0012899194527898595 0.7144099106473607 
127.99999999999653 0.8352627192777912 0.0007480182191506394 0.0006926947943316346 0.8339423295943715 
128.9999999999965 0.93710107027335 9.408458022372324e-07 0.00020523079559688081 0.9343855670753035 
129.9999999999965 1.0019147185241977 0.00015301486740764916 5.489661987668151e-07 0.9990432840092114 
130.99999999999648 1.017127203903165 0.00015650435483966667 0.0001883664286442504 1.0144248031571304 
131.99999999999648 0.9752445516335105 5.2641555639385246e-06 0.0007593487641843619 0.9730454710851347 
132.99999999999645 0.8763960958601122 0.0003931568729304083 0.0015613527345369979 0.8755948147685516 
133.99999999999645 0.7297587776327515 0.0021696992457887494 0.00232817283338618 0.7318369053314765 
134.99999999999642 0.5531750312737689 0.005777931206613864 0.002764561606903544 0.5597443377214035 
135.99999999999642 0.3706008548194257 0.010881085891836227 0.002666206470526203 0.38269054936188507 
136.99999999999642 0.20757767651569375 0.016332032415795856 0.0020292632275622467 0.22500488780615563 
137.9999999999964 0.0855920125303952 0.02051994874412238 0.0010939609687233495 0.10673390255867564 
138.9999999999964 0.01676361312042838 0.02197896138792551 0.0002817479926665176 0.03889179272839594 
139.9999999999964 0.0005383590527870852 0.02002095109625393 2.7300439886161733e-05 0.020635341622670236 
140.99999999999636 0.023757567824358304 0.015116709029048908 0.0005628262033847712 0.03951072225602533 
141.99999999999636 0.06458422067028194 0.008827100039737091 0.0017562443850568925 0.07515056926192752 
142.99999999999636 0.09947203659598222 0.0032628973169010855 0.0031069094903546824 0.10568711940808832 
143.99999999999633 0.11107890594991564 0.00026287359427596817 0.0039453253731678685 0.11502118011980178 
144.99999999999633 0.09428974788273582 0.0006306341514941541 0.003778716079920816 0.09840143377436934 
145.99999999999633 0.057783412381930604 0.0037801090705707704 0.0026187009144627645 0.0639448719858732 
146.9999999999963 0.019994182042493907 0.007982306514289775 0.0010863932180663794 0.028945938149447566 
147.9999999999963 0.0005379743655248447 0.011136566306757294 0.00016458947705614711 0.01184119304013762 
148.99999999999628 0.010386884043010318 0.011729026271456623 0.0006517259643040387 0.022826086305360947 
149.99999999999628 0.04525908454431288 0.009523918942164535 0.002587569819558386 0.05739406138321531 
150.99999999999625 0.08604284554300652 0.005637680981137918 0.00503230058975895 0.09663240769203721 
151.99999999999625 0.10746991469827677 0.0019412235693007963 0.006470818578999335 0.11569488482653054 
152.99999999999625 0.09249105823706048 8.327037351681282e-05 0.005770291888637066 0.09812308008804956 
153.99999999999622 0.04644088867808799 0.0006425718956773725 0.003189070262951168 0.05012178878909427 
154.99999999999622 0.0038334964100818843 0.0028674525597203655 0.0006930839398839206 0.007367639270563868 
155.9999999999962 0.022568770651149556 0.005152628488119685 0.0010416991962096927 0.02876744655568688 
156.9999999999962 0.165171994429493 0.005991621969089088 0.00581224011367512 0.1767104889643547 
157.99999999999616 0.4726687044154485 0.004860541979305581 0.013457583830386286 0.489961050635664 
158.99999999999616 0.9411518023990528 0.0025121832554817008 0.01906618869459658 0.960369785602537 
159.99999999999616 1.5116477860074842 0.0004954550488203691 0.01714206559391594 1.5251049328978936 
160.99999999999613 2.0796764991359447 0.00017981097562999053 0.007258239434481318 2.0808976383430156 
161.99999999999613 2.52325399898051 0.0018786613779525326 0.0003596165483683181 2.517409083859542 
162.9999999999961 2.7401643608777873 0.004623980615324415 0.021921023799657702 2.7573211158777577 
163.9999999999961 2.6807492777738693 0.006752098017095389 0.10833896407787622 2.7859798957198683 
164.9999999999961 2.3635813542069792 0.006949009704575721 0.29542760506798965 2.656526084487032 
165.99999999999608 1.8679983889928087 0.005096122190795989 0.6020087893458961 2.4668530166651084 
166.99999999999608 1.3067689151156565 0.00236458570556884 1.0153908129924516 2.3179086804491096 
167.99999999999608 0.7899748139041103 0.0004781868164281792 1.4866635198327747 2.2722455712110086 
168.99999999999605 0.39404156512474026 0.0006066828465631761 1.9407707283861007 2.3321248749395624 
169.99999999999605 0.14661674331278324 0.0026071096427668582 2.299889410496711 2.44708015068994 
170.99999999999602 0.030492121700648807 0.005118436103436864 2.511574479285915 2.546081444597791 
171.99999999999602 0.001706565448726449 0.006460304354650763 2.569238134958501 2.5769680971919993 
172.99999999999602 0.012060820099371695 0.005750968392557936 2.5145655423805406 2.532430674476224 
173.99999999999602 0.02636894109805674 0.00350396786438636 2.419261876942852 2.4495562303519027 
174.99999999999596 0.029096126983486053 0.0013012372650765232 2.353614852947524 2.384688173435361 
175.99999999999596 0.020871579065672347 0.0007529177444617568 2.356500837445196 2.3789247789660943 
176.99999999999596 0.009674065889973047 0.0024307153239099557 2.421458334653516 2.4343446300737757 
177.99999999999596 0.002505183805903154 0.0054789925526569855 2.5056961799260824 2.5143223580359533 
178.99999999999596 0.0013229384340413335 0.008153322743127892 2.5571083009377773 2.5670160824020147 


==> figures/mimo_beta/beampattern12.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.001170672846665497 0.010041149790022304 2.561235631001237 2.572195138276388 
-179.0 0.002429646330949171 0.0061693702461309095 2.53742840013706 2.545556320178074 
-178.0 0.0026939932870036183 0.0020812585191275768 2.479954243663633 2.484299592592821 
-177.00000000000006 0.0017996685547750982 0.00037583578148471573 2.430319324855992 2.432265694842735 
-176.00000000000006 0.0006085720432345527 0.002307928350252732 2.4234853882119296 2.4264039437094627 
-175.00000000000006 7.348355452533184e-05 0.007020554518447965 2.465772557679111 2.4730507082894175 
-174.00000000000006 0.0004790132399858058 0.012053683790227216 2.5300213017955833 2.5428678660052038 
-173.00000000000006 0.0013595536806616623 0.014788976599499333 2.5711571546885437 2.587738699457735 
-172.0000000000001 0.0019849727334375865 0.013921778613341724 2.553452027185794 2.569928113551049 
-171.0000000000001 0.001930923114492278 0.010078260110399608 2.473846716205191 2.4865517122871874 
-170.0000000000001 0.0013078002315653505 0.005273069919642438 2.3675975036836925 2.3749151752103335 
-169.0000000000001 0.000564331840669068 0.0016333918132497372 2.2921136994555438 2.294928281523984 
-168.00000000000014 0.0001025126144849967 0.00022565383381770586 2.2967641120735043 2.2974115067483436 
-167.00000000000017 2.0467797621366917e-05 0.000675322638596419 2.3941182198351476 2.39472875351422 
-166.00000000000017 0.00013693104025454093 0.0017063840442160451 2.5475328741490677 2.548916757032958 
-165.00000000000017 0.0002139751027556535 0.0021400930201323797 2.6817535844103486 2.6834464767779753 
-164.00000000000017 0.000167996381872471 0.001657835215448242 2.7118389175786137 2.7130534091920215 
-163.0000000000002 0.00011055958663653642 0.0008659057041280269 2.5771317929875313 2.5777766552451133 
-162.0000000000002 0.00021804829739849064 0.0007051852601733368 2.2652441000339407 2.266234071830485 
-161.00000000000023 0.0005585410787508928 0.0016746272340059432 1.816394145803621 1.819062475895272 
-160.00000000000023 0.0010174147231718242 0.003417522255227604 1.3077269376298146 1.3128150363380817 
-159.00000000000023 0.0013703141584181678 0.004934465933143813 0.8257231051471763 0.8327021332831092 
-158.00000000000026 0.0014372077865726545 0.005252956239056419 0.4387144696453413 0.44593826288158567 
-157.00000000000026 0.0011996561535671673 0.004091480343118634 0.17976911452788 0.18537964886880193 
-156.00000000000026 0.0008022317332558956 0.0020803012853465824 0.044442258661722855 0.04745084940389105 
-155.00000000000028 0.0004481363827022829 0.0004020954767688104 0.0012923491150961671 0.00215700018240645 
-154.00000000000028 0.0002699218507513728 8.488107545300585e-05 0.008600541650997495 0.008949977604567 
-153.0000000000003 0.0002631441224924609 0.0013853195074863083 0.029849548310605094 0.03153320952107174 
-152.0000000000003 0.00031803378621949875 0.0036299255391829127 0.0428006212850609 0.046836777084933126 
-151.0000000000003 0.00031520123204969487 0.005597217492914868 0.0407744298132316 0.04680245490596381 
-150.00000000000034 0.00021368298361779274 0.006207687941030691 0.028078974190600108 0.03460472541879138 
-149.00000000000034 7.351899849061794e-05 0.005124552484107042 0.013182040796055835 0.018446130736334672 
-148.00000000000037 4.634105295094631e-06 0.002936774250464313 0.0029803773701004036 0.005946337071518039 
-147.00000000000037 8.278020257263246e-05 0.0008398938218028009 1.199264822152654e-05 0.0009360204361061096 
-146.0000000000004 0.0002908934189334409 2.603297189879961e-06 0.0026775243496281313 0.002975747906512281 
-145.0000000000004 0.0005233414981839104 0.000960729414546341 0.007294218351112035 0.008806408519748227 
-144.00000000000043 0.0006484944630453101 0.0033463493217874606 0.010446038065967264 0.014496826196771251 
-143.00000000000043 0.0005895148970966732 0.006073310696694496 0.0104860590316726 0.01722154186841962 
-142.00000000000043 0.00037444131946198116 0.00786933014587727 0.00778912430751323 0.016103100820552527 
-141.00000000000045 0.00012674888781930962 0.00788611514680175 0.004022350250444355 0.012085962690435105 
-140.00000000000045 2.2877205721813064e-06 0.00610038525695836 0.0010422041170718719 0.0071691954402499395 
-139.00000000000048 0.00010733413876868824 0.003333523322376052 2.798846386449001e-06 0.0034470210127997454 
-138.00000000000048 0.00044076498399348723 0.0008987726765499198 0.0009976923542180834 0.0023343204279595744 
-137.00000000000048 0.0008890245350992552 4.473453915316693e-05 0.003241191223986546 0.004182923797791741 
-136.0000000000005 0.0012752454435491156 0.001436369443056252 0.005571764334423646 0.008314883214347285 
-135.0000000000005 0.0014382908861651418 0.0048804749556109 0.006991246746543938 0.013368692155436158 
-134.0000000000005 0.0013053882443094839 0.009389460831657816 0.007018641401857819 0.01779332053122047 
-133.00000000000054 0.0009272508316289872 0.013540408005386648 0.005769478416299603 0.020325268860282505 
-132.00000000000054 0.00046262585017475615 0.01598153853420621 0.0037992315080621853 0.0203250133368048 
-131.00000000000054 0.00012070627726261434 0.015899629351612765 0.0018254118539885109 0.017909013064760056 
-130.00000000000057 8.55170284074625e-05 0.013293537300495005 0.00045531503168426787 0.013873853635691885 
-129.00000000000057 0.0004508889146114203 0.008978971348954807 1.0175267114659367e-05 0.00945780849900272 
-128.00000000000057 0.001187963726898129 0.004343252058180121 0.00047950370957670923 0.006015148672379987 
-127.0000000000006 0.0021535874784103888 0.0009432735181257826 0.0015877431330161803 0.0046875699206388715 
-126.0000000000006 0.0031334494216958956 7.506400567380046e-05 0.0029247509985529723 0.006146809293244025 
-125.00000000000063 0.003903560476477874 0.002435518379663628 0.004085441393802302 0.010457896113802016 
-124.00000000000063 0.004290269731448375 0.007956264907896313 0.0047764025550677104 0.017080712873865606 
-123.00000000000065 0.00421226856495669 0.015833994004006455 0.004868624698497056 0.02499637445562585 
-122.00000000000065 0.0036955990529111632 0.024729105326244692 0.004396345016179416 0.03292093638407639 
-121.00000000000068 0.002861407775729571 0.03306844631072209 0.003516466532400218 0.03955615344095464 
-120.00000000000068 0.0018932938084490019 0.03937399003593301 0.0024490276689026883 0.04382636064888149 
-119.00000000000068 0.000994960618096639 0.04254618161316971 0.0014179233333750478 0.04506014467515509 
-118.0000000000007 0.00034919759354789447 0.042052121210138384 0.0006053002336142214 0.0430915357523841 
-117.00000000000071 8.674788991604176e-05 0.03799652160152044 0.00012580819361444215 0.038273544499378025 
-116.00000000000072 0.00026967406281725164 0.031079866694777008 2.0526057928416627e-05 0.031413040374315 
-115.00000000000072 0.0008897528331914138 0.02246807509068535 0.0002661592552311288 0.02364751008224423 
-114.00000000000075 0.0018792202347272832 0.013608789342542754 0.0007932847926293324 0.016289974921340343 
-113.00000000000075 0.0031293552791212295 0.006031314926853155 0.0015075694337148245 0.010668524350693273 
-112.00000000000078 0.004511965763778021 0.0011621650295726127 0.0023092664374836564 0.007982778569675981 
-111.00000000000078 0.005899519707016802 0.00017890685028015686 0.003108156758610514 0.009192854000594445 
-110.00000000000078 0.007180989104891967 0.00391433403182841 0.0038328695855264017 0.014948819563947561 
-109.00000000000081 0.008271979632273472 0.012813132001292839 0.004434862845196974 0.025561628183781257 
-108.00000000000081 0.009119056499673317 0.02693556736746609 0.0048881552936482055 0.04101102681163542 
-107.00000000000082 0.009699137808275509 0.0459979086302087 0.005186222376381249 0.060982415047230835 
-106.00000000000084 0.010015350156681209 0.06943720308809985 0.005337425006985837 0.08492302921416749 
-105.00000000000085 0.0100908715175957 0.09648819533743627 0.005360082103182943 0.11210786844999082 
-104.00000000000085 0.009962128439212663 0.1262618795598616 0.005277954256470498 0.14170698993293868 
-103.00000000000087 0.009672391236325803 0.15781772112764506 0.005116570503556293 0.17284768807316622 
-102.00000000000088 0.009266432193023337 0.19022436070737797 0.004900556300561065 0.20466719914689005 
-101.00000000000088 0.008786558934503948 0.22260618974496288 0.004651928838497147 0.23635360403940672 
-100.00000000000091 0.008270055506280636 0.25417529873907957 0.004389213392321161 0.2671743217859529 
-99.00000000000091 0.007747875066796451 0.2842498399766726 0.004127186583372502 0.29649288960435577 
-98.00000000000094 0.007244326522981901 0.31226081889644414 0.003877049970674173 0.3237755926276091 
-97.00000000000094 0.0067774662793287 0.33774980932011905 0.003646861873720248 0.3485899800528775 
-96.00000000000094 0.006359923940006648 0.3603601889003212 0.0034420920011705076 0.3705974591078938 
-95.00000000000097 0.00599993630844437 0.3798243308747552 0.0032662020244856134 0.3895420814409547 
-94.00000000000097 0.005702420181284575 0.3959488739977515 0.003121189548977216 0.4052374123402311 
-93.00000000000098 0.005469969093626744 0.4085998107448841 0.0030080601116002493 0.4175530729405066 
-92.000000000001 0.005303705131935377 0.41768874662508054 0.002927211223290588 0.4264022234645995 
-91.00000000000101 0.005203951040866407 0.4231613294034957 0.002878724742968109 0.4317309477842184 
-90.00000000000101 0.0051707098797019735 0.42498854495914556 0.0028625703194017677 0.4335102259353386 
-89.00000000000104 0.005203951040866631 0.42316132940350365 0.0028787247429679272 0.4317309477842269 
-88.00000000000104 0.005303705131935048 0.41768874662509503 0.0029272112232905977 0.42640222346461343 
-87.00000000000104 0.0054699690936265595 0.4085998107449071 0.003008060111599937 0.41755307294053057 
-86.00000000000107 0.005702420181283724 0.39594887399778084 0.0031211895489772295 0.4052374123402589 
-85.00000000000107 0.005999936308443796 0.37982433087479184 0.0032662020244851476 0.389542081440991 
-84.0000000000011 0.006359923940005992 0.36036018890036287 0.003442092001169881 0.3705974591079334 
-83.0000000000011 0.006777466279328049 0.3377498093201667 0.0036468618737197324 0.34858998005292524 
-82.00000000000111 0.0072443265229809135 0.3122608188964995 0.0038770499706737497 0.3237755926276634 
-81.00000000000112 0.007747875066795383 0.28424983997673164 0.004127186583372044 0.2964928896044136 
-80.00000000000114 0.008270055506279659 0.2541752987391423 0.004389213392320552 0.26717432178601225 
-79.00000000000114 0.008786558934502739 0.2226061897450287 0.004651928838496473 0.23635360403947 
-78.00000000000115 0.009266432193022317 0.19022436070744345 0.004900556300560736 0.2046671991469537 
-77.00000000000117 0.009672391236324695 0.15781772112771042 0.0051165705035558385 0.17284768807323117 
-76.00000000000117 0.009962128439212157 0.1262618795599249 0.0052779542564706005 0.1417069899330028 
-75.00000000000118 0.0100908715175956 0.09648819533749473 0.005360082103182983 0.11210786845004932 
-74.0000000000012 0.010015350156681051 0.06943720308815186 0.005337425006985967 0.08492302921421917 
-73.00000000000121 0.009699137808276689 0.045997908630252014 0.005186222376381499 0.06098241504727547 
-72.00000000000122 0.00911905649967459 0.026935567367500107 0.004888155293648733 0.04101102681167077 
-71.00000000000124 0.008271979632275148 0.0128131320013162 0.004434862845197891 0.025561628183807392 
-70.00000000000125 0.007180989104894411 0.0039143340318411 0.003832869585527688 0.014948819563963957 
-69.00000000000126 0.00589951970701959 0.0001789068502827436 0.003108156758611974 0.00919285400060131 
-68.00000000000126 0.004511965763780672 0.0011621650295663497 0.0023092664374854397 0.007982778569674193 
-67.00000000000128 0.0031293552791241317 0.006031314926840088 0.0015075694337164211 0.010668524350684652 
-66.0000000000013 0.0018792202347295791 0.013608789342525554 0.0007932847926307092 0.016289974921326666 
-65.0000000000013 0.0008897528331930668 0.022468075090667207 0.00026615925523192915 0.02364751008222884 
-64.00000000000131 0.0002696740628180619 0.031079866694760636 2.052605792857524e-05 0.03141304037429971 
-63.00000000000132 8.674788991594134e-05 0.03799652160150888 0.00012580819361387232 0.03827354449936585 
-62.000000000001336 0.0003491975935469532 0.04205212121013356 0.0006053002336127997 0.043091535752377085 
-61.00000000000135 0.0009949606180950728 0.042546181613172356 0.0014179233333732177 0.04506014467515427 
-60.00000000000135 0.0018932938084470074 0.039373990035943066 0.0024490276689005104 0.04382636064888724 
-59.000000000001364 0.00286140777572771 0.03306844631073715 0.0035164665323982446 0.03955615344096619 
-58.00000000000138 0.0036955990529097624 0.024729105326262598 0.004396345016178027 0.032920936384091194 
-57.00000000000139 0.00421226856495598 0.01583399400402408 0.004868624698496854 0.02499637445564259 
-56.0000000000014 0.004290269731448573 0.007956264907910385 0.004776402555068584 0.01708071287388093 
-55.000000000001414 0.0039035604764790384 0.0024355183796717418 0.004085441393804147 0.01045789611381312 
-54.00000000000143 0.003133449421697808 7.506400567519047e-05 0.002924750998555506 0.006146809293249868 
-53.00000000000144 0.002153587478412483 0.0009432735181211084 0.0015877431330187971 0.004687569920638971 
-52.00000000000145 0.0011879637268999443 0.00434325205817153 0.00047950370957842466 0.006015148672374929 
-51.00000000000146 0.000450888914612528 0.008978971348945142 1.0175267114744601e-05 0.00945780849899412 
-50.00000000000147 8.551702840777311e-05 0.01329353730048772 0.0004553150316823768 0.013873853635683083 
-49.00000000000148 0.00012070627726218992 0.01589962935160973 0.0018254118539848773 0.017909013064752947 
-48.00000000000149 0.0004626258501738335 0.015981538534208785 0.0037992315080580155 0.02032501333680228 
-47.000000000001506 0.0009272508316280276 0.013540408005393858 0.005769478416296171 0.02032526886028524 
-46.00000000000152 0.001305388244308994 0.00938946083166718 0.007018641401856326 0.01779332053122787 
-45.00000000000153 0.0014382908861652155 0.004880474955619452 0.006991246746545386 0.013368692155446301 
-44.000000000001535 0.0012752454435496646 0.001436369443061409 0.005571764334427802 0.008314883214357149 
-43.00000000000155 0.0008890245351001518 4.473453915362186e-05 0.0032411912239917423 0.004182923797798311 
-42.000000000001556 0.00044076498399430694 0.0008987726765461972 0.000997692354221794 0.0023343204279603954 
-41.00000000000157 0.0001073341387691478 0.003333523322370349 2.7988463865456244e-06 0.003447021012794587 
-40.000000000001585 2.287720572138435e-06 0.006100385256953347 0.001042204117067631 0.007169195440240632 
-39.0000000000016 0.00012674888781889304 0.007886115146799818 0.00402235025043702 0.012085962690425488 
-38.000000000001606 0.0003744413194614235 0.007869330145879237 0.007789124307505882 0.01610310082054654 
-37.00000000000161 0.0005895148970963023 0.006073310696699494 0.010486059031669421 0.01722154186842105 
-36.00000000000163 0.0006484944630453637 0.0033463493217930954 0.010446038065970496 0.0144968261967801 
-35.00000000000164 0.000523341498184371 0.0009607294145500077 0.0072942183511210505 0.008806408519761525 
-34.00000000000165 0.00029089341893394295 2.603297189971023e-06 0.002677524349636892 0.0029757479065216945 
-33.00000000000166 8.278020257295169e-05 0.0008398938217995242 1.1992648222279781e-05 0.00093602043610388 
-32.00000000000168 4.634105295091727e-06 0.0029367742504595503 0.002980377370087036 0.005946337071499969 
-31.000000000001688 7.351899849037347e-05 0.005124552484103394 0.013182040796028712 0.018446130736303874 
-30.000000000001698 0.00021368298361751752 0.006207687941030142 0.0280789741905692 0.03460472541875992 
-29.000000000001705 0.0003152012320495823 0.0055972174929177585 0.040774429813213976 0.046802454905949024 
-28.00000000000172 0.0003180337862195704 0.0036299255391876286 0.04280062128507193 0.04683677708494869 
-27.00000000000173 0.0002631441224925445 0.001385319507490262 0.029849548310644416 0.03153320952111536 
-26.00000000000174 0.000269921850751215 8.488107545408267e-05 0.008600541651036598 0.008949977604606977 
-25.00000000000175 0.0004481363827017131 0.0004020954767665353 0.0012923491150739009 0.0021570001823811784 
-24.000000000001766 0.0008022317332550251 0.0020803012853424676 0.0444422586615557 0.04745084940371832 
-23.000000000001776 0.0011996561535664613 0.004091480343115066 0.1797691145274871 0.18537964886840771 
-22.00000000000179 0.0014372077865724758 0.005252956239055489 0.43871446964468164 0.4459382628809143 
-21.000000000001798 0.0013703141584186747 0.0049344659331458955 0.8257231051462756 0.832702133282217 
-20.00000000000181 0.0010174147231728121 0.0034175222552312733 1.3077269376287801 1.3128150363370474 
-19.000000000001823 0.0005585410787517137 0.001674627234008957 1.8163941458026234 1.819062475894275 
-18.000000000001833 0.0002180482973989362 0.0007051852601741188 2.265244100033149 2.2662340718296874 
-17.000000000001844 0.00011055958663653511 0.0008659057041267805 2.5771317929870743 2.5777766552446524 
-16.000000000001855 0.00016799638187229616 0.0016578352154466255 2.7118389175785205 2.713053409191923 
-15.000000000001867 0.00021397510275567082 0.002140093020132247 2.681753584410541 2.683446476778168 
-14.000000000001878 0.00013693104025479998 0.0017063840442178124 2.54753287414939 2.5489167570332794 
-13.000000000001888 2.046779762149082e-05 0.0006753226385984149 2.3941182198354207 2.394728753514494 
-12.0000000000019 0.0001025126144844759 0.00022565383381707648 2.296764112073614 2.2974115067484466 
-11.000000000001913 0.0005643318406677613 0.001633391813244511 2.29211369945546 2.2949282815238843 
-10.000000000001922 0.0013078002315637903 0.005273069919633251 2.3675975036834886 2.3749151752101127 
-9.000000000001934 0.0019309231144914987 0.01007826011039005 2.4738467162049846 2.486551712286974 
-8.000000000001945 0.0019849727334382158 0.013921778613336412 2.5534520271856875 2.569928113550937 
-7.000000000001957 0.0013595536806634144 0.014788976599501331 2.5711571546885748 2.587738699457769 
-6.000000000001967 0.0004790132399873562 0.012053683790235843 2.5300213017957045 2.5428678660053405 
-5.000000000001979 7.348355452525067e-05 0.007020554518458819 2.4657725576792324 2.4730507082895494 
-4.00000000000199 0.0006085720432325703 0.0023079283502601077 2.4234853882119696 2.4264039437095053 
-3.0000000000020015 0.0017996685547725989 0.0003758357814848672 2.4303193248559256 2.4322656948426693 
-2.000000000002013 0.0026939932870028074 0.0020812585191209597 2.4799542436635096 2.4842995925926954 
-1.0000000000020242 0.002429646330951002 0.006169370246121884 2.5374284001369642 2.545556320177977 
-2.0355549961366507e-12 0.0011706728466682468 0.010041149790016477 2.561235631001242 2.572195138276395 
0.9999999999979531 0.0003473128280103806 0.011330608133513009 2.529529602824386 2.5414206553299294 
1.9999999999979419 0.0016402560891999015 0.009306714290788345 2.4548472733410094 2.4665588111621606 
2.9999999999979305 0.005147237525864436 0.005231292474212338 2.3782828729308436 2.389806861122204 
3.999999999997919 0.008279824981309896 0.001480634041465529 2.3457650943794106 2.3566500241410555 
4.999999999997908 0.007253482612537543 2.8493801102968216e-05 2.379333847566116 2.3872403521811285 
5.999999999997897 0.001932497149712049 0.0012728809115573419 2.459340875297062 2.4623314764212916 
6.999999999997885 0.002507713114325291 0.003926828079239401 2.5277500379043745 2.533099298767003 
7.999999999997874 0.03421597586346858 0.005976189764398215 2.5115459773993103 2.5500848413788386 
8.999999999997863 0.13565484704333272 0.006022136568779892 2.354870528189154 2.4948201186213463 
9.99999999999785 0.34822071227374524 0.004119545572638212 2.0443623805187148 2.395340106188425 
10.999999999997842 0.6984096397305324 0.001606315434725275 1.6160791626532822 2.315252274881584 
11.99999999999783 1.1792813655470573 0.00010912944324464412 1.1417701238089524 2.3206129435888037 
12.999999999997817 1.7397622104522665 0.000437497609186811 0.701958519102328 2.441391474774835 
13.999999999997806 2.2888576688967794 0.0021040965669739987 0.3584692219236351 2.647874772398853 
14.999999999997796 2.7163603369451153 0.0037488920466949857 0.13771302925304707 2.8551167235318866 
15.999999999997783 2.924472516465807 0.004129879587465687 0.029722685829797698 2.9544965406298296 
16.999999999997772 2.8592528755906614 0.0029872346273474267 0.0003722125123160912 2.8580812251480627 
17.999999999997762 2.529754919745715 0.0012073508698789122 0.009151882576970133 2.5355398312408486 
18.99999999999775 2.00695394242815 0.00020191363286432972 0.0241990695495007 2.027394487032906 
19.999999999997737 1.4023609016792453 0.0009360064844011407 0.02942148688902432 1.4298078385949997 
20.999999999997726 0.8341811811234134 0.0032522637778378953 0.023219573771342657 0.858897128619259 
21.99999999999772 0.39350698651320354 0.005926603484042678 0.01201643223432141 0.41065009546090625 
22.999999999997705 0.12242798669192714 0.007412789893230253 0.003077749418519837 0.13270466807604384 
23.999999999997694 0.010606894764691135 0.006802031720638378 1.5243670208574108e-06 0.01740703873161394 
24.99999999999768 0.009341049178308759 0.004403411665447895 0.0019445227504505502 0.01564120613649819 
25.99999999999767 0.055713783552433775 0.00159661479524899 0.005558660417828362 0.06268903975330724 
26.99999999999766 0.09664613945075068 5.1417912562912314e-05 0.00766249625209175 0.10409357352929244 
27.999999999997648 0.10420294199573821 0.0007755907784012668 0.006979508097824574 0.11170616547896098 
28.999999999997634 0.0781996703005393 0.0035363588231256677 0.004303390990378546 0.08588059476409798 
29.999999999997627 0.03766590481501312 0.006971776598030639 0.0014734442127783108 0.04605819789171492 
30.999999999997616 0.006721807177625846 0.009316862873615044 5.3294985212965993e-05 0.016094893723433194 
31.999999999997602 0.001570534596780185 0.009341505617547092 0.0005036474734309173 0.0113976086088303 
32.99999999999759 0.023633738795735878 0.0070039117783734315 0.002159948817664777 0.032699464343651494 
33.99999999999758 0.06051722439999605 0.003494413142002967 0.003822667847862194 0.06764457568794809 
34.99999999999757 0.09309843659889934 0.0006686666050091964 0.004502153372739132 0.09802651416480097 
35.999999999997556 0.10490541410946916 0.00016923413377564265 0.0038978748698392843 0.10874321383089862 
36.99999999999754 0.08968477240191862 0.002664662043689661 0.0024297236498953996 0.09462323716733778 
37.999999999997534 0.05438590091869931 0.007550097512043788 0.0009048333583455111 0.06278124105480519 
38.99999999999753 0.016915431586091132 0.013216462862722253 6.038414170950779e-05 0.030200247021517503 
39.99999999999751 5.166978391616878e-06 0.017732770666821294 0.00022532928168863715 0.01796349686614063 
40.9999999999975 0.023700875380974634 0.01961979964694005 0.0012322149884002437 0.044444722426395536 
41.999999999997485 0.09907538799925185 0.018384823057551097 0.002566425535452125 0.11971229384561437 
42.99999999999748 0.22498224839516281 0.014620149479290556 0.003638010180509597 0.2426505456888731 
43.99999999999746 0.388441610036023 0.00966829505856086 0.004034945515949768 0.40125425939210335 
44.999999999997456 0.5680771062674057 0.005032162325574891 0.003657322245869406 0.5755972531405067 
45.99999999999745 0.739257140196745 0.001792239494613945 0.002704192687203544 0.742366514990528 
46.999999999997435 0.8793763637939972 0.0002643924918040834 0.0015500875240967145 0.8796710176122586 
47.99999999999742 0.9719786784234786 1.789539965491479e-05 0.0005819569330741818 0.9710178073632779 
48.99999999999741 1.008978812021162 0.00022843396122355062 6.489766530534865e-05 1.007754725186798 
49.9999999999974 0.9908586390345491 0.00022162173376764067 7.756167444605124e-05 0.9897506201500861 
50.999999999997385 0.9252139795707327 6.891078582414203e-06 0.0005230855268502343 0.9244925833745233 
51.99999999999738 0.8243092132484421 0.0006187231685413231 0.0011938161650732965 0.8250512792581066 
52.99999999999737 0.7023494887904829 0.00415539864982704 0.001855742715002412 0.7074794330560055 
53.99999999999736 0.5730559835638406 0.013503141927379853 0.0023212047724901364 0.5881852326532983 
54.99999999999734 0.44791028230830554 0.03182248192760913 0.0024907115285413323 0.48170471121352276 
55.99999999999733 0.33519942142371695 0.06192978169665745 0.002359558866786152 0.3991338619180255 
56.99999999999732 0.23980148950578756 0.10572046333711535 0.0019967423615595255 0.34731496831434777 
57.99999999999731 0.1635316673100339 0.1637555996027574 0.0015096378586988383 0.3287326076774208 
58.99999999999729 0.1058227155607572 0.23508378056931414 0.0010080622431969854 0.3419790992363856 
59.99999999999728 0.0645269956140101 0.31731242317903785 0.0005774703359603923 0.38260047572111683 
60.99999999999728 0.036676208879290864 0.4068919915584498 0.00026563126803184304 0.444126924967659 
61.999999999997264 0.019097633248962933 0.4995427101837484 8.223207210533437e-05 0.5191153997416553 
62.99999999999725 0.008844546423876066 0.5907397905982833 7.68190627255666e-06 0.6000742602663349 
63.99999999999724 0.0034437351243778586 0.6761780690023945 6.227792751860799e-06 0.6801887586229217 
64.99999999999723 0.0009910574156131106 0.7521549218800713 3.8967428231967303e-05 0.7538127211339062 
65.99999999999721 0.0001382594039640313 0.8158347658962755 7.376848577506602e-05 0.8167299151927276 
66.9999999999972 1.4542241084789348e-05 0.8653832572419671 9.078351060666027e-05 0.8662153956115866 
67.9999999999972 0.00011937085429180345 0.8999800285880554 8.367696438341352e-05 0.9009422866291489 
68.99999999999719 0.00021285684068753888 0.9197330280675875 5.759843709673739e-05 0.920784446754322 
69.99999999999717 0.00021976752749551488 0.9255247253902765 2.5307536813192788e-05 0.9265627555578931 
70.99999999999716 0.00015460815744691974 0.9188214817111606 2.79112970795625e-06 0.919775120119166 
71.99999999999714 6.903595144858534e-05 0.9014738776135398 5.3841101139638816e-06 0.9023402748121927 
72.99999999999714 1.909311957057899e-05 0.8755296220856903 4.4978667991267716e-05 0.8763750750066992 
73.99999999999713 4.797078041859119e-05 0.8430735168455815 0.0001285100537505286 0.8440156618333938 
74.99999999999712 0.00017965826496093952 0.8061021168025262 0.00025761063267263506 0.8072853860677774 
75.9999999999971 0.00041932882837381166 0.7664350263020532 0.0004291511841714218 0.7680070007058177 
76.9999999999971 0.0007572078684090953 0.7256605804447467 0.0006363272288372479 0.7277532748226629 
77.99999999999709 0.0011736464842719762 0.6851110174549756 0.0008699689383093233 0.6878285352539765 
78.99999999999707 0.0016439946847722363 0.6458609634067581 0.00111982165093497 0.6492732977983678 
79.99999999999706 0.0021425498443162156 0.6087428209678251 0.0013756302139784071 0.6128846874105249 
80.99999999999704 0.0026453312553027736 0.5743731461926084 0.001627942816232049 0.5792463968687751 
81.99999999999704 0.003131724555668096 0.5431850067006555 0.0018686163391169047 0.548763201973786 
82.99999999999702 0.00358519135811985 0.5154623945326748 0.002091050929608487 0.5216963285198422 
83.99999999999702 0.003993293073308213 0.49137384028333553 0.0022902072495895737 0.4981971190505526 
84.999999999997 0.004347271675513291 0.47100332981356363 0.002462469459633483 0.47833740556043913 
85.99999999999699 0.004641393143040329 0.4543774030943596 0.0026054153271601443 0.4621357339858876 
86.99999999999697 0.0048722115237262425 0.4414878987702147 0.0027175465948595583 0.44957911446538296 
87.99999999999697 0.005037865197217677 0.43231020662599967 0.0027980216933373493 0.4406403126544706 
88.99999999999696 0.005137478134024129 0.42681712728227217 0.0028464216668448983 0.4352908846694365 
89.99999999999694 0.005170709879701883 0.42498854495914673 0.002862570319401836 0.43351022593533983 
90.99999999999694 0.005137478134024551 0.4268171272822491 0.002846421666845154 0.43529088466941424 
91.99999999999692 0.005037865197218711 0.43231020662595426 0.002798021693337758 0.4406403126544278 
92.99999999999692 0.004872211523727477 0.4414878987701461 0.0027175465948601147 0.4495791144653171 
93.99999999999689 0.004641393143041677 0.4543774030942696 0.002605415327161038 0.46213573398580005 
94.99999999999689 0.0043472716755153205 0.4710033298134495 0.0024624694596344057 0.47833740556032595 
95.99999999999689 0.003993293073310583 0.4913738402831984 0.0022902072495907208 0.4981971190504203 
96.99999999999686 0.0035851913581223635 0.5154623945325153 0.0020910509296098423 0.5216963285196848 
97.99999999999686 0.003131724555670901 0.5431850067004756 0.0018686163391183192 0.5487632019736128 
98.99999999999685 0.002645331255305646 0.5743731461924081 0.0016279428162336298 0.5792463968685787 
99.99999999999685 0.0021425498443191754 0.6087428209676058 0.0013756302139800265 0.6128846874103088 
100.99999999999682 0.0016439946847751938 0.645860963406524 0.001119821650936478 0.6492732977981438 
101.99999999999682 0.0011736464842747255 0.6851110174547306 0.0008699689383108462 0.6878285352537387 
102.99999999999679 0.0007572078684114385 0.7256605804444975 0.0006363272288385981 0.7277532748224175 
103.99999999999679 0.00041932882837555327 0.7664350263018065 0.0004291511841725959 0.768007000705569 
104.99999999999679 0.00017965826496209336 0.8061021168022899 0.00025761063267356325 0.8072853860675427 
105.99999999999676 4.797078041907667e-05 0.8430735168453675 0.00012851005375115942 0.8440156618331822 
106.99999999999676 1.9093119570486194e-05 0.8755296220855102 4.497866799163533e-05 0.8763750750065166 
107.99999999999673 6.903595144814922e-05 0.9014738776134055 5.384110114085391e-06 0.9023402748120546 
108.99999999999673 0.0001546081574463672 0.918821481711085 2.7911297078819317e-06 0.9197751201190868 
109.99999999999672 0.0002197675274953062 0.9255247253902714 2.5307536813007952e-05 0.9265627555578871 
110.99999999999672 0.00021285684068783736 0.9197330280676642 5.759843709654568e-05 0.9207844467543962 
111.99999999999669 0.00011937085429257007 0.8999800285882213 8.367696438329984e-05 0.9009422866293082 
112.99999999999669 1.4542241085091453e-05 0.8653832572422242 9.078351060669472e-05 0.866215395611844 
113.99999999999669 0.00013825940396171223 0.8158347658966226 7.376848577524348e-05 0.8167299151930769 
114.99999999999666 0.000991057415604158 0.7521549218804999 3.8967428232200536e-05 0.7538127211343291 
115.99999999999666 0.0034437351243554724 0.6761780690028917 6.227792751992129e-06 0.6801887586234022 
116.99999999999663 0.008844546423830675 0.5907397905988281 7.681906272368353e-06 0.6000742602668236 
117.99999999999663 0.019097633248880315 0.49954271018431606 8.223207210456645e-05 0.519115399742137 
118.99999999999662 0.036676208879155715 0.406891991559011 0.00026563126803034716 0.4441269249680872 
119.9999999999966 0.06452699561380239 0.3173124231795664 0.0005774703359580889 0.3826004757214327 
120.9999999999966 0.10582271556045765 0.23508378056978727 0.001008062243194121 0.3419790992365547 
121.99999999999659 0.16353166730962568 0.16375559960315456 0.001509637858695702 0.32873260767740486 
122.99999999999658 0.23980148950526123 0.10572046333742717 0.0019967423615569148 0.34731496831413367 
123.99999999999656 0.3351994214230778 0.0619297816968817 0.0023595588667844553 0.399133861917615 
124.99999999999656 0.4479102823075716 0.03182248192775453 0.0024907115285412503 0.4817047112129434 
125.99999999999653 0.5730559835630512 0.013503141927461246 0.0023212047724921617 0.5881852326525964 
126.99999999999653 0.702349488789702 0.004155398649863197 0.0018557427150062275 0.7074794330552617 
127.99999999999653 0.8243092132477478 0.0006187231685513889 0.0011938161650775765 0.8250512792574118 
128.9999999999965 0.9252139795702092 6.891078582003473e-06 0.0005230855268538627 0.9244925833739994 
129.9999999999965 0.9908586390342847 0.00022162173376646897 7.756167444762237e-05 0.9897506201498169 
130.99999999999648 1.0089788120212155 0.00022843396122459696 6.489766530383176e-05 1.0077547251868557 
131.99999999999648 0.9719786784238791 1.7895399655685808e-05 0.0005819569330694477 0.9710178073636757 
132.99999999999645 0.8793763637947224 0.000264392491799407 0.0015500875240899666 0.8796710176129757 
133.99999999999645 0.7392571401977184 0.001792239494599541 0.0027041926871966787 0.74236651499147 
134.99999999999642 0.5680771062685019 0.00503216232555011 0.003657322245865048 0.5755972531415765 
135.99999999999642 0.38844161003709554 0.009668295058530165 0.004034945515949647 0.401254259393147 
136.99999999999642 0.22498224839606695 0.014620149479262245 0.0036380101805144854 0.2426505456897501 
137.9999999999964 0.0990753879998756 0.01838482305753477 0.0025664255354599804 0.11971229384623139 
138.9999999999964 0.02370087538127224 0.01961979964694186 0.0012322149884080294 0.044444722426701486 
139.9999999999964 5.166978395476842e-06 0.01773277066684194 0.0002253292816926296 0.017963496866168837 
140.99999999999636 0.016915431585901693 0.013216462862755225 6.0384141707355895e-05 0.030200247021358446 
141.99999999999636 0.05438590091845446 0.007550097512078039 0.0009048333583376956 0.06278124105458698 
142.99999999999636 0.08968477240175117 0.002664662043713417 0.0024297236498854336 0.09462323716718538 
143.99999999999633 0.1049054141094592 0.00016923413378169835 0.0038978748698321277 0.10874321383088789 
144.99999999999633 0.09309843659904829 0.000668666604997767 0.004502153372739236 0.09802651416494024 
145.99999999999633 0.060517224400228505 0.003494413141981604 0.0038226678478699995 0.06764457568816556 
146.9999999999963 0.023633738795934094 0.007003911778353843 0.0021599488176762215 0.032699464343840794 
147.9999999999963 0.00157053459683845 0.009341505617539388 0.0005036474734384337 0.011397608608888084 
148.99999999999628 0.006721807177505916 0.00931686287362305 5.329498521016792e-05 0.01609489372331876 
149.99999999999628 0.03766590481477153 0.006971776598050048 0.001473444212764218 0.04605819789147968 
150.99999999999625 0.07819967030031123 0.003536358823146329 0.00430339099035969 0.08588059476387135 
151.99999999999625 0.10420294199567004 0.0007755907784128296 0.0069795080978124575 0.11170616547889234 
152.99999999999625 0.09664613945091245 5.141791255994931e-05 0.007662496252096119 0.1040935735294564 
153.99999999999622 0.05571378355274352 0.0015966147952341532 0.005558660417848363 0.0626890397536218 
154.99999999999622 0.00934104917850998 0.004403411665430263 0.0019445227504713348 0.015641206136701422 
155.9999999999962 0.010606894764407602 0.006802031720628212 1.5243670200895741e-06 0.01740703873131957 
156.9999999999962 0.12242798669079127 0.007412789893233281 0.003077749418481984 0.13270466807487746 
157.99999999999616 0.3935069865110139 0.005926603484056847 0.012016432234253853 0.41065009545867825 
158.99999999999616 0.8341811811202594 0.0032522637778547338 0.023219573771281303 0.8588971286160718 
159.99999999999616 1.4023609016755476 0.0009360064844112599 0.029421486889017225 1.4298078385912927 
160.99999999999613 2.006953942424579 0.00020191363286301884 0.024199069549570577 2.0273944870294027 
161.99999999999613 2.5297549197430116 0.0012073508698689976 0.009151882577067895 2.535539831238264 
162.9999999999961 2.8592528755894113 0.002987234627337105 0.0003722125122924159 2.8580812251468166 
163.9999999999961 2.924472516466268 0.004129879587462975 0.02972268582941951 2.9544965406299233 
164.9999999999961 2.716360336947139 0.0037488920467020613 0.13771302925206858 2.855116723532897 
165.99999999999608 2.2888576688998765 0.002104096566985667 0.35846922192190395 2.6478747724001965 
166.99999999999608 1.7397622104557657 0.000437497609194017 0.701958519099887 2.4413914747759105 
167.99999999999608 1.179281365550316 0.00010912944324090264 1.1417701238060791 2.3206129435891607 
168.99999999999605 0.6984096397331016 0.0016063154347115845 1.6160791626504387 2.315252274881294 
169.99999999999605 0.3482207122754523 0.004119545572622971 2.044362380516398 2.395340106187787 
170.99999999999602 0.135654847044254 0.006022136568773362 2.3548705281877145 2.4948201186208516 
171.99999999999602 0.034215975863831745 0.005976189764405379 2.5115459773988187 2.550084841378699 
172.99999999999602 0.0025077131143902446 0.00392682807925578 2.5277500379046063 2.533099298767294 
173.99999999999602 0.0019324971496799672 0.00127288091157122 2.4593408752975883 2.4623314764217876 
174.99999999999596 0.007253482612514398 2.849380110289012e-05 2.3793338475665045 2.387240352181496 
175.99999999999596 0.008279824981319598 0.0014806340414482704 2.3457650943794097 2.356650024141058 
176.99999999999596 0.005147237525888619 0.005231292474185879 2.378282872930471 2.3898068611218273 
177.99999999999596 0.0016402560892158115 0.009306714290767562 2.454847273340497 2.466558811161642 
178.99999999999596 0.00034731282801052257 0.011330608133510429 2.52952960282403 2.5414206553295786 


==> figures/mimo_beta/beampattern13.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.00020776901349445957 0.007104923184774699 2.513596053263978 2.5207368692000287 
-179.0 0.00016537260152457752 0.004812735648545046 2.500520638493069 2.505418912216847 
-178.0 0.00047561958715231216 0.00234236657016878 2.44781398452295 2.450589976030206 
-177.00000000000006 0.0005166012200161206 0.001458037847222901 2.3961735383134792 2.398095149812344 
-176.00000000000006 0.0002790455297890166 0.002845322395387306 2.384053965953594 2.38709935783336 
-175.00000000000006 4.807419312050801e-05 0.005644329458183145 2.4231329122706673 2.4287395640227594 
-174.00000000000006 1.891287918238456e-05 0.008019465085764798 2.490454294032999 2.4984335169641176 
-173.00000000000006 0.00016031371102154327 0.008372531259890027 2.542078417319643 2.5506044275702657 
-172.0000000000001 0.00032678151403460687 0.006383499565347841 2.5403751187818986 2.547138820604589 
-171.0000000000001 0.0004263098344605459 0.0031962570906560323 2.478964412196819 2.482694163284831 
-170.0000000000001 0.0004763083328922145 0.0006507156792318086 2.39036706109224 2.391643174785082 
-169.0000000000001 0.0005338857848144958 9.334808146858313e-05 2.330990499329821 2.3317971229344723 
-168.00000000000014 0.000605532348773917 0.001554388171153953 2.350674281560464 2.3530314087505952 
-167.00000000000017 0.0006357903379411529 0.0038075128820359533 2.4626383897738267 2.4672792651731936 
-166.00000000000017 0.0005785430014978392 0.005230445522322412 2.629724617986 2.63570850352158 
-165.00000000000017 0.00047002784073204565 0.004870447560637729 2.774532718604721 2.780002801618184 
-164.00000000000017 0.0004232493497482291 0.0030182606094022986 2.809089377731108 2.8126028554767477 
-163.0000000000002 0.0005392879535756045 0.0009491323937334911 2.6703485096452493 2.671856201284704 
-162.0000000000002 0.0008094696992379083 4.329841344081768e-05 2.3456069801448742 2.3464473616757138 
-161.00000000000023 0.001095500443021538 0.0008826288536520324 1.8773670281988517 1.879328623352264 
-160.00000000000023 0.001213625676658148 0.002900952308124051 1.3469833435625742 1.3510984274077866 
-159.00000000000023 0.0010653657659137174 0.004782264776305676 0.8455440799705378 0.8514153813721661 
-158.00000000000026 0.0007180736172321213 0.005319998969835925 0.44475206488669783 0.4508279374835193 
-157.00000000000026 0.00037280355138698815 0.004178849212123103 0.17880661521142985 0.18339383535725667 
-156.00000000000026 0.00023751420849761281 0.002091225476366634 0.042149364247156845 0.04449833209776023 
-155.00000000000028 0.0003907410883188212 0.00039121513453730094 0.000842021167929556 0.001626132008645447 
-154.00000000000028 0.0007276129442894824 0.00019451926416834208 0.010516953535531037 0.01143093883571731 
-153.0000000000003 0.0010242017670105893 0.0017278969771138584 0.032879782060387726 0.03562575224106631 
-152.0000000000003 0.0010781235278646136 0.004197294810551359 0.0452210536587201 0.05050142530977145 
-151.0000000000003 0.0008354703446234364 0.006251120180723774 0.04149014116915884 0.04859367223582909 
-150.00000000000034 0.00042549958879352335 0.006752610993125452 0.027108533393754616 0.03430879877939459 
-149.00000000000034 8.408839174390492e-05 0.00541724281519565 0.011477365426004936 0.016996573057126815 
-148.00000000000037 1.4755863841690186e-05 0.0029697341565270863 0.0018286423994089483 0.00482061067987613 
-147.00000000000037 0.00027061957945354487 0.0007542663659093476 0.0003880523108135244 0.0014108878558051698 
-146.0000000000004 0.0007242945832247287 2.5296174667160845e-05 0.004849479494535115 0.005594648892851568 
-145.0000000000004 0.0011392709072245136 0.0012989930216164359 0.010804663749096414 0.01324529159386452 
-144.00000000000043 0.0012992885697173959 0.004091613960765818 0.014401981074602537 0.019807924730543595 
-143.00000000000043 0.0011235206322991347 0.007158369506126532 0.013974410484494026 0.02228331869052892 
-142.00000000000043 0.0007076665190973141 0.009095696470565996 0.01022279158269471 0.02005812129357854 
-141.00000000000045 0.00027356896293420055 0.009006328135760707 0.005293364424486498 0.014600369880394851 
-140.00000000000045 5.7450928650090176e-05 0.0069178898038195135 0.0014628465031382414 0.00845276818930733 
-139.00000000000048 0.00019481471542255946 0.0037786777949842905 0.00010275374286786238 0.00407661600084465 
-138.00000000000048 0.0006570105946157412 0.0010527860177801268 0.0012846930086427707 0.002985971219029062 
-137.00000000000048 0.0012657300417501932 0.00010613797098074552 0.0040212963128629054 0.005385941416886519 
-136.0000000000005 0.0017739421076548283 0.0016466786540886025 0.006880838633380715 0.010306338498071003 
-135.0000000000005 0.0019734572968455174 0.005438737643128007 0.008636892210119347 0.016073050433569304 
-134.0000000000005 0.0017816483456884779 0.010386014010635358 0.008693045416559516 0.020904073144145465 
-133.00000000000054 0.0012732384846341684 0.01493016818895438 0.007178725960745182 0.023438349463399122 
-132.00000000000054 0.0006487648802754848 0.017601755329491754 0.0047623106553796495 0.023070843216659913 
-131.00000000000054 0.00015697977694791756 0.01752234610140173 0.002317532160201323 0.020045028482596355 
-130.00000000000057 3.918687916084549e-06 0.014693669356479706 0.0005942172416638531 0.015321935407560872 
-129.00000000000057 0.00028237744460561003 0.00999688429810011 2.1718115882487975e-06 0.01029153050882571 
-128.00000000000057 0.0009441790677129212 0.004925228194706826 0.0005499785533653763 0.006414376304471831 
-127.0000000000006 0.0018201577684810114 0.0011516874522913855 0.0019191818453666736 0.004881353198540555 
-126.0000000000006 0.0026764579835261773 6.925308562125495e-05 0.0036174072054624635 0.0063617964800765335 
-125.00000000000063 0.003285864224213285 0.0024315553880966036 0.005145711377996136 0.010882230024815382 
-124.00000000000063 0.003491430514839465 0.008177613718984792 0.006129390593693652 0.017845970073391653 
-123.00000000000065 0.0032454285667471465 0.016465141979472103 0.006386199479939788 0.02617477065557473 
-122.00000000000065 0.002616317254560816 0.025881517343278624 0.005930562964452433 0.03453250323269174 
-121.00000000000068 0.0017663266390733668 0.03476389588503103 0.004929762651111694 0.041580509148926706 
-120.00000000000068 0.0009094530046902333 0.04154585059735389 0.003635714096280181 0.046215085796419746 
-119.00000000000068 0.0002627820009872184 0.04505564774450651 0.0023149847217017183 0.04774761505729933 
-118.0000000000007 3.2116048838064816e-06 0.04471413890168841 0.0011932990058593524 0.04600361589403829 
-117.00000000000071 0.00023801390718062362 0.0406095301221332 0.00042245998406421106 0.04133446319649691 
-116.00000000000072 0.0009928649006158818 0.03345403284845588 7.014584817576652e-05 0.03455104963303857 
-115.00000000000072 0.0022164616539639467 0.024448087153013703 0.00012795363701061118 0.026799771568304404 
-114.00000000000075 0.0037976265932961268 0.015088994272279329 0.0005307276570699473 0.019406782994646057 
-113.00000000000075 0.00558926178389123 0.006962628124874834 0.001180183784417449 0.013716675621965562 
-112.00000000000078 0.007433541057071505 0.0015514911328756824 0.0019672926909863487 0.010947753508397004 
-111.00000000000078 0.009183869353910315 8.266021464144833e-05 0.0027899566948820552 0.012079509501716247 
-110.00000000000078 0.01072083638313297 0.0034280355279741573 0.003564536830607811 0.017780457967439486 
-109.00000000000081 0.011961137366023996 0.012059061440210324 0.004231360010053586 0.028377533204274132 
-108.00000000000081 0.012859869000203797 0.02605018424556032 0.00475531467838463 0.04386276727696017 
-107.00000000000082 0.013407554441648727 0.04512033927005678 0.005123063451406225 0.06392936222476091 
-106.00000000000084 0.013623684485746352 0.0686996338794357 0.0053383986480421254 0.08802759052803218 
-105.00000000000085 0.013548568183952482 0.09600858563879745 0.005417006543982735 0.115430912972688 
-104.00000000000085 0.013235002463969593 0.126139059528957 0.005381536490232624 0.14530384984912353 
-103.00000000000087 0.012740841102525147 0.15812868839336555 0.005257499741407628 0.17676499359360437 
-102.00000000000088 0.012123088971036382 0.19102343466902602 0.005070213568798085 0.20894066972168712 
-101.00000000000088 0.011433750148739869 0.22392561022452984 0.004842784994400351 0.24100679791994462 
-100.00000000000091 0.010717361289862755 0.2560268475721271 0.004594994964401966 0.27221825259019256 
-99.00000000000091 0.010009955102925815 0.286627099640113 0.004342882846162165 0.3019263580783314 
-98.00000000000094 0.009339111423341774 0.3151417431901488 0.004098822018191525 0.3295860533500512 
-97.00000000000094 0.008724741936518484 0.34109935283438436 0.003871899756298906 0.35475476125646477 
-96.00000000000094 0.008180292696889366 0.36413281401372405 0.0036684520728944825 0.37708517189929636 
-95.00000000000097 0.007714112149435834 0.38396627667420213 0.003492644949017183 0.39631408500688997 
-94.00000000000097 0.007330802706899518 0.40040012729385266 0.003347030392379973 0.41224923761284843 
-93.00000000000098 0.007032438566891006 0.4132957641147872 0.003233035484638592 0.42475574351764583 
-92.000000000001 0.006819584512376145 0.422561562546916 0.003151364101922435 0.43374344580491814 
-91.00000000000101 0.0066920874834682596 0.4281410543203652 0.00310230488120547 0.43915617073651136 
-90.00000000000101 0.00664963530831698 0.4300040341392205 0.003085946587776928 0.4409635915388193 
-89.00000000000104 0.006692087483468498 0.4281410543203731 0.003102304881205297 0.43915617073651925 
-88.00000000000104 0.006819584512375756 0.4225615625469308 0.003151364101922449 0.4337434458049333 
-87.00000000000104 0.007032438566890748 0.4132957641148106 0.003233035484638256 0.42475574351766787 
-86.00000000000107 0.007330802706898513 0.4004001272938823 0.003347030392380021 0.4122492376128753 
-85.00000000000107 0.007714112149435076 0.3839662766742398 0.003492644949016688 0.3963140850069269 
-84.0000000000011 0.008180292696888474 0.3641328140137661 0.003668452072893837 0.37708517189933866 
-83.0000000000011 0.008724741936517592 0.3410993528344331 0.0038718997562983888 0.35475476125651095 
-82.00000000000111 0.009339111423340507 0.31514174319020516 0.004098822018191123 0.3295860533501063 
-81.00000000000112 0.010009955102924396 0.28662709964017313 0.0043428828461617225 0.30192635807838997 
-80.00000000000114 0.010717361289861385 0.25602684757219074 0.004594994964401368 0.27221825259025484 
-79.00000000000114 0.01143375014873821 0.22392561022459673 0.0048427849943997086 0.24100679792000868 
-78.00000000000115 0.0121230889710349 0.19102343466909255 0.005070213568797828 0.208940669721751 
-77.00000000000117 0.012740841102523546 0.1581286883934316 0.0052574997414072235 0.1767649935936698 
-76.00000000000117 0.013235002463968686 0.12613905952902116 0.005381536490232825 0.14530384984918754 
-75.00000000000118 0.01354856818395202 0.09600858563885659 0.0054170065439828816 0.11543091297274753 
-74.0000000000012 0.013623684485745852 0.06869963387948808 0.005338398648042374 0.08802759052808569 
-73.00000000000121 0.013407554441649813 0.04512033927010023 0.005123063451406586 0.0639293622248055 
-72.00000000000122 0.012859869000205049 0.026050184245594285 0.004755314678385296 0.043862767276995875 
-71.00000000000124 0.011961137366025798 0.012059061440233316 0.0042313600100546715 0.028377533204300462 
-70.00000000000125 0.01072083638313583 0.0034280355279861837 0.0035645368306092204 0.017780457967456156 
-69.00000000000126 0.00918386935391371 8.266021464313088e-05 0.0027899566948836056 0.012079509501723039 
-68.00000000000126 0.0074335410570749464 0.0015514911328683685 0.001967292690988138 0.010947753508394824 
-67.00000000000128 0.005589261783895265 0.006962628124860653 0.0011801837844189404 0.013716675621956801 
-66.0000000000013 0.00379762659329958 0.015088994272261031 0.0005307276570711137 0.019406782994632485 
-65.0000000000013 0.002216461653966826 0.02444808715299464 0.000127953637011101 0.026799771568288867 
-64.00000000000131 0.0009928649006178767 0.033454032848438904 7.014584817548295e-05 0.03455104963302322 
-63.00000000000132 0.00023801390718163428 0.04060953012212138 0.0004224599840631356 0.041334463196484775 
-62.000000000001336 3.211604883760853e-06 0.04471413890168367 0.0011932990058572813 0.046003615894031416 
-61.00000000000135 0.00026278200098627875 0.04505564774450966 0.0023149847216993374 0.04774761505729948 
-60.00000000000135 0.0009094530046886266 0.04154585059736478 0.003635714096277453 0.046215085796426275 
-59.000000000001364 0.00176632663907156 0.03476389588504718 0.004929762651109404 0.04158050914893877 
-58.00000000000138 0.002616317254559282 0.025881517343297626 0.005930562964450963 0.034532503232707824 
-57.00000000000139 0.0032454285667461447 0.016465141979490658 0.006386199479939771 0.02617477065559229 
-56.0000000000014 0.0034914305148393125 0.008177613718999553 0.006129390593694974 0.017845970073407467 
-55.000000000001414 0.003285864224214129 0.002431555388104951 0.005145711377998643 0.010882230024827242 
-54.00000000000143 0.002676457983527795 6.925308562242055e-05 0.0036174072054657447 0.0063617964800826805 
-53.00000000000144 0.00182015776848288 0.00115168745228609 0.0019191818453699505 0.004881353198540388 
-52.00000000000145 0.0009441790677145736 0.00492522819469737 0.0005499785533674587 0.0064143763044660984 
-51.00000000000146 0.0002823774446065798 0.009996884298089573 2.1718115882672086e-06 0.010291530508816257 
-50.00000000000147 3.918687916202612e-06 0.0146936693564718 0.0005942172416614365 0.015321935407550504 
-49.00000000000148 0.0001569797769472316 0.017522346101398453 0.0023175321601968113 0.020045028482587896 
-48.00000000000149 0.0006487648802742204 0.01760175532949459 0.004762310655374506 0.023070843216656322 
-47.000000000001506 0.0012732384846328815 0.014930168188962265 0.00717872596074101 0.023438349463401648 
-46.00000000000152 0.0017816483456878048 0.010386014010645596 0.008693045416557759 0.020904073144153178 
-45.00000000000153 0.001973457296845594 0.005438737643137407 0.008636892210121178 0.016073050433580673 
-44.000000000001535 0.0017739421076555495 0.0016466786540942923 0.006880838633385819 0.010306338498082603 
-43.00000000000155 0.001265730041751391 0.00010613797098125672 0.004021296312869271 0.005385941416894619 
-42.000000000001556 0.0006570105946168695 0.0010527860177759858 0.001284693008647276 0.002985971219030585 
-41.00000000000157 0.00019481471542319635 0.003778677794977872 0.00010275374286787709 0.004076616000838889 
-40.000000000001585 5.745092865000524e-05 0.006917889803813763 0.0014628465031327675 0.008452768189296092 
-39.0000000000016 0.0002735689629334811 0.009006328135758324 0.005293364424477017 0.014600369880382123 
-38.000000000001606 0.0007076665190963374 0.009095696470567995 0.01022279158268493 0.020058121293569667 
-37.00000000000161 0.0011235206322983882 0.007158369506132052 0.013974410484489134 0.02228331869052874 
-36.00000000000163 0.0012992885697173378 0.004091613960772263 0.014401981074605705 0.01980792473055311 
-35.00000000000164 0.0011392709072252354 0.001298993021620883 0.010804663749107346 0.013245291593880588 
-34.00000000000165 0.0007242945832257055 2.529617466770395e-05 0.0048494794945472845 0.005594648892865306 
-33.00000000000166 0.0002706195794543448 0.0007542663659060465 0.0003880523108179051 0.0014108878558070437 
-32.00000000000168 1.475586384189435e-05 0.002969734156521902 0.0018286423993978621 0.0048206106798600445 
-31.000000000001688 8.40883917434446e-05 0.005417242815191429 0.011477365425977635 0.01699657305709497 
-30.000000000001698 0.00042549958879268456 0.006752610993124494 0.02710853339372101 0.03430879877935901 
-29.000000000001705 0.0008354703446226961 0.006251120180726638 0.04149014116913743 0.04859367223580975 
-28.00000000000172 0.0010781235278643957 0.004197294810556428 0.0452210536587284 0.05050142530978456 
-27.00000000000173 0.0010242017670109719 0.001727896977118325 0.03287978206042752 0.0356257522411112 
-26.00000000000174 0.0007276129442902228 0.0001945192641698099 0.01051695353557405 0.01143093883576242 
-25.00000000000175 0.0003907410883193761 0.0003912151345351156 0.0008420211679123559 0.0016261320086266187 
-24.000000000001766 0.00023751420849765542 0.002091225476362374 0.042149364246991096 0.04449833209759012 
-23.000000000001776 0.0003728035513864587 0.004178849212119432 0.1788066152110292 0.18339383535685244 
-22.00000000000179 0.000718073617231322 0.005319998969835223 0.44475206488601743 0.45082793748283695 
-21.000000000001798 0.0010653657659131538 0.004782264776308405 0.8455440799696029 0.8514153813712325 
-20.00000000000181 0.001213625676658109 0.002900952308128483 1.346983343561496 1.3510984274067177 
-19.000000000001823 0.0010955004430220345 0.0008826288536552979 1.87736702819781 1.8793286233512223 
-18.000000000001833 0.0008094696992385793 4.329841344074832e-05 2.345606980144048 2.346447361674873 
-17.000000000001844 0.0005392879535760256 0.0009491323937301043 2.670348509644773 2.671856201284237 
-16.000000000001855 0.00042324934974827277 0.0030182606093977923 2.8090893777310146 2.812602855476655 
-15.000000000001867 0.00047002784073182615 0.004870447560635153 2.77453271860493 2.7800028016183793 
-14.000000000001878 0.0005785430014976424 0.005230445522323605 2.6297246179863487 2.635708503521938 
-13.000000000001888 0.0006357903379411417 0.0038075128820401973 2.4626383897741326 2.467279265173501 
-12.0000000000019 0.0006055323487740474 0.001554388171158281 2.3506742815606017 2.3530314087507467 
-11.000000000001913 0.0005338857848146385 9.334808146973837e-05 2.330990499329768 2.331797122934421 
-10.000000000001922 0.00047630833289232487 0.0006507156792283915 2.39036706109207 2.3916431747848996 
-9.000000000001934 0.0004263098344606801 0.003196257090649612 2.4789644121966488 2.4826941632846538 
-8.000000000001945 0.0003267815140348827 0.006383499565342002 2.5403751187818284 2.547138820604512 
-7.000000000001957 0.0001603137110219003 0.008372531259888202 2.5420784173197015 2.550604427570323 
-6.000000000001967 1.8912879182541362e-05 0.008019465085767945 2.4904542940331336 2.4984335169642615 
-5.000000000001979 4.8074193120217735e-05 0.005644329458189054 2.4231329122707876 2.428739564022886 
-4.00000000000199 0.0002790455297884423 0.002845322395392075 2.3840539659536235 2.387099357833393 
-3.0000000000020015 0.00051660122001584 0.0014580378472234463 2.396173538313406 2.398095149812276 
-2.000000000002013 0.0004756195871527672 0.002342366570164901 2.447813984522828 2.4505899760300878 
-1.0000000000020242 0.00016537260152516716 0.004812735648539549 2.5005206384929903 2.505418912216768 
-2.0355549961366507e-12 0.00020776901349331826 0.007104923184771497 2.5135960532640076 2.5207368692000522 
0.9999999999979531 0.0016257622736854584 0.007573276937556852 2.4705662171125 2.4794869863972555 
1.9999999999979419 0.004915462423615597 0.00581230994589593 2.3914794589229507 2.401879496871453 
2.9999999999979305 0.008906552460571364 0.0029426650586116708 2.322980005086889 2.3345666310327373 
3.999999999997919 0.010607945351345132 0.0008663686193118197 2.3109163995991535 2.3222985846015862 
4.999999999997908 0.007295688518062205 0.0009950419941608915 2.3704805011813246 2.378854479999612 
5.999999999997897 0.0011076333493839142 0.003309474702047691 2.4707100136053852 2.475233761275528 
6.999999999997885 0.004585621342561594 0.006379448038263048 2.542665075464504 2.5534867614511816 
7.999999999997874 0.043900301891047364 0.008320330389493117 2.5080183049804607 2.559595261368081 
8.999999999997863 0.15615901849555638 0.008035439448834858 2.3141460072537337 2.477176986441529 
9.99999999999785 0.3790173526758829 0.005913664221973491 1.9586999296894543 2.342331071898457 
10.999999999997842 0.7344361514728867 0.0035314174376656834 1.4923344004911334 2.2296821904754958 
11.99999999999783 1.2122699334592022 0.002578456354266701 0.9992705311089558 2.2152599072616317 
12.999999999997817 1.7613118830463559 0.0037335369971236957 0.5657074227247464 2.334663395089405 
13.999999999997806 2.2939285153718414 0.0062282298777187935 0.2506602380062703 2.558049258820437 
14.999999999997796 2.7055596267332493 0.008365345487941938 0.07101171610041115 2.7953100717212167 
15.999999999997783 2.9040103510638247 0.008630291694595126 0.00469305834500407 2.9298925766226036 
16.999999999997772 2.838525349610657 0.0066641667578288275 0.007449509712510586 2.865877907730824 
17.999999999997762 2.5176206033671495 0.003482727780503914 0.03368525659030316 2.567068014396211 
18.99999999999775 2.008351749367205 0.0008275592585234836 0.05212250061209145 2.0713008091315843 
19.999999999997737 1.4167046151302796 8.561611256323872e-05 0.051331451427602835 1.4751621072139876 
20.999999999997726 0.8560974347742472 0.0014624159466939861 0.03573513729563606 0.8974318203166485 
21.99999999999772 0.4154128221228479 0.003905309050606413 0.016626357668333883 0.43781465342216613 
22.999999999997705 0.1376891834822341 0.005790462011778409 0.0036197903714085163 0.1476142126924461 
23.999999999997694 0.015900424555501093 0.005924544008717202 0.00015584555309935312 0.021994909875465787 
24.99999999999768 0.005351789627967946 0.004247647120986764 0.0037239321512504697 0.013402030970640879 
25.99999999999767 0.04612357049460334 0.0018346528441467481 0.009076125872184235 0.057381467829471046 
26.99999999999766 0.08610768487960058 0.0002260578061356477 0.01183508664784003 0.09870506732251846 
27.999999999997648 0.09631607342905175 0.0005063988059239601 0.010535366155733045 0.10788167442922597 
28.999999999997634 0.07433862408362983 0.002669920958621365 0.006529446158748692 0.08388436568176194 
29.999999999997627 0.036995577601135816 0.005621528145656702 0.0024392413969441065 0.0451878906689915 
30.999999999997616 0.007168444900758757 0.007789219377637641 0.0003709821365768063 0.015337363690300945 
31.999999999997602 0.0011394663810655576 0.007991719998660711 0.0008819160474099101 0.010053482612678492 
32.99999999999759 0.02142171747675488 0.006087924595650326 0.0030290883507636556 0.030738510392487137 
33.99999999999758 0.0570121604425622 0.0030757091521406966 0.005193403465614719 0.06567659392763565 
34.99999999999757 0.0897385257253945 0.0006092925898857406 0.006064595892031101 0.0969347369799495 
35.999999999997556 0.10319797303134567 0.0001973886948307174 0.005252386808232628 0.10916270967013483 
36.99999999999754 0.09033348855506206 0.0024834531982651006 0.0033087447177667308 0.09650180964153418 
37.999999999997534 0.0568137286280604 0.006942468308714415 0.0012850624099469815 0.06521712125534526 
38.99999999999753 0.019360571669395817 0.012110157440667303 0.0001393869860399752 0.03163332460936155 
39.99999999999751 0.00011864837041578803 0.016209554372771908 0.0003029881627864873 0.016656735619152555 
40.9999999999975 0.019389528470633986 0.017875078806000696 0.0015688740231187236 0.03908540622754738 
41.999999999997485 0.08927176893806064 0.016659084385862995 0.003282314938317381 0.10992562732148131 
42.99999999999748 0.2100841545761742 0.013128399077048594 0.00468628472162213 0.22925699182951156 
43.99999999999746 0.3703040131033658 0.008548802188571576 0.005243609154690569 0.3861944352281986 
44.999999999997456 0.5495957311585042 0.00432535475171334 0.004809685429044438 0.5615560980486142 
45.99999999999745 0.7237006400099322 0.001449443123217235 0.003620226932598844 0.7322142843608841 
46.999999999997435 0.8696732470594791 0.0001780031096825608 0.0021397703037415255 0.8758785024221173 
47.99999999999742 0.9701449627151342 6.113981717539458e-05 0.0008586497884482536 0.9751921752492576 
48.99999999999741 1.0158038822886413 0.0002937181083918588 0.00012343547688998746 1.0203924655739283 
49.9999999999974 1.0058806101957984 0.00024992945412481254 5.222281515807191e-05 1.010236608003643 
50.999999999997385 0.9469401453569529 4.87418713474431e-06 0.0005431262972932587 0.951311283474461 
51.99999999999738 0.8505897551099753 0.0006635630809316991 0.0013503165897702047 0.8561334981815883 
52.99999999999737 0.7307987237859556 0.004389559926373839 0.0021863728214171576 0.7405923923013082 
53.99999999999736 0.6014297695847601 0.014121829558367986 0.0028124549231401987 0.6212828586372509 
54.99999999999734 0.4743795859324748 0.03305642570413618 0.0030923212768036194 0.5131808001077928 
55.99999999999733 0.35849622354570587 0.06402545508220994 0.0030040701180819294 0.42795296599395277 
56.99999999999732 0.2592443935473974 0.1089194004784712 0.002617856288297589 0.3730254290512888 
57.99999999999731 0.17895924312671718 0.1682742591850922 0.00205530485650468 0.35138724201096894 
58.99999999999729 0.11747145682634022 0.24109536852288632 0.001446839999022324 0.3619994196455994 
59.99999999999728 0.07288963174982645 0.3249320722625505 0.0008988050685266905 0.4006208700734798 
60.99999999999728 0.04236846732883344 0.416166551789237 0.00047594875529039925 0.46084872299504487 
61.999999999997264 0.022751115420403784 0.5104460514838912 0.00019905869475239443 0.5351906423230565 
62.99999999999725 0.01103318862973721 0.6031739752445028 5.368996943445001e-05 0.61602835704236 
63.99999999999724 0.004643279122509465 0.6899801094698119 4.43891268739194e-06 0.6963822533393068 
64.99999999999723 0.0015658297561290232 0.7671082257486614 9.641960894037064e-06 0.7704362020434188 
65.99999999999721 0.00034725707123404184 0.8316838994912802 3.2947339092363646e-05 0.8338229028962871 
66.9999999999972 2.872536658551355e-05 0.881850408059735 5.011043976281595e-05 0.8836993709469425 
67.9999999999972 4.336093937632059e-05 0.9167815340190039 5.1007104864329623e-05 0.9186591291833351 
68.99999999999719 0.00010616811685042207 0.9365945360372306 3.7935172187287264e-05 0.9385336323903422 
69.99999999999717 0.00011467776399046642 0.9421938993732827 2.1732576342787007e-05 0.9441330243641275 
70.99999999999716 6.944337493982298e-05 0.9350775822860973 1.719866299918699e-05 0.9369684943166638 
71.99999999999714 1.6841948603474664e-05 0.9171339731873009 3.895650197575178e-05 0.9189880128164096 
72.99999999999714 1.2384548416617906e-05 0.8904515464176096 9.842799704159365e-05 0.8923463042760681 
73.99999999999713 0.00010056339746499416 0.8571559659687555 0.00020215408592053828 0.8592200736166292 
74.99999999999712 0.00030661680326816174 0.8192824499466671 0.0003513615999086189 0.8216716019538968 
75.9999999999971 0.0006359173215193043 0.7786854092784458 0.0005424833537022714 0.7815581596783258 
76.9999999999971 0.0010775068462221657 0.7369831023940101 0.0007682667334093253 0.740481159369043 
77.99999999999709 0.0016092698590184735 0.6955323455318687 0.0010191258518619658 0.6997672521109185 
78.99999999999707 0.002203138511676694 0.6554269983919049 0.001284465343193317 0.6604732208615377 
79.99999999999706 0.002829453388956982 0.6175137007740616 0.0015537968306973717 0.6234070981161957 
80.99999999999704 0.003460130395843284 0.582418829941368 0.0018175581926973587 0.5891590402612126 
81.99999999999704 0.004070621910506574 0.5505815703784789 0.002067617328619194 0.5581368187563658 
82.99999999999702 0.004640846097027058 0.5222890861692574 0.002297491120631528 0.5306021193714264 
83.99999999999702 0.0051553350363008 0.4977108800652564 0.0025023375773759507 0.5067050374866883 
84.999999999997 0.005602859507456893 0.47693039760187494 0.0026787889319615454 0.48651514843765115 
85.99999999999699 0.005975757239338128 0.4599727296790744 0.0028246911320388463 0.4700482938947607 
86.99999999999697 0.006269144621116738 0.44682786421368165 0.0029388058522999473 0.45728876695005355 
87.99999999999697 0.006480143418287914 0.4374693453714995 0.003020519014430792 0.4482069266623249 
88.99999999999696 0.0066072117253294866 0.4318684417564619 0.0030695876681957985 0.44277246201022574 
89.99999999999694 0.006649635308316891 0.43000403413922184 0.003085946587777001 0.44096359153882053 
90.99999999999694 0.00660721172533003 0.43186844175643885 0.003069587668196045 0.44277246201020354 
91.99999999999692 0.006480143418289203 0.4374693453714531 0.003020519014431214 0.4482069266622797 
92.99999999999692 0.0062691446211183026 0.4468278642136113 0.0029388058523005193 0.4572887669499863 
93.99999999999689 0.005975757239339862 0.4599727296789827 0.0028246911320397817 0.470048293894671 
94.99999999999689 0.005602859507459441 0.47693039760175854 0.0026787889319624825 0.4865151484375373 
95.99999999999689 0.005155335036303762 0.4977108800651163 0.0025023375773771373 0.5067050374865555 
96.99999999999686 0.0046408460970302455 0.5222890861690949 0.002297491120632924 0.5306021193712671 
97.99999999999686 0.004070621910510116 0.5505815703782955 0.0020676173286206566 0.558136818756184 
98.99999999999685 0.0034601303958469182 0.582418829941164 0.0018175581926990034 0.5891590402610096 
99.99999999999685 0.0028294533889607113 0.6175137007738379 0.001553796830699079 0.6234070981159787 
100.99999999999682 0.0022031385116804284 0.655426998391666 0.001284465343194894 0.6604732208613086 
101.99999999999682 0.0016092698590219612 0.6955323455316181 0.0010191258518636094 0.6997672521106754 
102.99999999999679 0.0010775068462251923 0.7369831023937554 0.0007682667334107559 0.7404811593687881 
103.99999999999679 0.0006359173215216425 0.7786854092781939 0.0005424833537035249 0.7815581596780721 
104.99999999999679 0.0003066168032698409 0.8192824499464253 0.0003513615999096723 0.8216716019536585 
105.99999999999676 0.00010056339746589527 0.8571559659685359 0.00020215408592126206 0.8592200736164193 
106.99999999999676 1.2384548416836727e-05 0.890451546417424 9.842799704206997e-05 0.892346304275875 
107.99999999999673 1.684194860326495e-05 0.9171339731871623 3.895650197599961e-05 0.9189880128162734 
108.99999999999673 6.944337493943598e-05 0.9350775822860187 1.719866299922513e-05 0.9369684943165856 
109.99999999999672 0.00011467776399033128 0.942193899373276 2.1732576342697706e-05 0.9441330243641192 
110.99999999999672 0.00010616811685065912 0.9365945360373074 3.7935172187176886e-05 0.9385336323904164 
111.99999999999669 4.336093937674679e-05 0.9167815340191712 5.100710486428972e-05 0.918659129183506 
112.99999999999669 2.8725366585000396e-05 0.8818504080599953 5.0110439762876836e-05 0.8836993709471985 
113.99999999999669 0.0003472570712300842 0.8316838994916324 3.2947339092506707e-05 0.8338229028966399 
114.99999999999666 0.0015658297561171593 0.7671082257490975 9.64196089415424e-06 0.7704362020438469 
115.99999999999666 0.004643279122482274 0.6899801094703171 4.438912687297951e-06 0.6963822533397901 
116.99999999999663 0.011033188629684458 0.6031739752450563 5.368996943390617e-05 0.6160283570428694 
117.99999999999663 0.022751115420310483 0.5104460514844682 0.00019905869475111772 0.5351906423235343 
118.99999999999662 0.042368467328683934 0.41616655178980855 0.0004759487552882783 0.4608487229954581 
119.9999999999966 0.07288963174960048 0.324932072263089 0.0008988050685236747 0.4006208700737869 
120.9999999999966 0.11747145682601891 0.24109536852336877 0.0014468399990187734 0.36199941964575977 
121.99999999999659 0.17895924312628475 0.168274259185498 0.002055304856500975 0.35138724201094185 
122.99999999999658 0.2592443935468469 0.10891940047879049 0.0026178562882946807 0.37302542905105496 
123.99999999999656 0.35849622354504457 0.06402545508244016 0.0030040701180802723 0.42795296599352367 
124.99999999999656 0.4743795859317242 0.03305642570428609 0.0030923212768039963 0.5131808001071879 
125.99999999999653 0.6014297695839643 0.014121829558452403 0.0028124549231430896 0.6212828586365421 
126.99999999999653 0.7307987237851812 0.004389559926411702 0.002186372821422071 0.7405923923005727 
127.99999999999653 0.8505897551093015 0.0006635630809424259 0.0013503165897754855 0.8561334981809231 
128.9999999999965 0.9469401453564648 4.874187134317079e-06 0.0005431262972974895 0.9513112834739701 
129.9999999999965 1.0058806101955806 0.00024992945412335754 5.222281515955028e-05 1.0102366080034249 
130.99999999999648 1.0158038822887474 0.00029371810839280303 0.0001234354768875281 1.0203924655740289 
131.99999999999648 0.9701449627155869 6.113981717658478e-05 0.0008586497884418381 0.9751921752497195 
132.99999999999645 0.869673247060247 0.00017800310967906082 0.00213977030373274 0.8758785024228726 
133.99999999999645 0.7237006400109329 0.0014494431232047616 0.0036202269325901473 0.7322142843618618 
134.99999999999642 0.5495957311596088 0.004325354751691017 0.004809685429039118 0.5615560980496933 
135.99999999999642 0.37030401310442673 0.008548802188543373 0.005243609154690764 0.38619443522923197 
136.99999999999642 0.21008415457705137 0.013128399077022226 0.00468628472162863 0.2292569918303736 
137.9999999999964 0.08927176893865037 0.016659084385847504 0.0032823149383275855 0.10992562732206987 
138.9999999999964 0.019389528470899874 0.01787507880600186 0.00156887402312862 0.039085406227826365 
139.9999999999964 0.00011864837039830852 0.016209554372790532 0.0003029881627913837 0.016656735619159167 
140.99999999999636 0.019360571669199498 0.012110157440697327 0.00013938698603687083 0.0316333246091912 
141.99999999999636 0.0568137286278221 0.006942468308745668 0.0012850624099365444 0.06521712125512767 
142.99999999999636 0.0903334885549086 0.0024834531982867915 0.0033087447177535304 0.09650180964138821 
143.99999999999633 0.1031979730313492 0.0001973886948363636 0.005252386808223146 0.10916270967013399 
144.99999999999633 0.08973852572554934 0.00060929258987576 0.0060645958920311225 0.09693473698009453 
145.99999999999633 0.05701216044279054 0.003075709152122135 0.005193403465624839 0.06567659392785678 
146.9999999999963 0.021421717476942357 0.0060879245956338 0.0030290883507785656 0.030738510392673973 
147.9999999999963 0.0011394663811142628 0.00799171999865504 0.0008819160474195333 0.01005348261273194 
148.99999999999628 0.007168444900638852 0.007789219377645678 0.000370982136572332 0.015337363690184123 
149.99999999999628 0.03699557760090799 0.005621528145673951 0.0024392413969238397 0.04518789066876011 
150.99999999999625 0.07433862408342569 0.002669920958638479 0.0065294461587211295 0.08388436568154706 
151.99999999999625 0.09631607342900653 0.0005063988059320606 0.010535366155714154 0.10788167442916853 
152.99999999999625 0.0861076848797694 0.00022605780613095514 0.011835086647844193 0.09870506732268731 
153.99999999999622 0.046123570494893226 0.0018346528441329432 0.00907612587221227 0.057381467829777356 
154.99999999999622 0.005351789628121572 0.004247647120972777 0.0037239321512832183 0.01340203097081426 
155.9999999999962 0.015900424555154842 0.005924544008711893 0.00015584555310442047 0.021994909875118637 
156.9999999999962 0.13768918348104342 0.005790462011785294 0.003619790371358222 0.14761421269120673 
157.99999999999616 0.41541282212063513 0.003905309050621298 0.016626357668228772 0.4378146534198434 
158.99999999999616 0.8560974347711175 0.0014624159467071982 0.03573513729551798 0.8974318203133947 
159.99999999999616 1.4167046151266482 8.561611256568205e-05 0.05133145142754269 1.4751621072103023 
160.99999999999613 2.00835174936372 0.0008275592585121774 0.05212250061214727 2.071300809128116 
161.99999999999613 2.517620603364517 0.003482727780484265 0.03368525659046147 2.5670680143937 
162.9999999999961 2.838525349609434 0.006664166757811448 0.00744950971264077 2.8658779077297174 
163.9999999999961 2.9040103510642528 0.008630291694589535 0.004693058344859604 2.9298925766228994 
164.9999999999961 2.705559626735191 0.008365345487950374 0.07101171609969748 2.7953100717224517 
165.99999999999608 2.293928515374834 0.006228229877734828 0.25066023800476317 2.5580492588219963 
166.99999999999608 1.7613118830497654 0.003733536997136295 0.5657074227224188 2.3346633950905114 
167.99999999999608 1.2122699334624143 0.0025784563542673856 0.9992705311060449 2.2152599072619514 
168.99999999999605 0.7344361514754646 0.003531417437654103 1.4923344004881063 2.2296821904750517 
169.99999999999605 0.37901735267764197 0.005913664221957826 1.9586999296868688 2.3423310718976413 
170.99999999999602 0.1561590184965469 0.008035439448826325 2.314146007252028 2.477176986440838 
171.99999999999602 0.04390030189146973 0.008320330389498583 2.5080183049797933 2.559595261367857 
172.99999999999602 0.004585621342658848 0.006379448038280114 2.542665075464692 2.55348676145149 
173.99999999999602 0.001107633349356094 0.0033094747020661125 2.470710013605993 2.475233761276125 
174.99999999999596 0.007295688518026759 0.0009950419941692139 2.370480501181867 2.378854480000132 
175.99999999999596 0.010607945351341613 0.0008663686193050483 2.310916399599305 2.322298584601738 
176.99999999999596 0.008906552460592363 0.002942665058594599 2.3229800050866074 2.334566631032458 
177.99999999999596 0.004915462423640126 0.005812309945879988 2.391479458922448 2.4018794968709587 
178.99999999999596 0.0016257622736999997 0.007573276937552487 2.4705662171120903 2.479486986396863 


==> figures/mimo_beta/beampattern14.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0006825749348306536 0.009952201423030929 2.4316618248681103 2.44310390005437 
-179.0 0.0004795605480136228 0.006576843269010649 2.420652784836878 2.428377740013738 
-178.0 0.0008319686735889198 0.0026530397199851776 2.3863379439819266 2.390271555051087 
-177.00000000000006 0.0010457105091395517 0.00028296105489810096 2.3598094711453372 2.3613047848464324 
-176.00000000000006 0.0008749987477152123 0.00032074440550280774 2.3713741570611817 2.372440919715431 
-175.00000000000006 0.000494806504313494 0.0019884084950318255 2.4291870044443473 2.431294218247949 
-174.00000000000006 0.0002018953715528791 0.0035885408091071267 2.5113957653662435 2.5146651914982403 
-173.00000000000006 0.0001556582729420565 0.0037618213120056425 2.5772012984062194 2.5805803092083313 
-172.0000000000001 0.000314135539449718 0.00240795590617887 2.590853527961453 2.5931371057082706 
-171.0000000000001 0.0005285246251538509 0.0006657561015020019 2.544607371812221 2.5455396833194968 
-170.0000000000001 0.0006700766721922162 1.8498924740511834e-05 2.4667409032816807 2.4673635757655457 
-169.0000000000001 0.0006941979428635882 0.0011847526016461568 2.4088628650287074 2.41083631282327 
-168.00000000000014 0.0006283377413258049 0.003574900651272899 2.4182744226199344 2.422659500204768 
-167.00000000000017 0.0005259058451887623 0.005679166208878677 2.509618774151781 2.5160095895858428 
-166.00000000000017 0.0004300959806512285 0.006105869818556446 2.6508342233901496 2.657493278219975 
-165.00000000000017 0.00036174149772946247 0.004553062073662357 2.7712582599515634 2.776202699678676 
-164.00000000000017 0.000321262319534218 0.0020551139658145016 2.788631117083765 2.7909535184308223 
-163.0000000000002 0.00029331243976315 0.00034001518797528745 2.642598959679642 2.643135391622605 
-162.0000000000002 0.00025392779535946263 0.0007207278069166676 2.3196172738627405 2.320503831499755 
-161.00000000000023 0.00018496500193200364 0.003238692057170611 1.8587890007494916 1.8621745064201112 
-160.00000000000023 9.258817705364334e-05 0.0066023150114765455 1.3372970068619312 1.344019443792627 
-159.00000000000023 1.55764140004467e-05 0.008950696471922497 0.8429641118160666 0.8520111064643006 
-158.00000000000026 9.96598827416785e-06 0.008960974218806502 0.4460284513793361 0.4551016225744999 
-157.00000000000026 0.00011262882748770762 0.00662343377043757 0.18095769014714294 0.1877824020284756 
-156.00000000000026 0.0003059710973030581 0.003232777133033073 0.043456935592420955 0.04704719336996357 
-155.00000000000028 0.0005117015614245771 0.000626433647219173 0.0009495750537587722 0.0020978391473782955 
-154.00000000000028 0.0006258620638972428 0.00013837607685808587 0.00991058748216692 0.010656875736830995 
-153.0000000000003 0.0005791987804225144 0.001876561954908293 0.032214022046574586 0.03464545053748467 
-152.0000000000003 0.0003862651841064148 0.004715109439273958 0.04486514386447636 0.049954579369826634 
-151.0000000000003 0.00014919609023369659 0.006969600596865062 0.041434130117174485 0.048561200102222576 
-150.00000000000034 8.00818319918853e-06 0.007348938141760429 0.02714044624744622 0.03452113813740141 
-149.00000000000034 6.2614985949508e-05 0.005652674845834678 0.011431678241385364 0.017173448813642054 
-148.00000000000037 0.00031118793134478427 0.0028540411605928067 0.0017321235177360382 0.004913501034086963 
-147.00000000000037 0.0006424064080104283 0.0005572772348341418 0.0004382464533101026 0.001637083542760829 
-146.0000000000004 0.0008894032165428889 0.00014354369354818393 0.005273906962655182 0.006291541812759781 
-145.0000000000004 0.0009183351068760975 0.0020569221052751086 0.011706140131810422 0.014661402175420996 
-144.00000000000043 0.0007045748049463927 0.005580489503818147 0.015682458429225873 0.021954689610727406 
-143.00000000000043 0.00035538480319034543 0.009187536470767668 0.01537079727761919 0.02491624957547172 
-142.00000000000043 6.566832607090145e-05 0.01127112421205805 0.01142423504714775 0.022779864606278188 
-141.00000000000045 2.7526463007525522e-05 0.010892385005651426 0.006073469985964426 0.01702204120313666 
-140.00000000000045 0.00033707893318861686 0.008206417953593781 0.0017635235699826354 0.010334607192167432 
-139.00000000000048 0.0009426588313806412 0.004394592960043898 3.86907022533094e-05 0.005391779177939212 
-138.00000000000048 0.0016582050239883966 0.0011597500702391016 0.0010776649568264407 0.00389347843418133 
-137.00000000000048 0.0022355372640292972 2.04504086777814e-05 0.003901890191571921 0.006138197550687759 
-136.0000000000005 0.002463765695052094 0.001702591396579851 0.007001992170725071 0.011137807035314848 
-135.0000000000005 0.0022541735251037274 0.005861542439512407 0.009030786517271714 0.017115357340013772 
-134.0000000000005 0.0016772108107577465 0.011219049854534896 0.00928006484882884 0.022154709237782472 
-133.00000000000054 0.0009393072386221786 0.016036174103444767 0.00781579168669572 0.02478580817859042 
-132.00000000000054 0.0003110497347568419 0.01872989146072843 0.0053058883376992765 0.02435865915784718 
-131.00000000000054 3.520679433533888e-05 0.018410705370929033 0.0026763234135770836 0.021146938465638764 
-130.00000000000057 0.00024762954779457215 0.015169272107597333 0.0007552616566997472 0.01620136754999069 
-129.00000000000057 0.000936327195181252 0.010041085839740295 2.649495632471803e-05 0.01102792647887874 
-128.00000000000057 0.0019486190450689286 0.00468762747502306 0.0005447900101743983 0.007191649074938584 
-127.0000000000006 0.0030397434593105784 0.0009134280167380648 0.001999668027017505 0.005945438279350969 
-126.0000000000006 0.003944363852065054 0.00017108514125037359 0.0038716246800052246 0.007961684507222533 
-125.00000000000063 0.004448105838383535 0.003189569152517747 0.005612267054207066 0.013211006391649315 
-124.00000000000063 0.004439523187408954 0.00980943822821131 0.006791804382470031 0.020995899010179505 
-123.00000000000065 0.003931268284829686 0.019043283768049844 0.007182348959167818 0.030115053571160223 
-122.00000000000065 0.003049239813088409 0.029321322464179008 0.006771928964845113 0.039112004434356834 
-121.00000000000068 0.00199690704127886 0.03884440127375436 0.005723868755868425 0.04655216111593313 
-120.00000000000068 0.0010068794396718547 0.04595483762780132 0.004305886566002358 0.05127491992837045 
-119.00000000000068 0.0002925988173888248 0.04944665561943435 0.0028135743439644282 0.052579782215460544 
-118.0000000000007 1.0513667095921106e-05 0.04876304539530269 0.001506918165560797 0.050323165492333476 
-117.00000000000071 0.00023868420922089361 0.04406076189028241 0.0005698838623460348 0.044921484093241926 
-116.00000000000072 0.0009730071091828442 0.03615034815484256 9.489853044946412e-05 0.037272349216926015 
-115.00000000000072 0.002138356488911533 0.02634201262819444 8.814918089532632e-05 0.028616934203104114 
-114.00000000000075 0.0036095795527367807 0.01623750115643797 0.0004885924220712173 0.020371716368326458 
-113.00000000000075 0.005236574016656226 0.007508998048413524 0.001193096815147554 0.013957338863436393 
-112.00000000000078 0.006868310106319933 0.0016994189859502711 0.002081410331864591 0.01064757622743853 
-111.00000000000078 0.008372127985552957 6.762841615442641e-05 0.0030367502819728383 0.011454122779648902 
-110.00000000000078 0.009646401470995956 0.0034901878229626313 0.003960001958325974 0.017054930708317692 
-109.00000000000081 0.010626275068508903 0.012420569455492464 0.004777305439359577 0.027766544672110097 
-108.00000000000081 0.011283385165574675 0.026898762239542517 0.005441998957192861 0.04355524814728123 
-107.00000000000082 0.011621168646353836 0.046599361717885444 0.00593247101903283 0.06407826500216963 
-106.00000000000084 0.011667577390117659 0.07090438664876368 0.006247574042525309 0.08874471763325653 
-105.00000000000085 0.011466869561484213 0.09898758429253504 0.006401038114700428 0.1167861963017745 
-104.00000000000085 0.011071782121733948 0.12989908016930538 0.006415955539318807 0.1473281528151621 
-103.00000000000087 0.010536938114476306 0.1626421190452947 0.006320009280366058 0.1794553759501867 
-102.00000000000088 0.009913909759368717 0.19623669310102337 0.006141769827501546 0.2122670772960039 
-101.00000000000088 0.009248007467124323 0.22976761275683807 0.0059081227515428115 0.2449192663001602 
-100.00000000000091 0.008576622232644257 0.2624167900870429 0.0056427200946042085 0.27665389963940845 
-99.00000000000091 0.007928813392213475 0.2934810807063102 0.005365260964202175 0.30681564588873583 
-98.00000000000094 0.007325787264124475 0.3223779911711206 0.005091380072009909 0.33485799694859386 
-97.00000000000094 0.006781929086572426 0.3486420001728455 0.004832936050803919 0.3603409305739282 
-96.00000000000094 0.006306105004724274 0.3719142899289865 0.004598525719685995 0.38292246612573816 
-95.00000000000097 0.005903020822637621 0.39192846907793993 0.004394092269399837 0.40234635274181163 
-94.00000000000097 0.005574494008500331 0.40849450471015514 0.004223535658115808 0.41842787554149324 
-93.00000000000098 0.0053205553129789165 0.4214826591848454 0.00408926747134929 0.43103943705892184 
-92.000000000001 0.00514034176769735 0.4308088104741945 0.003992678227473262 0.44009722490219233 
-91.00000000000101 0.0050327729602990525 0.436422161281016 0.003934502650145385 0.44554995032060507 
-90.00000000000101 0.0049970188717886515 0.4382960294371603 0.00391507889205551 0.4473703559800087 
-89.00000000000104 0.0050327729602992494 0.43642216128102423 0.003934502650145216 0.44554995032061373 
-88.00000000000104 0.005140341767697024 0.4308088104742092 0.00399267822747327 0.44009722490220643 
-87.00000000000104 0.005320555312978712 0.42148265918486905 0.004089267471348888 0.43103943705894426 
-86.00000000000107 0.005574494008499459 0.40849450471018506 0.004223535658115858 0.41842787554152283 
-85.00000000000107 0.005903020822636965 0.39192846907797835 0.004394092269399257 0.40234635274185065 
-84.0000000000011 0.006306105004723503 0.3719142899290293 0.0045985257196852645 0.382922466125779 
-83.0000000000011 0.006781929086571628 0.34864200017289443 0.0048329360508033384 0.3603409305739754 
-82.00000000000111 0.007325787264123329 0.32237799117117794 0.005091380072009457 0.3348579969486496 
-81.00000000000112 0.00792881339221218 0.2934810807063712 0.005365260964201669 0.3068156458887949 
-80.00000000000114 0.008576622232643003 0.2624167900871077 0.005642720094603537 0.27665389963946924 
-79.00000000000114 0.009248007467122746 0.22976761275690605 0.005908122751542114 0.24491926630022495 
-78.00000000000115 0.009913909759367285 0.1962366931010913 0.0061417698275013045 0.21226707729607025 
-77.00000000000117 0.010536938114474714 0.1626421190453623 0.006320009280365634 0.17945537595025293 
-76.00000000000117 0.011071782121732954 0.12989908016937107 0.006415955539319127 0.14732815281522668 
-75.00000000000118 0.011466869561483576 0.09898758429259581 0.006401038114700693 0.11678619630183436 
-74.0000000000012 0.011667577390116889 0.07090438664881765 0.006247574042525709 0.08874471763330978 
-73.00000000000121 0.011621168646354516 0.04659936171793026 0.005932471019033418 0.06407826500221507 
-72.00000000000122 0.011283385165575486 0.02689876223957752 0.005441998957193772 0.04355524814731855 
-71.00000000000124 0.010626275068510216 0.012420569455516246 0.004777305439360887 0.027766544672136257 
-70.00000000000125 0.009646401470998274 0.0034901878229750324 0.003960001958327703 0.01705493070833418 
-69.00000000000126 0.008372127985555837 6.76284161560255e-05 0.003036750281974653 0.011454122779655233 
-68.00000000000126 0.006868310106322932 0.00169941898594239 0.002081410331866613 0.010647576227435552 
-67.00000000000128 0.005236574016659815 0.007508998048398287 0.0011930968151492576 0.013957338863426483 
-66.0000000000013 0.0036095795527399635 0.0162375011564183 0.0004885924220724447 0.020371716368310977 
-65.0000000000013 0.0021383564889142477 0.026342012628173733 8.814918089575013e-05 0.028616934203086322 
-64.00000000000131 0.0009730071091847739 0.036150348154823965 9.489853044899124e-05 0.03727234921690852 
-63.00000000000132 0.00023868420922187642 0.04406076189026907 0.000569883862344652 0.04492148409322821 
-62.000000000001336 1.0513667095853091e-05 0.04876304539529709 0.0015069181655583367 0.05032316549232522 
-61.00000000000135 0.0002925988173878085 0.04944665561943716 0.00281357434396165 0.05257978221545962 
-60.00000000000135 0.0010068794396700439 0.045954837627812536 0.004305886565999337 0.051274919928376884 
-59.000000000001364 0.001996907041276696 0.03884440127377151 0.00572386875586593 0.04655216111594541 
-58.00000000000138 0.00304923981308642 0.029321322464199502 0.006771928964843623 0.03911200443437376 
-57.00000000000139 0.003931268284828109 0.019043283768070313 0.007182348959168042 0.03011505357117948 
-56.0000000000014 0.004439523187408277 0.009809438228227985 0.006791804382471745 0.020995899010197053 
-55.000000000001414 0.004448105838384033 0.003189569152527688 0.005612267054209991 0.013211006391662523 
-54.00000000000143 0.0039443638520666145 0.00017108514125256292 0.0038716246800089265 0.007961684507229946 
-53.00000000000144 0.003039743459312724 0.0009134280167331126 0.0019996680270210603 0.0059454382793516156 
-52.00000000000145 0.0019486190450711707 0.004687627475013294 0.0005447900101765427 0.007191649074933195 
-51.00000000000146 0.0009363271951829836 0.010041085839728977 2.6494956324560067e-05 0.01102792647886889 
-50.00000000000147 0.0002476295477954991 0.015169272107588503 0.0007552616566969696 0.016201367549979927 
-49.00000000000148 3.520679433525477e-05 0.018410705370925033 0.002676323413572144 0.02114693846562984 
-48.00000000000149 0.00031104973475582886 0.018729891460731028 0.00530588833769382 0.02435865915784346 
-47.000000000001506 0.0009393072386206691 0.016036174103452976 0.00781579168669149 0.024785808178592827 
-46.00000000000152 0.0016772108107564012 0.011219049854545901 0.009280064848827329 0.022154709237790393 
-45.00000000000153 0.002254173525102956 0.005861542439522654 0.009030786517274072 0.017115357340025526 
-44.000000000001535 0.002463765695052067 0.0017025913965861166 0.007001992170730745 0.011137807035326845 
-43.00000000000155 0.0022355372640301637 2.0450408678259662e-05 0.003901890191578634 0.006138197550695799 
-42.000000000001556 0.001658205023989742 0.001159750070234215 0.0010776649568308965 0.003893478434182186 
-41.00000000000157 0.0009426588313820404 0.004394592960036223 3.869070225279291e-05 0.005391779177932311 
-40.000000000001585 0.0003370789331895973 0.008206417953586648 0.001763523569976261 0.010334607192154822 
-39.0000000000016 2.7526463007787035e-05 0.010892385005648092 0.006073469985953977 0.017022041203123194 
-38.000000000001606 6.566832607050534e-05 0.011271124212059893 0.011424235047137311 0.022779864606269205 
-37.00000000000161 0.00035538480318957435 0.009187536470773937 0.01537079727761424 0.024916249575472355 
-36.00000000000163 0.0007045748049457438 0.005580489503825971 0.015682458429229572 0.021954689610738355 
-35.00000000000164 0.0009183351068759747 0.002056922105281041 0.011706140131822296 0.014661402175438687 
-34.00000000000165 0.0008894032165432127 0.0001435436935497475 0.005273906962668274 0.006291541812774812 
-33.00000000000166 0.0006424064080110818 0.0005572772348310669 0.0004382464533150278 0.0016370835427632906 
-32.00000000000168 0.000311187931345432 0.0028540411605871164 0.0017321235177250238 0.004913501034070962 
-31.000000000001688 6.261498594983227e-05 0.005652674845829647 0.011431678241357839 0.01717344881360945 
-30.000000000001698 8.00818319908095e-06 0.007348938141758902 0.027140446247412582 0.03452113813736621 
-29.000000000001705 0.00014919609023326328 0.006969600596868016 0.04143413011715347 0.04856120010220424 
-28.00000000000172 0.0003862651841059229 0.004715109439279696 0.04486514386448544 0.04995457936984084 
-27.00000000000173 0.0005791987804222345 0.001876561954913469 0.03221402204661478 0.03464545053753029 
-26.00000000000174 0.0006258620638973329 0.00013837607685955442 0.009910587482209188 0.010656875736874804 
-25.00000000000175 0.0005117015614249182 0.0006264336472157566 0.0009495750537394646 0.002097839147355839 
-24.000000000001766 0.0003059710973035395 0.0032327771330264606 0.043456935592252714 0.047047193369789235 
-23.000000000001776 0.00011262882748801956 0.006623433770431162 0.1809576901467418 0.18778240202806534 
-22.00000000000179 9.965988274262309e-06 0.008960974218803881 0.4460284513786596 0.4551016225738227 
-21.000000000001798 1.5576414000346183e-05 0.008950696471925115 0.8429641118151431 0.8520111064633786 
-20.00000000000181 9.258817705347128e-05 0.006602315011482935 1.3372970068608707 1.3440194437915585 
-19.000000000001823 0.00018496500193182331 0.0032386920571771806 1.8587890007484678 1.8621745064190776 
-18.000000000001833 0.0002539277953593546 0.0007207278069198532 2.3196172738619247 2.3205038314989266 
-17.000000000001844 0.0002933124397630901 0.00034001518797367096 2.642598959679161 2.64313539162212 
-16.000000000001855 0.0003212623195341636 0.0020551139658096266 2.78863111708365 2.7909535184307006 
-15.000000000001867 0.00036174149772936885 0.004553062073657689 2.771258259951729 2.776202699678846 
-14.000000000001878 0.0004300959806510496 0.00610586981855516 2.6508342233904445 2.6574932782202656 
-13.000000000001888 0.0005259058451885516 0.005679166208881601 2.5096187741520364 2.5160095895860897 
-12.0000000000019 0.0006283377413256198 0.0035749006512780335 2.4182744226200388 2.422659500204872 
-11.000000000001913 0.000694197942863532 0.0011847526016501788 2.4088628650286457 2.410836312823217 
-10.000000000001922 0.0006700766721923861 1.84989247410115e-05 2.466740903281523 2.4673635757653956 
-9.000000000001934 0.0005285246251542603 0.0006657561014991467 2.5446073718120807 2.545539683319352 
-8.000000000001945 0.0003141355394501525 0.0024079559061752002 2.590853527961416 2.5931371057082298 
-7.000000000001957 0.00015565827294221124 0.00376182131200423 2.5772012984063086 2.580580309208419 
-6.000000000001967 0.00020189537155251635 0.003588540809109212 2.5113957653664096 2.514665191498402 
-5.000000000001979 0.0004948065043127205 0.001988408495035741 2.4291870044445 2.431294218248097 
-4.00000000000199 0.0008749987477145535 0.00032074440550503345 2.3713741570612545 2.372440919715504 
-3.0000000000020015 0.0010457105091395854 0.00028296105489573724 2.3598094711453133 2.3613047848464053 
-2.000000000002013 0.0008319686735896612 0.002653039719978229 2.3863379439818524 2.3902715550510036 
-1.0000000000020242 0.00047956054801405354 0.00657684326900244 2.420652784836824 2.428377740013666 
-2.0355549961366507e-12 0.0006825749348291437 0.009952201423026196 2.4316618248681245 2.4431039000543726 
0.9999999999979531 0.002099811314136937 0.010728714648953544 2.4088763275912544 2.4225776188373116 
1.9999999999979419 0.0045076610216599755 0.00829813717922976 2.370308920025859 2.383993471650545 
2.9999999999979305 0.006284652642903737 0.004042368954752223 2.3514059801513345 2.3625472121895226 
3.999999999997919 0.005236637029984041 0.0006255293083361359 2.3809013650114963 2.387385248410767 
4.999999999997908 0.0014294856232238634 0.00042833985480556375 2.4575047450051946 2.4595666264964025 
5.999999999997897 0.0015763044722461913 0.004089775074032769 2.5413795918610824 2.54651185308224 
6.999999999997885 0.023038915539418878 0.010066367494338606 2.5664489278511593 2.5979348093308254 
7.999999999997874 0.09451564228638436 0.01548098377499406 2.468253821292031 2.5752970632758467 
8.999999999997863 0.2508909913088717 0.01773110112279711 2.213717579735613 2.478048471052301 
9.99999999999785 0.5218421161711345 0.015878908527767972 1.8181951548433433 2.350628859605343 
10.999999999997842 0.9169967144665727 0.011022836713652432 1.3418070964623432 2.264229428331959 
11.99999999999783 1.4132401940306245 0.005510278604048763 0.8673735564812374 2.2811211314286433 
12.999999999997817 1.9505270351293282 0.0015522105756950433 0.47072061460892456 2.419288591065066 
13.999999999997806 2.440355915664883 0.00010299619079831022 0.19664150709988765 2.635719756892018 
14.999999999997796 2.7864090660261467 0.0006180021559684883 0.04975223052775551 2.837721437964194 
15.999999999997783 2.911582216132869 0.0017040750034029465 0.0016680202497215853 2.917909286106561 
16.999999999997772 2.782161929097502 0.0021386990176973926 0.008635764115499038 2.7971908923753466 
17.999999999997762 2.4200517868796934 0.0015813564127971054 0.030372665955349584 2.4566594716245382 
18.99999999999775 1.8979480932124013 0.0005864460170697704 0.0422901810238774 1.945045176732097 
19.999999999997737 1.3186768390017143 2.122942010108889e-05 0.03792442069420903 1.3598511999967429 
20.999999999997726 0.7858734820198603 0.0003592481691786142 0.02340859049653574 0.8116875940383784 
21.99999999999772 0.3762820135201848 0.0013420048754861377 0.00878566516574536 0.3874172416517817 
22.999999999997705 0.12292493038665726 0.0022039450882439682 0.0009750310497209855 0.12642192795800422 
23.999999999997694 0.013828015232686367 0.0022619743786243974 0.001009056269168154 0.017118789459948967 
24.99999999999768 0.0049347454891564635 0.0014416761955347236 0.0053643075463509216 0.011760569330963753 
25.99999999999767 0.04086187061049089 0.00037854694552306913 0.009318721815897185 0.0507185538133589 
26.99999999999766 0.07511834710465123 2.7117698344134132e-05 0.009930360596533388 0.0853652671328736 
27.999999999997648 0.08281490085285181 0.0010316843193795588 0.007175033227363159 0.09134544995414383 
28.999999999997634 0.06275237268899216 0.0032593992648627377 0.0031689151517974787 0.06943540378385521 
29.999999999997627 0.03024433315248751 0.005791855229405241 0.00042038449281730687 0.0365893453998997 
30.999999999997616 0.005268143173695941 0.007393271965621771 0.00030015008488447223 0.01298997483976294 
31.999999999997602 0.0014802848824841252 0.007194861672596481 0.002487150459460962 0.011156061110179036 
32.99999999999759 0.020289577834683447 0.005214649846423527 0.005446591875417677 0.03099161125381318 
33.99999999999758 0.0514654818613358 0.002426803621246349 0.007452581538148372 0.06148599684910136 
34.99999999999757 0.07895435347128907 0.0003387511646506909 0.0075102947096522266 0.08704699709129558 
35.999999999997556 0.08877062819379178 0.00028865249761641143 0.00573605942619664 0.0950944325827021 
36.99999999999754 0.07552322227840469 0.0028086365450098356 0.0031228126641856735 0.08173641026347679 
37.999999999997534 0.045167797755337656 0.007353885378994214 0.0009310366964056246 0.05365136408234454 
38.99999999999753 0.013314335557812758 0.01251155264777228 6.725841656759528e-05 0.02597935815521525 
39.99999999999751 0.00010470420774085232 0.016578009124271622 0.0007359539095612987 0.017414820390277256 
40.9999999999975 0.02372041617366855 0.018236323172917446 0.0024629186731876967 0.04439703932688783 
41.999999999997485 0.09474929602460949 0.017041844926979854 0.004402729514715099 0.11625412200213248 
42.99999999999748 0.213048066498416 0.013528521863396417 0.005741289872581115 0.23256563029956956 
43.99999999999746 0.367733603880759 0.008922575261095992 0.006008553544993404 0.383180016990602 
44.999999999997456 0.5399240282725795 0.004612398433204031 0.005196475304993945 0.5505507633691279 
45.99999999999745 0.7071456298298391 0.0016091717646552458 0.0036794631059454998 0.7135359585708057 
46.999999999997435 0.8480661619483203 0.00021715911600379115 0.002011565566758789 0.8516114323977538 
47.99999999999742 0.9463805818134746 3.474843482262694e-05 0.0007027571879257219 0.9485438577045011 
48.99999999999741 0.9931157537084714 0.00027436662530008705 5.871745452896055e-05 0.9948609803209343 
49.9999999999974 0.9871485440994847 0.00027431460521379765 0.00012430411266172342 0.9888261513331601 
50.999999999997385 0.9341852933904666 1.629435463442016e-05 0.0007243960669550963 0.9359732520164311 
51.99999999999738 0.8447328383859157 0.00047125125860865083 0.0015644363014574913 0.8475185090388109 
52.99999999999737 0.7316780664140647 0.0036605213628785834 0.0023434254891180656 0.7381075150028771 
53.99999999999736 0.6080179326668711 0.012410818672737963 0.0028410731226368472 0.6233810488977543 
54.99999999999734 0.4851092622689276 0.02986867675421427 0.0029596336039154902 0.5177761667708953 
55.99999999999733 0.3716060090391872 0.058898232383379615 0.0027203839894723793 0.4328545910127458 
56.99999999999732 0.2730748497526741 0.10150444957255952 0.0022282860149199415 0.376304978958663 
57.99999999999731 0.1921587434676491 0.1584042049626283 0.001623695409358692 0.3516297126302257 
58.99999999999729 0.12910024831421013 0.22882196692512724 0.0010380592190806614 0.35842121427283213 
59.99999999999728 0.08243303317083885 0.3105311155294606 0.0005643157329646044 0.39306746927174785 
60.99999999999728 0.049683431027476035 0.40011117466203305 0.0002454319282203126 0.4497018349907927 
61.999999999997264 0.02797475031834808 0.4933556341652125 7.862381606895088e-05 0.5212217043360914 
62.99999999999725 0.014479389223380348 0.5857489398140799 2.9491498015022365e-05 0.6002336359354797 
63.99999999999724 0.006707153041505568 0.672933535747231 4.9595892775148434e-05 0.6798276442482623 
64.99999999999723 0.002647812345388748 0.7511038046074179 9.220086071448931e-05 0.7541302410223284 
65.99999999999721 0.0008016059449948556 0.8172870378961596 0.00012303053633910265 0.818626972742383 
66.9999999999972 0.00013561683637266833 0.8694961024112928 0.00012507876169099767 0.8702761864846961 
67.9999999999972 4.256565801287667e-07 0.9067596142583846 9.818807180941799e-05 0.9074550758121359 
68.99999999999719 3.3831849402275765e-05 0.9290505061765035 5.505962531010698e-05 0.9297874588323433 
69.99999999999717 6.965103164084552e-05 0.9371420704382072 1.5600863547489893e-05 0.9379023843120606 
70.99999999999716 6.158238221339049e-05 0.9324225132088038 1.2577996779953995e-06 0.9331663177778581 
71.99999999999714 2.588912530418167e-05 0.9166962640260644 3.0454061548830892e-05 0.9174220672453266 
72.99999999999714 2.4213856764987994e-06 0.8919945552507128 0.00011568002034918911 0.8927570643410122 
73.99999999999713 3.1144122662623885e-05 0.8604108233669493 0.00026228563673356937 0.8613137789693309 
74.99999999999712 0.00014039566080696617 0.8239696301509887 0.0004686991253393068 0.8251469096502674 
75.9999999999971 0.0003431220863996614 0.7845319429984706 0.0007276290761290319 0.7861259795992918 
76.9999999999971 0.0006378884684975988 0.7437351960271005 0.0010277810718454232 0.7458780755894724 
77.99999999999709 0.0010122388564221094 0.7029636684556477 0.0013556853425972103 0.7057634167933512 
78.99999999999707 0.001446751810310075 0.66334321396727 0.0016973435118115819 0.6668758253409539 
79.99999999999706 0.0019188000491634394 0.6257539717939904 0.0020395231060483764 0.6300605521521205 
80.99999999999704 0.002405525386437574 0.5908550611737854 0.002370634081479143 0.5959428936325127 
81.99999999999704 0.002885882734894802 0.5591160977547965 0.0026812002314994927 0.5649622959931693 
82.99999999999702 0.0033418134334390025 0.5308514186637604 0.002963987501849337 0.5374079504811925 
83.99999999999702 0.003758711691545525 0.506253974239853 0.003213874487701991 0.5134530831808608 
84.999999999997 0.004125381609449353 0.4854268162695893 0.0034275541616595835 0.49318615408778466 
85.99999999999699 0.004433673906088008 0.46841091802853313 0.0036031472068752328 0.4766379698897229 
86.99999999999697 0.004677962105462499 0.45520867591859654 0.003739792381204031 0.4638042858519332 
87.99999999999697 0.004854581604274197 0.4458028701595387 0.003837262769172783 0.4546638474193925 
88.99999999999696 0.004961320151128269 0.44017112423620863 0.003895641584748886 0.44919203446196065 
89.99999999999694 0.004997018871788564 0.4382960294371616 0.00391507889205559 0.44737035598001007 
90.99999999999694 0.004961320151128751 0.4401711242361854 0.0038956415847491597 0.4491920344619366 
91.99999999999692 0.00485458160427532 0.4458028701594921 0.003837262769173281 0.45466384741934873 
92.99999999999692 0.004677962105463809 0.4552086759185259 0.0037397923812047284 0.46380428585186456 
93.99999999999689 0.004433673906089471 0.46841091802844137 0.0036031472068763547 0.47663796988963414 
94.99999999999689 0.004125381609451467 0.4854268162694723 0.0034275541616607124 0.49318615408767685 
95.99999999999689 0.0037587116915479514 0.5062539742397129 0.003213874487703427 0.5134530831807231 
96.99999999999686 0.003341813433441587 0.5308514186635976 0.002963987501851041 0.5374079504810344 
97.99999999999686 0.002885882734897614 0.5591160977546134 0.0026812002315013046 0.5649622959929895 
98.99999999999685 0.0024055253864403853 0.5908550611735814 0.002370634081481192 0.5959428936323147 
99.99999999999685 0.0019188000491662776 0.6257539717937678 0.0020395231060505235 0.6300605521519006 
100.99999999999682 0.0014467518103128435 0.6633432139670332 0.0016973435118136132 0.6668758253407259 
101.99999999999682 0.0010122388564246178 0.7029636684554008 0.0013556853425993282 0.7057634167931096 
102.99999999999679 0.0006378884684996795 0.7437351960268503 0.0010277810718473158 0.7458780755892248 
103.99999999999679 0.0003431220864011569 0.7845319429982246 0.0007276290761307307 0.7861259795990446 
104.99999999999679 0.00014039566080793376 0.8239696301507546 0.00046869912534074635 0.8251469096500427 
105.99999999999676 3.1144122663031796e-05 0.8604108233667392 0.00026228563673460597 0.8613137789691295 
106.99999999999676 2.4213856764809757e-06 0.8919945552505382 0.000115680020349881 0.8927570643408419 
107.99999999999673 2.5889125303978567e-05 0.916696264025939 3.0454061549179778e-05 0.9174220672452021 
108.99999999999673 6.158238221319857e-05 0.9324225132087387 1.2577996780240125e-06 0.9331663177777916 
109.99999999999672 6.965103164094494e-05 0.9371420704382162 1.5600863547304722e-05 0.93790238431207 
110.99999999999672 3.383184940256987e-05 0.9290505061765951 5.50596253098373e-05 0.9297874588324393 
111.99999999999669 4.2565658006846355e-07 0.9067596142585671 9.818807180917803e-05 0.907455075812321 
112.99999999999669 0.00013561683637071072 0.8694961024115665 0.0001250787616909201 0.8702761864849654 
113.99999999999669 0.0008016059449880067 0.8172870378965228 0.00012303053633922387 0.8186269727427455 
114.99999999999666 0.002647812345372045 0.7511038046078615 9.220086071473117e-05 0.7541302410227583 
115.99999999999666 0.0067071530414711845 0.6729335357477401 4.959589277537387e-05 0.6798276442487265 
116.99999999999663 0.01447938922331791 0.5857489398146335 2.9491498014996073e-05 0.6002336359359758 
117.99999999999663 0.027974750318242786 0.49335563416578565 7.862381606832645e-05 0.5212217043365605 
118.99999999999662 0.04968343102731322 0.4001111746625961 0.00024543192821886565 0.44970183499119615 
119.9999999999966 0.08243303317059937 0.31053111552998736 0.0005643157329621605 0.39306746927203573 
120.9999999999966 0.12910024831387729 0.2288219669255957 0.0010380592190774131 0.3584212142729684 
121.99999999999659 0.1921587434672094 0.158404204963019 0.0016236954093549324 0.351629712630172 
122.99999999999658 0.27307484975212354 0.10150444957286393 0.002228286014916564 0.37630497895840764 
123.99999999999656 0.3716060090385351 0.058898232383596864 0.0027203839894699173 0.43285459101230567 
124.99999999999656 0.485109262268197 0.029868676754353667 0.002959633603914881 0.5177761667703065 
125.99999999999653 0.6080179326661058 0.012410818672814865 0.0028410731226388066 0.6233810488970606 
126.99999999999653 0.7316780664133297 0.0036605213629118875 0.0023434254891223716 0.738107515002177 
127.99999999999653 0.8447328383852845 0.00047125125861724676 0.0015644363014626912 0.847518509038195 
128.9999999999965 0.934185293390019 1.6294354633476333e-05 0.0007243960669597964 0.9359732520159966 
129.9999999999965 0.9871485440992983 0.0002743146052125623 0.00012430411266401814 0.9888261513329739 
130.99999999999648 0.9931157537085935 0.00027436662530125013 5.8717454527278825e-05 0.9948609803210531 
131.99999999999648 0.9463805818139239 3.474843482365157e-05 0.0007027571879195632 0.9485438577049473 
132.99999999999645 0.8480661619490648 0.000217159115999682 0.0020115655667493565 0.8516114323984848 
133.99999999999645 0.7071456298308022 0.0016091717646419589 0.003679463105935179 0.7135359585717306 
134.99999999999642 0.5399240282736393 0.004612398433181015 0.00519647530498636 0.5505507633701684 
135.99999999999642 0.3677336038817794 0.008922575261067454 0.00600855354499138 0.3831800169915927 
136.99999999999642 0.21304806649926722 0.013528521863370061 0.005741289872586415 0.2325656303004025 
137.9999999999964 0.0947492960251949 0.017041844926964526 0.0044027295147257605 0.11625412200271414 
138.9999999999964 0.02372041617395229 0.018236323172918685 0.0024629186731998263 0.04439703932718576 
139.9999999999964 0.00010470420775705088 0.016578009124290083 0.0007359539095694124 0.017414820390319826 
140.99999999999636 0.013314335557654242 0.012511552647802113 6.725841656717656e-05 0.025979358155085328 
141.99999999999636 0.04516779775512793 0.0073538853790256365 0.000931036696395699 0.05365136408215666 
142.99999999999636 0.07552322227826017 0.0028086365450324773 0.0031228126641698398 0.08173641026333958 
143.99999999999633 0.08877062819378186 0.00028865249762394696 0.005736059426181827 0.09509443258268523 
144.99999999999633 0.07895435347141451 0.0003387511646431203 0.007510294709646298 0.08704699709140827 
145.99999999999633 0.05146548186153209 0.002426803621229819 0.007452581538155035 0.06148599684928914 
146.9999999999963 0.020289577834851285 0.005214649846407559 0.005446591875434462 0.030991611253982147 
147.9999999999963 0.0014802848825353253 0.007194861672589295 0.0024871504594785165 0.011156061110240699 
148.99999999999628 0.00526814317359979 0.0073932719656265985 0.00030015008489194493 0.012989974839678585 
149.99999999999628 0.030244333152292472 0.005791855229419104 0.00042038449280801135 0.03658934539970818 
150.99999999999625 0.0627523726888113 0.003259399264878467 0.0031689151517745673 0.06943540378366682 
151.99999999999625 0.0828149008528051 0.0010316843193900267 0.00717503322733954 0.09134544995408332 
152.99999999999625 0.07511834710479207 2.711769834581774e-05 0.009930360596525356 0.08536526713300857 
153.99999999999622 0.04086187061074307 0.0003785469455178057 0.00931872181591272 0.050718553813624494 
154.99999999999622 0.00493474548929456 0.0014416761955280616 0.005364307546380596 0.011760569331125377 
155.9999999999962 0.013828015232380789 0.0022619743786217515 0.0010090562691864745 0.017118789459658182 
156.9999999999962 0.12292493038558176 0.002203945088247233 0.0009750310496991001 0.12642192795690532 
157.99999999999616 0.37628201351814944 0.0013420048754926588 0.008785665165672727 0.3874172416496837 
158.99999999999616 0.7858734820169224 0.00035924816918326077 0.023408590496437134 0.8116875940353591 
159.99999999999616 1.318676838998219 2.1229420100273958e-05 0.03792442069414126 1.3598511999931708 
160.99999999999613 1.8979480932089232 0.0005864460170641919 0.04229018102389909 1.9450451767286376 
161.99999999999613 2.4200517868768956 0.001581356412791484 0.030372665955467844 2.456659471621846 
162.9999999999961 2.7821619290959494 0.00213869901769681 0.008635764115621461 2.7971908923738944 
163.9999999999961 2.9115822161328646 0.0017040750034084708 0.0016680202496421 2.9179092861065112 
164.9999999999961 2.7864090660276486 0.0006180021559749173 0.049752230527200465 2.837721437965178 
165.99999999999608 2.4403559156675314 0.000102996190796642 0.19664150709861622 2.635719756893374 
166.99999999999608 1.9505270351325665 0.0015522105756783679 0.470720614606849 2.4192885910662256 
167.99999999999608 1.4132401940338624 0.005510278604018047 0.8673735564785091 2.281121131429146 
168.99999999999605 0.9169967144693397 0.011022836713618114 1.3418070964593505 2.2642294283317006 
169.99999999999605 0.5218421161731758 0.015878908527745504 1.8181951548406001 2.3506288596046057 
170.99999999999602 0.2508909913101551 0.017731101122798174 2.2137175797335855 2.4780484710515425 
171.99999999999602 0.09451564228704509 0.015480983775019492 2.4682538212909635 2.575297063275445 
172.99999999999602 0.023038915539668862 0.010066367494376576 2.566448927850989 2.59793480933094 
173.99999999999602 0.0015763044722884112 0.004089775074064785 2.541379591861488 2.546511853082714 
174.99999999999596 0.0014294856232010301 0.0004283398548166632 2.4575047450057435 2.4595666264969434 
175.99999999999596 0.005236637029966692 0.0006255293083233277 2.380901365011841 2.3873852484110936 
176.99999999999596 0.006284652642907822 0.004042368954725843 2.3514059801513496 2.3625472121895084 
177.99999999999596 0.004507661021675064 0.008298137179206988 2.370308920025646 2.3839934716503337 
178.99999999999596 0.0020998113141495567 0.01072871464894808 2.4088763275910337 2.422577618837103 


==> figures/mimo_beta/beampattern15.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0012328219290963546 0.0029175780259017383 2.446461167309785 2.4505520193791877 
-179.0 7.392776322039468e-05 0.0017892632274919451 2.456364327281863 2.4581855277525286 
-178.0 0.002301363359899742 0.000558653659875387 2.4454282464530923 2.4483057582570855 
-177.00000000000006 0.00582516599889996 0.0002403863303768088 2.426136104593913 2.432283831402274 
-176.00000000000006 0.008053796825635813 0.0011994353765958027 2.418082589414187 2.4274625199979667 
-175.00000000000006 0.007629201298943195 0.002861038251401149 2.4320008506193433 2.44263130110175 
-174.00000000000006 0.005049708808247099 0.004111080339952153 2.4601585621407462 2.4694396415463165 
-173.00000000000006 0.002032082980202005 0.004099180439602219 2.4799687371096772 2.486166948961277 
-172.0000000000001 0.00023631721603974728 0.002867349952398548 2.469086041307382 2.472172448781412 
-171.0000000000001 0.0002489754508715235 0.0013497375504333714 2.4226359304511433 2.424112794745139 
-170.0000000000001 0.0014147704169960047 0.0007333805208837974 2.361243233763431 2.363167525221672 
-169.0000000000001 0.0024891638732169948 0.0016207486569178324 2.323466914552555 2.3272864040941723 
-168.00000000000014 0.0025738221394338225 0.0035770316302081535 2.3452553915098364 2.351116349418311 
-167.00000000000017 0.0016910716080483549 0.0053830586221505295 2.43687986705539 2.4437472058704075 
-166.00000000000017 0.0006666517756141497 0.005833334923115467 2.569967760602967 2.576415455464592 
-165.00000000000017 0.00047458841593505573 0.004548824732120272 2.682516157897654 2.687675827349022 
-164.00000000000017 0.0015288334026338495 0.0022632223939393348 2.7007480831557107 2.704847928726772 
-163.0000000000002 0.0033922763028976237 0.00038961612985391307 2.568245924455518 2.572444345038037 
-162.0000000000002 0.005061787150016319 0.00014374244018958414 2.2692891088055425 2.2749334132390384 
-161.00000000000023 0.005606619445347921 0.001781629540009422 1.8362677528785607 1.8440360690542197 
-160.00000000000023 0.0047332809184742275 0.004428476696429617 1.3385902057586705 1.348022145614146 
-159.00000000000023 0.002931665832739245 0.006597087534164369 0.8586755297982981 0.8683535513157381 
-158.00000000000026 0.0011444160955608271 0.007067828606137821 0.4655432585249523 0.4738074790989876 
-157.00000000000026 0.00019631326816548685 0.0055937455624562515 0.19630255927427823 0.20208903918083054 
-156.00000000000026 0.00034292952929387155 0.003019663314097312 0.051268402781707224 0.05461264718369315 
-155.00000000000028 0.0011927406672641548 0.0007680342617380288 0.0021549615981850713 0.004108744686717419 
-154.00000000000028 0.002012121160681109 1.5668062249404568e-05 0.007818440628075496 0.009857760726492554 
-153.0000000000003 0.002198212112462012 0.0010460628961698043 0.030235849595319466 0.0335027808274132 
-152.0000000000003 0.001629235473394557 0.0031342824955912147 0.04493826570616266 0.049722595113485396 
-151.0000000000003 0.0007016199075904355 0.0050002626567719225 0.04362130024049762 0.0493322201140969 
-150.00000000000034 6.068685932183813e-05 0.005548382605829918 0.030228913335949688 0.03583306117585636 
-149.00000000000034 0.00020370035054789376 0.00447230313746934 0.013956423318495309 0.018618932152287774 
-148.00000000000037 0.001188133436455025 0.0024046497423110143 0.0028195616468498687 0.006399527375591112 
-147.00000000000037 0.002598749227498566 0.0005552718280726927 0.0001212084089721802 0.0032714555741887737 
-146.0000000000004 0.003773698618206143 5.4353518994964016e-05 0.004272636280224193 0.008109946820741738 
-145.0000000000004 0.004152961344683723 0.0013548721548071708 0.010921443783854264 0.016450143183003606 
-144.00000000000043 0.00356141211230646 0.003995351292389834 0.015716517689716943 0.02330024489139877 
-143.00000000000043 0.0022887384121496857 0.006824779062899707 0.016296748277513692 0.025436414231899577 
-142.00000000000043 0.0009412163372911254 0.008559916455588878 0.012854979933037976 0.02237586830159888 
-141.00000000000045 0.00015231230010382765 0.008395952450443965 0.007430884519920775 0.0159900563217296 
-140.00000000000045 0.0002966483207314715 0.006385822630201636 0.0025823024763088225 0.009267900106426315 
-139.00000000000048 0.0013356745427273997 0.0034279588705206894 0.00016222605789851046 0.004924960321067386 
-138.00000000000048 0.002851434666501038 0.000885922424415105 0.0006827994531346106 0.004420113231251431 
-137.00000000000048 0.004237440139635918 1.8928356804434552e-05 0.0033763754791043903 0.007637904937299618 
-136.0000000000005 0.004953244614743003 0.0014669312590673692 0.006754451783180257 0.013187552232400363 
-135.0000000000005 0.004734373622332384 0.004992477692873619 0.009322883332970438 0.01907061743567464 
-134.0000000000005 0.003680281095359613 0.009564578129179416 0.010142323518955033 0.023413992031691814 
-133.00000000000054 0.002199814927707782 0.01373340653469043 0.00906314500797117 0.02502554499434873 
-132.00000000000054 0.0008495991436567169 0.016143224309657336 0.006628425696731465 0.023648723577092013 
-131.00000000000054 0.00013465448538713001 0.015996765471080743 0.003758914797991524 0.019912558729054366 
-130.00000000000057 0.00034397238846788097 0.013319446419395479 0.0013797648184744541 0.015057978527911728 
-129.00000000000057 0.0014711813302390687 0.008953213966231945 0.000126345070848919 0.010557774737315265 
-128.00000000000057 0.0032348463210665856 0.004302890930436835 0.00020406647739265184 0.007742645186699038 
-127.0000000000006 0.005179012202894231 0.000930483946620519 0.0014080544348731984 0.007515315165090399 
-126.0000000000006 0.006813170039185729 0.00012592259785337433 0.0032575150750645274 0.01019530665314552 
-125.00000000000063 0.007746086944914638 0.002573229087018167 0.005177521266905754 0.015500569882492935 
-124.00000000000063 0.00777771347732336 0.008189810533991253 0.0066656098698867836 0.02264529127315804 
-123.00000000000065 0.006931466609624125 0.016161162554955498 0.007402181060988478 0.030517439405146354 
-122.00000000000065 0.005428383692888708 0.02514163709908786 0.007290446363839821 0.03789390199875503 
-121.00000000000068 0.0036192559709070714 0.0335568530735793 0.006434225331624618 0.043653143326711635 
-120.00000000000068 0.0018979835683283687 0.039930222539558115 0.005075295154133201 0.04695274051763382 
-119.00000000000068 0.0006190155240150885 0.04316337593294408 0.0035156125799705013 0.04734971361142482 
-118.0000000000007 3.586794748762282e-05 0.04272172320128196 0.0020458512265491987 0.044853288311355925 
-117.00000000000071 0.00026926018116757433 0.03870386217026451 0.000893843798781515 0.03991091929309173 
-116.00000000000072 0.0013051193450360364 0.03179959272390458 0.00019800018410031002 0.03333766139071974 
-115.00000000000072 0.003016486809042936 0.023160743438620183 3.8821865620972445e-06 0.026205332547624048 
-114.00000000000075 0.005200056712331274 0.014219525291856692 0.0002779089574309774 0.019710919090766436 
-113.00000000000075 0.00761758545987087 0.006490888881548105 0.0009306609379039468 0.015043440111219716 
-112.00000000000078 0.01003401569897745 0.0013903099031671317 0.0018428172195748976 0.013265603720108076 
-111.00000000000078 0.012246897509267284 8.929619116328299e-05 0.0028885327956933763 0.015221959485942377 
-110.00000000000078 0.014104661202799261 0.0034204219634023174 0.003953228658353268 0.021479892386246733 
-109.00000000000081 0.015513840716284222 0.011834021585276331 0.004944742979440349 0.03230464100846977 
-108.00000000000081 0.01643710962259754 0.025401187363778954 0.005798256383733885 0.04766525527711282 
-107.00000000000082 0.01688489438004431 0.043852984433367256 0.006476269098378939 0.06726543982355389 
-106.00000000000084 0.01690348802064163 0.066643748589502 0.006965238841973608 0.09059166900111999 
-105.00000000000085 0.01656222055540161 0.09302648111171907 0.007270430110689416 0.11697068223015121 
-104.00000000000085 0.015941590109632378 0.12213001723080127 0.0074102387854915455 0.14562919323242074 
-103.00000000000087 0.015123528289031263 0.15303012859713838 0.007410878964848243 0.17575002514314284 
-102.00000000000088 0.014184311295500157 0.18480943657191307 0.0073019498927703545 0.20652057160747675 
-101.00000000000088 0.013190116511214538 0.2166035357918498 0.0071130963381730436 0.2371711929059583 
-100.00000000000091 0.01219488889432011 0.24763280023806203 0.006871757876757299 0.2670026779209013 
-99.00000000000091 0.01124000987877121 0.27722085931078433 0.00660186963844776 0.2954031152416964 
-98.00000000000094 0.010355219115204312 0.30480169238427585 0.006323314429406476 0.3218553738688196 
-97.00000000000094 0.009560284489837584 0.3299177705327161 0.006051914009442313 0.3459369078522481 
-96.00000000000094 0.008867009044835616 0.3522117816638849 0.00579976652380199 0.3673138194180807 
-95.00000000000097 0.00828127323203291 0.3714143255468071 0.005575771908148664 0.38573110997252275 
-94.00000000000097 0.007804915650335312 0.387329662918194 0.0053862261948271805 0.40100088965393255 
-93.00000000000098 0.007437342523386167 0.39982123247075446 0.005235401966152262 0.4129900687911197 
-92.000000000001 0.007176820488798363 0.4087982719335228 0.005126062075059534 0.42160877082872117 
-91.00000000000101 0.007021448704920917 0.4142045327950909 0.0050598759881528635 0.42680042290449377 
-90.00000000000101 0.006969827758480599 0.4160097811337966 0.005037723063929157 0.42853421926130963 
-89.00000000000104 0.00702144870492112 0.4142045327950986 0.0050598759881526284 0.4268004229045008 
-88.00000000000104 0.0071768204887979635 0.408798271933537 0.005126062075059537 0.42160877082873527 
-87.00000000000104 0.007437342523385653 0.3998212324707772 0.005235401966151784 0.41299006879114175 
-86.00000000000107 0.00780491565033437 0.38732966291822296 0.00538622619482723 0.40100088965396113 
-85.00000000000107 0.00828127323203195 0.37141432554684417 0.005575771908148034 0.3857311099725565 
-84.0000000000011 0.008867009044834303 0.3522117816639259 0.005799766523801202 0.36731381941811975 
-83.0000000000011 0.00956028448983625 0.32991777053276317 0.006051914009441669 0.3459369078522927 
-82.00000000000111 0.010355219115202777 0.3048016923843304 0.006323314429406003 0.3218553738688712 
-81.00000000000112 0.011240009878769363 0.2772208593108428 0.006601869638447251 0.29540311524175084 
-80.00000000000114 0.012194888894318088 0.24763280023812356 0.006871757876756634 0.26700267792096005 
-79.00000000000114 0.013190116511212338 0.21660353579191421 0.007113096338172442 0.23717119290601987 
-78.00000000000115 0.014184311295497963 0.18480943657197735 0.007301949892770236 0.20652057160753945 
-77.00000000000117 0.015123528289028998 0.15303012859720233 0.007410878964848035 0.1757500251432036 
-76.00000000000117 0.015941590109630723 0.12213001723086316 0.0074102387854920885 0.14562919323248144 
-75.00000000000118 0.01656222055540043 0.09302648111177626 0.0072704301106899455 0.11697068223020839 
-74.0000000000012 0.01690348802064082 0.06664374858955256 0.0069652388419743794 0.09059166900117088 
-73.00000000000121 0.016884894380044972 0.043852984433409285 0.006476269098379848 0.06726543982359813 
-72.00000000000122 0.016437109622598707 0.025401187363811813 0.005798256383735175 0.047665255277148155 
-71.00000000000124 0.015513840716286286 0.011834021585298662 0.004944742979442087 0.032304641008495984 
-70.00000000000125 0.014104661202802685 0.0034204219634141205 0.003953228658355333 0.021479892386264157 
-69.00000000000126 0.01224689750927142 8.929619116513265e-05 0.002888532795695437 0.015221959485950502 
-68.00000000000126 0.010034015698981892 0.0013903099031603106 0.0018428172195770428 0.013265603720107726 
-67.00000000000128 0.007617585459876306 0.006490888881534638 0.0009306609379056024 0.015043440111213486 
-66.0000000000013 0.005200056712336034 0.014219525291839242 0.00027790895743200656 0.019710919090754793 
-65.0000000000013 0.003016486809046907 0.0231607434386019 3.882186562199477e-06 0.02620533254760971 
-64.00000000000131 0.0013051193450388584 0.031799592723888326 0.00019800018409941195 0.03333766139070547 
-63.00000000000132 0.00026926018116891137 0.038703862170253005 0.0008938437987797127 0.0399109192930796 
-62.000000000001336 3.5867947487248335e-05 0.042721723201277255 0.0020458512265463173 0.044853288311347723 
-61.00000000000135 0.0006190155240131627 0.04316337593294688 0.0035156125799675145 0.04734971361142268 
-60.00000000000135 0.0018979835683251717 0.03993022253956826 0.00507529515413016 0.04695274051763782 
-59.000000000001364 0.0036192559709035733 0.033556853073594566 0.006434225331622393 0.04365314332672104 
-58.00000000000138 0.005428383692885203 0.025141637099105923 0.0072904463638388374 0.03789390199876844 
-57.00000000000139 0.006931466609621636 0.016161162554973265 0.007402181060989392 0.030517439405162584 
-56.0000000000014 0.007777713477322452 0.008189810534005533 0.006665609869889177 0.02264529127317387 
-55.000000000001414 0.007746086944915461 0.0025732290870264696 0.005177521266909197 0.015500569882505352 
-54.00000000000143 0.006813170039188474 0.00012592259785491837 0.0032575150750684258 0.010195306653153682 
-53.00000000000144 0.005179012202898042 0.000930483946615945 0.00140805443487648 0.007515315165092871 
-52.00000000000145 0.003234846321070552 0.004302890930428253 0.00020406647739407542 0.007742645186695904 
-51.00000000000146 0.0014711813302421492 0.008953213966222201 0.00012634507084771044 0.010557774737307254 
-50.00000000000147 0.0003439723884692849 0.013319446419388084 0.0013797648184706091 0.01505797852790188 
-49.00000000000148 0.00013465448538655476 0.015996765471077572 0.003758914797985814 0.019912558729044943 
-48.00000000000149 0.0008495991436544715 0.016143224309659813 0.006628425696725853 0.023648723577086434 
-47.000000000001506 0.0021998149277047494 0.013733406534697647 0.009063145007967451 0.0250255449943493 
-46.00000000000152 0.0036802810953569924 0.009564578129188865 0.010142323518954563 0.023413992031698163 
-45.00000000000153 0.004734373622331022 0.004992477692882333 0.009322883332974014 0.01907061743568562 
-44.000000000001535 0.004953244614743413 0.0014669312590726861 0.0067544517831868356 0.01318755223241278 
-43.00000000000155 0.004237440139638106 1.8928356804946428e-05 0.0033763754791112655 0.007637904937309318 
-42.000000000001556 0.0028514346665041135 0.0008859224244112652 0.0006827994531383535 0.004420113231254418 
-41.00000000000157 0.0013356745427301506 0.00342795887051468 0.00016222605789668163 0.004924960321062305 
-40.000000000001585 0.00029664832073278495 0.006385822630196175 0.002582302476301077 0.009267900106414517 
-39.0000000000016 0.00015231230010311178 0.008395952450441599 0.007430884519909626 0.015990056321715407 
-38.000000000001606 0.0009412163372886922 0.008559916455590568 0.012854979933027961 0.02237586830158787 
-37.00000000000161 0.0022887384121467393 0.006824779062904735 0.016296748277510285 0.025436414231898217 
-36.00000000000163 0.0035614121123044135 0.003995351292395844 0.0157165176897226 0.023300244891408355 
-35.00000000000164 0.004152961344683504 0.0013548721548114714 0.01092144378386732 0.01645014318302061 
-34.00000000000165 0.0037736986182078562 5.43535189957713e-05 0.004272636280236833 0.00810994682075683 
-33.00000000000166 0.0025987492275014396 0.0005552718280700276 0.00012120840897484238 0.0032714555741917228 
-32.00000000000168 0.0011881334364576349 0.002404649742306635 0.00281956164683567 0.00639952737557513 
-31.000000000001688 0.0002037003505491052 0.004472303137465813 0.013956423318465477 0.018618932152255633 
-30.000000000001698 6.068685932122668e-05 0.005548382605829287 0.030228913335916305 0.03583306117582188 
-29.000000000001705 0.0007016199075886281 0.005000262656774641 0.043621300240479936 0.04933222011408011 
-28.00000000000172 0.0016292354733928485 0.003134282495595682 0.044938265706176525 0.04972259511350217 
-27.00000000000173 0.0021982121124615828 0.0010460628961733508 0.030235849595362487 0.033502780827459784 
-26.00000000000174 0.00201212116068228 1.5668062249773454e-05 0.007818440628114872 0.009857760726533448 
-25.00000000000175 0.0011927406672661075 0.0007680342617346997 0.002154961598155321 0.0041087446866862765 
-24.000000000001766 0.0003429295292951374 0.003019663314091985 0.051268402781523496 0.054612647183504656 
-23.000000000001776 0.00019631326816469308 0.005593745562451709 0.1963025592738635 0.20208903918041188 
-22.00000000000179 0.0011444160955578707 0.007067828606136681 0.4655432585242742 0.4738074790983067 
-21.000000000001798 0.0029316658327353095 0.006597087534167298 0.858675529797393 0.8683535513148322 
-20.00000000000181 0.004733280918471321 0.004428476696435004 1.3385902057576495 1.3480221456131258 
-19.000000000001823 0.0056066194453474015 0.0017816295400142237 1.836267752877592 1.8440360690532425 
-18.000000000001833 0.005061787150018708 0.00014374244019111677 2.2692891088047813 2.2749334132382635 
-17.000000000001844 0.0033922763029015845 0.00038961612985148305 2.5682459244550793 2.572444345037597 
-16.000000000001855 0.0015288334026371 0.002263222393934599 2.7007480831556068 2.704847928726669 
-15.000000000001867 0.00047458841593595003 0.004548824732116214 2.6825161578978114 2.6876758273491723 
-14.000000000001878 0.0006666517756126378 0.005833334923114545 2.569967760603241 2.5764154554648684 
-13.000000000001888 0.001691071608046039 0.005383058622153152 2.436879867055633 2.443747205870655 
-12.0000000000019 0.002573822139432817 0.003577031630212454 2.345255391509954 2.3511163494184304 
-11.000000000001913 0.0024891638732183357 0.0016207486569210432 2.3234669145525304 2.3272864040941523 
-10.000000000001922 0.0014147704169986605 0.0007333805208840376 2.361243233763315 2.36316752522157 
-9.000000000001934 0.00024897545087310314 0.001349737550430855 2.4226359304510248 2.4241127947450183 
-8.000000000001945 0.00023631721603796618 0.002867349952395335 2.469086041307322 2.4721724487813495 
-7.000000000001957 0.002032082980196698 0.00409918043960076 2.4799687371096906 2.486166948961283 
-6.000000000001967 0.005049708808240772 0.004111080339953579 2.460158562140802 2.469439641546371 
-5.000000000001979 0.007629201298939682 0.002861038251404489 2.432000850619393 2.4426313011017897 
-4.00000000000199 0.008053796825637796 0.0011994353765987932 2.4180825894141926 2.427462519997977 
-3.0000000000020015 0.005825165998906543 0.00024038633037749726 2.4261361045938785 2.432283831402247 
-2.000000000002013 0.0023013633599065085 0.0005586536598735393 2.4454282464530563 2.4483057582570527 
-1.0000000000020242 7.392776322189023e-05 0.0017892632274891733 2.456364327281862 2.4581855277525224 
-2.0355549961366507e-12 0.0012328219290902195 0.002917578025900262 2.4464611673098258 2.4505520193792183 
0.9999999999979531 0.005523989496877116 0.0030496645145563816 2.4216042597637872 2.4301732542504544 
1.9999999999979419 0.00981114788886375 0.002101985738773961 2.404259452919651 2.4162919889856664 
2.9999999999979305 0.009870819940481336 0.0009000480029540543 2.4184451937377127 2.4294686148830253 
3.999999999997919 0.004446330230251112 0.0005962306876151863 2.4698613258613733 2.475180971605787 
4.999999999997908 0.00013697283521310304 0.0018099670865511608 2.533363688606291 2.535359753436481 
5.999999999997897 0.014762693710479797 0.004105892486038095 2.556568154567822 2.574893199951796 
6.999999999997885 0.07685187021791447 0.006201711203679817 2.4796349646442195 2.561169052692833 
7.999999999997874 0.21999756877093982 0.00679071254162888 2.2622146364424194 2.4862359379596204 
8.999999999997863 0.472704038270976 0.005428616519424386 1.9042645289686182 2.378342518983644 
9.99999999999785 0.8463403645180931 0.0028762050067095476 1.4502868792267558 2.294410967716112 
10.999999999997842 1.3251622456745042 0.0006504274297726373 0.974788808663424 2.2949790359111675 
11.99999999999783 1.8624476697823384 6.934450454596209e-05 0.5558512344417643 2.4128636991855688 
12.999999999997817 2.3853972835933437 0.0014167918964402512 0.24887758128627757 2.6309280698096114 
13.999999999997806 2.8088622632946887 0.003772860650939549 0.07154891004766116 2.880605146689875 
14.999999999997796 3.0549462613445604 0.005615476519267717 0.004849244728391698 3.063188399415512 
15.999999999997783 3.0731248115665113 0.005795533777073611 0.007339916018215973 3.085288000267721 
16.999999999997772 2.854705962262092 0.004254754711471415 0.034565658825951855 2.893494626557696 
17.999999999997762 2.436725630987029 0.002035420110558418 0.05473758218433361 2.494011618642764 
18.99999999999775 1.8934911402974042 0.0005941037946510198 0.05524186304396794 1.950019914414963 
19.999999999997737 1.3179628778361392 0.0008708124579075598 0.03969908610928817 1.359150556542255 
20.999999999997726 0.7985694176854111 0.002703452808928087 0.019462268128377692 0.8211586780720667 
21.99999999999772 0.3985793063268444 0.00494237610621507 0.004859338114832153 0.4086049583625328 
22.999999999997705 0.14417537458052454 0.006175334104105068 0.000124890485481299 0.1505603674360389 
23.999999999997694 0.024243492206609957 0.00560343264451026 0.00314270699035855 0.03301142318091545 
24.99999999999768 0.0008024866170428457 0.0035340348770225515 0.00854458166485607 0.012897416457453565 
25.99999999999767 0.025529536073471405 0.0012048429769616687 0.011547982317009667 0.03831927616545578 
26.99999999999766 0.05624477984544515 5.814517198204573e-05 0.010344192417175074 0.06670425903428046 
27.999999999997648 0.0679729331448174 0.0008992576063847688 0.006223719763208541 0.07515982451156228 
28.999999999997634 0.05581071192796435 0.0034230563862842857 0.002009937732337097 0.061300635440571107 
29.999999999997627 0.030126800216534015 0.006366896757696244 7.88350651186477e-05 0.03661544563342269 
30.999999999997616 0.00728703667073086 0.008192240942423403 0.001109559409134846 0.01661813679974143 
31.999999999997602 0.00020834656770932577 0.007915321078568854 0.004035554449317204 0.012179621715074132 
32.99999999999759 0.012394550442446757 0.005644849443450603 0.006934073786310021 0.02499027320875638 
33.99999999999758 0.037194667075096756 0.0025572004392062906 0.008182078349472537 0.04795084450030111 
34.99999999999757 0.06175867012796122 0.00033775305510987027 0.0072354506291974225 0.06935073922531305 
35.999999999997556 0.07345006793602388 0.00037928060268295786 0.004725918289015714 0.07857699300735027 
36.99999999999754 0.06585957575112397 0.003128121368321764 0.001971604045996254 0.07098453695544177 
37.999999999997534 0.04209707141124561 0.007874028636505274 0.0002539251458891748 0.05025401909602323 
38.99999999999753 0.014335751568140006 0.013055074389839189 0.00024221923965282092 0.027664636484897996 
39.99999999999751 4.93664311277409e-05 0.016912734039690146 0.0017939227244515767 0.018786408903415604 
40.9999999999975 0.016475077755929792 0.01819261225397598 0.00413969385157746 0.03882943475685979 
41.999999999997485 0.07524033144948661 0.016593733184895505 0.0062941158234202516 0.09813179329030944 
42.99999999999748 0.1787983303928777 0.012802879088202115 0.007474391402714828 0.19904908740466618 
43.99999999999746 0.3195480573850143 0.008137895684596564 0.007357392698189577 0.3349754388632572 
44.999999999997456 0.48160614979683747 0.003980843894953752 0.006110910128046654 0.49157978125506097 
45.99999999999745 0.6444577745241754 0.001249028456482319 0.00423892932407429 0.6497725450158863 
46.999999999997435 0.7873298563109964 0.00011477888684304332 0.002341798592365548 0.7895580839165148 
47.99999999999742 0.8931389788460317 7.163141615256143e-05 0.000898182220802462 0.8938299932562455 
48.99999999999741 0.9511791454043285 0.0003076778145346061 0.0001399959880919703 0.9513066652691233 
49.9999999999974 0.9581761767637514 0.00023881934519582579 3.958011410280065e-05 0.9581059063176078 
50.999999999997385 0.9177877613392729 8.973422011367926e-06 0.0003841241367074189 0.9178196207447494 
51.99999999999738 0.8389565714137706 0.0007872500101076232 0.0008895442246939925 0.8402780575273474 
52.99999999999737 0.7336776810296599 0.004766156058242508 0.001306265992649853 0.7394212395071845 
53.99999999999736 0.6147294667669003 0.014859230160986047 0.001485562572797219 0.6307937401958431 
54.99999999999734 0.49378752311897994 0.03417986224404783 0.001396804677962512 0.5291544588002661 
55.99999999999733 0.3801570790658403 0.06543343340234958 0.001104242248463276 0.4465777026957568 
56.99999999999732 0.28017823068871706 0.11036418346601318 0.0007218858839906153 0.3912599625669236 
57.99999999999731 0.19721887054959886 0.16937128074245406 0.00036616834907203283 0.36708150039473236 
58.99999999999729 0.13208942641116897 0.24135892144453644 0.00012084543054576115 0.37383619774761 
59.99999999999728 0.08368966419947955 0.32382926373375315 2.0702425156866624e-05 0.407955291133388 
60.99999999999728 0.04971719885977892 0.413178793241694 5.331058126123721e-05 0.463514437122549 
61.999999999997264 0.027311697299565292 0.5051273184208406 0.0001732854142407586 0.5333216720702326 
62.99999999999725 0.013560879457884863 0.5951971673607981 0.00032176894005158215 0.6099225882922429 
63.99999999999724 0.00584165408364817 0.6791661594611117 0.0004446515611507561 0.6864130837408334 
64.99999999999723 0.0020049679429689866 0.7534362123895734 0.0005053026701383668 0.7570058457470901 
65.99999999999721 0.00043409097593951696 0.8152835680057969 0.0004901999851421136 0.8173446433026936 
66.9999999999972 1.4519999530480842e-05 0.8629807323483102 0.0004080323257014108 0.8645952831380406 
67.9999999999972 5.27466335259777e-05 0.8958001156165307 0.00028419643425737427 0.897362403666899 
68.99999999999719 0.00017456755300576668 0.9139228095853329 0.00015307216577780522 0.9154886399387161 
69.99999999999717 0.0002247327012118739 0.9182825399474757 5.0234171482726484e-05 0.9197901879826437 
70.99999999999716 0.00018093796438706702 0.9103754809008446 6.13210117756732e-06 0.911774029191789 
71.99999999999714 8.788923988311448e-05 0.8920629443381302 4.2024045415129884e-05 0.8933703671313333 
72.99999999999714 1.1966646379985183e-05 0.8653877780038496 0.00016828380417120443 0.8667017804287256 
73.99999999999713 1.3877806039383328e-05 0.8324182624810379 0.0003847321084712428 0.8338999320175161 
74.99999999999712 0.00013524632309433677 0.7951266241508862 0.0006823927384841378 0.7969723027510744 
75.9999999999971 0.0003948452679954395 0.755303754656254 0.0010460173560690276 0.7577155915440829 
76.9999999999971 0.0007906775514680022 0.7145076959631754 0.0014568003288783237 0.7176689584375306 
77.99999999999709 0.0013049366648133181 0.6740409341346323 0.0018948544007761521 0.6780987501199632 
78.99999999999707 0.001909779276987697 0.6349503507214194 0.002341187120929132 0.6400062197105205 
79.99999999999706 0.002572642438053839 0.5980435066092434 0.002779070294275305 0.604150532614433 
80.99999999999704 0.0032604670126940615 0.5639154523066576 0.003194811091254996 0.5710806157589635 
81.99999999999704 0.003942630165771533 0.5329811735423444 0.003578008358444074 0.5411708399083526 
82.99999999999702 0.004592663356372959 0.505509852791774 0.003921414835573127 0.5146569087554148 
83.99999999999702 0.005188974549572327 0.48165818492801743 0.0042205339620722026 0.49166953761708343 
84.999999999997 0.0057148434718611646 0.46150092134428705 0.004473068675755957 0.4722644806577006 
85.99999999999699 0.006157951577543507 0.44505757694654197 0.0046783181314566675 0.45644819783441426 
86.99999999999697 0.00650967115763802 0.4323148024603055 0.004836593661269918 0.4441989595652252 
87.99999999999697 0.006764289686078422 0.4232443101585085 0.004948702308586647 0.43548350183703316 
88.99999999999696 0.00691829775390595 0.4178164685322474 0.005015527524334563 0.4302695055927408 
89.99999999999694 0.006969827758480655 0.41600978113379805 0.00503772306392925 0.4285342192613111 
90.99999999999694 0.006918297753906499 0.4178164685322252 0.00501552752433487 0.4302695055927192 
91.99999999999692 0.0067642896860796685 0.42324431015846387 0.004948702308587157 0.43548350183698953 
92.99999999999692 0.0065096711576398646 0.4323148024602375 0.0048365936612707276 0.4441989595651626 
93.99999999999689 0.006157951577545546 0.44505757694645326 0.00467831813145794 0.4564481978343302 
94.99999999999689 0.005714843471864039 0.4615009213441742 0.004473068675757285 0.4722644806575912 
95.99999999999689 0.005188974549575682 0.4816581849278818 0.004220533962073903 0.49166953761695054 
96.99999999999686 0.004592663356376554 0.5055098527916158 0.0039214148355751766 0.5146569087552663 
97.99999999999686 0.003942630165775555 0.5329811735421667 0.003578008358446298 0.5411708399081773 
98.99999999999685 0.0032604670126982235 0.5639154523064591 0.003194811091257561 0.5710806157587734 
99.99999999999685 0.0025726424380578933 0.5980435066090253 0.002779070294278024 0.6041505326142228 
100.99999999999682 0.0019097792769915954 0.6349503507211867 0.0023411871209317856 0.6400062197102913 
101.99999999999682 0.0013049366648168062 0.674040934134388 0.0018948544007789281 0.678098750119724 
102.99999999999679 0.0007906775514708185 0.7145076959629265 0.001456800328880915 0.7176689584372874 
103.99999999999679 0.0003948452679974452 0.7553037546560072 0.0010460173560714293 0.7577155915438374 
104.99999999999679 0.00013524632309551193 0.7951266241506488 0.0006823927384861758 0.7969723027508485 
105.99999999999676 1.387780603973279e-05 0.8324182624808213 0.000384732108472793 0.833899932017305 
106.99999999999676 1.1966646379709084e-05 0.8653877780036653 0.0001682838041722484 0.8667017804285414 
107.99999999999673 8.788923988255452e-05 0.8920629443379903 4.202404541562747e-05 0.8933703671311927 
108.99999999999673 0.0001809379643865817 0.9103754809007624 6.132101177527717e-06 0.9117740291917071 
109.99999999999672 0.00022473270121187492 0.9182825399474622 5.02341714822627e-05 0.9197901879826318 
110.99999999999672 0.000174567553006367 0.9139228095854002 0.00015307216577707032 0.9154886399387822 
111.99999999999669 5.274663352672234e-05 0.8958001156166867 0.00028419643425653884 0.8973624036670543 
112.99999999999669 1.4519999529839848e-05 0.8629807323485567 0.00040803232570075647 0.8645952831382806 
113.99999999999669 0.00043409097593429186 0.8152835680061328 0.0004901999851418151 0.8173446433030278 
114.99999999999666 0.0020049679429538832 0.7534362123899916 0.0005053026701384991 0.757005845747492 
115.99999999999666 0.0058416540836146585 0.6791661594615991 0.0004446515611513273 0.6864130837412844 
116.99999999999663 0.013560879457821888 0.5951971673613347 0.0003217689400524634 0.6099225882927194 
117.99999999999663 0.027311697299457382 0.5051273184214026 0.0001732854142416432 0.5333216720706839 
118.99999999999662 0.04971719885960987 0.41317879324225276 5.331058126176432e-05 0.4635144371229306 
119.9999999999966 0.0836896641992309 0.3238292637342816 2.0702425156695097e-05 0.4079552911336726 
120.9999999999966 0.1320894264108239 0.24135892144501228 0.00012084543054471552 0.3738361977477426 
121.99999999999659 0.19721887054914655 0.16937128074285632 0.0003661683490701337 0.36708150039467446 
122.99999999999658 0.2801782306881541 0.11036418346633155 0.000721885883988316 0.3912599625666731 
123.99999999999656 0.3801570790651837 0.06543343340258095 0.0011042422484610365 0.44657770269533015 
124.99999999999656 0.493787523118255 0.034179862244199895 0.0013968046779611403 0.5291544587996936 
125.99999999999653 0.6147294667661551 0.01485923016107285 0.001485562572797497 0.6307937401951824 
126.99999999999653 0.73367768102896 0.004766156058282296 0.001306265992651929 0.7394212395065279 
127.99999999999653 0.8389565714131958 0.0007872500101194858 0.0008895442246969968 0.8402780575267802 
128.9999999999965 0.9177877613388984 8.973422011296114e-06 0.0003841241367102955 0.917819620744376 
129.9999999999965 0.9581761767636428 0.00023881934519427012 3.9580114103823263e-05 0.9581059063175044 
130.99999999999648 0.9511791454045272 0.00030767781453542095 0.00013999598808949091 0.951306665269321 
131.99999999999648 0.8931389788465401 7.163141615396816e-05 0.0008981822207956252 0.893829993256751 
132.99999999999645 0.7873298563117722 0.0001147788868402225 0.0023417985923550673 0.7895580839172747 
133.99999999999645 0.6444577745251306 0.0012490284564707767 0.004238929324062202 0.6497725450168157 
134.99999999999642 0.48160614979785094 0.003980843894932154 0.006110910128036585 0.49157978125603763 
135.99999999999642 0.3195480573859588 0.008137895684568354 0.007357392698184864 0.3349754388641727 
136.99999999999642 0.17879833039363824 0.01280287908817467 0.007474391402718303 0.19904908740539987 
137.9999999999964 0.07524033144998608 0.016593733184877942 0.006294115823430962 0.09813179329080239 
138.9999999999964 0.016475077756152118 0.01819261225397466 0.004139693851592178 0.03882943475709527 
139.9999999999964 4.936643111860448e-05 0.016912734039706702 0.0017939227244645334 0.018786408903435862 
140.99999999999636 0.014335751567992642 0.013055074389868453 0.00024221923965806402 0.027664636484785725 
141.99999999999636 0.04209707141107172 0.007874028636537496 0.00025392514588363027 0.050254019095876026 
142.99999999999636 0.0658595757510205 0.00312812136834589 0.001971604045981568 0.0709845369553475 
143.99999999999633 0.07345006793603884 0.00037928060269161614 0.004725918288998055 0.07857699300735586 
144.99999999999633 0.06175867012808291 0.00033775305510219976 0.007235450629185714 0.06935073922541488 
145.99999999999633 0.037194667075262054 0.0025572004391883085 0.008182078349473253 0.047950844500448876 
146.9999999999963 0.012394550442570979 0.005644849443432609 0.0069340737863239745 0.024990273208875962 
147.9999999999963 0.0002083465677269458 0.007915321078560359 0.004035554449336964 0.012179621715103126 
148.99999999999628 0.007287036670630313 0.008192240942428671 0.001109559409148756 0.01661813679966047 
149.99999999999628 0.030126800216368745 0.006366896757712287 7.883506511620545e-05 0.03661544563327088 
150.99999999999625 0.055810711927833 0.003423056386302549 0.0020099377323165722 0.06130063544043706 
151.99999999999625 0.06797293314481198 0.0008992576063959452 0.006223719763179852 0.07515982451153877 
152.99999999999625 0.05624477984558975 5.814517198081746e-05 0.010344192417156175 0.06670425903440598 
153.99999999999622 0.02552953607367643 0.0012048429769497546 0.011547982317015306 0.03831927616565433 
154.99999999999622 0.0008024866170958685 0.0035340348770075978 0.00854458166488532 0.01289741645752094 
155.9999999999962 0.024243492206219214 0.005603432644501297 0.003142706990390095 0.03301142318054701 
156.9999999999962 0.14417537457940852 0.006175334104107367 0.00012489048548068187 0.15056036743492113 
157.99999999999616 0.3985793063248384 0.004942376106226991 0.004859338114772402 0.40860495836046995 
158.99999999999616 0.7985694176825546 0.002703452808941989 0.019462268128263373 0.8211586780690897 
159.99999999999616 1.3179628778327106 0.0008708124579147675 0.03969908610916615 1.3591505565387243 
160.99999999999613 1.8934911402938879 0.0005941037946470011 0.055241863043912216 1.9500199144113712 
161.99999999999613 2.436725630984 0.0020354201105458334 0.054737582184400106 2.494011618639823 
162.9999999999961 2.8547059622600885 0.004254754711458443 0.034565658826119845 2.893494626555828 
163.9999999999961 3.0731248115658847 0.005795533777068858 0.007339916018348045 3.08528800026719 
164.9999999999961 3.0549462613453993 0.005615476519274597 0.004849244728243146 3.063188399416276 
165.99999999999608 2.808862263296805 0.0037728606509539447 0.07154891004695 2.8806051466912828 
166.99999999999608 2.3853972835963244 0.0014167918964529975 0.2488775812847998 2.630928069811141 
167.99999999999608 1.862447669785664 6.934450454868151e-05 0.5558512344395063 2.412863699186598 
168.99999999999605 1.3251622456776737 0.0006504274297631215 0.9747888086606177 2.294979035911522 
169.99999999999605 0.8463403645207309 0.0028762050066933054 1.450286879223832 2.2944109677158253 
170.99999999999602 0.4727040382728912 0.0054286165194110895 1.9042645289660713 2.3783425189829472 
171.99999999999602 0.21999756877212695 0.006790712541626341 2.262214636440637 2.4862359379590284 
172.99999999999602 0.07685187021850783 0.00620171120368907 2.4796349646433433 2.561169052692574 
173.99999999999602 0.014762693710680981 0.004105892486053057 2.5565681545677155 2.5748931999519233 
174.99999999999596 0.00013697283522041566 0.0018099670865628868 2.533363688606619 2.535359753436834 
175.99999999999596 0.004446330230209305 0.0005962306876178343 2.469861325861767 2.475180971606129 
176.99999999999596 0.009870819940463169 0.0009000480029483826 2.418445193737922 2.4294686148832065 
177.99999999999596 0.009811147888880831 0.0021019857387662064 2.404259452919621 2.416291988985651 
178.99999999999596 0.0055239894969077155 0.0030496645145534572 2.4216042597636305 2.4301732542503296 


==> figures/mimo_beta/beampattern16.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.030357030921257206 0.00520580719529907 2.3244063058003346 2.360058116126513 
-179.0 0.020776771471408696 0.003934167215372098 2.3042429243621982 2.3291508178011466 
-178.0 0.00898653900667551 0.001644197630320767 2.3287901048079163 2.3395995632763342 
-177.00000000000006 0.0016997899552801282 0.0001380876717443946 2.3871083468878704 2.388982347326069 
-176.00000000000006 0.0007375259998275435 0.0006112720526049468 2.4577650564173923 2.458923581960694 
-175.00000000000006 0.003458641535810968 0.002842558241865761 2.5143105295552157 2.5201738796534983 
-174.00000000000006 0.005846756818877511 0.005402434789906099 2.533004737932987 2.5436178408106183 
-173.00000000000006 0.005590514965556278 0.00667027941781544 2.501785439398297 2.513325811481135 
-172.0000000000001 0.0031773195257232254 0.0059227417802496796 2.427494681511767 2.4359464568448366 
-171.0000000000001 0.0007687952536779567 0.0037559376646489244 2.3373244441544156 2.341433915967889 
-170.0000000000001 0.00014370981241888512 0.0016002887078438428 2.271676366815509 2.2733561303621315 
-169.0000000000001 0.0013581678577878392 0.0007135270737459678 2.269181054974405 2.2715728934620616 
-168.00000000000014 0.002961056110570605 0.001363953406906491 2.348896545945728 2.353855681961147 
-167.00000000000017 0.003361101028459871 0.002741745621836978 2.4972951786218975 2.5041864625567514 
-166.00000000000017 0.002176737787947126 0.0036106579599000624 2.6667520781529856 2.6732792334090045 
-165.00000000000017 0.0005578991355337764 0.0032117476256462284 2.787837005653527 2.792113204548609 
-164.00000000000017 0.0003120553366448995 0.001789067592330746 2.7916978887321253 2.79396097506607 
-163.0000000000002 0.0025317340515182522 0.0003964608425812619 2.634110090621751 2.6368450335854896 
-162.0000000000002 0.006718293867234437 0.00014507252851572903 2.311701021359859 2.3180981542554715 
-161.00000000000023 0.010991325281930153 0.0014184610482986565 1.8640030994718093 1.875811493929392 
-160.00000000000023 0.013210250045560383 0.0035827388326275947 1.3608418299448641 1.3770419002652448 
-159.00000000000023 0.01225167762501663 0.005374639492514534 0.880395604361526 0.8975440781690968 
-158.00000000000026 0.008639335777427789 0.0057039789467826845 0.4865020287649572 0.5005300380662736 
-157.00000000000026 0.0041849117986150755 0.004350091816448031 0.2132458710409632 0.22161856144172645 
-156.00000000000026 0.0009245640150315175 0.0021153559178358184 0.061166616508391565 0.06415077509203378 
-155.00000000000028 2.5252272199430057e-05 0.00035008448871571185 0.004505805552572942 0.004875144599024561 
-154.00000000000028 0.0012819393531830784 0.00014943181215342275 0.004977893519838196 0.0064077563181855115 
-153.0000000000003 0.003418485340715389 0.0017084617106792224 0.026037198535282007 0.03114410011214757 
-152.0000000000003 0.004926483377522229 0.004209108829001023 0.042700520921337186 0.051795891188353434 
-151.0000000000003 0.0049118092775055 0.006289027721607587 0.044724650495030466 0.0558764282662712 
-150.00000000000034 0.0034871851233648516 0.006809123282775419 0.03389077153494403 0.04414321675647888 
-149.00000000000034 0.001562579353863242 0.005483254903647569 0.018097810161631738 0.025114127782775494 
-148.00000000000037 0.0002330151803172507 0.003031243441493361 0.005387150126293657 0.008637669700814175 
-147.00000000000037 0.00015030287207011566 0.0007909053340829153 0.00013464192444621615 0.0010730061795783986 
-146.0000000000004 0.0012165726371328638 1.4107937954746983e-05 0.002148217557364161 0.0033794033858752888 
-145.0000000000004 0.0027177648987883837 0.0012225113963941598 0.008059640696186305 0.01199724886040633 
-144.00000000000043 0.0037682341844567507 0.003946009914728755 0.01368876356012238 0.021393910990771623 
-143.00000000000043 0.003795845158143112 0.006957010618241793 0.016083834875307797 0.02682155324122289 
-142.00000000000043 0.002814924659401929 0.008865821558768038 0.014474231902581482 0.02613676154076945 
-141.00000000000045 0.0013759187874329947 0.008780074845249432 0.010047951777106285 0.02018648682214563 
-140.00000000000045 0.0002545550415721207 0.006721660630305795 0.004972481354631549 0.011935151984163957 
-139.00000000000048 5.981746493339716e-05 0.0036254934750198143 0.0012640721533842452 0.00494127891156712 
-138.00000000000048 0.0009537432875017628 0.0009407377287253505 8.395472716662758e-08 0.0018915858715627277 
-137.00000000000048 0.0025986022246144128 2.3227314209259932e-05 0.0010954534165116795 0.0037176506382985705 
-136.0000000000005 0.0043297988117058876 0.0015795902431660098 0.003583922841351247 0.009494504116048887 
-135.0000000000005 0.005455043481603047 0.005381568654208524 0.0061680036059597355 0.017004158144495945 
-134.0000000000005 0.005540815449555422 0.01034517475165834 0.007764980848507003 0.02364709492777577 
-133.00000000000054 0.00457182362069012 0.014923311750070754 0.007851316313422781 0.027338489745063893 
-132.00000000000054 0.002935856636795882 0.017650921224984982 0.006533302370446928 0.027108550279342926 
-131.00000000000054 0.0012603954417243037 0.01764360290965944 0.004387128171946118 0.02327752084482885 
-130.00000000000057 0.00017845975502058322 0.014886717812204292 0.0021787910511573533 0.01723032230534284 
-129.00000000000057 0.00011464774054200574 0.010238053100964888 0.0005847077834351778 0.010925759117440476 
-128.00000000000057 0.0011609388718624451 0.0051662101835577385 1.2196513430483016e-06 0.006320235518287484 
-127.0000000000006 0.0030704577690751243 0.0013246769374228376 0.0004794718198636986 0.004870609669769051 
-126.0000000000006 0.005354588995447498 9.74146911186275e-05 0.00177400295976489 0.007225705803127542 
-125.00000000000063 0.0074392205049502785 0.0022424589421532674 0.003462906280339694 0.013146568030476808 
-124.00000000000063 0.008826109368273431 0.007716686410467078 0.005088472113702296 0.021633454082513225 
-123.00000000000065 0.009213911913000613 0.015706360814972953 0.006275687437383762 0.031196051552954088 
-122.00000000000065 0.008553369190718285 0.02483333757007166 0.006803833387323476 0.040186503236214526 
-121.00000000000068 0.007033845073281671 0.03346951479468675 0.006625593761111957 0.047119439617667465 
-120.00000000000068 0.005016707068610204 0.040078047273858865 0.005842848779905262 0.05092222275840055 
-119.00000000000068 0.002940977071007666 0.043507374727275824 0.004656164991273169 0.05108392870435694 
-118.0000000000007 0.0012277690227436597 0.043186622360995554 0.0033061571998078544 0.04769636069646549 
-117.00000000000071 0.00020434440972542575 0.039199816465625203 0.0020213336247236146 0.04140001353422253 
-116.00000000000072 5.94310159641364e-05 0.03224374581885349 0.0009812220268534794 0.03326028599200457 
-115.00000000000072 0.0008319813024122248 0.023494732273642432 0.00029767300470199366 0.02460428530094412 
-114.00000000000075 0.0024281156501226417 0.014420591778448259 1.2647715947423553e-05 0.016847551929547445 
-113.00000000000075 0.004656716489286178 0.006575889297289727 0.00010809550892708212 0.011334864436768658 
-112.00000000000078 0.007273031354063923 0.0014132673540775327 0.0005226351509700107 0.00921195590402889 
-111.00000000000078 0.010020988044092453 0.00013404421113714978 0.0011702127657177844 0.011337194235413994 
-110.00000000000078 0.01266768664562991 0.003590299495471677 0.001957136158061182 0.018235291997054922 
-109.00000000000081 0.015026705313518728 0.012240567371773044 0.002795352270313072 0.030089658363739245 
-108.00000000000081 0.016969681432297073 0.026153468849792527 0.0036111674180540564 0.04676638071756154 
-107.00000000000082 0.018427677189271754 0.04504872133966262 0.004349606564741992 0.06786097918355392 
-106.00000000000084 0.019384982741446732 0.06836287724460284 0.0049752117455052055 0.09275874289637044 
-105.00000000000085 0.019868345899612835 0.09532734269375506 0.005470332386240214 0.12070024672838825 
-104.00000000000085 0.01993436025821656 0.12504799412395978 0.005831952626581938 0.15084514995729414 
-103.00000000000087 0.019657142737465036 0.15657831744924125 0.006067934873736726 0.18232921816419312 
-102.00000000000088 0.019117707555591508 0.18898082860221224 0.006193323625368072 0.21431138344746775 
-101.00000000000088 0.018395758331855295 0.22137415333926 0.006227113816775147 0.24600935058045695 
-100.00000000000091 0.017564068214759594 0.2529652857383533 0.006189682497621359 0.2767236395204775 
-99.00000000000091 0.01668523630904208 0.28306810108381375 0.006100928714679571 0.30585097406674405 
-98.00000000000094 0.015810391900637592 0.3111101771138673 0.005979065843001446 0.3328885863031169 
-97.00000000000094 0.01497933617688448 0.3366304574544537 0.005839955966550537 0.35743134915500974 
-96.00000000000094 0.014221624726959665 0.3592703868563721 0.005696856020076241 0.3791637384728062 
-95.00000000000097 0.013558164259603976 0.3787609805113234 0.005560448616224518 0.3978485319148742 
-94.00000000000097 0.013002991621746252 0.39490796828027447 0.005439046751204984 0.413313941395248 
-93.00000000000098 0.012564999370819029 0.4075767665129422 0.00533888331604493 0.4254406057423416 
-92.000000000001 0.012249455818374631 0.4166786378159983 0.005264418470673181 0.43414958388319164 
-91.00000000000101 0.012059232015930007 0.4221590414687295 0.005218617574161762 0.4393922156123136 
-90.00000000000101 0.01199569239688288 0.4239888727950087 0.005203168283581739 0.4411424729863659 
-89.00000000000104 0.012059232015930208 0.4221590414687373 0.005218617574161659 0.43939221561232195 
-88.00000000000104 0.01224945581837413 0.41667863781601305 0.005264418470673232 0.43414958388320535 
-87.00000000000104 0.012564999370818366 0.40757676651296537 0.005338883316044348 0.4254406057423651 
-86.00000000000107 0.013002991621745123 0.3949079682803032 0.005439046751205256 0.4133139413952763 
-85.00000000000107 0.013558164259602901 0.378760980511361 0.005560448616223885 0.397848531914909 
-84.0000000000011 0.014221624726958192 0.3592703868564136 0.005696856020075744 0.37916373847284546 
-83.0000000000011 0.014979336176883056 0.33663045745450176 0.005839955966550106 0.3574313491550553 
-82.00000000000111 0.01581039190063605 0.3111101771139225 0.005979065843001231 0.33288858630317086 
-81.00000000000112 0.016685236309040348 0.28306810108387304 0.0061009287146793125 0.3058509740667986 
-80.00000000000114 0.01756406821475773 0.2529652857384161 0.006189682497620982 0.27672363952053836 
-79.00000000000114 0.01839575833185357 0.22137415333932575 0.006227113816774978 0.24600935058052048 
-78.00000000000115 0.01911770755558992 0.18898082860227766 0.006193323625368494 0.21431138344753112 
-77.00000000000117 0.019657142737463766 0.15657831744930645 0.006067934873736908 0.18232921816425673 
-76.00000000000117 0.019934360258215995 0.125047994124023 0.005831952626582989 0.15084514995735757 
-75.00000000000118 0.019868345899613164 0.09532734269381343 0.00547033238624109 0.12070024672844774 
-74.0000000000012 0.01938498274144781 0.06836287724465451 0.004975211745506255 0.09275874289642513 
-73.00000000000121 0.01842767718927437 0.04504872133970564 0.004349606564743077 0.06786097918360107 
-72.00000000000122 0.016969681432300328 0.026153468849826184 0.0036111674180553657 0.046766380717599594 
-71.00000000000124 0.015026705313522909 0.012240567371795909 0.002795352270314601 0.030089658363768146 
-70.00000000000125 0.01266768664563513 0.0035902994954838366 0.0019571361580628488 0.01823529199707407 
-69.00000000000126 0.010020988044098003 0.00013404421113914427 0.001170212765719152 0.011337194235423089 
-68.00000000000126 0.0072730313540691335 0.0014132673540706608 0.0005226351509711973 0.00921195590402842 
-67.00000000000128 0.004656716489291558 0.006575889297276097 0.00010809550892763548 0.011334864436760982 
-66.0000000000013 0.0024281156501265977 0.014420591778430573 1.2647715947234767e-05 0.016847551929533456 
-65.0000000000013 0.0008319813024146292 0.023494732273623975 0.000297673004701007 0.024604285300927294 
-64.00000000000131 5.943101596477692e-05 0.03224374581883702 0.0009812220268517332 0.033260285991986896 
-63.00000000000132 0.00020434440972415434 0.03919981646561366 0.002021333624721449 0.04140001353420722 
-62.000000000001336 0.0012277690227408202 0.04318662236099106 0.003306157199804909 0.04769636069645504 
-61.00000000000135 0.0029409770710037003 0.04350737472727898 0.004656164991270798 0.05108392870435382 
-60.00000000000135 0.00501670706860583 0.04007804727386943 0.005842848779903227 0.050922222758404675 
-59.000000000001364 0.007033845073278263 0.03346951479470252 0.00662559376111092 0.04711943961767902 
-58.00000000000138 0.008553369190715874 0.024833337570090076 0.006803833387323801 0.040186503236231096 
-57.00000000000139 0.009213911913000375 0.015706360814990925 0.006275687437385708 0.031196051552973603 
-56.0000000000014 0.00882610936827539 0.007716686410481241 0.005088472113705218 0.021633454082532363 
-55.000000000001414 0.007439220504953774 0.0022424589421611097 0.003462906280343039 0.013146568030491489 
-54.00000000000143 0.005354588995452137 9.741469111942539e-05 0.00177400295976803 0.0072257058031360444 
-53.00000000000144 0.0030704577690795604 0.001324676937417333 0.00047947181986560664 0.004870609669769933 
-52.00000000000145 0.0011609388718655702 0.005166210183548229 1.2196513429811261e-06 0.006320235518280966 
-51.00000000000146 0.00011464774054303632 0.010238053100954408 0.0005847077834328475 0.010925759117428513 
-50.00000000000147 0.00017845975501933767 0.01488671781219652 0.002178791051153299 0.017230322305329712 
-49.00000000000148 0.0012603954417213347 0.017643602909656334 0.0043871281719413775 0.023277520844817996 
-48.00000000000149 0.002935856636792285 0.017650921224987955 0.006533302370443193 0.027108550279338547 
-47.000000000001506 0.004571823620687284 0.014923311750078732 0.007851316313421558 0.02733848974506759 
-46.00000000000152 0.005540815449554606 0.010345174751668648 0.0077649808485088295 0.023647094927787035 
-45.00000000000153 0.005455043481604353 0.005381568654217935 0.006168003605964486 0.017004158144511474 
-44.000000000001535 0.004329798811708866 0.0015795902431717233 0.0035839228413570364 0.009494504116063344 
-43.00000000000155 0.0025986022246180184 2.3227314209816114e-05 0.0010954534165157441 0.003717650638306821 
-42.000000000001556 0.0009537432875044846 0.0009407377287212853 8.395472720636068e-08 0.0018915858715614095 
-41.00000000000157 5.981746493413406e-05 0.003625493475013487 0.0012640721533791477 0.004941278911556405 
-40.000000000001585 0.000254555041570611 0.0067216606303001246 0.004972481354622021 0.011935151984147364 
-39.0000000000016 0.0013759187874301758 0.008780074845247093 0.010047951777095972 0.020186486822130548 
-38.000000000001606 0.0028149246593990877 0.008865821558770014 0.014474231902574684 0.026136761540761937 
-37.00000000000161 0.00379584515814195 0.006957010618247225 0.01608383487530853 0.026821553241227758 
-36.00000000000163 0.003768234184457908 0.0039460099147350545 0.013688763560131285 0.02139391099078807 
-35.00000000000164 0.00271776489879127 0.0012225113963984721 0.008059640696199426 0.011997248860426827 
-34.00000000000165 0.0012165726371357662 1.4107937955173822e-05 0.002148217557373669 0.0033794033858881643 
-33.00000000000166 0.00015030287207128216 0.000790905334079539 0.00013464192444368449 0.0010730061795736759 
-32.00000000000168 0.00023301518031573317 0.0030312434414881554 0.00538715012627477 0.008637669700788633 
-31.000000000001688 0.001562579353859612 0.005483254903643364 0.01809781016160057 0.02511412778273652 
-30.000000000001698 0.003487185123361054 0.006809123282774491 0.03389077153491389 0.0441432167564436 
-29.000000000001705 0.004911809277503835 0.006289027721610497 0.04472465049501944 0.05587642826626137 
-28.00000000000172 0.004926483377523896 0.004209108829006157 0.0427005209213572 0.05179589118838024 
-27.00000000000173 0.0034184853407195357 0.00170846171068375 0.026037198535326128 0.031144100112200677 
-26.00000000000174 0.0012819393531870713 0.00014943181215492017 0.004977893519870804 0.00640775631822366 
-25.00000000000175 2.5252272200087128e-05 0.0003500844887134666 0.004505805552529476 0.004875144598979586 
-24.000000000001766 0.0009245640150271152 0.002115355917831346 0.06116661650819199 0.0641507750918248 
-23.000000000001776 0.0041849117986066005 0.004350091816443976 0.21324587104053727 0.22161856144128977 
-22.00000000000179 0.008639335777418936 0.005703978946781529 0.4865020287642742 0.500530038065587 
-21.000000000001798 0.012251677625011689 0.005374639492516917 0.8803956043606214 0.897544078168199 
-20.00000000000181 0.013210250045561927 0.003582738832632047 1.3608418299438398 1.3770419002642293 
-19.000000000001823 0.010991325281937142 0.0014184610483025085 1.8640030994708205 1.87581149392841 
-18.000000000001833 0.006718293867243626 0.00014507252851681112 2.3117010213590583 2.3180981542546784 
-17.000000000001844 0.002531734051525191 0.00039646084257930674 2.634110090621255 2.6368450335850016 
-16.000000000001855 0.0003120553366467752 0.001789067592327457 2.791697888731978 2.7939609750659256 
-15.000000000001867 0.0005578991355312649 0.0032117476256441073 2.7878370056536754 2.792113204548746 
-14.000000000001878 0.0021767377879437226 0.003610657959900631 2.666752078153305 2.6732792334093114 
-13.000000000001888 0.0033611010284588924 0.0027417456218396617 2.497295178622241 2.5041864625571053 
-12.0000000000019 0.0029610561105729966 0.001363953406908955 2.348896545945972 2.3538556819613894 
-11.000000000001913 0.0013581678577913186 0.0007135270737458383 2.269181054974482 2.2715728934621406 
-10.000000000001922 0.00014370981241977962 0.0016002887078404569 2.271676366815428 2.273356130362045 
-9.000000000001934 0.0007687952536745315 0.0037559376646440256 2.337324444154243 2.341433915967706 
-8.000000000001945 0.003177319525717504 0.005922741780246309 2.4274946815115883 2.435946456844649 
-7.000000000001957 0.005590514965552966 0.006670279417815984 2.5017854393981844 2.5133258114810255 
-6.000000000001967 0.005846756818880002 0.005402434789910442 2.5330047379329774 2.543617840810611 
-5.000000000001979 0.003458641535817379 0.0028425582418712164 2.514310529555298 2.520173879653592 
-4.00000000000199 0.0007375259998306894 0.000611272052608017 2.4577650564175295 2.4589235819608324 
-3.0000000000020015 0.0016997899552720686 0.0001380876717431596 2.387108346888008 2.3889823473261984 
-2.000000000002013 0.00898653900665462 0.001644197630316326 2.328790104808006 2.339599563276418 
-1.0000000000020242 0.020776771471384146 0.003934167215367908 2.304242924362204 2.3291508178011258 
-2.0355549961366507e-12 0.030357030921245785 0.0052058071952985055 2.3244063058002475 2.360058116126419 
0.9999999999979531 0.02985682382382544 0.004373568631006499 2.3862445561002157 2.4203824557783413 
1.9999999999979419 0.017085373469315473 0.0019971088220547355 2.4711699081293554 2.4900171067391588 
2.9999999999979305 0.0019236015485038524 0.00011688504922978215 2.5462921672807393 2.5481467028009166 
3.999999999997919 0.008052665019760976 0.0010102226774974553 2.5699090364702926 2.5791765222480936 
4.999999999997908 0.06770101160994751 0.005626556153835288 2.5016105592515268 2.575956199119182 
5.999999999997897 0.2107323403819927 0.012729208764634369 2.3149854063383932 2.5406597543180895 
6.999999999997885 0.4527173027395514 0.01936175279369045 2.008576367299417 2.4842590591149576 
7.999999999997874 0.7875754628456618 0.022422452085622848 1.6101439794964365 2.4250380135346266 
8.999999999997863 1.1882146904679534 0.020413276100726442 1.1713076203653274 2.3857061768234398 
9.99999999999785 1.614483742264902 0.014300702891085594 0.7535576217297248 2.388329950977505 
10.999999999997842 2.024079852890054 0.0069688108162359146 0.4105466290856578 2.4470702390836276 
11.99999999999783 2.380986530565481 0.001608362077993172 0.17340032919555556 2.560349531593428 
12.999999999997817 2.65814770997089 1.7292685612600865e-05 0.04451913796456338 2.705588164594473 
13.999999999997806 2.835038275605381 0.001800487183562418 0.0015953764140146276 2.8398980211880263 
14.999999999997796 2.894075230877904 0.004868337502401115 0.009236850121577716 2.908506211103296 
15.999999999997783 2.8203673935574343 0.006838169739350809 0.03276324791973368 2.859619591654106 
16.999999999997772 2.606771884729615 0.006439883393594013 0.04861356699494404 2.6612664228726417 
17.999999999997762 2.262181733432434 0.004102707690643427 0.04811815703195819 2.3139734638338965 
18.99999999999775 1.8179352424177173 0.0014628594738932202 0.03474152642312546 1.853994805201991 
19.999999999997737 1.3271638814447255 0.00020043464295277561 0.017587317775002376 1.345076509847033 
20.999999999997726 0.8549963111130137 0.0009752070855109184 0.004865136957529229 0.8611148354869906 
21.99999999999772 0.4621787954460287 0.003096277511073689 8.634564192644282e-05 0.4656560468250997 
22.999999999997705 0.18833288496847486 0.005058115681339339 0.0018074909857085694 0.19541367327355086 
23.999999999997694 0.041761657981693165 0.005541797114807981 0.0059118477950305766 0.053320320028420326 
24.99999999999768 4.976594786940285e-05 0.004236048296609047 0.008537673043414785 0.012842042111820292 
25.99999999999767 0.021035822852138748 0.0019941722442519162 0.008005808564900225 0.031016093473612373 
26.99999999999766 0.05937311577823036 0.00027530924165577065 0.005062836922726385 0.0646959400391841 
27.999999999997648 0.08186427766235231 0.0002433343430381623 0.0017859359301257822 0.08390280767611621 
28.999999999997634 0.0758298335041705 0.002069619481409307 7.356369726147359e-05 0.07800410604375511 
29.999999999997627 0.04820768108011904 0.004832607169851897 0.0006095662009119527 0.05368781427079893 
30.999999999997616 0.017132439277315035 0.007045261564878153 0.0027188253453225854 0.02692729544407328 
31.999999999997602 0.0005826115356344509 0.0074915654306500394 0.004976484787799355 0.013069231873425399 
32.99999999999759 0.0072444367157389585 0.005904786167635888 0.006087214682665459 0.019247324032435963 
33.99999999999758 0.03309212640422035 0.0031328760517032126 0.005531112381593519 0.04176806885557876 
34.99999999999757 0.0643282930268298 0.0007248508362368481 0.0037044997492357867 0.06877702346477647 
35.999999999997556 0.08462375529815455 0.00016988948148200113 0.001590639812718787 0.08641120297733838 
36.99999999999754 0.08311968584629781 0.002177116533266748 0.00021139346900298428 0.08553728176872233 
37.999999999997534 0.059803147488161464 0.006336843238298878 0.00015716976445749196 0.06632206087389218 
38.99999999999753 0.026316039055325657 0.011298908205323314 0.001390749627953547 0.039024663860678314 
39.99999999999751 0.0022309863253032023 0.015355656463529823 0.0033549544521195634 0.020961287210333298 
40.9999999999975 0.008491681401183985 0.01714560896826681 0.005275425551896479 0.030948452574388212 
41.999999999997485 0.06051182021416672 0.01616700092483083 0.006492150301825327 0.08324344172204695 
42.99999999999748 0.16322752585266911 0.012901812266959817 0.006680519836661416 0.1829396772615675 
43.99999999999746 0.309457949755602 0.00853490359639479 0.005900654205635221 0.3240957544837822 
44.999999999997456 0.48170802963092335 0.004422499123810317 0.004496429330750451 0.490907531845091 
45.99999999999745 0.6565020084217604 0.0015518018243773483 0.0029180971891514754 0.6613266745071367 
46.999999999997435 0.8097616576459011 0.0002150201714880637 0.0015520467149134603 0.8119453488924889 
47.99999999999742 0.9217143253696362 1.8162743647295605e-05 0.0006164083459573882 0.9228104084886168 
48.99999999999741 0.9802190415477472 0.00020809805607084283 0.00014131920493897269 0.9810572501744909 
49.9999999999974 0.9820167889148603 0.0001853650674547159 1.7190551415511115e-05 0.9827203989935702 
50.999999999997385 0.9320186446570469 1.310813210091828e-05 7.51135533294588e-05 0.9326094994705977 
51.99999999999738 0.8411803919818615 0.0007452673074469556 0.0001627266574850506 0.8425863466317564 
52.99999999999737 0.7237048109267143 0.004465280406441145 0.00019115243463332988 0.7288515232093976 
53.99999999999736 0.5942793359409222 0.014020180230652836 0.0001456408798786732 0.6089261326627945 
54.99999999999734 0.4658686569861472 0.032521818204042346 6.695521737667314e-05 0.49892701422268504 
55.99999999999733 0.34832931546224555 0.06274299465593594 1.8217106815178032e-05 0.4115448399821124 
56.99999999999732 0.24787512538226472 0.10655123114303619 5.2424701576480015e-05 0.3549116234953606 
57.99999999999731 0.16724869082632915 0.16450009321318868 0.0001912667800622687 0.33234318352765263 
58.99999999999729 0.10636391194354494 0.23565013811524235 0.0004192635162603358 0.34279736060055904 
59.99999999999728 0.06317002690280256 0.3176351660275806 0.0006913836015521317 0.38181225514889344 
60.99999999999728 0.034527261037393904 0.40693934083735084 0.0009487102140321679 0.4426746834891225 
61.999999999997264 0.01695098439913422 0.4993167734207886 0.0011358071746987723 0.5176010544787973 
62.99999999999725 0.007152266528619123 0.590271066972717 0.001214605887809032 0.5987709717628016 
63.99999999999724 0.0023621849770315453 0.6755164899646106 0.0011719018502711494 0.6791197756493774 
64.99999999999723 0.0004677138618263835 0.751359744630831 0.0010199423958444005 0.7528563874646301 
65.99999999999721 7.737737900836973e-06 0.8149652504614744 0.0007914232663679816 0.8157192969411482 
66.9999999999972 8.223664988840264e-05 0.8644914123303408 0.000531189662851631 0.8650135304496418 
67.9999999999972 0.00022135433089373274 0.8991060160012138 0.0002870841893441573 0.89948589672213 
68.99999999999719 0.00024926931820740096 0.9189032201294911 0.00010192906209009735 0.9190978669232226 
69.99999999999717 0.0001648109654780613 0.9247519942182337 7.872746960986676e-06 0.9247490813736526 
70.99999999999716 4.936265088355156e-05 0.918107080607544 2.3540479830742784e-05 0.9179935113938182 
71.99999999999714 4.108826792663814e-06 0.9008102274452578 0.00015378703910654134 0.9007778503557009 
72.99999999999714 0.00011335988069759405 0.8749033906882991 0.0003914440916885137 0.8752199369963829 
73.99999999999713 0.0004281055616293063 0.8424685237180266 0.0007202875704121344 0.8434351920493932 
74.99999999999712 0.000963376396280702 0.8055017620343291 0.0011184751475913468 0.8074116984114489 
75.9999999999971 0.0017036678408761635 0.7658240980518525 0.0015618502894835101 0.7689296699463951 
76.9999999999971 0.002611956721060308 0.7250264196757301 0.0020267090944884165 0.7295183110634217 
77.99999999999709 0.003639248489788647 0.6844441044929316 0.0024918254308976414 0.6904419978564095 
78.99999999999707 0.004732854638890838 0.6451550394785698 0.0029396949520925034 0.6527078163674223 
79.99999999999706 0.00584257983803311 0.6079946756655612 0.0033570742723774273 0.6170873289025043 
80.99999999999704 0.006924670527650872 0.5735821974019757 0.003734957109142589 0.5841466464567099 
81.99999999999704 0.007943775089826187 0.5423527814996645 0.004068152532998604 0.5542802017120573 
82.99999999999702 0.008873352566509127 0.5145919951316856 0.004354623523834268 0.5277448694696557 
83.99999999999702 0.009695009279525824 0.49046945356920085 0.0045947190110824055 0.5046921700085657 
84.999999999997 0.010397199537854462 0.47006981587974017 0.004790399815692347 0.4851971711704831 
85.99999999999699 0.010973643045792856 0.45341997903870135 0.004944525946784157 0.46928337016167015 
86.99999999999697 0.0114217183570808 0.4405119195393457 0.005060244221566156 0.45694330253351373 
87.99999999999697 0.011741006971121919 0.43132103448461223 0.005140493447190423 0.4481549219735695 
88.99999999999696 0.011932095145513263 0.42582007485020457 0.0051876299347891645 0.4428939531377036 
89.99999999999694 0.011995692396883 0.42398887279501013 0.005203168283581787 0.44114247298636716 
90.99999999999694 0.01193209514551386 0.425820074850182 0.005187629934789285 0.4428939531376808 
91.99999999999692 0.01174100697112331 0.4313210344845669 0.005140493447190686 0.4481549219735249 
92.99999999999692 0.01142171835708309 0.4405119195392767 0.0050602442215668415 0.4569433025334464 
93.99999999999689 0.010973643045795402 0.4534199790386115 0.004944525946785332 0.46928337016158284 
94.99999999999689 0.0103971995378582 0.4700698158796257 0.004790399815693354 0.48519717117037436 
95.99999999999689 0.009695009279530337 0.490469453569064 0.004594719011083783 0.5046921700084325 
96.99999999999686 0.008873352566514102 0.5145919951315255 0.004354623523835999 0.5277448694695024 
97.99999999999686 0.007943775089832022 0.542352781499485 0.0040681525330005085 0.5542802017118867 
98.99999999999685 0.006924670527657308 0.5735821974017752 0.003734957109144889 0.584146646456521 
99.99999999999685 0.005842579838039714 0.6079946756653418 0.0033570742723800255 0.6170873289022896 
100.99999999999682 0.004732854638897637 0.6451550394783357 0.002939694952095071 0.6527078163671994 
101.99999999999682 0.0036392484897952424 0.684444104492686 0.0024918254309005466 0.6904419978561767 
102.99999999999679 0.002611956721066281 0.725026419675481 0.0020267090944911426 0.7295183110631814 
103.99999999999679 0.0017036678408812484 0.7658240980516059 0.0015618502894862228 0.7689296699461525 
104.99999999999679 0.0009633763962846603 0.8055017620340926 0.001118475147593937 0.8074116984112214 
105.99999999999676 0.00042810556163192957 0.8424685237178128 0.0007202875704142793 0.8434351920491935 
106.99999999999676 0.0001133598806988416 0.8749033906881186 0.0003914440916902234 0.8752199369962015 
107.99999999999673 4.10882679277733e-06 0.9008102274451241 0.00015378703910771548 0.9007778503555696 
108.99999999999673 4.936265088297344e-05 0.918107080607469 2.3540479831181507e-05 0.9179935113937415 
109.99999999999672 0.00016481096547733614 0.9247519942182288 7.872746960739356e-06 0.9247490813736471 
110.99999999999672 0.0002492693182071919 0.9189032201295682 0.00010192906208923495 0.919097866923303 
111.99999999999669 0.00022135433089431265 0.8991060160013807 0.00028708418934277703 0.8994858967222935 
112.99999999999669 8.223664988935382e-05 0.8644914123305983 0.0005311896628500392 0.8650135304498977 
113.99999999999669 7.737737900319224e-06 0.8149652504618214 0.0007914232663664625 0.8157192969414904 
114.99999999999666 0.0004677138618203809 0.7513597446312597 0.0010199423958431794 0.752856387465041 
115.99999999999666 0.0023621849770128186 0.6755164899651068 0.0011719018502705152 0.6791197756498483 
116.99999999999663 0.007152266528577109 0.5902710669732605 0.0012146058878091566 0.5987709717633031 
117.99999999999663 0.01695098439905353 0.4993167734213547 0.0011358071746996124 0.5176010544792908 
118.99999999999662 0.034527261037256174 0.4069393408379102 0.0009487102140335802 0.4426746834895443 
119.9999999999966 0.06317002690258677 0.31763516602810765 0.0006913836015538067 0.38181225514920514 
120.9999999999966 0.10636391194322953 0.2356501381157141 0.000419263516261923 0.34279736060071386 
121.99999999999659 0.1672486908258982 0.16450009321358494 0.00019126678006342834 0.3323431835276143 
122.99999999999658 0.24787512538170772 0.10655123114334782 5.2424701576986574e-05 0.354911623495117 
123.99999999999656 0.3483293154615765 0.0627429946561606 1.8217106815108288e-05 0.41154483998166036 
124.99999999999656 0.4658686569853884 0.03252181820418867 6.695521737621875e-05 0.49892701422206803 
125.99999999999653 0.5942793359401211 0.014020180230735464 0.00014564087987822713 0.608926132662081 
126.99999999999653 0.7237048109259416 0.0044652804064785265 0.00019115243463327443 0.7288515232086559 
127.99999999999653 0.8411803919812105 0.0007452673074579876 0.00016272665748545383 0.8425863466311074 
128.9999999999965 0.9320186446566054 1.310813210100313e-05 7.511355333004594e-05 0.9326094994701577 
129.9999999999965 0.9820167889147037 0.00018536506745358915 1.719055141549027e-05 0.9827203989934058 
130.99999999999648 0.9802190415479313 0.00020809805607170992 0.000141319204937288 0.9810572501746757 
131.99999999999648 0.9217143253701646 1.8162743648073838e-05 0.0006164083459531483 0.9228104084891284 
132.99999999999645 0.8097616576467301 0.00021502017148406004 0.0015520467149063954 0.8119453488933039 
133.99999999999645 0.6565020084227859 0.001551801824364638 0.0029180971891422307 0.6613266745081409 
134.99999999999642 0.48170802963200704 0.0044224991237883276 0.00449642933074094 0.4909075318461504 
135.99999999999642 0.3094579497565968 0.008534903596367608 0.005900654205627955 0.32409575448474354 
136.99999999999642 0.1632275258534446 0.012901812266934999 0.006680519836659478 0.18293967726231586 
137.9999999999964 0.06051182021464126 0.016167000924816953 0.006492150301829688 0.08324344172251197 
138.9999999999964 0.008491681401351224 0.017145608968269187 0.005275425551906545 0.030948452574567777 
139.9999999999964 0.0022309863252289058 0.015355656463548716 0.003354954452132308 0.020961287210290815 
140.99999999999636 0.026316039055127534 0.011298908205352546 0.0013907496279640826 0.039024663860519754 
141.99999999999636 0.05980314748797028 0.006336843238328496 0.00015716976446143957 0.06632206087373461 
142.99999999999636 0.08311968584621642 0.0021771165332865466 0.00021139346899835256 0.08553728176865687 
143.99999999999633 0.0846237552982184 0.0001698894814862595 0.001590639812707222 0.0864112029773939 
144.99999999999633 0.06432829302700249 0.0007248508362265799 0.003704499749222625 0.06877702346492653 
145.99999999999633 0.033092126404411955 0.0031328760516856364 0.005531112381585341 0.04176806885574478 
146.9999999999963 0.007244436715848619 0.005904786167621212 0.006087214682667233 0.01924732403253292 
147.9999999999963 0.000582611535601835 0.007491565430646241 0.004976484787810574 0.013069231873400167 
148.99999999999628 0.01713243927715446 0.007045261564887164 0.002718825345337548 0.02692729544393647 
149.99999999999628 0.04820768107991857 0.004832607169868678 0.0006095662009212717 0.05368781427062373 
150.99999999999625 0.07582983350405234 0.0020696194814246818 7.356369725792668e-05 0.07800410604364914 
151.99999999999625 0.08186427766240466 0.00024333434304407988 0.0017859359301089866 0.08390280767615772 
152.99999999999625 0.05937311577844027 0.00027530924164963395 0.005062836922705046 0.06469594003936663 
153.99999999999622 0.021035822852362628 0.001994172244238298 0.008005808564887987 0.031016093473810225 
154.99999999999622 4.976594785418949e-05 0.0042360482965968956 0.008537673043421545 0.012842042111799176 
155.9999999999962 0.04176165798115352 0.005541797114805148 0.0059118477950540725 0.05332032002790042 
156.9999999999962 0.18833288496719874 0.0050581156813477406 0.0018074909857309159 0.19541367327230874 
157.99999999999616 0.4621787954439664 0.003096277511087836 8.634564192054566e-05 0.46565604682302925 
158.99999999999616 0.8549963111103168 0.0009752070855210517 0.004865136957475088 0.8611148354842547 
159.99999999999616 1.3271638814417126 0.00020043464295132782 0.01758731777490468 1.3450765098439332 
160.99999999999613 1.8179352424147952 0.001462859473879931 0.03474152642302187 1.8539948051989537 
161.99999999999613 2.2621817334299785 0.0041027076906262686 0.04811815703190799 2.3139734638313834 
162.9999999999961 2.6067718847278902 0.00643988339358437 0.04861356699499284 2.6612664228709524 
163.9999999999961 2.8203673935565563 0.006838169739356037 0.03276324791987033 2.8596195916533738 
164.9999999999961 2.894075230877871 0.004868337502418598 0.00923685012170415 2.9085062111034254 
165.99999999999608 2.83503827560612 0.0018004871835798548 0.00159537641394517 2.8398980211886933 
166.99999999999608 2.6581477099722974 1.7292685614680257e-05 0.04451913796407047 2.7055881645953836 
167.99999999999608 2.380986530567442 0.0016083620779711756 0.1734003291944483 2.5603495315942406 
168.99999999999605 2.0240798528924295 0.0069688108161942795 0.41054662908386735 2.4470702390841783 
169.99999999999605 1.6144837422674982 0.014300702891041055 0.7535576217273546 2.3883299509776834 
170.99999999999602 1.1882146904705242 0.020413276100699387 1.1713076203626465 2.385706176823299 
171.99999999999602 0.7875754628479467 0.022422452085626356 1.610143979493815 2.425038013534316 
172.99999999999602 0.45271730274133226 0.019361752793722736 2.0085763672972203 2.4842590591145766 
173.99999999999602 0.21073234038316388 0.012729208764679851 2.3149854063368713 2.540659754317783 
174.99999999999596 0.06770101161054187 0.00562655615387349 2.5016105592507643 2.575956199119087 
175.99999999999596 0.008052665019927796 0.0010102226775143906 2.569909036470193 2.5791765222481864 
176.99999999999596 0.0019236015484459623 0.00011688504922483221 2.5462921672810856 2.54814670280121 
177.99999999999596 0.017085373469212642 0.0019971088220391907 2.471169908129884 2.4900171067395744 
178.99999999999596 0.02985682382378194 0.004373568630995205 2.386244556100692 2.4203824557787583 


==> figures/mimo_beta/beampattern17.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.03248457588313553 0.011041627878005925 2.4032849609217934 2.446075874886989 
-179.0 0.023921057167160212 0.010646163809506858 2.362632109700773 2.396561547315537 
-178.0 0.010283097389079081 0.007254517475578245 2.3667116165319677 2.38381148415923 
-177.00000000000006 0.0012339557883733609 0.0031116647085504177 2.4101589560677095 2.4143102864214945 
-176.00000000000006 0.0009014524965218533 0.0005752418118700305 2.4711368640212186 2.4726460960388965 
-175.00000000000006 0.0066602476247047395 0.0006594248971698692 2.5201617610524 2.5276733366897433 
-174.00000000000006 0.012512868302038418 0.002620218662767977 2.5318196632762975 2.547208024313815 
-173.00000000000006 0.013809314305218782 0.0046991966487579815 2.4957649740792376 2.5145001230052255 
-172.0000000000001 0.010026047237417103 0.005391971841776012 2.4228957341687343 2.43845619200274 
-171.0000000000001 0.004265041089433008 0.004352509988660653 2.3435487639374215 2.35222412766658 
-170.0000000000001 0.0004802078741800625 0.002399351694899978 2.297133956727578 2.300036744833363 
-169.0000000000001 0.0006767007461592636 0.0007544370254745442 2.3161231040841526 2.3176161777127993 
-168.00000000000014 0.003905854334370018 0.00014281202423300685 2.410250495259184 2.414458603765821 
-167.00000000000017 0.007378179372337006 0.00039545892936986184 2.557598874371724 2.565643174602012 
-166.00000000000017 0.00859104808745279 0.000769532945665667 2.7071592765484223 2.716861273084635 
-165.00000000000017 0.0069105072237994605 0.0006682142169767924 2.793060703709264 2.8009730942367366 
-164.00000000000017 0.0036744583801136222 0.000183160291830287 2.755790623538749 2.7598905529349556 
-163.0000000000002 0.0010012267941568878 5.245486259699414e-05 2.5625865756948896 2.5637362691828014 
-162.0000000000002 0.00029142935715959796 0.001074884617366625 2.219273350960155 2.220582621170842 
-161.00000000000023 0.0014419680081852418 0.0034176539683354757 1.769162015604816 1.7738510240603405 
-160.00000000000023 0.00316302838374189 0.0063286122422027 1.2797267706392712 1.2889998712512387 
-159.00000000000023 0.004016078133755238 0.00848138188832324 0.8223828063120038 0.834678330717285 
-158.00000000000026 0.003389780489239613 0.008749275726179444 0.4528812735736213 0.46487644600615735 
-157.00000000000026 0.0017935243961559606 0.006915135700987153 0.19889011680875196 0.20752271661658514 
-156.00000000000026 0.0003784460124636782 0.0038618022641373644 0.05794085903921984 0.06215654671801687 
-155.00000000000028 9.986921502485989e-05 0.0011143638169616831 0.0047554393448878745 0.005968476862415245 
-154.00000000000028 0.0011023418604285706 3.4523563526414333e-06 0.0038003463779953616 0.004903341299731181 
-153.0000000000003 0.002688868644345979 0.0009409191351170926 0.021846294995585082 0.025459108173488468 
-152.0000000000003 0.0038253654085053878 0.003221019187566579 0.036393724063015234 0.04340991072729086 
-151.0000000000003 0.0038093646826902953 0.005445226962088476 0.03822208151174887 0.04744253389276404 
-150.00000000000034 0.0026788350162428006 0.0063139597756114675 0.028829200882376345 0.03779411279162357 
-149.00000000000034 0.0011434449514862533 0.005337564461001249 0.015150335074125554 0.021615177073083768 
-148.00000000000037 0.00012657416431163972 0.0030858733744325473 0.004266926889489559 0.007473852772814192 
-147.00000000000037 0.0002202690573430979 0.0008635164156393866 3.4234914815501046e-05 0.001117399053538551 
-146.0000000000004 0.0013694178105368043 6.77934569184254e-06 0.002263998309776227 0.003637728461613238 
-145.0000000000004 0.0029377298185469082 0.0011815471419267518 0.007933319579227745 0.012043867498190388 
-144.00000000000043 0.00408308460861372 0.0040377519657438035 0.013270998800274544 0.021376299362264876 
-143.00000000000043 0.004213734244937663 0.007375978231663194 0.015583231090048942 0.027153412851994036 
-142.00000000000043 0.003281437000400521 0.009722729957110727 0.01413348282544295 0.02711843493968176 
-141.00000000000045 0.0017791208420657651 0.010023722254514995 0.009977917575910256 0.021765582660208803 
-140.00000000000045 0.0004729782774031223 0.008130031144264409 0.005107704734223134 0.013701316138166265 
-139.00000000000048 2.3802472325717326e-05 0.004868885083426199 0.0014272756855630896 0.006315819716886599 
-138.00000000000048 0.0006856787577333031 0.0016891264537713462 1.5214268319585413e-05 0.0023889885831324268 
-137.00000000000048 0.0022112073038802783 5.416401585120456e-05 0.000881914563880188 0.0031467154738536265 
-136.0000000000005 0.003983763670935011 0.0008463505895124069 0.003189930655338403 0.008017799284805727 
-135.0000000000005 0.005296057107944869 0.0040200232004808266 0.005738354092875178 0.015049487238677836 
-134.0000000000005 0.0056432878450212165 0.008622413617685074 0.007468583801457609 0.02172678714002764 
-133.00000000000054 0.0049111934272781975 0.013151269481231888 0.007805905813672474 0.025859314728374844 
-132.00000000000054 0.0033977509061639513 0.016097346050581784 0.006758577154993162 0.02624439973109962 
-131.00000000000054 0.0016800684458339143 0.016469262107181658 0.00480038166205228 0.022941431311341912 
-130.00000000000057 0.0003939008328736381 0.014125062203682584 0.0026283731918330796 0.017140848643045485 
-129.00000000000057 1.4371805590160855e-05 0.009817590060859341 0.0009038591573215678 0.010731415869927357 
-128.00000000000057 0.0007121030550092494 0.004962416300712901 6.109798335365411e-05 0.005733124861479209 
-127.0000000000006 0.0023215275539761617 0.0012212375261668872 0.00022455218355519994 0.0037662341865666036 
-126.0000000000006 0.0044155704046896635 3.68774835354286e-05 0.0012319236332013106 0.005683995663646396 
-125.00000000000063 0.006448564975371349 0.0022525014082184942 0.002730164183481604 0.01143077099201778 
-124.00000000000063 0.007915477488524576 0.007907162400901259 0.004300076012687749 0.020121375087087837 
-123.00000000000065 0.008480357475406576 0.016240980034819535 0.00556960494957914 0.03028798431949934 
-122.00000000000065 0.008044553260259393 0.025885908012855195 0.0062900893439689284 0.040215369782543524 
-121.00000000000068 0.006747324097414795 0.035177081650298175 0.006366488499236206 0.0482830923893597 
-120.00000000000068 0.004910586924362207 0.04250216978421101 0.005846568584345708 0.053248787322213546 
-119.00000000000068 0.0029510863002522826 0.046611237276850445 0.004882393857665067 0.054431671094573794 
-118.0000000000007 0.0012861070411561005 0.046831076875159486 0.003679951129064919 0.051782175511607735 
-117.00000000000071 0.0002545279842061821 0.04315709986178433 0.002450677389941988 0.04584637183182349 
-116.00000000000072 6.657387154287592e-05 0.03622441441927535 0.0013741017593466437 0.03764939241956176 
-115.00000000000072 0.0007862746032859991 0.027181710051687652 0.0005756870306770851 0.028529573929653485 
-114.00000000000075 0.0023428692364198395 0.01750409613224641 0.00011963647080422586 0.01995548184437629 
-113.00000000000075 0.004562535478955072 0.008784024074521198 1.3599503364117564e-05 0.01335326449769806 
-112.00000000000078 0.007210112720017396 0.002534766953657414 0.00022095283845693028 0.00996415438605898 
-111.00000000000078 0.010031345544732343 3.153143898817645e-05 0.0006763528846811937 0.01074340979596893 
-110.00000000000078 0.012788637134152016 0.0022041048856628097 0.0013010857150884873 0.01630410832208602 
-109.00000000000081 0.01528636450071187 0.009584417639197105 0.0020159213349057 0.026902923561477377 
-108.00000000000081 0.0173846716792173 0.022304100791202423 0.002750352606420025 0.04246075521127318 
-107.00000000000082 0.019002834485627385 0.04013174292256405 0.0034480484143141026 0.06260883473810219 
-106.00000000000084 0.02011459862127171 0.0625370796418317 0.0040689868884182185 0.08675040572152744 
-105.00000000000085 0.02073838336659175 0.08876929581374277 0.004589063807050581 0.1141288459368682 
-104.00000000000085 0.020925105908388156 0.11793826186449562 0.004998054452582917 0.14389468730272736 
-103.00000000000087 0.020745855834199717 0.14909011301962413 0.005296725246947693 0.175165970832232 
-102.00000000000088 0.02028095898345499 0.18127146864888274 0.005493721979832732 0.2070784025794848 
-101.00000000000088 0.01961128558532861 0.213579303955734 0.0056026654474273735 0.23882361128256638 
-100.00000000000091 0.01881208597132553 0.24519573831594016 0.005639703381748196 0.2696753064611549 
-99.00000000000091 0.01794922568463633 0.2754086663612209 0.00562162121864332 0.2990042391184914 
-98.00000000000094 0.017077443596607712 0.30362022489813106 0.005564510480441859 0.32628358157055865 
-97.00000000000094 0.016240147231505336 0.3293456353162674 0.0054829297928074274 0.35108671574455247 
-96.00000000000094 0.015470251992224631 0.3522051013314743 0.00538946228946338 0.3730795202420484 
-95.00000000000097 0.014791627137690996 0.3719112993545599 0.005294565244300174 0.3920091518207181 
-94.00000000000097 0.014220798375160121 0.38825468667442914 0.0052066145917879225 0.4076910984816985 
-93.00000000000098 0.013768650424841725 0.40108846284696165 0.005132061555968744 0.41999599951800876 
-92.000000000001 0.013441957310586583 0.4103146187490906 0.005075635875818851 0.4288374286095526 
-91.00000000000101 0.013244635438664505 0.41587213770521464 0.005040546921885709 0.43416155017301267 
-90.00000000000101 0.013178662495450872 0.41772809476175654 0.0050286487087038605 0.43593930361971345 
-89.00000000000104 0.013244635438664729 0.4158721377052224 0.0050405469218856025 0.4341615501730214 
-88.00000000000104 0.013441957310586016 0.41031461874910524 0.0050756358758189 0.428837428609566 
-87.00000000000104 0.013768650424841064 0.401088462846985 0.005132061555968226 0.41999599951803035 
-86.00000000000107 0.014220798375158912 0.3882546866744586 0.005206614591788224 0.40769109848172724 
-85.00000000000107 0.014791627137689958 0.37191129935459755 0.005294565244299641 0.3920091518207537 
-84.0000000000011 0.01547025199222317 0.35220510133151633 0.005389462289462972 0.37307952024208957 
-83.0000000000011 0.016240147231503906 0.3293456353163158 0.005482929792807099 0.35108671574459827 
-82.00000000000111 0.017077443596606175 0.30362022489818713 0.005564510480441759 0.326283581570613 
-81.00000000000112 0.017949225684634626 0.27540866636128036 0.005621621218643218 0.29900423911855073 
-80.00000000000114 0.018812085971323715 0.2451957383160026 0.005639703381747967 0.2696753064612153 
-79.00000000000114 0.019611285585326994 0.21357930395579955 0.0056026654474273675 0.23882361128263027 
-78.00000000000115 0.020280958983453477 0.18127146864894805 0.005493721979833298 0.20707840257954985 
-77.00000000000117 0.020745855834198614 0.1490901130196887 0.005296725246948042 0.1751659708322979 
-76.00000000000117 0.020925105908387698 0.11793826186455796 0.004998054452584036 0.14389468730279154 
-75.00000000000118 0.020738383366592294 0.08876929581379979 0.004589063807051523 0.11412884593692611 
-74.0000000000012 0.020114598621273117 0.0625370796418817 0.0040689868884193 0.08675040572157873 
-73.00000000000121 0.019002834485630372 0.040131742922605115 0.0034480484143151694 0.06260883473814753 
-72.00000000000122 0.017384671679220927 0.022304100791233728 0.00275035260642124 0.04246075521130878 
-71.00000000000124 0.015286364500716383 0.009584417639217527 0.0020159213349070456 0.026902923561503835 
-70.00000000000125 0.01278863713415753 0.0022041048856723516 0.0013010857150898669 0.016304108322102655 
-69.00000000000126 0.010031345544738095 3.153143898758966e-05 0.0006763528846822279 0.010743409795975151 
-68.00000000000126 0.0072101127200226945 0.0025347669536481842 0.0002209528384576796 0.009964154386055746 
-67.00000000000128 0.004562535478960477 0.008784024074505575 1.3599503364242513e-05 0.013353264497687934 
-66.0000000000013 0.002342869236423734 0.01750409613222724 0.0001196364708036313 0.019955481844360277 
-65.0000000000013 0.0007862746032883047 0.02718171005166824 0.000575687030675796 0.028529573929635326 
-64.00000000000131 6.657387154340705e-05 0.036224414419258597 0.0013741017593447461 0.03764939241954369 
-63.00000000000132 0.0002545279842048383 0.04315709986177316 0.0024506773899398756 0.04584637183180915 
-62.000000000001336 0.0012861070411532985 0.04683107687515581 0.0036799511290621606 0.051782175511598874 
-61.00000000000135 0.00295108630024847 0.04661123727685482 0.0048823938576630825 0.05443167109457248 
-60.00000000000135 0.004910586924358143 0.04250216978422308 0.005846568584344214 0.0532487873222199 
-59.000000000001364 0.006747324097411826 0.03517708165031532 0.0063664884992356285 0.04828309238937324 
-58.00000000000138 0.008044553260257454 0.025885908012874836 0.006290089343969703 0.04021536978256189 
-57.00000000000139 0.008480357475406788 0.016240980034838398 0.005569604949581368 0.030287984319520445 
-56.0000000000014 0.007915477488526826 0.007907162400915945 0.004300076012690709 0.020121375087107814 
-55.000000000001414 0.006448564975374878 0.002252501408226567 0.002730164183484723 0.011430770992032453 
-54.00000000000143 0.00441557040469405 3.687748353630931e-05 0.0012319236332039804 0.005683995663654341 
-53.00000000000144 0.0023215275539800895 0.001221237526161503 0.0002245521835564764 0.0037662341865663694 
-52.00000000000145 0.0007121030550116942 0.004962416300703707 6.109798335297246e-05 0.0057331248614717655 
-51.00000000000146 1.4371805590495442e-05 0.009817590060849457 0.0009038591573188197 0.010731415869915112 
-50.00000000000147 0.0003939008328718497 0.014125062203675617 0.002628373191828919 0.01714084864303261 
-49.00000000000148 0.0016800684458306845 0.016469262107179385 0.004800381662047818 0.02294143131133202 
-48.00000000000149 0.0033977509061604376 0.01609734605058538 0.006758577154989918 0.0262443997310962 
-47.000000000001506 0.004911193427275718 0.013151269481240044 0.007805905813671889 0.025859314728379882 
-46.00000000000152 0.005643287845020939 0.008622413617694962 0.007468583801459925 0.021726787140039446 
-45.00000000000153 0.005296057107946661 0.004020023200489199 0.005738354092880104 0.015049487238692897 
-44.000000000001535 0.003983763670938213 0.0008463505895166411 0.003189930655343964 0.008017799284818774 
-43.00000000000155 0.002211207303883816 5.416401585020405e-05 0.0008819145638837626 0.003146715473859744 
-42.000000000001556 0.0006856787577356441 0.0016891264537659877 1.5214268319190612e-05 0.00238898858312898 
-41.00000000000157 2.380247232592831e-05 0.004868885083419192 0.0014272756855578624 0.006315819716874594 
-40.000000000001585 0.0004729782774011302 0.00813003114425875 0.005107704734213834 0.013701316138149273 
-39.0000000000016 0.0017791208420626938 0.010023722254513276 0.00997791757590048 0.021765582660194235 
-38.000000000001606 0.0032814370003976727 0.009722729957113612 0.014133482825436621 0.027118434939675654 
-37.00000000000161 0.004213734244936683 0.007375978231669446 0.015583231090049762 0.02715341285200001 
-36.00000000000163 0.0040830846086150965 0.004037751965750586 0.013270998800283072 0.021376299362281338 
-35.00000000000164 0.0029377298185499644 0.0011815471419311385 0.00793331957924019 0.012043867498210209 
-34.00000000000165 0.0013694178105398383 6.779345692104366e-06 0.002263998309785559 0.0036377284616258593 
-33.00000000000166 0.0002202690573445064 0.0008635164156359042 3.4234914814147535e-05 0.001117399053535137 
-32.00000000000168 0.00012657416431062618 0.003085873374427548 0.004266926889473594 0.007473852772792379 
-31.000000000001688 0.0011434449514833767 0.005337564460997635 0.015150335074098633 0.021615177073050232 
-30.000000000001698 0.0026788350162397444 0.006313959775611311 0.028829200882350265 0.03779411279159404 
-29.000000000001705 0.003809364682688998 0.005445226962091957 0.038222081511739385 0.04744253389275662 
-28.00000000000172 0.0038253654085066875 0.0032210191875716625 0.0363937240630328 0.043409910727314475 
-27.00000000000173 0.002688868644349093 0.000940919135120752 0.021846294995623423 0.02545910817353359 
-26.00000000000174 0.0011023418604315387 3.452356352524732e-06 0.003800346378022434 0.004903341299761029 
-25.00000000000175 9.986921502571555e-05 0.0011143638169574322 0.00475543934484535 0.005968476862369351 
-24.000000000001766 0.00037844601246172696 0.00386180226413101 0.05794085903903432 0.0621565467178238 
-23.000000000001776 0.0017935243961524666 0.006915135700981741 0.19889011680835725 0.20752271661617944 
-22.00000000000179 0.0033897804892370734 0.008749275726177733 0.4528812735729844 0.46487644600550937 
-21.000000000001798 0.004016078133755548 0.008481381888325928 0.82238280631115 0.834678330716422 
-20.00000000000181 0.003163028383744952 0.0063286122422082924 1.2797267706382875 1.2889998712502617 
-19.000000000001823 0.001441968008188616 0.003417653968341194 1.7691620156038397 1.7738510240593832 
-18.000000000001833 0.00029142935716031635 0.0010748846173701434 2.219273350959331 2.2205826211700335 
-17.000000000001844 0.0010012267941532141 5.245486259769372e-05 2.562586575694334 2.5637362691822534 
-16.000000000001855 0.0036744583801069076 0.00018316029182934853 2.755790623538521 2.7598905529347246 
-15.000000000001867 0.00691050722379366 0.0006682142169760233 2.7930607037093313 2.8009730942367943 
-14.000000000001878 0.008591048087452187 0.0007695329456660447 2.707159276548684 2.716861273084901 
-13.000000000001888 0.007378179372342301 0.00039545892937077934 2.557598874372045 2.5656431746023323 
-12.0000000000019 0.0039058543343778464 0.00014281202423283934 2.410250495259443 2.4144586037660853 
-11.000000000001913 0.0006767007461634973 0.0007544370254721584 2.3161231040842694 2.317616177712926 
-10.000000000001922 0.0004802078741762818 0.002399351694895933 2.297133956727541 2.3000367448333248 
-9.000000000001934 0.004265041089422168 0.0043525099886572195 2.34354876393728 2.352224127666428 
-8.000000000001945 0.010026047237405983 0.005391971841775541 2.422895734168567 2.4384561920025494 
-7.000000000001957 0.01380931430521571 0.004699196648761133 2.49576497407912 2.514500123005104 
-6.000000000001967 0.012512868302046638 0.0026202186627727166 2.5318196632762726 2.5472080243137993 
-5.000000000001979 0.00666024762471862 0.0006594248971724451 2.520161761052466 2.5276733366898254 
-4.00000000000199 0.0009014524965291397 0.0005752418118675145 2.471136864021339 2.47264609603902 
-3.0000000000020015 0.0012339557883637076 0.003111664708543 2.410158956067824 2.4143102864215917 
-2.000000000002013 0.010283097389053468 0.007254517475569704 2.366711616532021 2.38381148415925 
-1.0000000000020242 0.023921057167134 0.010646163809502462 2.362632109700736 2.3965615473154602 
-2.0355549961366507e-12 0.03248457588313023 0.01104162787800892 2.4032849609216713 2.446075874886869 
0.9999999999979531 0.02741641484735362 0.007928948614525845 2.473944529279961 2.5086110809273405 
1.9999999999979419 0.010487041427838337 0.0032078996091570743 2.5422374355109363 2.555500736340459 
2.9999999999979305 0.00013977793167734674 0.00033736730741037026 2.5660994615329904 2.566593896202486 
3.999999999997919 0.029936154725309718 0.0023323228769889445 2.5053826715301573 2.538291658234117 
4.999999999997908 0.13784158080908981 0.009790403734868513 2.33408826081992 2.4830853403361153 
5.999999999997897 0.35031783621430174 0.020206485428010314 2.049565631255131 2.422171227026017 
6.999999999997885 0.6688101857613258 0.029098114549908804 1.6754266986048028 2.3760053419344973 
7.999999999997874 1.0658147484703544 0.03235930601369894 1.256636716678616 2.3578554542494423 
8.999999999997863 1.4931263704943563 0.028485415632825268 0.8478899459244503 2.3726846261800536 
9.99999999999785 1.8984885050929878 0.01936654927542224 0.4989550824213921 2.4199514891826954 
10.999999999997842 2.2423271153431297 0.009201303752444965 0.24198377727211565 2.4965446926621 
11.99999999999783 2.5062663819649083 0.0021991698031571935 0.08508496495325878 2.596526645104864 
12.999999999997817 2.6898092660153052 0.00042575910431827 0.01398000572723303 2.707259638894054 
13.999999999997806 2.7982893934074764 0.0029956565598756603 0.00036531345604618425 2.804878036021198 
14.999999999997796 2.830102240789536 0.006961233211637159 0.013165581491247197 2.8536634916492623 
15.999999999997783 2.7714808794485637 0.009238042205230668 0.028212316507207763 2.8124638912898354 
16.999999999997772 2.6025570819385906 0.008363240432583076 0.03316757548645465 2.64749538911162 
17.999999999997762 2.311743064973771 0.005093733091624875 0.0269472403278168 2.346796993919892 
18.99999999999775 1.910385272277656 0.0016279038377578132 0.015244707348014886 1.9296510333208248 
19.999999999997737 1.4390042513449839 6.579208832106053e-05 0.004982101363173327 1.4457174282875644 
20.999999999997726 0.9605468607783512 0.00110820662483288 0.0002708049098445197 0.9628998710033893 
21.99999999999772 0.5426551988944579 0.0037498623270229114 0.0011436090897409942 0.5479872179697259 
22.999999999997705 0.2364918158303985 0.006053534299359995 0.004754131076967016 0.24741490752902165 
23.999999999997694 0.06135541006623906 0.006439021779672204 0.007701843427057476 0.07548614942067228 
24.99999999999768 0.0015037162110753818 0.004665507463219595 0.007992285479383998 0.014157106952122222 
25.99999999999767 0.015907050242546544 0.0019378846796215894 0.005736328649352956 0.023631471453055736 
26.99999999999766 0.05600660686694868 0.00012919272109146237 0.002561390261390294 0.05878641790100935 
27.999999999997648 0.08357933893139256 0.0006276642683268109 0.0003625083603865643 0.0846546221225282 
28.999999999997634 0.08161345838410104 0.0034977712332550964 0.00019721770618999206 0.0853549824067356 
29.999999999997627 0.054893630584135204 0.0074210382186458415 0.0018599252650230583 0.06417714658310397 
30.999999999997616 0.021730239099087622 0.010418251280441935 0.004202578634982283 0.036332768022089075 
31.999999999997602 0.001743364262726956 0.010927643259408436 0.00587958835676653 0.01854691390628781 
32.99999999999759 0.005505302600891044 0.008649618260383846 0.006057130860265024 0.02025005582555347 
33.99999999999758 0.030162748176639612 0.0047275720370191215 0.0047457666088265085 0.039720162170632095 
34.99999999999757 0.06201704285961092 0.0012007591727772003 0.0026708208754934256 0.06599883466448427 
35.999999999997556 0.08398712699885504 3.128387087013917e-05 0.0008319878546012312 0.08495303529696048 
36.99999999999754 0.08415763047968798 0.002191591547970729 1.5033074179674544e-05 0.08642883899961708 
37.999999999997534 0.06169566109865745 0.007232488708932443 0.0004833234649558664 0.06942654088902905 
38.99999999999753 0.027959545234348245 0.013495632698340101 0.0019473675862842624 0.0433839540352927 
39.99999999999751 0.0027627552148067392 0.018830538044600054 0.0037682395993439647 0.025350707823525966 
40.9999999999975 0.007571751843117427 0.02146837024464425 0.005261669667549569 0.0343553463392899 
41.999999999997485 0.05829077688642867 0.020672835514798524 0.005958719267778408 0.08509729534589194 
42.99999999999748 0.160079251700535 0.016922639850207977 0.0057306740922262655 0.18307228631623776 
43.99999999999746 0.3056396986189552 0.011600537578649987 0.004762011565238778 0.3225270031568842 
44.999999999997456 0.4771092236434859 0.0063673699069215 0.003418232746466756 0.48759905048562624 
45.99999999999745 0.6505788257350351 0.002505856938560553 0.0020832947656156267 0.6560237273265225 
46.999999999997435 0.801666398800001 0.0005003651387922602 0.0010330105930916802 0.8041643939626871 
47.99999999999742 0.9105549597148821 9.395232155385448e-07 0.0003796112449649127 0.9119607649341774 
48.99999999999741 0.9653482602262206 0.0001614494142938562 8.714996078352434e-05 0.9666370704274635 
49.9999999999974 0.9632550846337107 0.00020631679044859238 3.2183707906656905e-05 0.9645111665989706 
50.999999999997385 0.9097510086095015 1.1994900910223673e-05 7.54944533124382e-05 0.9108063731353269 
51.99999999999738 0.8163128397671783 0.0005009070953899345 0.00011670687212643816 0.8178317391156621 
52.99999999999737 0.6975079603976947 0.0037205413341807794 0.00011786496714707389 0.7021722647348362 
53.99999999999736 0.5681708734883222 0.012584962566116124 9.68526729201578e-05 0.5815996721827078 
54.99999999999734 0.44119183826535957 0.030353628880770783 0.00010163687325469225 0.47231430213594816 
55.99999999999733 0.32617415273790223 0.05998596421336112 0.00017967790116418016 0.3869271434027548 
56.99999999999732 0.22896954320932908 0.10352803368011859 0.0003544367149010877 0.3333593544574795 
57.99999999999731 0.15192599516879265 0.16166353934188019 0.000615293067265677 0.31463184301378233 
58.99999999999729 0.09459595895286514 0.23350940236964945 0.0009211791382997225 0.3293732333556284 
59.99999999999728 0.05464534679827965 0.3166746528656675 0.0012138528295534935 0.3728012367335831 
60.99999999999728 0.028750380864537895 0.407546606653178 0.0014348384032056348 0.4379225409144388 
61.999999999997264 0.013341809657702939 0.5017311978923948 0.0015404608894198338 0.5167321334444016 
62.99999999999725 0.005130323519966242 0.5945589186870975 0.0015112779005188642 0.6012537570208919 
63.99999999999724 0.0014075115061856038 0.6815722646377206 0.0013545852479910658 0.6843305091852877 
64.99999999999723 0.00015647937930284226 0.7589292594199349 0.0011007386393918229 0.7601350826461292 
65.99999999999721 2.5283794051971543e-05 0.8236834429421048 0.0007953384846003411 0.8244152585594081 
66.9999999999972 0.00021885719945338738 0.8739270856317849 0.0004897679726522108 0.8745195764331269 
67.9999999999972 0.00035698772495911923 0.9088065119097785 0.00023231272932974035 0.9092618337341897 
68.99999999999719 0.00033282578332242843 0.9284336508249056 6.140528484823179e-05 0.9286845171272129 
69.99999999999717 0.00019265774567082911 0.933725682089873 1.7194286445975836e-06 0.9337744680443779 
70.99999999999716 4.6014678489651036e-05 0.926205809446996 6.311153731841197e-05 0.9261728541096877 
71.99999999999714 6.772642185134718e-06 0.9077945123791494 0.00024189450907410658 0.9079089220770876 
72.99999999999714 0.000160852174221979 0.8806140940911689 0.0005236700008213283 0.8811751742091646 
73.99999999999713 0.0005538892894596678 0.8468217677183498 0.0008869052821421755 0.8481517662641914 
74.99999999999712 0.0011920128620508668 0.808479284275884 0.0013065564762703222 0.8108805697254877 
75.9999999999971 0.0020498088149626496 0.7674610764506703 0.0017572368351572536 0.7711844568259373 
76.9999999999971 0.003081015035649107 0.7253984730365619 0.0022156440904165186 0.7306246276725576 
77.99999999999709 0.004229010561023077 0.6836547649426797 0.002662151218891491 0.6904877347318653 
78.99999999999707 0.00543547109577272 0.6433245712512452 0.003081607064012967 0.6517946772372729 
79.99999999999706 0.006646546959514723 0.605250736901647 0.003463481112537202 0.6153237918360045 
80.99999999999704 0.007816569503928781 0.5700525363802788 0.0038015258570011715 0.5816423963772117 
81.99999999999704 0.008909656507053037 0.5381599355071272 0.004093132148013759 0.5511419867264314 
82.99999999999702 0.00989973811970482 0.5098498148902282 0.004338530972639546 0.5240736661290759 
83.99999999999702 0.01076953553643806 0.4852811968358826 0.004539961144114803 0.5005815008160571 
84.999999999997 0.011508956278246702 0.46452752524744806 0.004700885681100798 0.4807323978390973 
85.99999999999699 0.012113268493988853 0.44760486563469465 0.0048253063061281555 0.464541783620324 
86.99999999999697 0.012581312008417583 0.4344955024885502 0.004917198814836929 0.45199484036164483 
87.99999999999697 0.012913912910573372 0.42516682448268767 0.004980073213654641 0.4430633608672455 
88.99999999999696 0.013112598614295042 0.41958563052565495 0.005016651204708224 0.43771844377130553 
89.99999999999694 0.013178662495450997 0.4177280947617578 0.005028648708703904 0.43593930361971506 
90.99999999999694 0.013112598614295623 0.4195856305256318 0.005016651204708275 0.43771844377128366 
91.99999999999692 0.012913912910574778 0.4251668244826415 0.004980073213654817 0.4430633608672006 
92.99999999999692 0.012581312008419982 0.4344955024884799 0.004917198814837466 0.45199484036157855 
93.99999999999689 0.012113268493991474 0.44760486563460317 0.004825306306129148 0.46454178362023374 
94.99999999999689 0.01150895627825063 0.46452752524733165 0.004700885681101603 0.4807323978389877 
95.99999999999689 0.010769535536442805 0.4852811968357426 0.004539961144115958 0.5005815008159206 
96.99999999999686 0.009899738119710065 0.5098498148900658 0.004338530972641021 0.5240736661289209 
97.99999999999686 0.008909656507059256 0.5381599355069433 0.004093132148015384 0.5511419867262544 
98.99999999999685 0.007816569503935708 0.5700525363800739 0.003801525857003223 0.5816423963770199 
99.99999999999685 0.0066465469595218905 0.6052507369014224 0.0034634811125395836 0.6153237918357907 
100.99999999999682 0.005435471095780192 0.6433245712510055 0.0030816070640153335 0.6517946772370419 
101.99999999999682 0.0042290105610303785 0.6836547649424276 0.0026621512188942536 0.6904877347316257 
102.99999999999679 0.0030810150356558423 0.7253984730363052 0.002215644090419169 0.730624627672305 
103.99999999999679 0.0020498088149684813 0.7674610764504158 0.0017572368351599728 0.7711844568256865 
104.99999999999679 0.0011920128620555093 0.8084792842756394 0.0013065564762730008 0.810880569725252 
105.99999999999676 0.0005538892894628666 0.8468217677181281 0.0008869052821444955 0.8481517662639713 
106.99999999999676 0.00016085217422360346 0.8806140940909806 0.0005236700008232716 0.8811751742089847 
107.99999999999673 6.772642185406653e-06 0.907794512379008 0.00024189450907557625 0.9079089220769488 
108.99999999999673 4.601467848898753e-05 0.9262058094469144 6.311153731913516e-05 0.9261728541096081 
109.99999999999672 0.00019265774566981335 0.9337256820898643 1.719428644595218e-06 0.9337744680443706 
110.99999999999672 0.00033282578332185565 0.9284336508249804 6.140528484751699e-05 0.9286845171272893 
111.99999999999669 0.0003569877249594786 0.908806511909945 0.00023231272932837868 0.9092618337343583 
112.99999999999669 0.00021885719945461608 0.8739270856320448 0.0004897679726504423 0.8745195764333912 
113.99999999999669 2.5283794052744918e-05 0.823683442942457 0.0007953384845984382 0.824415258559758 
114.99999999999666 0.00015647937929969284 0.7589292594203719 0.001100738639390054 0.7601350826465695 
115.99999999999666 0.00140751150617202 0.6815722646382268 0.0013545852479897598 0.6843305091857783 
116.99999999999663 0.005130323519932251 0.5945589186876519 0.0015112779005182783 0.6012537570214073 
117.99999999999663 0.01334180965763371 0.5017311978929726 0.001540460889420077 0.5167321334449124 
118.99999999999662 0.028750380864415205 0.40754660665374826 0.0014348384032066624 0.43792254091489385 
119.9999999999966 0.054645346798082306 0.31667465286620294 0.001213852829555109 0.3728012367339245 
120.9999999999966 0.09459595895257072 0.23350940237012693 0.0009211791383016012 0.329373233355811 
121.99999999999659 0.15192599516838368 0.16166353934227926 0.0006152930672674649 0.31463184301377334 
122.99999999999658 0.2289695432087933 0.1035280336804298 0.0003544367149023944 0.33335935445725184 
123.99999999999656 0.3261741527372513 0.059985964213583 0.00017967790116498898 0.3869271434023263 
124.99999999999656 0.44119183826461345 0.030353628880912895 0.00010163687325493691 0.47231430213534 
125.99999999999653 0.5681708734875262 0.01258496256619421 9.6852672920038e-05 0.5815996721819952 
126.99999999999653 0.6975079603969181 0.0037205413342144087 0.0001178649671469517 0.7021722647340859 
127.99999999999653 0.8163128397665148 0.0005009070953986685 0.00011670687212657986 0.8178317391149934 
128.9999999999965 0.9097510086090407 1.199490090959176e-05 7.549445331278598e-05 0.9108063731348583 
129.9999999999965 0.9632550846335306 0.00020631679044777498 3.2183707906755865e-05 0.9645111665987928 
130.99999999999648 0.9653482602263807 0.00016144941429504286 8.714996078259875e-05 0.966637070427626 
131.99999999999648 0.9105549597153891 9.395232154564383e-07 0.0003796112449621342 0.911960764934688 
132.99999999999645 0.8016663988008141 0.0005003651387853219 0.001033010593086523 0.8041643939634855 
133.99999999999645 0.6505788257360503 0.00250585693854266 0.0020832947656082208 0.6560237273275078 
134.99999999999642 0.4771092236445633 0.006367369906892803 0.00341823274645826 0.48759905048666535 
135.99999999999642 0.30563969861994605 0.01160053757861613 0.004762011565231187 0.3225270031578349 
136.99999999999642 0.160079251701306 0.016922639850178462 0.005730674092222403 0.18307228631697567 
137.9999999999964 0.058290776886896274 0.02067283551478361 0.005958719267779732 0.08509729534634734 
138.9999999999964 0.00757175184327586 0.021468370244649888 0.005261669667556513 0.03435534633946155 
139.9999999999964 0.0027627552147240437 0.01883053804462578 0.003768239599354781 0.025350707823480294 
140.99999999999636 0.027959545234145504 0.01349563269837768 0.0019473675862950574 0.043383954035138374 
141.99999999999636 0.06169566109846812 0.007232488708969159 0.000483323464962291 0.06942654088888296 
142.99999999999636 0.08415763047961497 0.0021915915479938783 1.5033074178650843e-05 0.08642883899956516 
143.99999999999633 0.0839871269989302 3.128387087287377e-05 0.0008319878545925593 0.08495303529702952 
144.99999999999633 0.0620170428597917 0.00120075917276124 0.0026708208754804815 0.06599883466463613 
145.99999999999633 0.030162748176829905 0.004727572036994066 0.00474576660881512 0.0397201621707865 
146.9999999999963 0.005505302600987553 0.008649618260363097 0.00605713086026114 0.020250055825625436 
147.9999999999963 0.0017433642626732719 0.010927643259402575 0.00587958835677253 0.018546913906234596 
148.99999999999628 0.02173023909890812 0.010418251280453756 0.004202578634995861 0.03633276802193445 
149.99999999999628 0.05489363058392996 0.007421038218669054 0.0018599252650366952 0.06417714658293532 
150.99999999999625 0.08161345838399889 0.0034977712332776986 0.00019721770619541383 0.08535498240666126 
151.99999999999625 0.08357933893147625 0.0006276642683378244 0.0003625083603788578 0.08465462212261482 
152.99999999999625 0.05600660686718473 0.0001291927210866062 0.0025613902613722 0.05878641790122153 
153.99999999999622 0.01590705024276049 0.0019378846796058405 0.005736328649334423 0.02363147145323548 
154.99999999999622 0.001503716210986107 0.004665507463204085 0.007992285479376936 0.014157106952010699 
155.9999999999962 0.06135541006555272 0.006439021779667391 0.007701843427068177 0.07548614941999097 
156.9999999999962 0.23649181582892673 0.0060535342993692535 0.00475413107698995 0.24741490752757944 
157.99999999999616 0.5426551988922077 0.0037498623270401025 0.0011436090897583694 0.5479872179674998 
158.99999999999616 0.9605468607755479 0.001108206624845867 0.00027080490983467687 0.9628998710005856 
159.99999999999616 1.4390042513420092 6.57920883196892e-05 0.0049821013631254855 1.4457174282845342 
160.99999999999613 1.9103852722749326 0.0016279038377408294 0.015244707347941458 1.929651033318002 
161.99999999999613 2.311743064971629 0.005093733091601772 0.02694724032775466 2.346796993917659 
162.9999999999961 2.6025570819371877 0.008363240432568577 0.033167575486447505 2.647495389110203 
163.9999999999961 2.7714808794478873 0.009238042205235272 0.028212316507275084 2.8124638912892226 
164.9999999999961 2.8301022407894734 0.0069612332116588205 0.013165581491351315 2.8536634916493444 
165.99999999999608 2.7982893934079134 0.002995656559899143 0.0003653134560734076 2.804878036021676 
166.99999999999608 2.689809266016193 0.00042575910432299154 0.013980005727006643 2.7072596388946923 
167.99999999999608 2.506266381966271 0.0021991698031297805 0.08508496495258576 2.596526645105484 
168.99999999999605 2.242327115344995 0.009201303752388939 0.24198377727085493 2.496544692662672 
169.99999999999605 1.8984885050953089 0.019366549275358542 0.4989550824195195 2.4199514891830742 
170.99999999999602 1.49312637049695 0.02848541563278205 0.8478899459220907 2.372684626180237 
171.99999999999602 1.0658147484729292 0.03235930601369683 1.25663671667603 2.3578554542494174 
172.99999999999602 0.668810185763554 0.02909811454994918 1.6754266986023254 2.3760053419342837 
173.99999999999602 0.3503178362159385 0.020206485428074277 2.049565631253081 2.422171227025624 
174.99999999999596 0.137841580810053 0.009790403734927122 2.3340882608185187 2.483085340335751 
175.99999999999596 0.0299361547256944 0.0023323228770188555 2.505382671529465 2.538291658233836 
176.99999999999596 0.0001397779316973646 0.00033736730740553645 2.5660994615329136 2.5665938962024106 
177.99999999999596 0.01048704142772715 0.0032078996091301003 2.5422374355112627 2.5555007363406586 
178.99999999999596 0.027416414847276752 0.00792894861449885 2.4739445292804265 2.508611080927706 


==> figures/mimo_beta/beampattern18.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.031111693584116907 0.005789289322530373 2.4098510161126105 2.4463990792153147 
-179.0 0.03246074295153076 0.004713258255731116 2.326563682657802 2.3637327241479986 
-178.0 0.020896072548540853 0.002712599751529687 2.3095117227327426 2.3333945909479423 
-177.00000000000006 0.0071000268091302166 0.0009088231553909012 2.367360875356044 2.3757011116920825 
-176.00000000000006 0.0004561408475019634 6.475917220663008e-05 2.4725756051452095 2.4732332481929786 
-175.00000000000006 0.003178166514299937 0.00018480308280651442 2.574673751791237 2.5778081265338404 
-174.00000000000006 0.01070187340137942 0.0006835283382522905 2.623436190772 2.6341999347769804 
-173.00000000000006 0.016301908744180915 0.0009237759052036766 2.5923673461581074 2.6086920175943322 
-172.0000000000001 0.015980372748618722 0.000689715535260757 2.4921422785948337 2.507833005079139 
-171.0000000000001 0.010497636794130799 0.00025752199379551195 2.3677702992458745 2.37767759001756 
-170.0000000000001 0.0039112189057692575 6.189779659251962e-05 2.2801456289132394 2.2835508406714453 
-169.0000000000001 0.0003057935632073965 0.00026899041394856313 2.2794969393844773 2.2798328890771784 
-168.00000000000014 0.0011686751377683695 0.0006237700789084858 2.38190786394406 2.38374229498823 
-167.00000000000017 0.004942912269328776 0.0007086420865232951 2.5588983771722846 2.5647607449152265 
-166.00000000000017 0.008599409216249479 0.0004112810725739732 2.7445766205940982 2.7538382790714224 
-165.00000000000017 0.009824778372505096 0.00021147486622193748 2.857565626139305 2.8677891397509248 
-164.00000000000017 0.008314338607053348 0.001004355099963252 2.8289937778425727 2.838380361743203 
-163.0000000000002 0.005529273470096948 0.0035095346425416053 2.6257721009024766 2.63475429426776 
-162.0000000000002 0.003380052434509293 0.0076375685425039645 2.260803763161934 2.271672085747606 
-161.00000000000023 0.002891147350786566 0.012265276170636547 1.787339774110504 1.8023026036316692 
-160.00000000000023 0.003709340979215152 0.01564260846833717 1.2808470006677763 1.3000073231656175 
-159.00000000000023 0.004613717199255003 0.01625820678429381 0.8159453819514894 0.8366598980130877 
-158.00000000000026 0.004513304272604663 0.013683578964262618 0.4467695987649563 0.4648575888632232 
-157.00000000000026 0.0031970423416442227 0.008896158839921191 0.19666761325199567 0.20869905168278102 
-156.00000000000026 0.001386010834561448 0.0038661563752857347 0.05890909480166642 0.06413520231567425 
-155.00000000000028 0.00015795779573980843 0.0006094448338071558 0.0059730715209136516 0.006734996484292684 
-154.00000000000028 0.00020196443615479049 0.0002105406515134698 0.002553469236027546 0.0029675115858246227 
-153.0000000000003 0.0013991548432623743 0.002333630414681037 0.017248052083386544 0.02098058440241429 
-152.0000000000003 0.0029508599971752683 0.005466684817612359 0.02956265182936787 0.03797502866615302 
-151.0000000000003 0.003909172724360357 0.007747486821743947 0.03132721675912402 0.042975255435768425 
-150.00000000000034 0.003742604660834857 0.007923084133952376 0.02377447204475805 0.03543174182589479 
-149.00000000000034 0.0025995141911690192 0.005948706777744637 0.012656822737218538 0.021199982358273816 
-148.00000000000037 0.0011544676580487944 0.002944881442248987 0.0037315972356623383 0.007829940621143094 
-147.00000000000037 0.00017711807691042639 0.0005723912773731696 7.250336884774864e-05 0.000822780574641134 
-146.0000000000004 9.954046321192936e-05 0.00016977272376490407 0.0015297814294795943 0.001797389054165189 
-145.0000000000004 0.0008197895622771191 0.0020897841062624887 0.005764951554519323 0.008666140984406587 
-144.00000000000043 0.0018172256953389533 0.00554316303997529 0.009890666303798729 0.01723387621430719 
-143.00000000000043 0.0024777252066245734 0.008993974864639128 0.01184357181226745 0.023290429432022794 
-142.00000000000043 0.0024311552584203714 0.010890295839671717 0.011014344682614004 0.024307429803105723 
-141.00000000000045 0.001725320108747845 0.01037752392434697 0.008107362235498352 0.02018395445199839 
-140.00000000000045 0.0007683703733129117 0.007677272237384437 0.0045150962470022465 0.012941612457659644 
-139.00000000000048 9.623521374436792e-05 0.003986476305706229 0.0015941414894370635 0.005667386678153244 
-138.00000000000048 9.874865530372736e-05 0.0009677847867337375 0.00015049294334819026 0.0012164273314626047 
-137.00000000000048 0.0008391139748629829 6.588328142576594e-05 0.0002700230564510163 0.0011795975651186234 
-136.0000000000005 0.0020394018069993564 0.0019341434916799564 0.0014605671902523946 0.005438748536012844 
-135.0000000000005 0.0032198096402691304 0.006187036719221186 0.0029671990191700894 0.012374095323637221 
-134.0000000000005 0.0039137643533440885 0.011549645181672044 0.004100115739014838 0.01955642366990556 
-133.00000000000054 0.0038597294407318916 0.01632222740511037 0.004456746521445834 0.024624732179421925 
-132.00000000000054 0.0030944237191905272 0.018973547695620208 0.0039906784469076135 0.026040671584271913 
-131.00000000000054 0.0019225341719731795 0.018651705800071087 0.0029456886722350837 0.02350226507313124 
-130.00000000000057 0.0007894386957812306 0.015451745609456155 0.001712656354737308 0.017940743921640585 
-129.00000000000057 0.00011561658733830477 0.010375901457428605 0.0006754693695574886 0.011161231327444702 
-128.00000000000057 0.00015602655406978417 0.005025413797432616 9.648221561130934e-05 0.005279941582670466 
-127.0000000000006 0.0009288116065873165 0.0011384292493442627 6.535614795096802e-05 0.00214037970120349 
-126.0000000000006 0.0022270116006096142 0.00011821473661023475 0.0005092824053825166 0.0028642029397195085 
-125.00000000000063 0.003697713286405513 0.002679398597006878 0.0012453372153965326 0.007629437601119516 
-124.00000000000063 0.004954745511742975 0.008690811299227384 0.002049434339070548 0.015695100064076112 
-123.00000000000065 0.005687099738346639 0.017231871902531698 0.002719262106700894 0.025628747791704844 
-122.00000000000065 0.005733598502722917 0.02682449514319113 0.0031168299780598113 0.035655180005641024 
-121.00000000000068 0.005109467371283033 0.03576709103282071 0.0031857315070320654 0.04403376086150681 
-120.00000000000068 0.003986255960712062 0.04248607707713925 0.0029459624488679557 0.04938420474462855 
-119.00000000000068 0.002638319040644592 0.04583075833744369 0.0024736641647034796 0.05090735858200953 
-118.0000000000007 0.0013745828062019425 0.04526209695432811 0.001874422189007897 0.048478903593546036 
-117.00000000000071 0.00047374516801521093 0.04091588935208036 0.0012575505101464059 0.04262206837949473 
-116.00000000000072 0.00013617581766894242 0.03354837254470856 0.0007162800864485691 0.03438551502528986 
-115.00000000000072 0.00045900114751115044 0.024392109071579078 0.00031599901991602436 0.02516281675959329 
-114.00000000000075 0.0014343646710284921 0.014960050535771206 9.038917225461504e-05 0.016491197903858824 
-113.00000000000075 0.0029660968482353063 0.0068364941792845805 4.3815863041522125e-05 0.009861788897489386 
-112.00000000000078 0.004897590373098039 0.0014874989481363729 0.0001576824282014824 0.006564438203967376 
-111.00000000000078 0.007043408480989736 0.00011321138602697736 0.00039848891159603706 0.0075797866289621365 
-110.00000000000078 0.009218454229356887 0.0035533425685059703 0.000725781790072125 0.01352186594370079 
-109.00000000000081 0.01126064180879082 0.012246954538110673 0.0010988051153013462 0.024627149205854106 
-108.00000000000081 0.013045253315494292 0.02624010187610603 0.0014812769905954075 0.04078122862155312 
-107.00000000000082 0.014491054151564146 0.04523023079971511 0.001844207762182665 0.06157203571825786 
-106.00000000000084 0.015559531693830954 0.06863440722541099 0.0021670040682416417 0.08635830312124526 
-105.00000000000085 0.016249273831248915 0.09566885983566538 0.002437271037769729 0.11434319623251887 
-104.00000000000085 0.01658761409286736 0.12542924441892508 0.0026497661208983512 0.14464510858876595 
-103.00000000000087 0.0166214041215742 0.15696373183934886 0.0028049146880368466 0.176359996124549 
-102.00000000000088 0.016408307810205646 0.1893338896035349 0.002907209734890023 0.20861193495893446 
-101.00000000000088 0.016009492240881534 0.22166093897056444 0.002963717096636037 0.24059057673346312 
-100.00000000000091 0.015484121143762705 0.25315707898661116 0.002982814146787106 0.27157572103852273 
-99.00000000000091 0.014885692597123567 0.2831430816477884 0.0029732149201599487 0.30095029826314856 
-98.00000000000094 0.01426002111147908 0.3110542960298238 0.0029432814018789666 0.32820369578137387 
-97.00000000000094 0.013644535538827232 0.33643763964105344 0.0029005880021892435 0.3529276404730151 
-96.00000000000094 0.013068524505524844 0.3589422200357216 0.0028516901212780237 0.3748068606854642 
-95.00000000000097 0.012553981762839724 0.3783060405871569 0.0028020435314197903 0.3936065792162398 
-94.00000000000097 0.012116758420595439 0.39434090956497353 0.0027560246752663027 0.4091586129722265 
-93.00000000000098 0.01176779637415632 0.4069172771489285 0.002717009335710759 0.4213475357931289 
-92.000000000001 0.011514282834815417 0.41595033152554006 0.0026874759114734934 0.43009804221630243 
-91.00000000000101 0.01136062138128961 0.4213883299338597 0.00266910811509529 0.4353643589545 
-90.00000000000101 0.01130915699947749 0.42320384071916256 0.0026628794555841016 0.43712230065840735 
-89.00000000000104 0.0113606213812899 0.4213883299338672 0.0026691081150951868 0.4353643589545082 
-88.00000000000104 0.011514282834814944 0.4159503315255544 0.002687475911473538 0.43009804221631553 
-87.00000000000104 0.011767796374155877 0.40691727714895076 0.002717009335710435 0.4213475357931514 
-86.00000000000107 0.012116758420594417 0.3943409095650027 0.0027560246752665434 0.40915861297225453 
-85.00000000000107 0.012553981762839006 0.3783060405871942 0.002802043531419456 0.39360657921627484 
-84.0000000000011 0.013068524505523758 0.3589422200357627 0.002851690121277735 0.3748068606855049 
-83.0000000000011 0.013644535538826217 0.33643763964110085 0.0029005880021890423 0.3529276404730607 
-82.00000000000111 0.014260021111478003 0.31105429602987905 0.0029432814018789215 0.3282036957814302 
-81.00000000000112 0.014885692597122406 0.28314308164784757 0.0029732149201599275 0.3009502982632045 
-80.00000000000114 0.015484121143761465 0.2531570789866736 0.002982814146786944 0.2715757210385843 
-79.00000000000114 0.016009492240880475 0.22166093897062983 0.002963717096635981 0.24059057673352785 
-78.00000000000115 0.016408307810204716 0.18933388960360034 0.0029072097348903695 0.2086119349589982 
-77.00000000000117 0.016621404121573622 0.15696373183941406 0.002804914688037001 0.176359996124615 
-76.00000000000117 0.016587614092867322 0.1254292444189885 0.002649766120899009 0.14464510858882929 
-75.00000000000118 0.01624927383124975 0.09566885983572389 0.002437271037770236 0.11434319623257794 
-74.0000000000012 0.015559531693832394 0.0686344072254628 0.0021670040682421794 0.0863583031212988 
-73.00000000000121 0.014491054151566929 0.04523023079975829 0.0018442077621831766 0.06157203571830364 
-72.00000000000122 0.013045253315497418 0.026240101876139794 0.0014812769905959912 0.04078122862159043 
-71.00000000000124 0.011260641808794512 0.012246954538133698 0.0010988051153020201 0.024627149205881386 
-70.00000000000125 0.00921845422936128 0.003553342568518119 0.0007257817900728313 0.013521865943718257 
-69.00000000000126 0.007043408480994232 0.00011321138602886442 0.0003984889115965738 0.007579786628969098 
-68.00000000000126 0.004897590373101959 0.0014874989481292258 0.0001576824282018905 0.006564438203964536 
-67.00000000000128 0.002966096848239178 0.006836494179270492 4.38158630415961e-05 0.009861788897479164 
-66.0000000000013 0.0014343646710310639 0.014960050535752849 9.038917225432776e-05 0.016491197903842743 
-65.0000000000013 0.0004590011475124589 0.02439210907155977 0.0003159990199153698 0.025162816759574675 
-64.00000000000131 0.00013617581766889672 0.033548372544691236 0.0007162800864476317 0.03438551502527169 
-63.00000000000132 0.0004737451680138136 0.040915889352068045 0.0012575505101453971 0.042622068379480155 
-62.000000000001336 0.0013745828061996945 0.04526209695432289 0.0018744221890064868 0.04847890359353712 
-61.00000000000135 0.0026383190406418272 0.04583075833744651 0.0024736641647025146 0.0509073585820083 
-60.00000000000135 0.003986255960709395 0.0424860770771499 0.002945962448867268 0.049384204744635674 
-59.000000000001364 0.005109467371281469 0.03576709103283689 0.0031857315070317077 0.04403376086152084 
-58.00000000000138 0.00573359850272219 0.026824495143210333 0.0031168299780602424 0.03565518000565976 
-57.00000000000139 0.005687099738347523 0.01723187190255075 0.0027192621067020544 0.025628747791725654 
-56.0000000000014 0.004954745511745171 0.008690811299242714 0.0020494343390720826 0.015695100064094917 
-55.000000000001414 0.0036977132864082717 0.0026793985970157224 0.0012453372153981219 0.007629437601132704 
-54.00000000000143 0.0022270116006125637 0.00011821473661168298 0.0005092824053838048 0.0028642029397252214 
-53.00000000000144 0.0009288116065895122 0.0011384292493389265 6.535614795142909e-05 0.0021403797012007975 
-52.00000000000145 0.000156026554070638 0.005025413797422764 9.64822156106858e-05 0.005279941582660847 
-51.00000000000146 0.00011561658733763526 0.010375901457417389 0.0006754693695557871 0.011161231327431305 
-50.00000000000147 0.0007894386957793101 0.015451745609447462 0.0017126563547349143 0.017940743921627672 
-49.00000000000148 0.0019225341719707363 0.01865170580006716 0.0029456886722326672 0.02350226507312259 
-48.00000000000149 0.0030944237191883944 0.01897354769562276 0.003990678446905971 0.02604067158427058 
-47.000000000001506 0.0038597294407309167 0.016322227405118496 0.004456746521445932 0.02462473217942927 
-46.00000000000152 0.00391376435334492 0.011549645181683001 0.0041001157390166045 0.01955642366991911 
-45.00000000000153 0.003219809640271151 0.006187036719231537 0.0029671990191732444 0.012374095323652738 
-44.000000000001535 0.00203940180700184 0.0019341434916865157 0.0014605671902555711 0.0054387485360250015 
-43.00000000000155 0.0008391139748650479 6.588328142669111e-05 0.0002700230564525343 0.0011795975651231472 
-42.000000000001556 9.874865530450605e-05 0.0009677847867293395 0.00015049294334689497 0.0012164273314577208 
-41.00000000000157 9.623521374361207e-05 0.0039864763056989124 0.0015941414894326174 0.005667386678140734 
-40.000000000001585 0.0007683703733110287 0.007677272237377431 0.004515096246995124 0.012941612457643605 
-39.0000000000016 0.0017253201087460378 0.01037752392434347 0.008107362235491338 0.020183954451986216 
-38.000000000001606 0.002431155258419397 0.010890295839673188 0.01101434468260974 0.02430742980310203 
-37.00000000000161 0.0024777252066251654 0.008993974864645017 0.011843571812268559 0.023290429432030333 
-36.00000000000163 0.0018172256953407895 0.005543163039982865 0.009890666303805577 0.01723387621432344 
-35.00000000000164 0.0008197895622791129 0.0020897841062683816 0.005764951554528751 0.00866614098442402 
-34.00000000000165 9.954046321270199e-05 0.0001697727237665202 0.0015297814294863684 0.001797389054174347 
-33.00000000000166 0.00017711807690928803 0.0005723912773700555 7.250336884605113e-05 0.0008227805746352024 
-32.00000000000168 0.0011544676580461373 0.002944881442243005 0.0037315972356490625 0.007829940621121067 
-31.000000000001688 0.0025995141911661305 0.0059487067777390734 0.012656822737196613 0.021199982358243892 
-30.000000000001698 0.0037426046608333764 0.007923084133950311 0.02377447204473696 0.03543174182587011 
-29.000000000001705 0.003909172724361234 0.007747486821746681 0.03132721675911662 0.04297525543576473 
-28.00000000000172 0.002950859997178078 0.005466684817618438 0.029562651829382978 0.03797502866617672 
-27.00000000000173 0.0013991548432654797 0.0023336304146869997 0.017248052083418723 0.020980584402455326 
-26.00000000000174 0.00020196443615624505 0.000210540651515575 0.002553469236048021 0.002967511585848652 
-25.00000000000175 0.00015795779573850113 0.0006094448338033075 0.0059730715208684585 0.006734996484242203 
-24.000000000001766 0.0013860108345579473 0.0038661563752768256 0.058909094801484506 0.06413520231548032 
-23.000000000001776 0.003197042341640686 0.00889615883991049 0.1966676132516096 0.20869905168238043 
-22.00000000000179 0.004513304272603195 0.01368357896425459 0.44676959876432554 0.4648575888625795 
-21.000000000001798 0.004613717199256179 0.01625820678429168 0.8159453819506296 0.8366598980122301 
-20.00000000000181 0.003709340979217546 0.01564260846834155 1.2808470006667683 1.3000073231646176 
-19.000000000001823 0.0028911473507871356 0.012265276170645283 1.7873397741094845 1.8023026036306653 
-18.000000000001833 0.0033800524345066005 0.007637568542513398 2.260803763161062 2.2716720857467227 
-17.000000000001844 0.0055292734700913915 0.003509534642548524 2.6257721009018877 2.6347542942671724 
-16.000000000001855 0.008314338607048296 0.0010043550999664578 2.8289937778423417 2.838380361742975 
-15.000000000001867 0.009824778372504436 0.000211474866222217 2.8575656261394093 2.867789139751028 
-14.000000000001878 0.008599409216254938 0.00041128107257320785 2.744576620594426 2.753838279071757 
-13.000000000001888 0.00494291226933732 0.0007086420865230317 2.558898377172678 2.5647607449156324 
-12.0000000000019 0.0011686751377739876 0.0006237700789090561 2.381907863944359 2.383742294988542 
-11.000000000001913 0.0003057935632046757 0.00026899041394927827 2.2794969393845834 2.279832889077283 
-10.000000000001922 0.0039112189057579645 6.189779659255042e-05 2.2801456289131368 2.2835508406713254 
-9.000000000001934 0.010497636794116947 0.0002575219937947517 2.3677702992456373 2.377677590017312 
-8.000000000001945 0.015980372748611752 0.000689715535259926 2.4921422785945855 2.5078330050788917 
-7.000000000001957 0.016301908744186813 0.0009237759052036599 2.592367346157964 2.608692017594195 
-6.000000000001967 0.010701873401394802 0.0006835283382532075 2.6234361907720207 2.6341999347770324 
-5.000000000001979 0.003178166514312623 0.00018480308280738767 2.5746737517914067 2.5778081265340247 
-4.00000000000199 0.00045614084749860895 6.47591722060239e-05 2.472575605145437 2.4732332481932153 
-3.0000000000020015 0.007100026809107339 0.0009088231553880768 2.367360875356225 2.3757011116922357 
-2.000000000002013 0.020896072548511155 0.0027125997515254647 2.309511722732789 2.333394590947946 
-1.0000000000020242 0.032460742951517525 0.004713258255727636 2.3265636826576905 2.3637327241478667 
-2.0355549961366507e-12 0.03111169358413653 0.0057892893225297585 2.4098510161123974 2.4463990792151242 
0.9999999999979531 0.015057441294252027 0.005212890152613187 2.5162923504085586 2.5360342537298846 
1.9999999999979419 0.00022436341842702815 0.0032453077815732174 2.5838693513556503 2.5870614995950345 
2.9999999999979305 0.021201841358847142 0.0011217247548379568 2.554061403192162 2.576959924770481 
3.999999999997919 0.12107322056936592 0.0003638600966083327 2.3922997840708127 2.5157874829663545 
4.999999999997908 0.3330135515383076 0.0018249438317150045 2.099067534922903 2.43789510862184 
5.999999999997897 0.6620967158153903 0.005085452562118898 1.7085299030745165 2.381792314637486 
6.999999999997885 1.0772007369782874 0.008617044269924032 1.276498813012766 2.3702666038727247 
7.999999999997874 1.5187441615065749 0.010640304791216918 0.8631016654942945 2.4017577235172647 
8.999999999997863 1.920004712902869 0.010147700202045737 0.5165803190586586 2.4565964498896804 
9.99999999999785 2.2322399400671666 0.007453472567010021 0.26320997603781326 2.512643667225109 
10.999999999997842 2.441135210701649 0.00394073759382528 0.10537687856001562 2.559546020031003 
11.99999999999783 2.566118484950211 0.0011939840588045254 0.02675391770166397 2.6022815043375065 
12.999999999997817 2.6429079033675484 8.70635382522965e-05 0.0014116699931122417 2.651798130482222 
13.999999999997806 2.698578497354238 0.00039621419376887853 0.0031371052911392124 2.7089147814368015 
14.999999999997796 2.7325407638030623 0.0011393600466718756 0.012063889277832652 2.7522184273423576 
15.999999999997783 2.713806000830549 0.0013632460886648296 0.01733417321911849 2.7387910119202674 
16.999999999997772 2.5963637787153764 0.0008269698057739317 0.016159258235561882 2.6193985207335397 
17.999999999997762 2.3449978451649116 0.00013152095770206006 0.010739056273106902 2.3614478441238673 
18.99999999999775 1.9584273484121437 0.0002349611785242532 0.004791223894729895 1.968250455839062 
19.999999999997737 1.4780036151131914 0.001703769583930105 0.0010329363824324227 1.4844863349044048 
20.999999999997726 0.9774047435927459 0.004215710254624557 0.0001836553111646433 0.9843838953462111 
21.99999999999772 0.5379720615737216 0.006653959676286315 0.0013007472937835841 0.5474242680802763 
22.999999999997705 0.22087390293003298 0.00774363605486513 0.00280228840026352 0.23208936949376854 
23.999999999997694 0.048166557834390965 0.006834867817006912 0.0034672176026294406 0.058648992999119944 
24.99999999999768 6.775304990380423e-05 0.004345504820883703 0.0029477801580078435 0.007370865842373384 
25.99999999999767 0.028097899414250747 0.0015863676239988925 0.0016962162063507518 0.031436413341731334 
26.99999999999766 0.07700576385475094 6.271909738044116e-05 0.0005085416782134455 0.07776118446598296 
27.999999999997648 0.10553450941455768 0.0006503882440816071 1.1680112975104666e-05 0.1064774182014217 
28.999999999997634 0.09789968123313801 0.0031100125490957967 0.00036009040360068974 0.10165855707565709 
29.999999999997627 0.06290770289093295 0.00620415367900964 0.0012403075456435954 0.07056633337291685 
30.999999999997616 0.023261423815925296 0.008345941228065697 0.0021107724838564895 0.03382518625689133 
31.999999999997602 0.0012624339699610462 0.008426838948913514 0.002509290446734797 0.012226222001916484 
32.99999999999759 0.007575376296687139 0.006391691530148646 0.0022663599467670553 0.016248546763494392 
33.99999999999758 0.03731210038530373 0.0032779089591448945 0.0015422240520620858 0.04220320371557296 
34.99999999999757 0.07392748185363958 0.000717778327309915 0.0007046884038970258 0.07551217051969543 
35.999999999997556 0.09809519269341609 0.00016519272032358053 0.0001337382355255281 0.09863398461504377 
36.99999999999754 0.09712962735947507 0.0022233654641745752 5.3776183448646385e-05 0.09966989565432348 
37.999999999997534 0.07096868110484994 0.006377205433073445 0.00046106615519051386 0.07802585352914042 
38.99999999999753 0.032671606110271666 0.011226731423616677 0.0011587019131049814 0.04518592041263732 
39.99999999999751 0.0037822203748177456 0.015086429850480558 0.0018633849327312655 0.020774821808885385 
40.9999999999975 0.006763018435841946 0.01666712820002748 0.0023263325916027607 0.025777704422166894 
41.999999999997485 0.057438327443736066 0.01554758426274661 0.002417673575577431 0.07551866571999435 
42.99999999999748 0.15995382857171864 0.012259725773866442 0.0021496561513552792 0.17471183519922223 
43.99999999999746 0.30555396875041335 0.007989105550967091 0.0016435527503669543 0.31589802925808913 
44.999999999997456 0.475071124593034 0.0040493343142991274 0.001065503212917776 0.48134644909229596 
45.99999999999745 0.6439195364171406 0.001365129717078945 0.0005620345202150959 0.6474780563494199 
46.999999999997435 0.7878773122117241 0.0001740214346950056 0.0002184056559215139 0.7903231250233866 
47.99999999999742 0.8880433879470123 5.4582500780746305e-05 4.866377883589011e-05 0.8905119758719162 
48.99999999999741 0.9338960026177708 0.00025792673008804716 1.2555238033832666e-05 0.936693489671847 
49.9999999999974 0.9240901115439186 0.00021047899613230742 4.617071767472742e-05 0.9268715454312799 
50.999999999997385 0.8652684610966495 4.542420840429457e-06 9.190709851327661e-05 0.8677359478256482 
51.99999999999738 0.7695692348651505 0.0007081401764832151 0.00011749447694228799 0.7724932620246381 
52.99999999999737 0.6516458945758504 0.00439244024390763 0.00012042631935048742 0.6579099834380634 
53.99999999999736 0.5259152122987001 0.013865141890350083 0.00012014432470911548 0.5412770781311467 
54.99999999999734 0.4045100205937335 0.03218096096063578 0.0001438667885064664 0.4378513340201514 
55.99999999999733 0.29613435977961433 0.062053263350206174 0.00021253381000108662 0.35910287502378274 
56.99999999999732 0.20577910910395183 0.10530446737951786 0.00033163908675835934 0.3118696732484542 
57.99999999999731 0.13509914584124078 0.16247041521958958 0.0004889453893957241 0.29833700720567763 
58.99999999999729 0.08318740846786325 0.2326277498030722 0.000658431374389653 0.31664492621084384 
59.99999999999728 0.04749108258085431 0.3134591035400658 0.000808077834498751 0.3618805056413984 
60.99999999999728 0.024672624345786605 0.4015227444903602 0.0009085339374415694 0.4272205071428046 
61.999999999997264 0.011294719759380937 0.4926606295304665 0.0009401353641225928 0.5050343689385056 
62.99999999999725 0.00428101959372907 0.5824651675586954 0.0008967633638261312 0.5878178059011474 
63.99999999999724 0.0011601776597268418 0.6667288805325484 0.0007861849279085116 0.6688882511740868 
64.99999999999723 0.0001346219124750721 0.7418176970888928 0.0006274525733666709 0.7428249338721921 
65.99999999999721 2.923337579746553e-05 0.8049316300923639 0.00044648790794869965 0.8056738032745441 
66.9999999999972 0.0001738212971813117 0.8542402743249982 0.0002711065904438849 0.854960086181237 
67.9999999999972 0.0002630850343794223 0.8889005969191182 0.00012655481552054838 0.8895609106098513 
68.99999999999719 0.00022406767678620314 0.9089784722146466 3.225966853147095e-05 0.9094903197285497 
69.99999999999717 0.0001078257567490105 0.9153027167129215 8.514897827873151e-08 0.9156425641982255 
70.99999999999716 1.1372663545411128e-05 0.9092817357801023 3.4034271259252995e-05 0.9095298500416115 
71.99999999999714 2.8695768530212104e-05 0.8927098085157135 0.00013110006378390295 0.8930400975566295 
72.99999999999714 0.00022562785183239336 0.8675842732618215 0.0002828560711857639 0.8682303414107785 
73.99999999999713 0.0006318852148923172 0.8359480608370664 0.0004773714708138787 0.8371630948191547 
74.99999999999712 0.0012438205498721089 0.7997654188568706 0.0007011032770085282 0.801786691803731 
75.9999999999971 0.0020325997350478134 0.7608330951380541 0.0009405219586916382 0.7638563101553012 
76.9999999999971 0.0029540014562352297 0.7207250965076764 0.0011833366586951936 0.7248898292096566 
77.99999999999709 0.00395746873659833 0.6807664725612234 0.0014192813700992042 0.68615154091946 
78.99999999999707 0.004993207717573753 0.6420302292349157 0.0016404932987724792 0.6486566304688721 
79.99999999999706 0.006016963220366463 0.6053511724948769 0.0018415568949601664 0.6131899203102555 
80.99999999999704 0.006992620283364983 0.5713509006829114 0.0020193048727505042 0.5803333318913299 
81.99999999999704 0.007893046821114452 0.5404690095766309 0.0021724669820310295 0.5504976336422814 
82.99999999999702 0.00869967858988382 0.5129966051143395 0.002301245063104221 0.5239551506990281 
83.99999999999702 0.009401322293512072 0.4891092583177482 0.002406874996112008 0.500871109391803 
84.999999999997 0.009992570431309085 0.4688974715517689 0.0024912171421701025 0.4813321234099218 
85.99999999999699 0.01047212067014074 0.45239349420978214 0.0025563997720024563 0.4653709796219905 
86.99999999999697 0.010841196736824068 0.4395939083751278 0.0026045263973052167 0.45298735438190285 
87.99999999999697 0.011102189225887408 0.430477806990677 0.0026374483910650537 0.4441644046179604 
88.99999999999696 0.011257577474547214 0.42502063036235543 0.002656598622363397 0.4388813579658437 
89.99999999999694 0.011309156999477593 0.42320384071916384 0.0026628794555841346 0.437122300658409 
90.99999999999694 0.011257577474547599 0.42502063036233284 0.0026565986223633857 0.4388813579658201 
91.99999999999692 0.011102189225888489 0.43047780699063165 0.0026374483910651474 0.4441644046179169 
92.99999999999692 0.010841196736825924 0.4395939083750595 0.0026045263973054743 0.45298735438183574 
93.99999999999689 0.010472120670142674 0.45239349420969316 0.002556399772003024 0.46537097962190704 
94.99999999999689 0.009992570431312174 0.4688974715516556 0.0024912171421705015 0.48133212340981363 
95.99999999999689 0.009401322293515866 0.48910925831761204 0.0024068749961126327 0.5008711093916719 
96.99999999999686 0.008699678589887995 0.5129966051141817 0.002301245063105008 0.5239551506988751 
97.99999999999686 0.007893046821119498 0.5404690095764532 0.0021724669820318396 0.550497633642112 
98.99999999999685 0.006992620283370697 0.5713509006827128 0.002019304872751616 0.5803333318911362 
99.99999999999685 0.006016963220372448 0.60535117249466 0.0018415568949614707 0.6131899203100435 
100.99999999999682 0.004993207717580134 0.6420302292346851 0.0016404932987736905 0.6486566304686519 
101.99999999999682 0.003957468736604657 0.6807664725609812 0.00141928137010068 0.6861515409192281 
102.99999999999679 0.00295400145624118 0.7207250965074308 0.0011833366586965822 0.724889829209423 
103.99999999999679 0.0020325997350530926 0.7608330951378115 0.0009405219586930716 0.763856310155069 
104.99999999999679 0.0012438205498764615 0.799765418856639 0.0007011032770099484 0.8017866918035036 
105.99999999999676 0.0006318852148955012 0.8359480608368575 0.0004773714708151132 0.8371630948189566 
106.99999999999676 0.00022562785183419666 0.8675842732616456 0.00028285607118679295 0.8682303414106062 
107.99999999999673 2.869576853080163e-05 0.8927098085155842 0.00013110006378470523 0.8930400975565065 
108.99999999999673 1.1372663545089025e-05 0.9092817357800305 3.4034271259641065e-05 0.9095298500415425 
109.99999999999672 0.00010782575674823918 0.9153027167129213 8.51489782833082e-08 0.9156425641982203 
110.99999999999672 0.00022406767678566236 0.9089784722147262 3.2259668531083205e-05 0.9094903197286288 
111.99999999999669 0.0002630850343795668 0.8889005969192856 0.0001265548155197822 0.8895609106100135 
112.99999999999669 0.00017382129718219446 0.8542402743252548 0.0002711065904428975 0.8549600861814951 
113.99999999999669 2.923337579806766e-05 0.8049316300927083 0.00044648790794760097 0.8056738032748963 
114.99999999999666 0.0001346219124725386 0.7418176970893176 0.0006274525733655954 0.7428249338726076 
115.99999999999666 0.001160177659715604 0.6667288805330396 0.0007861849279076491 0.668888251174564 
116.99999999999663 0.00428101959370037 0.582465167559232 0.000896763363825658 0.5878178059016519 
117.99999999999663 0.011294719759321307 0.4926606295310248 0.0009401353641225492 0.5050343689390007 
118.99999999999662 0.024672624345679406 0.4015227444909122 0.0009085339374419771 0.42722050714325466 
119.9999999999966 0.047491082580679266 0.31345910354058504 0.0008080778344995418 0.36188050564174445 
120.9999999999966 0.0831874084675987 0.23262774980353718 0.0006584313743906424 0.31664492621104845 
121.99999999999659 0.1350991458408682 0.16247041521998043 0.0004889453893967541 0.2983370072056966 
122.99999999999658 0.205779109103457 0.10530446737982525 0.000331639086759182 0.31186967324827086 
123.99999999999656 0.2961343597790051 0.06205326335042813 0.0002125338100017097 0.3591028750233939 
124.99999999999656 0.4045100205930254 0.03218096096078056 0.00014386678850677152 0.4378513340195833 
125.99999999999653 0.5259152122979326 0.013865141890431936 0.00012014432470914571 0.5412770781304543 
126.99999999999653 0.6516458945750879 0.004392440243944716 0.00012042631935043145 0.6579099834373221 
127.99999999999653 0.7695692348644831 0.000708140176494073 0.00011749447694237668 0.7724932620239787 
128.9999999999965 0.8652684610961653 4.542420840327256e-06 9.190709851352511e-05 0.8677359478251605 
129.9999999999965 0.9240901115436982 0.00021047899613097312 4.6170717675014394e-05 0.9268715454310563 
130.99999999999648 0.933896002617879 0.00025792673008885033 1.2555238033887668e-05 0.9366934896719565 
131.99999999999648 0.8880433879474636 5.458250078178e-05 4.866377883532606e-05 0.8905119758723713 
132.99999999999645 0.787877312212487 0.00017402143469169223 0.00021840565592000269 0.790323125024146 
133.99999999999645 0.6439195364181189 0.001365129717067284 0.0005620345202125097 0.6474780563503857 
134.99999999999642 0.4750711245940919 0.004049334314278297 0.0010655032129143524 0.4813464490933375 
135.99999999999642 0.30555396875139945 0.007989105550940786 0.0016435527503634295 0.31589802925904986 
136.99999999999642 0.15995382857249366 0.012259725773841854 0.002149656151352826 0.1747118351999718 
137.9999999999964 0.05743832744420716 0.015547584262732204 0.0024176735755768028 0.07551866572045027 
138.9999999999964 0.006763018435995308 0.01666712820002871 0.002326332591604472 0.02577770442232396 
139.9999999999964 0.0037822203747176863 0.015086429850498108 0.0018633849327350535 0.020774821808806097 
140.99999999999636 0.03267160611004223 0.01122673142364491 0.001158701913109565 0.04518592041244061 
141.99999999999636 0.07096868110463338 0.006377205433102707 0.0004610661551941438 0.0780258535289559 
142.99999999999636 0.09712962735938607 0.0022233654641945987 5.377618344975245e-05 0.09966989565425514 
143.99999999999633 0.09809519269349454 0.00016519272032812282 0.000133738235523435 0.0986339846151247 
144.99999999999633 0.0739274818538432 0.0007177783272992757 0.0007046884038924039 0.07551217051988497 
145.99999999999633 0.03731210038552698 0.0032779089591257866 0.0015422240520568823 0.04220320371577225 
146.9999999999963 0.007575376296809775 0.006391691530131402 0.0022663599467637996 0.016248546763596456 
147.9999999999963 0.0012624339699102128 0.008426838948906999 0.0025092904467352126 0.012226222001859377 
148.99999999999628 0.02326142381571836 0.008345941228073183 0.0021107724838607465 0.03382518625669605 
149.99999999999628 0.06290770289067862 0.006204153679027217 0.0012403075456494626 0.07056633337268546 
150.99999999999625 0.09789968123298833 0.00311001254911433 0.0003600904036049876 0.10165855707552839 
151.99999999999625 0.10553450941462375 0.0006503882440917623 1.1680112974759617e-05 0.10647741820149796 
152.99999999999625 0.07700576385501766 6.271909737720773e-05 0.000508541678207878 0.07776118446624233 
153.99999999999622 0.028097899414538552 0.0015863676239844455 0.0016962162063425682 0.03143641334199775 
154.99999999999622 6.775304990008908e-05 0.004345504820866088 0.002947780158001735 0.007370865842345578 
155.9999999999962 0.048166557833754745 0.006834867816995542 0.003467217602629655 0.05864899299847018 
156.9999999999962 0.22087390292853665 0.0077436360548658306 0.0028022884002708933 0.2320893694922712 
157.99999999999616 0.5379720615713655 0.006653959676298254 0.0013007472937931744 0.5474242680779338 
158.99999999999616 0.9774047435897959 0.004215710254641037 0.0001836553111669647 0.9843838953432867 
159.99999999999616 1.478003615110107 0.0017037695839430852 0.0010329363824186598 1.4844863349012922 
160.99999999999613 1.958427348409431 0.0002349611785288905 0.004791223894698393 1.9682504558363298 
161.99999999999613 2.3449978451629416 0.00013152095769932654 0.010739056273068566 2.3614478441218876 
162.9999999999961 2.5963637787142706 0.0008269698057692086 0.016159258235538102 2.6193985207323975 
163.9999999999961 2.713806000830178 0.0013632460886636429 0.017334173219130555 2.738791011919908 
164.9999999999961 2.7325407638031534 0.0011393600466755342 0.012063889277882496 2.7522184273425014 
165.99999999999608 2.698578497354529 0.00039621419377325773 0.003137105291187522 2.708914781437141 
166.99999999999608 2.6429079033679375 8.706353825060972e-05 0.0014116699930645012 2.651798130482574 
167.99999999999608 2.566118484950789 0.0011939840587924082 0.0267539177013745 2.602281504337757 
168.99999999999605 2.4411352107026363 0.003940737593804734 0.1053768785593164 2.5595460200312843 
169.99999999999605 2.2322399400687543 0.007453472566989352 0.26320997603656515 2.5126436672253907 
170.99999999999602 1.9200047129050843 0.010147700202034994 0.5165803190568108 2.456596449890034 
171.99999999999602 1.518744161509215 0.010640304791221982 0.8631016654919329 2.4017577235175467 
172.99999999999602 1.0772007369809755 0.008617044269942626 1.276498813010124 2.370266603872814 
173.99999999999602 0.6620967158177143 0.005085452562141577 1.7085299030719379 2.381792314637281 
174.99999999999596 0.33301355153997486 0.001824943831730552 2.0990675349207635 2.4378951086213902 
175.99999999999596 0.12107322057029635 0.0003638600966102061 2.3922997840694045 2.5157874829658504 
176.99999999999596 0.021201841359173506 0.0011217247548277536 2.5540614031915947 2.5769599247702337 
177.99999999999596 0.00022436341840305354 0.0032453077815591137 2.583869351355818 2.5870614995951873 
178.99999999999596 0.015057441294130952 0.005212890152604572 2.516292350409157 2.5360342537303486 


==> figures/mimo_beta/beampattern19.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.026316768631281216 0.004572284590139951 2.489666719999599 2.5201800375587564 
-179.0 0.038410925238042376 0.005855072033438387 2.346700707980797 2.390568903031354 
-178.0 0.0341680314308832 0.005373376111706533 2.266658356663756 2.305882441186623 
-177.00000000000006 0.01998736477833147 0.003649145883412317 2.28785395082934 2.3113121917582826 
-176.00000000000006 0.006703748190900062 0.0018039871945482902 2.397591964504567 2.406068960920187 
-175.00000000000006 0.0010725664451410022 0.000653389458592245 2.540524939111697 2.5423281919352605 
-174.00000000000006 0.002856270871346076 0.00027327861344411745 2.645980094178642 2.6492246684587357 
-173.00000000000006 0.00723441209487693 0.0002226748282232469 2.661940651578467 2.669479111733075 
-172.0000000000001 0.009368301997134983 0.00011174166364896529 2.5800632624417514 2.589549094095431 
-171.0000000000001 0.0076275425695434725 3.353339045234825e-06 2.440153062191231 2.447718441072907 
-170.0000000000001 0.003796216446117932 0.0003351674879960232 2.312028347876132 2.316068020853158 
-169.0000000000001 0.000928236440562469 0.0014609438311601075 2.2631260961730297 2.265458744791924 
-168.00000000000014 0.0008582636787689416 0.003212468349330091 2.3265796007622583 2.33067563151419 
-167.00000000000017 0.003113297077596851 0.004860448292472193 2.483961801024882 2.4920526183976897 
-166.00000000000017 0.005648001085439358 0.005539626819821943 2.6699569881495506 2.6813235213397717 
-165.00000000000017 0.0065268012002017185 0.004844383722212852 2.7964037596540186 2.8079611495027033 
-164.00000000000017 0.005229322121443949 0.003161455945238893 2.785061404114827 2.7935910914292488 
-163.0000000000002 0.0027705049505544147 0.001482584465482694 2.595552492889455 2.599863954033572 
-162.0000000000002 0.0007698399262342253 0.0008006342889282001 2.2380195508533753 2.2395652824641 
-161.00000000000023 0.0002757038579141675 0.0014823417333769515 1.7671392743451075 1.7688128934588376 
-160.00000000000023 0.0011668735398424758 0.003031662346779562 1.2617625983351335 1.2658526212658767 
-159.00000000000023 0.0024287969408164885 0.0044015783573404235 0.7993331701042 0.8060634951242664 
-158.00000000000026 0.0029781282624623795 0.004656059812906995 0.4347776055920678 0.44233965305257616 
-157.00000000000026 0.0024063033124561367 0.0035625770691228836 0.19025473978470941 0.19618344967748663 
-156.00000000000026 0.0011679607216392447 0.0017459469276094773 0.057017120398143384 0.05991556078555243 
-155.00000000000028 0.00017284712237284917 0.0003136177851525087 0.006068089177138619 0.006551957005751704 
-154.00000000000028 0.00012796970306873468 0.0001873748056257658 0.0019651045588277676 0.002280236161277532 
-153.0000000000003 0.001084059187561527 0.0015465851113143632 0.014426370577578201 0.017053174219991182 
-152.0000000000003 0.002447545150477546 0.0037098187365148284 0.024591684291385394 0.030740305603678793 
-151.0000000000003 0.003394939475763017 0.0055155632093458855 0.025549139666719376 0.03444794302514427 
-150.00000000000034 0.003389633664475215 0.00597476805289754 0.018861882848730326 0.02821477905547651 
-149.00000000000034 0.002479487351024701 0.004823667361189569 0.009685618755198206 0.01698017190608519 
-148.00000000000037 0.0012250017739017848 0.00267548304272204 0.002704724611472402 0.006600820888138179 
-147.00000000000037 0.0003411871285969891 0.0006999099140315184 4.369915613438026e-05 0.0010842313008547248 
-146.0000000000004 0.0002877460001409356 1.323762421721913e-05 0.0011644870402085234 0.0014668914518492456 
-145.0000000000004 0.0010399482393065888 0.001103493354797815 0.004003135491724546 0.006147380321021434 
-144.00000000000043 0.0021430594437864205 0.0035804102015776964 0.006393371634838588 0.012114614167063617 
-143.00000000000043 0.0029877950889073907 0.006362533640285562 0.007062180951222208 0.016405981638304944 
-142.00000000000043 0.003137095275895336 0.00819464295156665 0.005917175546119345 0.01723854343825484 
-141.00000000000045 0.0025316641383855217 0.008238119245116334 0.003737520417639603 0.01449520273373599 
-140.00000000000045 0.0014867568136363398 0.00645926892691382 0.001589238688919056 0.009524396779826291 
-139.00000000000048 0.0005077063179344311 0.0036500546978140164 0.00029283032058054735 0.004443510145571047 
-138.00000000000048 3.491616107515102e-05 0.0010889330691968378 0.00014383017394101254 0.0012653045590157396 
-137.00000000000048 0.0002461927688785661 3.153270941799643e-06 0.0009221183906346602 0.001172439711267571 
-136.0000000000005 0.000999276370472348 0.0010644979503735233 0.002101188879436133 0.0041659186997349724 
-135.0000000000005 0.0019223507801229562 0.00411883176266627 0.0031190300334707015 0.00915689212614707 
-134.0000000000005 0.0025944482083738976 0.008241813388111793 0.003591457997818412 0.014416571915854909 
-133.00000000000054 0.0027280916196863055 0.012081327716767981 0.0034062987253334885 0.01819534999220937 
-132.00000000000054 0.002278871811914952 0.014345217401793916 0.002698487408756936 0.019294506190211457 
-131.00000000000054 0.0014476074143557308 0.014254278903556829 0.0017480764118647804 0.017418364601397063 
-130.00000000000057 0.0005880267567692863 0.011809756819320194 0.0008569507788702387 0.013225232120996348 
-129.00000000000057 6.664217336437214e-05 0.007801157233925128 0.0002503472704308381 0.008096035837166466 
-128.00000000000057 0.0001315446004800868 0.0035708164954130505 2.7291406964376434e-05 0.0037181207897321314 
-127.0000000000006 0.0008344580747062069 0.0006244847711057326 0.00016130820437378104 0.0016191492159558015 
-126.0000000000006 0.0020248291128024377 0.00021230398449796712 0.0005369266044765633 0.002779589141746186 
-125.00000000000063 0.003407803692199421 0.0029979228934598613 0.0010012740595713423 0.00741240121494772 
-124.00000000000063 0.004639095967229123 0.008894648457812796 0.0014120839415602885 0.014942866862831554 
-123.00000000000065 0.005423331156717465 0.017093564017139427 0.0016702499857984086 0.024168004207480758 
-122.00000000000065 0.005587599769421582 0.026257170047783447 0.0017329807266789588 0.03353684392128684 
-121.00000000000068 0.005114346747592671 0.03481637438519989 0.001609965090089744 0.041475981515481805 
-120.00000000000068 0.004131881887080725 0.04129443998743071 0.0013485274447804692 0.04668842863314745 
-119.00000000000068 0.002872206471037567 0.04458769076510808 0.0010145481486852311 0.048372227495255396 
-118.0000000000007 0.001612020398740143 0.04415342192353446 0.0006747379321996033 0.04633091024010766 
-117.00000000000071 0.0006134020398117297 0.04008256913950237 0.0003837084269078436 0.040973425028568745 
-116.00000000000072 7.705250829630058e-05 0.033060780365973826 0.00017706695077810832 0.033221356131351784 
-115.00000000000072 0.00011523155091525806 0.02424130064101036 7.004785365524879e-05 0.024353482280269317 
-114.00000000000075 0.0007456004832757997 0.015064019751780573 6.0197656474673084e-05 0.015821696137296188 
-113.00000000000075 0.0019025750611035314 0.007057198367933065 0.00013231610970914075 0.009069514666369299 
-112.00000000000078 0.003460162345052193 0.0016536240926420158 0.0002640332078419483 0.005377187585176562 
-111.00000000000078 0.005259609293228695 4.395630773927119e-05 0.0004308457015256549 0.0057482274027339745 
-110.00000000000078 0.007136067938640649 0.003079534302827477 0.0006099490707891251 0.010843113566151712 
-109.00000000000081 0.00894022968069974 0.01122715727753557 0.0007826496131069552 0.020958382208402505 
-108.00000000000081 0.010552870927556355 0.024570716514616217 0.0009354611640604355 0.03604402120041082 
-107.00000000000082 0.011892013918391352 0.04284968267829178 0.0010601705103706767 0.05574917525033614 
-106.00000000000084 0.012913676320001325 0.06552228231201118 0.0011532166302468372 0.07948534145184032 
-105.00000000000085 0.013607886964276741 0.09184126333120197 0.001214707813595608 0.10649699024774226 
-104.00000000000085 0.013991845309875602 0.12093177110915418 0.0012473344944268314 0.13593130244589846 
-103.00000000000087 0.01410193514620671 0.15186333518932266 0.0012553542072540592 0.16690093834469177 
-102.00000000000088 0.01398592427236056 0.18371070299096498 0.0012437484948548934 0.1985360290290634 
-101.00000000000088 0.013696228703301998 0.2156008133203247 0.001217590467767425 0.2300236143427209 
-100.00000000000091 0.013284692277356463 0.24674531339510222 0.001181619411918199 0.26063438577454984 
-99.00000000000091 0.012798988631278974 0.27645957380848923 0.0011399940728356662 0.28973776862745326 
-98.00000000000094 0.012280514568721583 0.3041701455230106 0.0010961853796588631 0.3168071143740416 
-97.00000000000094 0.011763508179356012 0.3294131035339493 0.0010529681165755201 0.3414171349962969 
-96.00000000000094 0.011275072951159534 0.35182584156759245 0.0010124754789778744 0.36323578179139865 
-95.00000000000097 0.01083579597920769 0.37113473774887673 0.0009762874957680045 0.3820126403133136 
-94.00000000000097 0.010460690207534921 0.38714080909806653 0.0009455318501935521 0.3975656608755823 
-93.00000000000098 0.010160247690594065 0.39970509925609987 0.0009209824384500173 0.4097677353197153 
-92.000000000001 0.009941449049483716 0.40873516139702176 0.0009031464751882165 0.41853431304879013 
-91.00000000000101 0.009808625136260673 0.41417364615784347 0.000892334942412679 0.4238129531298001 
-90.00000000000101 0.009764106591436603 0.41598970197867713 0.0008887138051790914 0.42557545016306403 
-89.00000000000104 0.009808625136260941 0.41417364615785107 0.0008923349424126164 0.42381295312980777 
-88.00000000000104 0.009941449049483271 0.4087351613970357 0.0009031464751882439 0.41853431304880434 
-87.00000000000104 0.010160247690593711 0.39970509925612274 0.0009209824384498949 0.4097677353197366 
-86.00000000000107 0.010460690207534002 0.3871408090980954 0.0009455318501936464 0.3975656608756109 
-85.00000000000107 0.010835795979207119 0.37113473774891353 0.0009762874957678617 0.3820126403133481 
-84.0000000000011 0.011275072951158618 0.3518258415676335 0.001012475478977666 0.36323578179143734 
-83.0000000000011 0.011763508179355179 0.32941310353399683 0.0010529681165753917 0.3414171349963419 
-82.00000000000111 0.012280514568720691 0.30417014552306554 0.001096185379658814 0.31680711437409415 
-81.00000000000112 0.012798988631278043 0.27645957380854785 0.0011399940728356137 0.2897377686275086 
-80.00000000000114 0.013284692277355447 0.24674531339516412 0.0011816194119180674 0.2606343857746103 
-79.00000000000114 0.013696228703301163 0.2156008133203892 0.0012175904677672869 0.2300236143427839 
-78.00000000000115 0.01398592427235985 0.1837107029910295 0.0012437484948549153 0.19853602902912815 
-77.00000000000117 0.014101935146206352 0.15186333518938663 0.0012553542072540106 0.16690093834475633 
-76.00000000000117 0.013991845309875697 0.12093177110921619 0.0012473344944270177 0.13593130244596122 
-75.00000000000118 0.013607886964277645 0.09184126333125904 0.0012147078135957463 0.10649699024779982 
-74.0000000000012 0.012913676320002756 0.06552228231206154 0.001153216630246972 0.0794853414518918 
-73.00000000000121 0.011892013918393986 0.042849682678333514 0.0010601705103708348 0.055749175250381325 
-72.00000000000122 0.010552870927559231 0.024570716514648656 0.0009354611640606539 0.0360440212004461 
-71.00000000000124 0.008940229680703064 0.011227157277557416 0.0007826496131072573 0.020958382208427835 
-70.00000000000125 0.007136067938644487 0.0030795343028387065 0.000609949070789456 0.010843113566167071 
-69.00000000000126 0.005259609293232537 4.395630774049904e-05 0.0004308457015260046 0.0057482274027395 
-68.00000000000126 0.0034601623450554097 0.001653624092634584 0.00026403320784227957 0.005377187585172766 
-67.00000000000128 0.0019025750611065726 0.0070571983679190075 0.00013231610970934304 0.009069514666358509 
-66.0000000000013 0.0007456004832776307 0.01506401975176262 6.019765647474225e-05 0.0158216961372803 
-65.0000000000013 0.00011523155091593006 0.02424130064099169 7.004785365512355e-05 0.024353482280251183 
-64.00000000000131 7.705250829577225e-05 0.0330607803659572 0.00017706695077780612 0.033221356131334714 
-63.00000000000132 0.0006134020398100084 0.04008256913949062 0.0003837084269073952 0.040973425028554694 
-62.000000000001336 0.0016120203987378188 0.04415342192352972 0.0006747379321988964 0.04633091024009958 
-61.00000000000135 0.002872206471034901 0.044587690765110835 0.0010145481486845773 0.048372227495255035 
-60.00000000000135 0.004131881887078303 0.04129443998744099 0.0013485274447798728 0.04668842863315467 
-59.000000000001364 0.005114346747591398 0.03481637438521547 0.0016099650900892187 0.04147598151549562 
-58.00000000000138 0.005587599769421111 0.026257170047801787 0.0017329807266788554 0.03353684392130484 
-57.00000000000139 0.005423331156718524 0.01709356401715762 0.0016702499857987093 0.024168004207499993 
-56.0000000000014 0.004639095967231335 0.008894648457827588 0.00141208394156099 0.014942866862849135 
-55.000000000001414 0.003407803692202076 0.0029979228934687873 0.0010012740595722663 0.007412401214960189 
-54.00000000000143 0.0020248291128051803 0.0002123039845002487 0.0005369266044774844 0.0027795891417521285 
-53.00000000000144 0.0008344580747081989 0.0006244847711020002 0.00016130820437433395 0.001619149215954626 
-52.00000000000145 0.00013154460048087974 0.0035708164954053514 2.7291406964311944e-05 0.0037181207897251955 
-51.00000000000146 6.664217336387218e-05 0.007801157233916231 0.00025034727043000645 0.008096035837156138 
-50.00000000000147 0.0005880267567678107 0.011809756819313426 0.0008569507788687117 0.013225232120986584 
-49.00000000000148 0.0014476074143539184 0.014254278903553972 0.0017480764118628796 0.017418364601390488 
-48.00000000000149 0.0022788718119135104 0.014345217401796303 0.002698487408755159 0.01929450619021059 
-47.000000000001506 0.0027280916196858736 0.012081327716774672 0.003406298725332678 0.01819534999221497 
-46.00000000000152 0.0025944482083749038 0.008241813388120418 0.0035914579978188425 0.01441657191586498 
-45.00000000000153 0.001922350780124692 0.004118831762673999 0.0031190300334725243 0.0091568921261584 
-44.000000000001535 0.000999276370474109 0.001064497950377929 0.002101188879438693 0.004165918699743621 
-43.00000000000155 0.0002461927688796117 3.1532709416804663e-06 0.000922118390636773 0.0011724397112705981 
-42.000000000001556 3.491616107488539e-05 0.0010889330691927538 0.00014383017394179636 0.0012653045590121726 
-41.00000000000157 0.000507706317932859 0.003650054697808158 0.0002928303205791272 0.00444351014556223 
-40.000000000001585 0.0014867568136340346 0.006459268926908779 0.0015892386889152954 0.009524396779815172 
-39.0000000000016 0.002531664138383758 0.008238119245114446 0.0037375204176349026 0.014495202733727671 
-38.000000000001606 0.0031370952758946924 0.008194642951568675 0.005917175546115575 0.01723854343825257 
-37.00000000000161 0.002987795088908379 0.006362533640290638 0.007062180951221585 0.0164059816383102 
-36.00000000000163 0.0021430594437885533 0.0035804102015834626 0.006393371634842026 0.012114614167074931 
-35.00000000000164 0.0010399482393087468 0.0011034933548017124 0.004003135491730471 0.006147380321033418 
-34.00000000000165 0.000287746000141747 1.3237624217608569e-05 0.0011644870402133436 0.0014668914518552764 
-33.00000000000166 0.00034118712859594066 0.0006999099140285337 4.369915613336497e-05 0.0010842313008496628 
-32.00000000000168 0.0012250017738994687 0.0026754830427174674 0.0027047246114623997 0.006600820888121277 
-31.000000000001688 0.002479487351022262 0.004823667361185898 0.0096856187551806 0.016980171906061832 
-30.000000000001698 0.003389633664474125 0.005974768052896739 0.018861882848712378 0.02821477905545655 
-29.000000000001705 0.003394939475764071 0.005515563209348425 0.025549139666712066 0.0344479430251406 
-28.00000000000172 0.002447545150480167 0.0037098187365192693 0.02459168429139725 0.03074030560369793 
-27.00000000000173 0.0010840591875641479 0.0015465851113182834 0.014426370577605409 0.017053174220024735 
-26.00000000000174 0.00012796970306978026 0.0001873748056271155 0.001965104558844771 0.0022802361612969148 
-25.00000000000175 0.00017284712237164475 0.00031361778515071243 0.00606808917709456 0.0065519570057046336 
-24.000000000001766 0.0011679607216366508 0.0017459469276058345 0.057017120397968274 0.05991556078537181 
-23.000000000001776 0.002406303312454002 0.003562577069119609 0.19025473978433408 0.19618344967710738 
-22.00000000000179 0.002978128262462404 0.00465605981290607 0.4347776055914488 0.44233965305195755 
-21.000000000001798 0.0024287969408186556 0.004401578357342281 0.7993331701033479 0.8060634951234225 
-20.00000000000181 0.0011668735398451006 0.003031662346782915 1.2617625983341287 1.2658526212648609 
-19.000000000001823 0.00027570385791480964 0.0014823417333795102 1.7671392743440892 1.768812893457814 
-18.000000000001833 0.000769839926231558 0.0008006342889282321 2.238019550852512 2.2395652824632215 
-17.000000000001844 0.0027705049505493294 0.0014825844654800424 2.5955524928888885 2.5998639540329918 
-16.000000000001855 0.00522932212143957 0.0031614559452350856 2.7850614041146278 2.7935910914290476 
-15.000000000001867 0.006526801200201059 0.0048443837222101535 2.7964037596541567 2.8079611495028365 
-14.000000000001878 0.005648001085443342 0.005539626819821928 2.6699569881498966 2.681323521340118 
-13.000000000001888 0.003113297077602463 0.004860448292474826 2.4839618010252584 2.4920526183980742 
-12.0000000000019 0.0008582636787716649 0.003212468349333855 2.3265796007624977 2.3306756315144357 
-11.000000000001913 0.0009282364405592537 0.001460943831163193 2.2631260961730413 2.2654587447919408 
-10.000000000001922 0.003796216446110246 0.0003351674879974528 2.3120283478759336 2.3160680208529505 
-9.000000000001934 0.007627542569536821 3.3533390452906435e-06 2.4401530621909346 2.4477184410726047 
-8.000000000001945 0.0093683019971352 0.00011174166364863382 2.580063262441509 2.589549094095184 
-7.000000000001957 0.007234412094884711 0.00022267482822314953 2.6619406515783943 2.6694791117330188 
-6.000000000001967 0.002856270871354254 0.0002732786134438604 2.6459800941787766 2.6492246684588654 
-5.000000000001979 0.001072566445138238 0.0006533894585907886 2.5405249391119735 2.542328191935527 
-4.00000000000199 0.0067037481908798 0.001803987194545099 2.3975919645048456 2.4060689609204697 
-3.0000000000020015 0.019987364778300203 0.0036491458834083147 2.2878539508294837 2.3113121917583856 
-2.000000000002013 0.03416803143086086 0.005373376111703951 2.2666583566636924 2.3058824411865326 
-1.0000000000020242 0.038410925238050016 0.005855072033439228 2.346700707980551 2.390568903031118 
-2.0355549961366507e-12 0.02631676863132005 0.004572284590144041 2.4896667199992932 2.5201800375585064 
0.9999999999979531 0.006209148414405325 0.0023586162910352974 2.6202430998126447 2.628598500722686 
1.9999999999979419 0.006637115574261289 0.001355737906777444 2.655776794224343 2.663899281439003 
2.9999999999979305 0.07147345010660476 0.003971874644547822 2.538327852136946 2.6144558479178617 
3.999999999997919 0.24390844952250437 0.01134201443738691 2.255709104275649 2.5124178003572397 
4.999999999997908 0.5452660260198194 0.02222937568497758 1.8438980659180355 2.4138174167990147 
5.999999999997897 0.9590599284506085 0.03316517251006881 1.3717426069850973 2.367456815798787 
6.999999999997885 1.4298829195388838 0.03992827325143632 0.9160130599959972 2.3903386889544644 
7.999999999997874 1.8801921695692598 0.03963329616029232 0.5375823894746922 2.4627587340197854 
8.999999999997863 2.23884406443959 0.03226154177569733 0.2672834288340761 2.5442835380953426 
9.99999999999785 2.4683266117461704 0.02073584146576913 0.10459386507095132 2.5997876070446746 
10.999999999997842 2.5771815728779632 0.009466341717125102 0.026663883882439312 2.61945756015737 
11.99999999999783 2.610883520816622 0.0021771771085984477 0.0018132991592596393 2.620957245424999 
12.999999999997817 2.6251920797384707 0.00022220137850385092 0.0014467458654695822 2.632940539760756 
13.999999999997806 2.6550832148562344 0.0022761387321741174 0.006672442428077423 2.6702223497981037 
14.999999999997796 2.694882415882257 0.00545991844503852 0.009104904702598582 2.715805382624155 
15.999999999997783 2.6997214300595176 0.007141933877383608 0.007768514981606576 2.721062519322304 
16.999999999997772 2.607755705568364 0.006336320536243407 0.004866172802719076 2.625189742105143 
17.999999999997762 2.372259128872678 0.003952834495904852 0.0025667850782755534 2.3844230142249008 
18.99999999999775 1.9879973012063838 0.001893953993161541 0.0016541723773266246 1.9962186616124078 
19.999999999997737 1.4993565793910502 0.0016708371311531603 0.0017043096034701358 1.5061845661661974 
20.999999999997726 0.9867108048300439 0.003425608072063525 0.0019082770323381212 0.994245501367168 
21.99999999999772 0.5377218645293804 0.005916732300796884 0.00175535182073179 0.5465322155386356 
22.999999999997705 0.21670558997723974 0.007393391885897129 0.0012335487734282434 0.22574510362050004 
23.999999999997694 0.04510362781174948 0.006754879249046885 0.0006332013360977689 0.0525469820863588 
24.99999999999768 0.0001208185799224619 0.0042653030615982645 0.00023666709095569247 0.004611908362034886 
25.99999999999767 0.030072908223289906 0.0014093559160210914 0.0001312547378422213 0.031689006451692314 
26.99999999999766 0.07809589418714913 8.402843887997573e-06 0.00021578669750605266 0.07849731027037905 
27.999999999997648 0.10348341617943232 0.0011409472595369527 0.00032615015309172673 0.10515932942168178 
28.999999999997634 0.0924865551981169 0.004495194998497334 0.00035841394363241247 0.09749551060608197 
29.999999999997627 0.05608329126214319 0.008506690766064778 0.0003117287630576445 0.0649598059028427 
30.999999999997616 0.018059046385339776 0.011184004390545734 0.0002496072677371472 0.029471772622806616 
31.999999999997602 0.00019878435990947624 0.011160013825500177 0.00023033221439757042 0.011553246305891371 
32.99999999999759 0.011402295833316919 0.00841240921312261 0.00026156942452843575 0.02009654818606585 
33.99999999999758 0.044696157775093795 0.00429824215017953 0.0003031077258660522 0.049413748078375036 
34.99999999999757 0.08212725912892467 0.000912172363174324 0.0003044607655675821 0.08354471150188279 
35.999999999997556 0.10424452520973945 0.00010743978795062548 0.00024493994055153537 0.10482621474129444 
36.99999999999754 0.09951437446744825 0.0026549903983730827 0.0001492305622091643 0.10250360906794993 
37.999999999997534 0.06975803724617437 0.00791551949198608 7.190210696230767e-05 0.07783276406446657 
38.99999999999753 0.02985058495902315 0.014135851256076547 6.411992376365147e-05 0.044034966962702246 
39.99999999999751 0.0023762846340089567 0.01919517878699928 0.00014397258030492664 0.021650785247187988 
40.9999999999975 0.009702512011998881 0.021449167172709862 0.0002864614557699131 0.031427113882731166 
41.999999999997485 0.06649724653310461 0.020314596741764057 0.000436240421129214 0.08741600789795712 
42.99999999999748 0.17511421613399683 0.01638342126973542 0.0005340972693559274 0.1924940822119127 
43.99999999999746 0.3249565278840469 0.01107076326460083 0.0005428758378747306 0.33740425021938075 
44.999999999997456 0.4955020391747151 0.005988323848260269 0.0004611478261474775 0.5031799778730881 
45.99999999999745 0.661627642567785 0.002322193327790134 0.00032046009186164975 0.665859272998908 
46.999999999997435 0.7994534427256004 0.0004623726874795322 0.0001698440147176789 0.8019556649776844 
47.99999999999742 0.8911236625980155 1.0062651330861422e-05 5.5899803043853916e-05 0.8932341877624738 
48.99999999999741 0.9275427158412856 0.00013617747220672673 6.924940720303457e-06 0.929791699226445 
49.9999999999974 0.9088159213534829 0.0001401405303411914 2.6252138615412343e-05 0.911046169542496 
50.999999999997385 0.8427649839986037 7.789727354045592e-07 9.53917118951924e-05 0.8447996230201039 
51.99999999999738 0.7422579198129107 0.0007298575414374385 0.00018385763284829983 0.7449242734808226 
52.99999999999737 0.6221822950558307 0.004415375166289048 0.00026089827964946534 0.6283850426510426 
53.99999999999736 0.49675601237367945 0.01394292772952649 0.0003048257747595034 0.5122777808342794 
54.99999999999734 0.3776107838834332 0.03247480761231539 0.0003074937806364638 0.4113956976706992 
55.99999999999733 0.27280079744782354 0.06282349371486701 0.00027367491051026604 0.3366123400643221 
56.99999999999732 0.18665756956432245 0.10686920665005782 0.00021678046683718994 0.29415228295316165 
57.99999999999731 0.12026908789085146 0.16514494489315665 0.00015312587659507094 0.28565228461188386 
58.99999999999729 0.07231049625193516 0.23666105655970013 9.679822564549842e-05 0.30881352467708795 
59.99999999999728 0.03997518319501952 0.31898239095451836 5.644436282646592e-05 0.35840774640146955 
60.99999999999728 0.01981968051026265 0.4085197065770038 3.437724405176756e-05 0.42741272380313816 
61.999999999997264 0.008414557867429614 0.5009630845876554 2.7630206775196495e-05 0.5080968174613836 
62.99999999999725 0.0027651185409442326 0.5917719644763678 3.015396809132703e-05 0.5929305751555933 
63.99999999999724 0.0005182703488910333 0.6766419618381411 3.527064627397647e-05 0.6752613922375027 
64.99999999999723 2.1317080253360113e-06 0.7518872773846957 3.768345955213271e-05 0.7497362081147277 
65.99999999999721 0.0001553586578613279 0.8147024771863768 3.465464209223913e-05 0.812492821918706 
66.9999999999972 0.00039949025228572124 0.8632925403849969 2.6281789739295702e-05 0.8611620415804789 
67.9999999999972 0.0004960476267942193 0.8968808741869697 1.5040361142660314e-05 0.8947322609202452 
68.99999999999719 0.00041596564715658436 0.9156191242312741 4.88352012623283e-06 0.9133280858108728 
69.99999999999717 0.00023580914215260345 0.9204296032774075 2.0714915964266816e-07 0.9179484792196866 
70.99999999999716 6.505368497771408e-05 0.9128119490523752 4.929190143057894e-06 0.9102004451267192 
71.99999999999714 2.056066726237768e-06 0.894641893224507 2.1837269044124904e-05 0.89205380616208 
72.99999999999714 0.00011287533462163756 0.86798367600302 5.2260541940015506e-05 0.8656327454717203 
73.99999999999713 0.0004260643499430942 0.8349303801737392 9.6043184493251e-05 0.8330514323975612 
74.99999999999712 0.0009370653566768078 0.7974795740096731 0.00015174786289676246 0.7962946588697023 
75.9999999999971 0.0016171481060917516 0.7574459498691682 0.00021699780361238938 0.7571400180087847 
76.9999999999971 0.0024233621018688693 0.716408486833848 0.0002888694783150857 0.717115549640063 
77.99999999999709 0.003307384028734269 0.675687072065578 0.00036426575000290907 0.6774856198602071 
78.99999999999707 0.004222254766091373 0.6363422854927202 0.00044022323932039055 0.6392577123823027 
79.99999999999706 0.005126772584290427 0.5991918734294143 0.0005141312527593752 0.6032034256277257 
80.99999999999704 0.005987772025627173 0.5648379706831457 0.0005838589183246969 0.5698879826972573 
81.99999999999704 0.006780739321867324 0.5337000705791594 0.0006478005190737292 0.5397037317011767 
82.99999999999702 0.007489270533046491 0.506049842100264 0.0007048564111924388 0.5129042719238628 
83.99999999999702 0.008103835063893693 0.4820449772808654 0.0007543693891237105 0.4896368800151113 
84.999999999997 0.008620216540971299 0.46176021029143016 0.0007960353713651121 0.4699717735430175 
85.99999999999699 0.009037900420659845 0.44521442663731015 0.0008298042851704796 0.4539274179416703 
86.99999999999697 0.009358584036073156 0.43239336072549206 0.0008557832390952974 0.4414915633866205 
87.99999999999697 0.009584910141704633 0.42326777298482404 0.0008741503541034566 0.43263801153135034 
88.99999999999696 0.009719472148794546 0.41780722877917487 0.0008850844929458829 0.4273392865141775 
89.99999999999694 0.0097641065914367 0.41598970197867846 0.0008887138051791363 0.42557545016306575 
90.99999999999694 0.009719472148794853 0.4178072287791522 0.0008850844929459052 0.4273392865141551 
91.99999999999692 0.009584910141705563 0.42326777298477886 0.0008741503541035251 0.4326380115313082 
92.99999999999692 0.00935858403607476 0.4323933607254233 0.0008557832390954044 0.441491563386554 
93.99999999999689 0.009037900420661467 0.44521442663722094 0.0008298042851707135 0.4539274179415851 
94.99999999999689 0.008620216540973991 0.46176021029131686 0.0007960353713652982 0.4699717735429061 
95.99999999999689 0.008103835063897002 0.4820449772807288 0.0007543693891239912 0.4896368800149804 
96.99999999999686 0.00748927053305011 0.506049842100105 0.0007048564111927703 0.512904271923707 
97.99999999999686 0.006780739321871749 0.5337000705789801 0.0006478005190740603 0.5397037317010055 
98.99999999999685 0.005987772025632207 0.564837970682946 0.0005838589183251587 0.5698879826970591 
99.99999999999685 0.005126772584295704 0.5991918734291946 0.0005141312527598704 0.6032034256275153 
100.99999999999682 0.004222254766097017 0.6363422854924857 0.00044022323932081317 0.6392577123820722 
101.99999999999682 0.0033073840287398465 0.6756870720653326 0.0003642657500034057 0.6774856198599718 
102.99999999999679 0.002423362101874099 0.7164084868335976 0.00028886947831551553 0.7171155496398179 
103.99999999999679 0.0016171481060963423 0.7574459498689199 0.0002169978036128026 0.7571400180085414 
104.99999999999679 0.0009370653566805116 0.7974795740094341 0.00015174786289713334 0.7962946588694667 
105.99999999999676 0.0004260643499456787 0.834930380173522 9.604318449354398e-05 0.8330514323973469 
106.99999999999676 0.00011287533462290165 0.8679836760028352 5.2260541940220975e-05 0.8656327454715341 
107.99999999999673 2.056066726339517e-06 0.8946418932243674 2.183726904427807e-05 0.8920538061619411 
108.99999999999673 6.505368497691333e-05 0.9128119490522937 4.92919014311318e-06 0.9102004451266359 
109.99999999999672 0.0002358091421513944 0.9204296032773969 2.0714915963941458e-07 0.9179484792196749 
110.99999999999672 0.00041596564715571174 0.915619124231344 4.883520126188111e-06 0.913328085810944 
111.99999999999669 0.0004960476267942287 0.8968808741871289 1.5040361142580171e-05 0.894732260920408 
112.99999999999669 0.00039949025228689066 0.8632925403852479 2.6281789739250508e-05 0.8611620415807367 
113.99999999999669 0.00015535865786298205 0.8147024771867181 3.465464209221597e-05 0.8124928219190489 
114.99999999999666 2.131708025033788e-06 0.7518872773851198 3.768345955212879e-05 0.7497362081151469 
115.99999999999666 0.0005182703488839125 0.6766419618386345 3.527064627399508e-05 0.6752613922379967 
116.99999999999663 0.00276511854092221 0.5917719644769095 3.0153968091361864e-05 0.5929305751561113 
117.99999999999663 0.008414557867380127 0.5009630845882208 2.7630206775191077e-05 0.5080968174618983 
118.99999999999662 0.01981968051016951 0.40851970657756415 3.437724405168893e-05 0.4274127238036058 
119.9999999999966 0.03997518319486279 0.3189823909550472 5.6444362826273275e-05 0.3584077464018362 
120.9999999999966 0.0723104962516931 0.2366610565601741 9.679822564519675e-05 0.30881352467731565 
121.99999999999659 0.12026908789050443 0.16514494489355516 0.00015312587659469464 0.2856522846119321 
122.99999999999658 0.18665756956385404 0.10686920665037111 0.00021678046683676602 0.2941522829530037 
123.99999999999656 0.2728007974472388 0.06282349371509285 0.00027367491051004796 0.3366123400639599 
124.99999999999656 0.3776107838827439 0.032474807612462214 0.0003074937806364027 0.41139569767015755 
125.99999999999653 0.4967560123729207 0.013942927729609077 0.00030482577475963177 0.5122777808335969 
126.99999999999653 0.6221822950550623 0.0044153751663261786 0.0002608982796497991 0.6283850426503074 
127.99999999999653 0.7422579198122221 0.0007298575414483256 0.0001838576328488575 0.7449242734801429 
128.9999999999965 0.8427649839980826 7.789727356027801e-07 9.539171189572155e-05 0.8447996230195832 
129.9999999999965 0.9088159213532123 0.0001401405303403118 2.625213861570954e-05 0.9110461695422278 
130.99999999999648 0.9275427158413361 0.0001361774722075888 6.924940720220855e-06 0.9297916992264927 
131.99999999999648 0.8911236625984104 1.0062651330764111e-05 5.5899803043352574e-05 0.8932341877628621 
132.99999999999645 0.7994534427263174 0.00046237268747320126 0.00016984401471685504 0.8019556649783928 
133.99999999999645 0.6616276425687359 0.0023221933277733646 0.0003204600918607292 0.6658592729998423 
134.99999999999642 0.49550203917576774 0.005988323848232731 0.00046114782614672993 0.5031799778741086 
135.99999999999642 0.3249565278850499 0.011070763264567548 0.0005428758378744926 0.33740425022034476 
136.99999999999642 0.17511421613480527 0.016383421269705392 0.0005340972693563064 0.19249408221269487 
137.9999999999964 0.06649724653361505 0.020314596741747473 0.000436240421130026 0.08741600789845325 
138.9999999999964 0.009702512012185856 0.021449167172713147 0.00028646145577085824 0.03142711388292297 
139.9999999999964 0.002376284633927191 0.019195178787022843 0.00014397258030565078 0.02165078524713013 
140.99999999999636 0.029850584958792583 0.01413585125611307 6.411992376387538e-05 0.04403496696250719 
141.99999999999636 0.06975803724594026 0.007915519492023362 7.190210696200394e-05 0.07783276406426826 
142.99999999999636 0.0995143744673346 0.0026549903983982383 0.00014923056220856717 0.10250360906785846 
143.99999999999633 0.10424452520979828 0.00010743978795587554 0.0002449399405510158 0.10482621474135806 
144.99999999999633 0.08212725912912393 0.0009121723631600783 0.0003044607655674306 0.08354471150206651 
145.99999999999633 0.04469615777533125 0.004298242150154357 0.0003031077258662269 0.049413748078586985 
146.9999999999963 0.011402295833467335 0.008412409213099683 0.00026156942452871954 0.02009654818619421 
147.9999999999963 0.0001987843598884275 0.011160013825490964 0.00023033221439761896 0.011553246305861478 
148.99999999999628 0.018059046385151767 0.011184004390554683 0.00024960726773686116 0.029471772622627204 
149.99999999999628 0.05608329126188923 0.008506690766087158 0.00031172876305721756 0.06495980590261041 
150.99999999999625 0.0924865551979508 0.0044951949985218296 0.00035841394363236585 0.09749551060593996 
151.99999999999625 0.10348341617947615 0.0011409472595517352 0.0003261501530922176 0.10515932942174062 
152.99999999999625 0.07809589418740193 8.402843886726481e-06 0.00021578669750679246 0.0784973102706312 
153.99999999999622 0.030072908223581444 0.0014093559160064145 0.00013125473784233828 0.031689006451969974 
154.99999999999622 0.00012081857993685756 0.004265303061580065 0.00023666709095420207 0.004611908362029778 
155.9999999999962 0.04510362781112977 0.006754879249036323 0.0006332013360944661 0.052546982085724794 
156.9999999999962 0.21670558997573716 0.007393391885900155 0.001233548773424465 0.2257451036189908 
157.99999999999616 0.5377218645269818 0.005916732300810697 0.0017553518207295365 0.5465322155362407 
158.99999999999616 0.9867108048270228 0.00342560807207823 0.0019082770323385115 0.9942455013641407 
159.99999999999616 1.499356579387897 0.0016708371311584989 0.0017043096034716815 1.5061845661630167 
160.99999999999613 1.9879973012036463 0.0018939539931535955 0.001654172377324783 1.996218661609648 
161.99999999999613 2.3722591288707626 0.003952834495889262 0.002566785078265741 2.3844230142229517 
162.9999999999961 2.6077557055673934 0.006336320536231936 0.004866172802701582 2.6251897421041446 
163.9999999999961 2.6997214300593115 0.007141933877386226 0.007768514981590915 2.7210625193220754 
164.9999999999961 2.694882415882453 0.0054599184450554155 0.009104904702600508 2.7158053826243655 
165.99999999999608 2.6550832148564765 0.0022761387321933095 0.006672442428104752 2.6702223497983884 
166.99999999999608 2.6251920797385897 0.00022220137850664041 0.0014467458654979723 2.6329405397609196 
167.99999999999608 2.6108835208167154 0.0021771771085702697 0.0018132991592074614 2.6209572454250023 
168.99999999999605 2.577181572878341 0.009466341717065547 0.026663883882157825 2.6194575601574153 
169.99999999999605 2.4683266117471723 0.0207358414656949 0.10459386507024616 2.599787607044884 
170.99999999999602 2.238844064441403 0.0322615417756354 0.2672834288327667 2.5442835380957556 
171.99999999999602 1.8801921695717918 0.03963329616026722 0.5375823894726945 2.462758734020273 
172.99999999999602 1.4298829195417821 0.039928273251457785 0.9160130599933991 2.3903386889547846 
173.99999999999602 0.9590599284533854 0.03316517251012698 1.3717426069821863 2.3674568157987097 
174.99999999999596 0.5452660260220441 0.022229375685048635 1.8438980659152537 2.4138174167985307 
175.99999999999596 0.24390844952394783 0.011342014437445296 2.2557091042734694 2.5124178003565567 
176.99999999999596 0.071473450107293 0.003971874644578281 2.5383278521357107 2.614455847917381 
177.99999999999596 0.006637115574412259 0.001355737906780254 2.6557767942241335 2.66389928143895 
178.99999999999596 0.006209148414306027 0.0023586162910228465 2.62024309981323 2.628598500723145 


==> figures/mimo_beta/beampattern2.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0029378249538733 0.006871571104265134 2.562308983608107 2.5723278036499733 
-179.0 0.004831709026414609 0.005370843363031206 2.51125524007226 2.521463149084228 
-178.0 0.007629999837977648 0.0029360174756585334 2.4250845136299044 2.4354368791363155 
-177.00000000000006 0.009433898593245966 0.000912959259839975 2.3548299100057775 2.3647679954168157 
-176.00000000000006 0.00892950976721925 0.00012939420638345315 2.346067965689897 2.354596469746838 
-175.00000000000006 0.006257687695163377 0.00044914625300653704 2.4096172827050895 2.415784807929456 
-174.00000000000006 0.0028913581171048698 0.0010436203059136925 2.5123044071451757 2.5158088659806417 
-173.00000000000006 0.0006486796561291043 0.001126911692947234 2.594218545742558 2.5957502153278234 
-172.0000000000001 0.0005355369566376568 0.0005869922440442447 2.6031793026891945 2.604249846383263 
-171.0000000000001 0.0021805115376667015 5.013686492791951e-05 2.5267210951896955 2.5290235199947717 
-170.0000000000001 0.004186648682255452 0.00034851915995898436 2.402833506068073 2.407456484299099 
-169.0000000000001 0.005103904881051495 0.0018022174789324458 2.3023784055505803 2.3092944905655886 
-168.00000000000014 0.004347021090595004 0.0038615802449445597 2.2917749650529897 2.2998818135534624 
-167.00000000000017 0.0024754164177932278 0.005394891824733573 2.395388086632599 2.403086721459536 
-166.00000000000017 0.0007147166098805795 0.0054415269128935476 2.5772733113289363 2.583283250180184 
-165.00000000000017 9.911799565519034e-05 0.003912215600119625 2.7518044934674477 2.7557959249335005 
-164.00000000000017 0.0008220769999427061 0.0017403776562466735 2.8180661228171004 2.8207931173052128 
-163.0000000000002 0.002192656050849315 0.00035298006928409265 2.701545399773193 2.704428907203959 
-162.0000000000002 0.0031677261535766727 0.0007851668562318246 2.3840907408979515 2.388481659249577 
-161.00000000000023 0.003064034432653834 0.0030041804051012533 1.9098175345826625 1.9163225728647835 
-160.00000000000023 0.001976826551059017 0.005879468732694894 1.3664469745544292 1.3746515333881402 
-159.00000000000023 0.0006628394705047674 0.007828019170291028 0.8522645144165985 0.8609721180837158 
-158.00000000000026 7.023864510715323e-06 0.0077435239987495305 0.44364187312508124 0.45148604325020547 
-157.00000000000026 0.00044368624793846863 0.005648567036975566 0.17557815342223315 0.18168521850704494 
-156.00000000000026 0.0016987351829303742 0.002685692188650332 0.040282702400708005 0.044656685715759585 
-155.00000000000028 0.0029896190503106755 0.000464026436498335 0.0006273298662002098 0.00408429700012105 
-154.00000000000028 0.003527911985783041 0.0001530346882603199 0.01007819550750459 0.013789678673248616 
-153.0000000000003 0.002999312017786308 0.001845310351255745 0.030117449792919783 0.03501115661860853 
-152.0000000000003 0.0017358935151093593 0.004535576115626487 0.03940612162350844 0.04572698746499718 
-151.0000000000003 0.0004996021677832975 0.0067028684165696475 0.033725433666956274 0.040963070735724375 
-150.00000000000034 2.7637251737500142e-05 0.00715215150306382 0.0196432625808585 0.02684050024065483 
-149.00000000000034 0.0006137389682981655 0.0056503833836788 0.0064618833556000605 0.012732682595377041 
-148.00000000000037 0.00195693552910068 0.003029140067787762 0.0002658536666553382 0.005259015944730229 
-147.00000000000037 0.00334328596866018 0.0007262039998446171 0.0017888981714973397 0.0058741510692881605 
-146.0000000000004 0.004041228275100493 3.0065684493863856e-05 0.007650224371212606 0.011747219413642294 
-145.0000000000004 0.0036883943928830197 0.0014247658941202784 0.01321910642962306 0.01836267476956234 
-144.00000000000043 0.002471203158652316 0.004355751106987874 0.015234401961767244 0.02208869976065411 
-143.00000000000043 0.0010206743712915813 0.007509595854441915 0.013027153303781026 0.021576090428448366 
-142.00000000000043 9.492198015964279e-05 0.009447975935517624 0.008188700243522468 0.01774101524030668 
-141.00000000000045 0.00021518407897060216 0.009281941657707172 0.0032765842075444885 0.012778207574763301 
-140.00000000000045 0.0014284140337743657 0.007077289237818503 0.00040747611234275883 0.008919341091172577 
-139.00000000000048 0.003294792913089822 0.0038252604626623356 0.00039324205040908237 0.007526436219082496 
-138.00000000000048 0.005088552292323072 0.0010147753039052635 0.00265580547013914 0.008780715658422726 
-137.00000000000048 0.006109407910217345 8.225113622317516e-06 0.005758160601711675 0.01190289252337299 
-136.0000000000005 0.005966486461597842 0.001487037118278268 0.008174282069393727 0.01565464520992869 
-135.0000000000005 0.004723293186469445 0.0051826045599706804 0.008923683121449128 0.018850254719466178 
-134.0000000000005 0.002860148481300931 0.009978464439894648 0.00785042586478333 0.020700128550768422 
-133.00000000000054 0.0010856473798979813 0.014322247669540029 0.005524326621964285 0.020934237986767044 
-132.00000000000054 8.058930592613982e-05 0.016779125888372295 0.002892775420503053 0.019749666227025685 
-131.00000000000054 0.00027094763889062563 0.016525363643546134 0.0008709732649927643 0.017665944289062607 
-130.00000000000057 0.0017030277854397035 0.013621613972459722 3.1421688108389444e-05 0.015362297012836595 
-129.00000000000057 0.004049211780178997 0.008994872672660354 0.0004760951033742045 0.01353770084058959 
-128.00000000000057 0.006726226593698506 0.004157844203391515 0.0018900086690428238 0.012802979113284487 
-127.0000000000006 0.00907563750656539 0.0007708614222874301 0.0037148575789822105 0.013598067816294617 
-126.0000000000006 0.01054580849017076 0.00018470977942302674 0.005359065285617041 0.016127955789030615 
-125.00000000000063 0.010824544455656452 0.0030905313279415325 0.006371771340237022 0.020319899873659914 
-124.00000000000063 0.009894488351406121 0.009357455500087136 0.006538950744655452 0.02581269012156351 
-123.00000000000065 0.008009383947360421 0.01807897146941791 0.005894180507035542 0.03198965621612733 
-122.00000000000065 0.005610294984681629 0.027794333073490954 0.004662837253504554 0.03805976292721683 
-121.00000000000068 0.0032121485472803722 0.03681481843199219 0.003171446811601945 0.04317894082010616 
-120.00000000000068 0.0012918820026149214 0.04357182470054792 0.0017540693298647855 0.04659200910898503 
-119.00000000000068 0.00020240114590044077 0.046912558966205165 0.0006791302229145279 0.04776871132567179 
-118.0000000000007 0.00012537518291411923 0.04629258120437889 0.0001081857146806318 0.04650768577017714 
-117.00000000000071 0.0010644589602884513 0.04184394011611423 8.707723311234267e-05 0.042989127108905414 
-116.00000000000072 0.0028716565828803718 0.03432523814658372 0.0005623385242302595 0.03776797017321744 
-115.00000000000072 0.005294577365555086 0.024980288695110264 0.0014122997737915086 0.03171134893530795 
-114.00000000000075 0.008031292832071187 0.015342743017320944 0.002482469941532973 0.025893898963363922 
-113.00000000000075 0.010781470644544367 0.00702550049601925 0.003617188115384464 0.02147030951666115 
-112.00000000000078 0.013286124955182983 0.0015280140029358465 0.004682852236848798 0.01954584351016705 
-111.00000000000078 0.015352409629350822 8.470535617962099e-05 0.005581188929262886 0.021062920863683866 
-110.00000000000078 0.016863436754585223 0.003566505753221444 0.006253393975788003 0.02671660688798127 
-109.00000000000081 0.017775597569030674 0.012437309217513253 0.006677340282581871 0.03690549729068666 
-108.00000000000081 0.01810715983638505 0.02675928893196609 0.006860510467844267 0.051718415740421804 
-107.00000000000082 0.017922163327064533 0.046236142452457656 0.00683111471075015 0.07095250509511174 
-106.00000000000084 0.017313135204004362 0.07028129316711085 0.006629289779431288 0.09415518348310849 
-105.00000000000085 0.016385238457789993 0.09809834201609186 0.006299590764236409 0.12068110135337148 
-104.00000000000085 0.015243444137645274 0.12876290289572176 0.005885355272768403 0.14975541231076456 
-103.00000000000087 0.01398339227551359 0.16129763082888435 0.005425032895351429 0.1805359263361531 
-102.00000000000088 0.012685894359984573 0.19473514482561136 0.00495025778844773 0.2121685748206992 
-101.00000000000088 0.01141456950484265 0.22816621288413308 0.0044852836113987785 0.24383266014353297 
-100.00000000000091 0.01021587837441848 0.26077274181230414 0.004047360668734451 0.2747742691752892 
-99.00000000000091 0.009120773454069234 0.291846692829135 0.003647672602674733 0.304327800588486 
-98.00000000000094 0.008147260855053948 0.3207970343356071 0.0032925268238962213 0.331926700738052 
-97.00000000000094 0.007303310846516854 0.3471473274885803 0.0029845809987382563 0.3571052186359346 
-96.00000000000094 0.006589716776237265 0.3705266347575052 0.002723969481667309 0.37949333056329987 
-95.00000000000097 0.006002654386042953 0.39065626931194936 0.0025092594902017228 0.3988070320630537 
-94.00000000000097 0.005535818577847916 0.4073345745046095 0.0023382143182105455 0.4148360400384305 
-93.00000000000098 0.005182105885406145 0.42042152650504594 0.002208371157884796 0.4274306736729788 
-92.000000000001 0.004934868914212499 0.4298245527333446 0.0021174572766083596 0.4364893571174494 
-91.00000000000101 0.004788798562951807 0.4354865935277234 0.0020636740373628395 0.44194785718949736 
-90.00000000000101 0.004740497303285999 0.4373771233400803 0.00204587692629459 0.44377106437763375 
-89.00000000000104 0.0047887985629517385 0.4354865935277316 0.0020636740373626847 0.4419478571895055 
-88.00000000000104 0.00493486891421219 0.4298245527333593 0.0021174572766083973 0.4364893571174633 
-87.00000000000104 0.005182105885405525 0.4204215265050696 0.002208371157884316 0.42743067367300114 
-86.00000000000107 0.005535818577847044 0.40733457450463956 0.0023382143182106817 0.41483604003846036 
-85.00000000000107 0.006002654386041872 0.39065626931198766 0.0025092594902011173 0.3988070320630894 
-84.0000000000011 0.006589716776235968 0.37052663475754805 0.0027239694816665015 0.3794933305633413 
-83.0000000000011 0.007303310846515357 0.34714732748862975 0.0029845809987375563 0.35710521863598244 
-82.00000000000111 0.008147260855052154 0.3207970343356644 0.003292526823895681 0.3319267007381083 
-81.00000000000112 0.0091207734540671 0.2918466928291962 0.003647672602674028 0.30432780058854514 
-80.00000000000114 0.010215878374416176 0.26077274181236876 0.004047360668733406 0.2747742691753498 
-79.00000000000114 0.011414569504840004 0.2281662128842008 0.004485283611397686 0.24383266014359775 
-78.00000000000115 0.012685894359981856 0.19473514482567894 0.004950257788446961 0.212168574820764 
-77.00000000000117 0.01398339227551079 0.1612976308289517 0.005425032895350332 0.18053592633621512 
-76.00000000000117 0.015243444137642824 0.128762902895787 0.00588535527276794 0.14975541231082642 
-75.00000000000118 0.01638523845778784 0.09809834201615206 0.006299590764235705 0.1206811013534272 
-74.0000000000012 0.017313135204002458 0.07028129316716424 0.006629289779430767 0.09415518348315853 
-73.00000000000121 0.01792216332706376 0.04623614245250204 0.006831114710749588 0.07095250509515395 
-72.00000000000122 0.018107159836385004 0.02675928893200076 0.006860510467844147 0.051718415740456714 
-71.00000000000124 0.01777559756903187 0.012437309217536784 0.006677340282582361 0.03690549729071174 
-70.00000000000125 0.016863436754587773 0.00356650575323387 0.00625339397578908 0.026716606887997176 
-69.00000000000126 0.015352409629354519 8.470535618146893e-05 0.0055811889292643425 0.02106292086369105 
-68.00000000000126 0.013286124955187488 0.0015280140029284757 0.0046828522368510105 0.01954584351016639 
-67.00000000000128 0.01078147064454995 0.0070255004960047725 0.0036171881153867283 0.02147030951665463 
-66.0000000000013 0.008031292832076917 0.015342743017302214 0.0024824699415353997 0.025893898963353004 
-65.0000000000013 0.005294577365560343 0.024980288695090565 0.00141229977379348 0.03171134893529513 
-64.00000000000131 0.0028716565828847632 0.03432523814656605 0.0005623385242316554 0.03776797017320545 
-63.00000000000132 0.0010644589602913355 0.04184394011610155 8.70772331128441e-05 0.0429891271088965 
-62.000000000001336 0.00012537518291501113 0.04629258120437359 0.00010818571467999858 0.046507685770172176 
-61.00000000000135 0.00020240114589923183 0.04691255896620781 0.0006791302229129038 0.047768711325672154 
-60.00000000000135 0.0012918820026117533 0.043571824700558544 0.001754069329862181 0.0465920091089901 
-59.000000000001364 0.0032121485472758914 0.0368148184320085 0.003171446811598872 0.04317894082011483 
-58.00000000000138 0.005610294984676662 0.027794333073510417 0.004662837253501707 0.03805976292722882 
-57.00000000000139 0.008009383947355798 0.01807897146943722 0.0058941805070334575 0.0319896562161397 
-56.0000000000014 0.009894488351403143 0.009357455500102894 0.006538950744654864 0.025812690121575478 
-55.000000000001414 0.010824544455655739 0.003090531327950976 0.0063717713402381745 0.020319899873669924 
-54.00000000000143 0.01054580849017268 0.0001847097794252579 0.0053590652856198755 0.016127955789037664 
-53.00000000000144 0.009075637506569418 0.0007708614222830469 0.0037148575789858512 0.013598067816297727 
-52.00000000000145 0.006726226593703783 0.004157844203382705 0.001890008669046319 0.012802979113284528 
-51.00000000000146 0.004049211780184315 0.00899487267265012 0.000476095103376231 0.013537700840586683 
-50.00000000000147 0.0017030277854436604 0.013621613972451782 3.142168810802469e-05 0.01536229701283229 
-49.00000000000148 0.0002709476388923166 0.016525363643542602 0.0008709732649897912 0.01766594428905767 
-48.00000000000149 8.058930592523043e-05 0.016779125888374703 0.002892775420498074 0.019749666227022202 
-47.000000000001506 0.0010856473798949735 0.01432224766954748 0.00552432662195926 0.020934237986766246 
-46.00000000000152 0.0028601484812970463 0.009978464439904532 0.007850425864779874 0.02070012855077113 
-45.00000000000153 0.0047232931864661445 0.0051826045599798285 0.00892368312144926 0.01885025471947216 
-44.000000000001535 0.005966486461596333 0.0014870371182838084 0.008174282069397538 0.015654645209936577 
-43.00000000000155 0.006109407910218349 8.225113622718124e-06 0.005758160601717432 0.011902892523380119 
-42.000000000001556 0.005088552292326136 0.0010147753039009804 0.002655805470145248 0.00878071565842762 
-41.00000000000157 0.0032947929130937906 0.003825260462655719 0.0003932420504117275 0.007526436219082403 
-40.000000000001585 0.0014284140337776962 0.007077289237812499 0.0004074761123397491 0.008919341091167 
-39.0000000000016 0.00021518407897202642 0.009281941657704598 0.003276584207536121 0.012778207574753845 
-38.000000000001606 9.492198015870758e-05 0.009447975935519538 0.008188700243511572 0.017741015240296726 
-37.00000000000161 0.0010206743712889077 0.007509595854447527 0.013027153303773109 0.021576090428443433 
-36.00000000000163 0.0024712031586492985 0.004355751106994564 0.015234401961767279 0.02208869976065785 
-35.00000000000164 0.003688394392881327 0.001424765894125018 0.013219106429631226 0.0183626747695736 
-34.00000000000165 0.004041228275100876 3.0065684494583296e-05 0.007650224371225628 0.011747219413656472 
-33.00000000000166 0.0033432859686625374 0.0007262039998412619 0.0017888981715063108 0.005874151069296256 
-32.00000000000168 0.001956935529103675 0.0030291400677822954 0.0002658536666511994 0.005259015944723567 
-31.000000000001688 0.000613738968300317 0.005650383383674204 0.006461883355579208 0.012732682595353638 
-30.000000000001698 2.7637251737622514e-05 0.007152151503062599 0.0196432625808281 0.026840500240623552 
-29.000000000001705 0.0004996021677813668 0.006702868416572571 0.03372543366693309 0.040963070735702434 
-28.00000000000172 0.001735893515106558 0.004535576115631934 0.039406121623511106 0.045726987465002596 
-27.00000000000173 0.002999312017784315 0.0018453103512606674 0.03011744979295373 0.03501115661864546 
-26.00000000000174 0.003527911985783053 0.00015303468826189612 0.01007819550754486 0.0137896786732902 
-25.00000000000175 0.0029896190503127264 0.0004640264364955239 0.0006273298661849089 0.00408429700010498 
-24.000000000001766 0.0016987351829332805 0.0026856921886446086 0.04028270240054601 0.04465668571559343 
-23.000000000001776 0.000443686247940388 0.005648567036969915 0.17557815342183364 0.18168521850664146 
-22.00000000000179 7.023864510463294e-06 0.007743523998747083 0.44364187312439085 0.4514860432495195 
-21.000000000001798 0.0006628394705025165 0.007828019170293098 0.8522645144156429 0.8609721180827593 
-20.00000000000181 0.0019768265510562676 0.005879468732700292 1.366446974553326 1.3746515333870433 
-19.000000000001823 0.0030640344326524544 0.0030041804051069423 1.909817534581596 1.9163225728637086 
-18.000000000001833 0.003167726153577672 0.0007851668562347428 2.384090740897124 2.3884816592487526 
-17.000000000001844 0.002192656050852028 0.00035298006928292746 2.7015453997727463 2.7044289072035124 
-16.000000000001855 0.0008220769999451864 0.0017403776562425729 2.8180661228170676 2.8207931173051795 
-15.000000000001867 9.911799565540397e-05 0.003912215600115396 2.751804493467726 2.755795924933785 
-14.000000000001878 0.0007147166098779381 0.0054415269128918805 2.577273311329332 2.5832832501805774 
-13.000000000001888 0.002475416417789075 0.005394891824735413 2.395388086632914 2.4030867214598515 
-12.0000000000019 0.004347021090591975 0.0038615802449486207 2.291774965053087 2.2998818135535632 
-11.000000000001913 0.005103904881051662 0.0018022174789363383 2.3023784055504497 2.309294490565463 
-10.000000000001922 0.004186648682258806 0.0003485191599608019 2.402833506067818 2.40745648429885 
-9.000000000001934 0.0021805115376709533 5.013686492744013e-05 2.526721095189473 2.5290235199945497 
-8.000000000001945 0.0005355369566395641 0.0005869922440428527 2.6031793026891226 2.604249846383188 
-7.000000000001957 0.0006486796561265946 0.0011269116929466633 2.5942185457426628 2.59575021532792 
-6.000000000001967 0.002891358117098636 0.0010436203059145622 2.5123044071453853 2.51580886598084 
-5.000000000001979 0.006257687695156623 0.00044914625300778983 2.4096172827052755 2.41578480792963 
-4.00000000000199 0.008929509767215713 0.00012939420638318722 2.346067965689959 2.35459646974689 
-3.0000000000020015 0.009433898593247513 0.0009129592598370054 2.354829910005686 2.364767995416726 
-2.000000000002013 0.007629999837982949 0.0029360174756535907 2.425084513629727 2.43543687913614 
-1.0000000000020242 0.0048317090264199765 0.005370843363026763 2.5112552400721047 2.5214631490840755 
-2.0355549961366507e-12 0.0029378249538751884 0.0068715711042638475 2.5623089836080624 2.57232780364992 
0.9999999999979531 0.0031327020855393636 0.006471150194717913 2.553000372082296 2.562981458314539 
1.9999999999979419 0.00505347109816629 0.004310014534337861 2.498164017008464 2.5080244543637304 
2.9999999999979305 0.0070355818958341984 0.001655429162668361 2.4417175937301696 2.450962230520744 
3.999999999997919 0.007313336246715813 0.0001436783192955017 2.4275105977746483 2.435492452949002 
4.999999999997908 0.005363871565077699 0.0007225901033938019 2.47019205664424 2.476669093374521 
5.999999999997897 0.0024331011376198543 0.0030047482609464626 2.544255670898916 2.549845334979325 
6.999999999997885 0.0008055520712488038 0.005488146183754697 2.5984311369305635 2.6045693772959124 
7.999999999997874 0.002243171319806871 0.006524692003878194 2.5872732724567733 2.5955780563265085 
8.999999999997863 0.006633015605869421 0.005408924209713212 2.501291060362789 2.5126403005573184 
9.99999999999785 0.01180957657116002 0.00286751830537609 2.3774047720114497 2.39129471062423 
10.999999999997842 0.014772678317509981 0.0006194040522236776 2.28254297424653 2.297200277636375 
11.99999999999783 0.013586064510770931 0.000285313030603536 2.278319067340509 2.291617112757769 
12.999999999997817 0.008740816379767967 0.0023481680194195652 2.385353044435564 2.3960706393883564 
13.999999999997806 0.0030531661863305694 0.0058265757571198265 2.5661775987648254 2.5748601687608326 
14.999999999997796 7.463291165645996e-05 0.0088583743970455 2.7359576882246164 2.7447996381204662 
15.999999999997783 0.001946945030059862 0.00981259433925061 2.796077111341988 2.807781818517174 
16.999999999997772 0.008020011693306977 0.00823078700912505 2.674618507047992 2.6908085737817253 
17.999999999997762 0.015113690094079287 0.00503272995237918 2.355257938059628 2.3753317124418043 
18.99999999999775 0.01931062454148995 0.001900390025058502 1.8826355861422504 1.9037800282689479 
19.999999999997737 0.018232989526706368 0.0002595941398286713 1.3437757086337057 1.3622284410904877 
20.999999999997726 0.012453574991958018 0.0004962496934455935 0.8355635926192717 0.848506926496728 
21.99999999999772 0.005199927379205727 0.0018586176840013973 0.4329121040708164 0.4399866307470145 
22.999999999997705 0.0005154041131281256 0.003050854474243384 0.16978973819953463 0.17337494291396907 
23.999999999997694 0.0009411684212004471 0.0031060600404370572 0.037988186975007714 0.04204260953742623 
24.99999999999768 0.006055606794863869 0.001988496484934999 0.0004762849453386417 0.008514509426647514 
25.99999999999767 0.012710400349805157 0.0005755217265887689 0.01108138711341775 0.024359252247515575 
26.99999999999766 0.016837842929408466 6.390098354699685e-05 0.03166295567466728 0.048568341743716006 
27.999999999997648 0.015824506821521516 0.0011852912612415102 0.04113376403216332 0.05816505188839355 
28.999999999997634 0.010133305642073332 0.0037081775194202876 0.03538762127047117 0.049261626378836305 
29.999999999997627 0.0032607950570395553 0.006514802948443038 0.0210347590279907 0.030837521675774436 
30.999999999997616 1.0315247547994854e-06 0.008200821369449893 0.007430164471551939 0.015637655142245764 
31.999999999997602 0.0038760503564532083 0.007854573471664157 0.0007598084742341067 0.012468834701335012 
32.99999999999759 0.015035439038027017 0.005587348488966568 0.001889057599072269 0.022472352591706494 
33.99999999999758 0.029722240024742348 0.002535012495555643 0.007545522436292638 0.039765872851802817 
34.99999999999757 0.0416749449702365 0.0003370304016885285 0.013133076861179772 0.05513182778300222 
35.999999999997556 0.04494807909580314 0.00036242970114461236 0.015334211335479093 0.060665123518266306 
36.99999999999754 0.036994475474550655 0.003063117360455609 0.013357483383738824 0.0534611726002229 
37.999999999997534 0.02072450371846553 0.007753044750837425 0.00865860923815517 0.03718425856611471 
38.99999999999753 0.004661303310906518 0.012895306717391036 0.0037015239069492036 0.021279616710261188 
39.99999999999751 0.0010437884423241332 0.016743653169712103 0.0005847513966110878 0.018348911006433592 
40.9999999999975 0.022478174776247056 0.018040010309942154 0.0001778882832241703 0.04063420476116665 
41.999999999997485 0.07822216235435668 0.0164700592467245 0.0020080420449734974 0.0966369650632688 
42.99999999999748 0.1712577415816729 0.012707601713696866 0.004748881423568109 0.18871412665824341 
43.99999999999746 0.2969923770436388 0.008065089043120172 0.006953227491807633 0.3121528900077966 
44.999999999997456 0.4438798893250533 0.003927476137454044 0.007668186202740042 0.455834884332265 
45.99999999999745 0.5956809326922253 0.0012180276214387002 0.00671666109422021 0.6042436967343602 
46.999999999997435 0.7346691464868154 0.00011094858538493762 0.004618015283891025 0.7403092547259575 
47.99999999999742 0.844930254635187 9.345220221412289e-05 0.0022659341487028346 0.8484552271674063 
48.99999999999741 0.914997770167654 0.00034139407252395073 0.0005404135595264213 0.9172316133935638 
49.9999999999974 0.9393448423702982 0.00026144260147943735 7.35883197883773e-06 0.9410560741062888 
50.999999999997385 0.9185962444710197 3.928637376910234e-06 0.0007873250729534801 0.920812013281591 
51.99999999999738 0.8586328106396032 0.0007716494016054327 0.0025952695523039928 0.8633022882395672 
52.99999999999737 0.7689629376868483 0.004823998652078032 0.00489618021435753 0.7797778445047622 
53.99999999999736 0.6608076151427317 0.015171883245571305 0.007099542414580618 0.6839073017920282 
54.99999999999734 0.5453021879772989 0.03504489380718758 0.008725060218012492 0.5896059815672429 
55.99999999999733 0.4320996052460656 0.06726517609854545 0.009499805739199814 0.5091050197563614 
56.99999999999732 0.32851327089098176 0.11367347152813552 0.009378348807221005 0.45153657987111173 
57.99999999999731 0.23920286092325524 0.17472636463486793 0.008501561459017806 0.4221736531807618 
58.99999999999729 0.1663089643425392 0.24933342186182675 0.007121830857385057 0.42232666763874005 
59.99999999999728 0.10989131531821437 0.3349453358849347 0.005522869253399282 0.44979061180613245 
60.99999999999728 0.06851677763306636 0.42785411355803554 0.00395496976009828 0.49967020970039516 
61.999999999997264 0.039865338821882056 0.5236332535166319 0.0025961323223080324 0.5653892603756041 
62.99999999999725 0.021260866488743313 0.6176330604965695 0.0015398685348207968 0.6397064350310582 
63.99999999999724 0.010075476461659719 0.705451741519596 0.0008039404849373275 0.7156010132807976 
64.99999999999723 0.003993000690469092 0.7833213443502508 0.00035139372322168813 0.7869443487214492 
65.99999999999721 0.0011434603205645042 0.8483723181388031 0.00011541534245281531 0.8489242844614656 
66.9999999999972 0.00013558453710600904 0.8987654322836711 2.1623693734809554e-05 0.8982319870424615 
67.9999999999972 1.9733475333226612e-05 0.9337005613917394 4.175996688699646e-06 0.9330495749734962 
68.99999999999719 0.00021181864790275213 0.9533260507617789 1.4650763290901849e-05 0.9528919344653307 
69.99999999999717 0.00040294460676936584 0.9585795117931035 2.4514744062215185e-05 0.9583592141620111 
70.99999999999716 0.0004720744850325184 0.9509918333212862 2.2978493172951756e-05 0.9508509706001322 
71.99999999999714 0.00041186754315240603 0.9324825816627001 1.2293413663654196e-05 0.9322823853390346 
72.99999999999714 0.00027199270519337 0.9051686747763668 2.2822325820443e-06 0.9048305547389892 
73.99999999999713 0.00012008588909097065 0.8712009561887143 5.377925215505396e-06 0.8707269201810076 
74.99999999999712 1.8039393397127497e-05 0.8326363620386986 3.287952584189154e-05 0.8321019155820412 
75.9999999999971 1.0186146870406294e-05 0.791347592884674 9.264992345932359e-05 0.790880512784944 
76.9999999999971 0.00011977554053658225 0.7489679521804352 0.00018814197691123456 0.7487225900787607 
77.99999999999709 0.0003505507389357949 0.7068663322756674 0.0003184520212713811 0.7069995963795133 
78.99999999999707 0.0006909217139332901 0.6661460262472338 0.0004790382588823178 0.666798307765286 
79.99999999999706 0.001118967068824123 0.6276608128227744 0.0006627663162085286 0.6289430099025719 
80.99999999999704 0.0016071606851131741 0.5920422648861177 0.0008610162189339852 0.5940286819172427 
81.99999999999704 0.0021262448689522407 0.5597331600975721 0.0010646727336230892 0.5624593016983022 
82.99999999999702 0.0026480462988263884 0.5310229747462992 0.0012649033731787663 0.5344869543289449 
83.99999999999702 0.003147269352583476 0.5060825385217964 0.0014536941029848131 0.5102488272483954 
84.999999999997 0.003602431237414481 0.48499590411876425 0.0016241582404654682 0.48980032793447564 
85.99999999999699 0.003996155630695259 0.46778828212423584 0.0017706604574117338 0.4731434353125776 
86.99999999999697 0.004315044071849795 0.454449489983005 0.0018888089467008218 0.46025000800535365 
87.99999999999697 0.004549319104531591 0.4449527726310093 0.0019753692263206574 0.451080156211885 
88.99999999999696 0.004692395682798987 0.4392690958936377 0.002028146873675527 0.4455959834943584 
89.99999999999694 0.00474049730328599 0.43737712334008155 0.0020458769262947196 0.44377106437763514 
90.99999999999694 0.004692395682799654 0.4392690958936142 0.0020281468736757127 0.4455959834943363 
91.99999999999692 0.004549319104532748 0.44495277263096245 0.001975369226320996 0.45108015621183983 
92.99999999999692 0.004315044071851502 0.4544494899829339 0.0018888089467014116 0.46025000800528376 
93.99999999999689 0.003996155630697305 0.4677882821241429 0.0017706604574126816 0.47314343531248504 
94.99999999999689 0.0036024312374170813 0.48499590411864596 0.00162415824046633 0.4898003279343577 
95.99999999999689 0.0031472693525863966 0.5060825385216544 0.001453694102985908 0.5102488272482566 
96.99999999999686 0.0026480462988295148 0.5310229747461331 0.00126490337317998 0.5344869543287855 
97.99999999999686 0.002126244868955434 0.5597331600973867 0.0010646727336242928 0.56245930169812 
98.99999999999685 0.0016071606851162641 0.5920422648859099 0.000861016218935338 0.5940286819170392 
99.99999999999685 0.0011189670688269316 0.6276608128225473 0.0006627663162097971 0.6289430099023464 
100.99999999999682 0.0006909217139356477 0.6661460262469916 0.0004790382588833081 0.6667983077650528 
101.99999999999682 0.0003505507389375867 0.7068663322754134 0.000318452021272341 0.7069995963792578 
102.99999999999679 0.00011977554053762274 0.7489679521801763 0.0001881419769118876 0.7487225900784978 
103.99999999999679 1.0186146870704396e-05 0.7913475928844178 9.264992345978551e-05 0.7908805127846882 
104.99999999999679 1.8039393396756483e-05 0.8326363620384524 3.2879525842150735e-05 0.8321019155817946 
105.99999999999676 0.00012008588909014939 0.8712009561884902 5.3779252155761614e-06 0.8707269201807842 
106.99999999999676 0.0002719927051924064 0.9051686747761772 2.2822325820154933e-06 0.9048305547387956 
107.99999999999673 0.0004118675431517404 0.9324825816625578 1.2293413663564476e-05 0.9322823853388953 
108.99999999999673 0.0004720744850325155 0.9509918333212042 2.2978493172939074e-05 0.9508509706000525 
109.99999999999672 0.0004029446067702464 0.9585795117930948 2.4514744062263506e-05 0.9583592141620038 
110.99999999999672 0.00021181864790412758 0.9533260507618536 1.4650763290996081e-05 0.9528919344654065 
111.99999999999669 1.9733475333897625e-05 0.9337005613919054 4.1759966887160285e-06 0.9330495749736618 
112.99999999999669 0.0001355845371033406 0.8987654322839324 2.1623693734505246e-05 0.8982319870427176 
113.99999999999669 0.0011434603205538888 0.848372318139157 0.0001154153424518457 0.8489242844618076 
114.99999999999666 0.003993000690443472 0.7833213443506897 0.0003513937232196694 0.7869443487218648 
115.99999999999666 0.010075476461608971 0.7054517415201066 0.0008039404849338058 0.7156010132812541 
116.99999999999663 0.02126086648865461 0.6176330604971303 0.0015398685348151277 0.6397064350315311 
117.99999999999663 0.03986533882174014 0.5236332535172176 0.002596132322300752 0.5653892603760369 
118.99999999999662 0.06851677763285509 0.4278541135586168 0.003954969760089218 0.49967020970076376 
119.9999999999966 0.10989131531791796 0.3349453358854839 0.005522869253389363 0.4497906118063718 
120.9999999999966 0.1663089643421443 0.24933342186232055 0.007121830857375538 0.42232666763882676 
121.99999999999659 0.23920286092275836 0.17472636463528443 0.008501561459010699 0.42217365318066935 
122.99999999999658 0.32851327089038795 0.11367347152846462 0.009378348807217487 0.4515365798708447 
123.99999999999656 0.4320996052453977 0.06726517609878419 0.009499805739202354 0.5091050197559327 
124.99999999999656 0.5453021879765917 0.03504489380734422 0.008725060218020282 0.5896059815666995 
125.99999999999653 0.6608076151420377 0.015171883245660439 0.007099542414592669 0.6839073017914394 
126.99999999999653 0.7689629376862317 0.00482399865211871 0.004896180214371594 0.7797778445042002 
127.99999999999653 0.8586328106391342 0.0007716494016174038 0.002595269552317208 0.8633022882391214 
128.9999999999965 0.918596244470765 3.928637376671296e-06 0.0007873250729619215 0.9208120132813455 
129.9999999999965 0.939344842370306 0.0002614426014777448 7.358831979693686e-06 0.9410560741062984 
130.99999999999648 0.914997770167945 0.0003413940725247682 0.0005404135595191499 0.9172316133938462 
131.99999999999648 0.8449302546357467 9.345220221566187e-05 0.0022659341486897327 0.8484552271679617 
132.99999999999645 0.7346691464875915 0.00011094858538228604 0.004618015283876562 0.7403092547267157 
133.99999999999645 0.5956809326931319 0.001218027621427317 0.006716661094210199 0.6042436967352475 
134.99999999999642 0.4438798893259825 0.003927476137432579 0.007668186202739053 0.4558348843331737 
135.99999999999642 0.29699237704448617 0.008065089043092095 0.006953227491817263 0.3121528900086252 
136.99999999999642 0.17125774158235063 0.01270760171366959 0.004748881423584683 0.18871412665891385 
137.9999999999964 0.07822216235481276 0.016470059246707122 0.0020080420449891017 0.09663696506372317 
138.9999999999964 0.022478174776476553 0.01804001030994099 0.00017788828322956915 0.04063420476140043 
139.9999999999964 0.0010437884423667085 0.016743653169728683 0.0005847513966001838 0.018348911006481252 
140.99999999999636 0.004661303310832928 0.012895306717420136 0.003701523906922965 0.021279616710190463 
141.99999999999636 0.020724503718355422 0.007753044750869338 0.008658609238123071 0.037184258566004144 
142.99999999999636 0.03699447547447074 0.003063117360479388 0.013357483383716078 0.053461172600143374 
143.99999999999633 0.04494807909578897 0.0003624297011530576 0.015334211335479386 0.060665123518261345 
144.99999999999633 0.04167494497028794 0.00033703040168088543 0.013133076861206051 0.055131827783073094 
145.99999999999633 0.02972224002483071 0.002535012495537876 0.007545522436331511 0.039765872851912694 
146.9999999999963 0.015035439038111635 0.005587348488948745 0.0018890575990976994 0.022472352591798604 
147.9999999999963 0.0038760503565010997 0.007854573471655486 0.0007598084742188496 0.012468834701359151 
148.99999999999628 1.0315247545052266e-06 0.008200821369454494 0.007430164471486302 0.015637655142183952 
149.99999999999628 0.0032607950570037627 0.006514802948458121 0.021034759027896432 0.03083752167565883 
150.99999999999625 0.0101333056420303 0.0037081775194379696 0.03538762127040039 0.04926162637873958 
151.99999999999625 0.015824506821498902 0.0011852912612534115 0.0411337640321718 0.05816505188839169 
152.99999999999625 0.016837842929419297 6.390098354855913e-05 0.031662955674770926 0.04856834174383252 
153.99999999999622 0.012710400349841881 0.0005755217265817588 0.011081387113543914 0.02435925224767155 
154.99999999999622 0.006055606794903965 0.001988496484926073 0.00047628494530219096 0.008514509426642182 
155.9999999999962 0.0009411684212194567 0.0031060600404333163 0.03798818697453626 0.04204260953697066 
156.9999999999962 0.0005154041131138836 0.0030508544742477695 0.1697897381983548 0.17337494291278133 
157.99999999999616 0.005199927379165499 0.001858617684010541 0.4329121040687702 0.4399866307449274 
158.99999999999616 0.012453574991913925 0.0004962496934516836 0.8355635926164295 0.8485069264938548 
159.99999999999616 0.018232989526683258 0.00025959413982462777 1.3437757086304105 1.3622284410871812 
160.99999999999613 0.019310624541500593 0.0019003900250428795 1.882635586139055 1.9037800282657449 
161.99999999999613 0.015113690094117364 0.0050327299523580445 2.3552579380571346 2.3753317124393485 
162.9999999999961 0.008020011693351321 0.00823078700910888 2.6746185070466306 2.690808573780383 
163.9999999999961 0.001946945030086347 0.009812594339248392 2.796077111341849 2.807781818517064 
164.9999999999961 7.463291165218796e-05 0.008858374397058876 2.735957688225411 2.744799638121241 
165.99999999999608 0.003053166186300776 0.005826575757141748 2.566177598766 2.574860168761987 
166.99999999999608 0.00874081637973211 0.002348168019438146 2.3853530444365103 2.396070639389286 
167.99999999999608 0.013586064510750617 0.00028531303060910833 2.2783190673408313 2.2916171127580807 
168.99999999999605 0.01477267831751634 0.0006194040522145505 2.2825429742461774 2.297200277636023 
169.99999999999605 0.011809576571187797 0.0028675183053595175 2.3774047720107068 2.3912947106234954 
170.99999999999602 0.006633015605901649 0.005408924209700599 2.5012910603620884 2.5126403005566247 
171.99999999999602 0.002243171319825969 0.006524692003877943 2.587273272456461 2.595578056326209 
172.99999999999602 0.0008055520712472003 0.00548814618376685 2.5984311369307282 2.6045693772960843 
173.99999999999602 0.002433101137603519 0.0030047482609628882 2.544255670899364 2.5498453349797865 
174.99999999999596 0.005363871565060709 0.0007225901034036515 2.470192056644642 2.4766690933749294 
175.99999999999596 0.007313336246710325 0.00014367831929231308 2.4275105977747424 2.435492452949091 
176.99999999999596 0.0070355818958425095 0.0016554291626541043 2.441717593729919 2.4509622305205023 
177.99999999999596 0.005053471098180277 0.004310014534321445 2.4981640170080723 2.50802445436334 
178.99999999999596 0.0031327020855470345 0.006471150194709284 2.5530003720820655 2.562981458314303 


==> figures/mimo_beta/beampattern20.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.018563155950215415 0.011212615700214298 2.4976990965873127 2.5277940143589106 
-179.0 0.030964652058112902 0.009126183494799751 2.3571323096855257 2.3975034597343283 
-178.0 0.029113568878985148 0.005373148653107392 2.267970695582939 2.3026412731309462 
-177.00000000000006 0.017396404239135577 0.002036374417571019 2.268937663079205 2.2884681022441034 
-176.00000000000006 0.00551700873605699 0.0006080433161292691 2.351235032728383 2.3574285221852107 
-175.00000000000006 0.00016106262886799358 0.0011512873242001938 2.466286708795177 2.4677016654971946 
-174.00000000000006 0.0016856015457035545 0.0024765657607254865 2.5514720217051767 2.5558027409264907 
-173.00000000000006 0.005922948799081056 0.003136532155625972 2.561932438233856 2.571209384750476 
-172.0000000000001 0.008313271135036314 0.002505792690248153 2.4934781639738173 2.5045080215809454 
-171.0000000000001 0.007062512326477799 0.001197099733521263 2.385699529576382 2.394099083939979 
-170.0000000000001 0.0035808461987826023 0.0005583294952915824 2.30368967104849 2.3078578962900873 
-169.0000000000001 0.0006512982443574022 0.0016374221490097504 2.306809716375654 2.309019472428405 
-168.00000000000014 0.00012124101246873336 0.004353429617148162 2.418870694855757 2.423200918137658 
-167.00000000000017 0.0017780251037927074 0.007447716420846655 2.6132564187331235 2.6223327905362237 
-166.00000000000017 0.003898334611388105 0.009244535979330394 2.819512734585436 2.8325522544334922 
-165.00000000000017 0.004738139004368592 0.008706724043732492 2.9483046447447805 2.9617136248877336 
-164.00000000000017 0.0037574014381623155 0.006090719003111526 2.9239247952246017 2.9337926310313907 
-163.0000000000002 0.0017964288405645274 0.0027869815197474747 2.711034285831512 2.715659474113151 
-162.0000000000002 0.0002755518184926582 0.000469219235216725 2.325673121843516 2.326445808094088 
-161.00000000000023 0.00012971444316817835 0.00010783309086316192 1.827744070359604 1.8279740468874266 
-160.00000000000023 0.0012383003900418978 0.0014602988312821105 1.2996570488334003 1.302312124235342 
-159.00000000000023 0.00264999464680213 0.0033216477166769127 0.8204472261765069 0.8263557940918926 
-158.00000000000026 0.0033281456542801216 0.00433435825122077 0.4449622898154942 0.45256421301296296 
-157.00000000000026 0.0028469858805286077 0.0038295543971013208 0.19424381810710828 0.20087847103402087 
-156.00000000000026 0.0015927733301928412 0.0021891985957963192 0.05806199516167914 0.061824858583262476 
-155.00000000000028 0.0004127784984634173 0.0005436432297630953 0.00607219545982954 0.007025094722398835 
-154.00000000000028 1.5742340857129752e-05 2.9919263019958616e-05 0.0018599438485013458 0.0019052489425749573 
-153.0000000000003 0.0005379460627098093 0.0010815201726597388 0.014565377753312403 0.016177274885413456 
-152.0000000000003 0.0015234665624655245 0.0031699827836608376 0.025036823584555532 0.029711880479148457 
-151.0000000000003 0.0022746510541375086 0.005127595795921821 0.026227324968120837 0.03360392419737219 
-150.00000000000034 0.002309213736235909 0.005837696566721624 0.01963245571366815 0.027753962671304137 
-149.00000000000034 0.0016337898679459728 0.004883290464713803 0.010375088258109942 0.016873814936317545 
-148.00000000000037 0.0006938910918509679 0.0027920834663750713 0.0031447234306452095 0.006622002716814882 
-147.00000000000037 6.952955892052862e-05 0.0007580837052586731 0.00011712099600441573 0.0009432286070880159 
-146.0000000000004 0.00012337505678577064 7.868381054198074e-06 0.0008435584532540625 0.0009746736294465567 
-145.0000000000004 0.0008075645547579018 0.0011565708325046394 0.0033602284143133647 0.005319581880239043 
-144.00000000000043 0.0017193572525585176 0.0038835570551753263 0.005577112652660136 0.011167200640314063 
-143.00000000000043 0.0023475361280657294 0.007077447575086992 0.006247746354744291 0.015652436895548766 
-142.00000000000043 0.002356369531659735 0.009361176881828286 0.0052507535772247284 0.016944496080009006 
-141.00000000000045 0.0017537664123615999 0.009732460066202153 0.0032958820577573223 0.014760125827685804 
-140.00000000000045 0.000869372911207432 0.008019580799698866 0.0013672397014350508 0.010240351430958968 
-139.00000000000048 0.0001732895036911873 0.004957451508203375 0.0002194830854191888 0.005342090486345191 
-138.00000000000048 4.027251814265071e-05 0.0018706041509432916 0.00011709291486804354 0.0020258913906587425 
-137.00000000000048 0.0005768668872117216 0.00011895897162741632 0.0008475864538937766 0.0015433517829714677 
-136.0000000000005 0.0015845078289498692 0.0005480026242546898 0.0019212172727483068 0.004050933859864612 
-135.0000000000005 0.0026607077802782314 0.003162461382569837 0.0028246332786987555 0.008638605894173092 
-134.0000000000005 0.0033796812770367462 0.0071353743346762345 0.0032165475434030545 0.0137146772047023 
-133.00000000000054 0.0034679955915898775 0.011126641093814596 0.0030095974772077613 0.01758094154556088 
-132.00000000000054 0.0029046402923239376 0.013773768825357382 0.0023411911949857344 0.018993406230003864 
-131.00000000000054 0.00191513002059644 0.014170066000380429 0.001474862945952481 0.0175352974956923 
-130.00000000000057 0.0008746013824935593 0.012169185996502472 0.0006852266995463947 0.013709459323422272 
-129.00000000000057 0.00016656540086120578 0.008430141262321817 0.0001691010211675936 0.008753498705953072 
-128.00000000000057 5.271452820643123e-05 0.004209792212205409 3.873287861523347e-06 0.004261013454726748 
-127.0000000000006 0.0005964541963387598 0.0009869805420196767 0.00015266519396543425 0.0017351023095642066 
-126.0000000000006 0.0016577102139499202 4.2260209118110474e-05 0.0005014528551920245 0.0022006171876012347 
-125.00000000000063 0.0029504453273729555 0.0021141713175828335 0.0009082023174737266 0.0059674559611477196 
-124.00000000000063 0.004136206205777002 0.0072160773520122115 0.001246707750445459 0.01258486610258904 
-123.00000000000065 0.0049210033396590875 0.014643814935092123 0.0014346951859555855 0.020973895034384123 
-122.00000000000065 0.00512799046514529 0.023151952402239162 0.0014433498846187975 0.02968548731796952 
-121.00000000000068 0.004730513968478661 0.031239005115284754 0.001291279730825895 0.037212265471461094 
-120.00000000000068 0.0038438667582720173 0.037465968002335974 0.0010289967896047387 0.04228287467124016 
-119.00000000000068 0.00268514055896519 0.04073731235254959 0.0007204279677279851 0.044084021847560224 
-118.0000000000007 0.0015165434160326757 0.04049338690302582 0.0004265848407401242 0.04237968926248692 
-117.00000000000071 0.0005881590223974915 0.03678997123647754 0.0001943462060243659 0.037522208024445405 
-116.00000000000072 9.264823702128167e-05 0.030266949889132377 5.117698998542612e-05 0.030370462229535506 
-115.00000000000072 0.00013882757687925273 0.022028232208893453 5.032301151214207e-06 0.02214349252310542 
-114.00000000000075 0.0007453512820183808 0.013466467565934961 4.7847883663031404e-05 0.014242630040202469 
-113.00000000000075 0.0018512676623255425 0.006068727981357962 0.00016082392164989203 0.008073266859182592 
-112.00000000000078 0.0033376764611000287 0.001234922436880871 0.0003199659856033205 0.004890683529067069 
-111.00000000000078 0.005054080659386853 0.0001319450368154001 0.0005008268907786218 0.005685451233442219 
-110.00000000000078 0.006843861317934449 0.0035961870928446155 0.0006819081014927534 0.011114916661763822 
-109.00000000000081 0.008564979011535209 0.012087297461532318 0.0008466084753560752 0.02147964669787048 
-108.00000000000081 0.010103915054079636 0.025688407157444776 0.0009838982156369312 0.036738249092704296 
-107.00000000000082 0.011382557453280043 0.04414308614237385 0.0010880444992948234 0.05655088186613306 
-106.00000000000084 0.012358956489938289 0.06691705232969697 0.001157749967004175 0.08034077240241208 
-105.00000000000085 0.013023551487933363 0.09327264597676292 0.0011950250423576952 0.10736369592138528 
-104.00000000000085 0.013392663620516745 0.12234564576115324 0.0012040372198619186 0.1367770392392719 
-103.00000000000087 0.013500890362047603 0.15321643873614965 0.0011900938585750506 0.1677022627300307 
-102.00000000000088 0.013393674828717955 0.18497026520833307 0.00115883795056796 0.19927683963953796 
-101.00000000000088 0.013120889581014627 0.21674380081650613 0.0011156776403276015 0.23069379791851352 
-100.00000000000091 0.01273186531649779 0.24775744278708225 0.0010654318100154776 0.2612286445287714 
-99.00000000000091 0.012271966095349435 0.2773342178250811 0.0010121534294760494 0.2902546516035767 
-98.00000000000094 0.011780585511271494 0.30490722201855414 0.000959085277960038 0.3172482414085023 
-97.00000000000094 0.011290308912858626 0.330018008611678 0.0009087044387400146 0.3417865845163889 
-96.00000000000094 0.010826937381189904 0.35230846461733684 0.000862818625782154 0.3635396078977177 
-95.00000000000097 0.010410076083111305 0.37150857793556047 0.0008226859083010729 0.38225848593988776 
-94.00000000000097 0.010054029841593657 0.38742219905778974 0.0007891377799047987 0.39776243878836287 
-93.00000000000098 0.009768803391952794 0.39991253168832763 0.0007626926801870745 0.40992535487988413 
-92.000000000001 0.009561059382432882 0.4088887071107429 0.0007436525726799348 0.41866343656367205 
-91.00000000000101 0.009434935647175801 0.41429444724434794 0.000732178989660819 0.42392477050855865 
-90.00000000000101 0.009392661018093185 0.4160995205699316 0.0007283472830806428 0.42568146424645864 
-89.00000000000104 0.00943493564717606 0.41429444724435566 0.0007321789896607577 0.4239247705085671 
-88.00000000000104 0.009561059382432489 0.40888870711075753 0.0007436525726799542 0.41866343656368604 
-87.00000000000104 0.009768803391952451 0.39991253168834995 0.0007626926801869621 0.4099253548799065 
-86.00000000000107 0.010054029841592801 0.3874221990578188 0.000789137779904865 0.3977624387883905 
-85.00000000000107 0.010410076083110766 0.37150857793559716 0.0008226859083009417 0.38225848593992245 
-84.0000000000011 0.010826937381189023 0.35230846461737786 0.0008628186257819526 0.36353960789775697 
-83.0000000000011 0.011290308912857816 0.33001800861172537 0.000908704438739878 0.3417865845164358 
-82.00000000000111 0.011780585511270671 0.30490722201860854 0.0009590852779599692 0.3172482414085553 
-81.00000000000112 0.01227196609534854 0.27733421782513923 0.0010121534294759743 0.2902546516036341 
-80.00000000000114 0.01273186531649683 0.2477574427871436 0.0010654318100153223 0.2612286445288315 
-79.00000000000114 0.013120889581013864 0.21674380081657063 0.001115677640327443 0.2306937979185754 
-78.00000000000115 0.013393674828717261 0.18497026520839724 0.0011588379505679369 0.19927683963960047 
-77.00000000000117 0.013500890362047283 0.1532164387362135 0.0011900938585749756 0.16770226273009411 
-76.00000000000117 0.013392663620516831 0.12234564576121515 0.0012040372198620503 0.13677703923933265 
-75.00000000000118 0.013023551487934219 0.09327264597681995 0.001195025042357781 0.10736369592144421 
-74.0000000000012 0.012358956489939697 0.06691705232974751 0.001157749967004263 0.08034077240246419 
-73.00000000000121 0.011382557453282531 0.04414308614241586 0.0010880444992949195 0.0565508818661769 
-72.00000000000122 0.010103915054082393 0.02568840715747767 0.0009838982156370989 0.036738249092739955 
-71.00000000000124 0.00856497901153842 0.012087297461554729 0.000846608475356352 0.02147964669789662 
-70.00000000000125 0.006843861317938107 0.0035961870928566163 0.0006819081014930721 0.011114916661779911 
-69.00000000000126 0.005054080659390492 0.00013194503681758206 0.0005008268907789683 0.0056854512334484205 
-68.00000000000126 0.0033376764611030996 0.0012349224368745286 0.0003199659856037199 0.004890683529064205 
-67.00000000000128 0.0018512676623284373 0.006068727981345121 0.0001608239216501648 0.008073266859172947 
-66.0000000000013 0.0007453512820201457 0.013466467565918247 4.7847883663208136e-05 0.014242630040187845 
-65.0000000000013 0.00013882757687990423 0.02202823220887601 5.032301151218532e-06 0.022143492523088563 
-64.00000000000131 9.264823702081739e-05 0.030266949889116906 5.117698998523997e-05 0.030370462229519675 
-63.00000000000132 0.0005881590223959102 0.0367899712364667 0.00019434620602398845 0.03752220802443302 
-62.000000000001336 0.0015165434160305344 0.0404933869030217 0.0004265848407395585 0.04237968926248016 
-61.00000000000135 0.0026851405589627285 0.0407373123525526 0.0007204279677273776 0.04408402184756034 
-60.00000000000135 0.003843866758269811 0.03746596800234599 0.001028996789604159 0.04228287467124741 
-59.000000000001364 0.004730513968477544 0.03123900511529955 0.001291279730825372 0.037212265471474014 
-58.00000000000138 0.00512799046514495 0.023151952402256367 0.0014433498846186076 0.029685487317986273 
-57.00000000000139 0.004921003339660187 0.01464381493510885 0.0014346951859557564 0.02097389503440214 
-56.0000000000014 0.004136206205779168 0.007216077352025358 0.0012467077504460205 0.012584866102604965 
-55.000000000001414 0.0029504453273754895 0.0021141713175902004 0.0009082023174745137 0.005967455961158396 
-54.00000000000143 0.0016577102139524323 4.226020911911029e-05 0.0005014528551928564 0.002200617187605564 
-53.00000000000144 0.000596454196340465 0.000986980542015106 0.0001526651939659745 0.0017351023095618678 
-52.00000000000145 5.271452820687765e-05 0.004209792212197433 3.873287861534727e-06 0.004261013454719272 
-51.00000000000146 0.0001665654008603328 0.008430141262313205 0.0001691010211669196 0.0087534987059431 
-50.00000000000147 0.0008746013824917087 0.012169185996496424 0.0006852266995450719 0.01370945932341299 
-49.00000000000148 0.0019151300205942964 0.014170066000378555 0.0014748629459507719 0.017535297495686573 
-48.00000000000149 0.002904640292322212 0.013773768825360692 0.0023411911949840947 0.018993406230003805 
-47.000000000001506 0.003467995591589281 0.011126641093821839 0.0030095974772069494 0.01758094154556677 
-46.00000000000152 0.0033796812770377368 0.007135374334684862 0.0032165475434033637 0.013714677204712348 
-45.00000000000153 0.002660707780280162 0.0031624613825769494 0.002824633278700357 0.008638605894183757 
-44.000000000001535 0.0015845078289520198 0.0005480026242579522 0.0019212172727506257 0.004050933859872292 
-43.00000000000155 0.0005768668872133613 0.00011895897162592847 0.000847586453895718 0.0015433517829735836 
-42.000000000001556 4.027251814306745e-05 0.0018706041509379298 0.00011709291486884684 0.002025891390654611 
-41.00000000000157 0.00017328950369026474 0.004957451508196703 0.00021948308541793368 0.005342090486336351 
-40.000000000001585 0.0008693729112056131 0.008019580799693638 0.0013672397014317052 0.010240351430948487 
-39.0000000000016 0.0017537664123599929 0.0097324600662007 0.003295882057753092 0.014760125827678378 
-38.000000000001606 0.0023563695316589513 0.009361176881831168 0.005250753577221372 0.016944496080007792 
-37.00000000000161 0.002347536128066358 0.0070774475750930085 0.006247746354743837 0.015652436895554935 
-36.00000000000163 0.0017193572525601923 0.003883557055181803 0.0055771126526633595 0.01116720064032539 
-35.00000000000164 0.0008075645547597317 0.0011565708325088405 0.0033602284143187796 0.005319581880250422 
-34.00000000000165 0.00012337505678660597 7.868381054544118e-06 0.0008435584532581172 0.0009746736294517899 
-33.00000000000166 6.952955891988352e-05 0.000758083705255519 0.00011712099600259494 0.0009432286070824039 
-32.00000000000168 0.000693891091849234 0.0027920834663704604 0.0031447234306345695 0.0066220027167979015 
-31.000000000001688 0.0016337898679441468 0.0048832904647104014 0.010375088258092002 0.01687381493629428 
-30.000000000001698 0.002309213736235147 0.0058376965667213294 0.019632455713650205 0.027753962671285628 
-29.000000000001705 0.0022746510541383977 0.005127595795924828 0.026227324968113905 0.033603924197369094 
-28.00000000000172 0.0015234665624675205 0.0031699827836653796 0.02503682358456795 0.029711880479167407 
-27.00000000000173 0.0005379460627115583 0.001081520172663245 0.014565377753340216 0.016177274885446517 
-26.00000000000174 1.574234085732377e-05 2.9919263020522472e-05 0.0018599438485186282 0.0019052489425929935 
-25.00000000000175 0.00041277849846165974 0.0005436432297605976 0.0060721954597845575 0.007025094722349672 
-24.000000000001766 0.0015927733301900186 0.002189198595792601 0.05806199516150041 0.06182485858307791 
-23.000000000001776 0.0028469858805265885 0.0038295543970988453 0.1942438181067242 0.20087847103362877 
-22.00000000000179 0.003328145654280389 0.004334358251221327 0.44496228981485864 0.45256421301233446 
-21.000000000001798 0.0026499946468045883 0.0033216477166801983 0.8204472261756269 0.8263557940910201 
-20.00000000000181 0.001238300390044911 0.001460298831285857 1.2996570488323549 1.3023121242342919 
-19.000000000001823 0.0001297144431693463 0.00010783309086445386 1.8277440703585353 1.8279740468863486 
-18.000000000001833 0.00027555181849085486 0.0004692192352138726 2.3256731218425943 2.3264458080931547 
-17.000000000001844 0.0017964288405605071 0.0027869815197412826 2.711034285830893 2.7156594741125115 
-16.000000000001855 0.0037574014381588287 0.006090719003104907 2.9239247952243654 2.9337926310311335 
-15.000000000001867 0.004738139004368247 0.008706724043728941 2.948304644744907 2.9617136248878517 
-14.000000000001878 0.0038983346113915635 0.00924453597933182 2.8195127345858064 2.832552254433878 
-13.000000000001888 0.0017780251037972173 0.007447716420852172 2.613256418733559 2.622332790536665 
-12.0000000000019 0.0001212410124702844 0.004353429617154628 2.418870694856086 2.423200918138007 
-11.000000000001913 0.0006512982443536101 0.0016374221490138593 2.3068097163757706 2.3090194724285307 
-10.000000000001922 0.003580846198775237 0.0005583294952918316 2.3036896710483936 2.3078578962899847 
-9.000000000001934 0.00706251232647211 0.0011970997335188107 2.385699529576168 2.3940990839397607 
-8.000000000001945 0.00831327113503739 0.002505792690245789 2.49347816397362 2.504508021580745 
-7.000000000001957 0.005922948799088963 0.003136532155625993 2.5619324382337876 2.571209384750407 
-6.000000000001967 0.0016856015457111706 0.002476565760727913 2.551472021705282 2.5558027409266044 
-5.000000000001979 0.00016106262886500622 0.0011512873242026142 2.466286708795401 2.467701665497412 
-4.00000000000199 0.005517008736038285 0.0006080433161286091 2.3512350327286033 2.3574285221854074 
-3.0000000000020015 0.017396404239108487 0.0020363744175658964 2.2689376630792997 2.2884681022441717 
-2.000000000002013 0.029113568878968307 0.005373148653099502 2.2679706955828447 2.302641273130826 
-1.0000000000020242 0.030964652058124018 0.009126183494793157 2.357132309685271 2.397503459734079 
-2.0355549961366507e-12 0.01856315595025124 0.011212615700212914 2.4976990965870214 2.5277940143586495 
0.9999999999979531 0.002272897114986706 0.01030287353486834 2.6170202123680055 2.6298394990386336 
1.9999999999979419 0.011489317784591063 0.00677593682995292 2.6369914907617806 2.655293934508142 
2.9999999999979305 0.08877187163216334 0.002609312804625395 2.504602001465878 2.595719689895758 
3.999999999997919 0.2737561898466396 0.00021940779778897526 2.2116137575018895 2.4850076551289115 
4.999999999997908 0.583037396290296 0.0009735403264677363 1.7961079907203779 2.379288160677383 
5.999999999997897 0.9961239119763605 0.004332899982692259 1.3269708767529018 2.3264786194670393 
6.999999999997885 1.4562372328901145 0.008187566458769967 0.8793193624874346 2.3428211684910414 
7.999999999997874 1.8880798879288232 0.010172012268131525 0.5114429288345405 2.4089064300139262 
8.999999999997863 2.22584317863079 0.00911675874593738 0.2515319720406516 2.4858803435622012 
9.99999999999785 2.4385126699660264 0.00571634515066542 0.09707998646716219 2.540849055118302 
10.999999999997842 2.53975526417924 0.0020162097715009106 0.024297332442941574 2.5656922542011094 
11.99999999999783 2.5767677572606607 8.601243282310622e-05 0.0016120027767753417 2.578097398472612 
12.999999999997817 2.603004634836541 0.0007497194344590399 0.0012789112314349964 2.6046218472741405 
13.999999999997806 2.6481507942704576 0.0031679531885289106 0.005540829712039665 2.6563924630890874 
14.999999999997796 2.7004686155994335 0.0054888028324329265 0.007000231182083454 2.712456850131648 
15.999999999997783 2.710648611194616 0.006095422612605716 0.005255132730133923 2.721505153621508 
16.999999999997772 2.615588013775523 0.004627374865760144 0.0026156187519809776 2.6223840443708624 
17.999999999997762 2.370637796510304 0.002142243142555981 0.0010190084624922835 2.373426212589511 
18.99999999999775 1.9747982790985485 0.0003623392668598148 0.0008921285278401527 1.9757639224943389 
19.999999999997737 1.476972724435081 0.0005300766028604461 0.0015230908378767298 1.4788170460436671 
20.999999999997726 0.9606064030103245 0.002612401188842003 0.001988544478649764 0.965066794699184 
21.99999999999772 0.5140741749197965 0.005338361919588691 0.0018340408834714673 0.5211602518957609 
22.999999999997705 0.20017848725419776 0.007014082803505971 0.0011968519085993354 0.2083434258041849 
23.999999999997694 0.037565223174072605 0.006585384950151508 0.000512337068270041 0.044643943532489995 
24.99999999999768 0.0005984856934694464 0.004292623466746352 0.00013614253768212965 0.005022437042106806 
25.99999999999767 0.03570399777081426 0.001536030650326733 0.00014217794107746425 0.0373801428684303 
26.99999999999766 0.08550427359517171 5.2973180492794575e-05 0.0003597772254576225 0.08590943148191191 
27.999999999997648 0.10998097556882251 0.000904246608638182 0.0005493026670322834 0.11141796963301012 
28.999999999997634 0.09671078150198692 0.00385396034349007 0.0005663325843495592 0.10110730762383649 
29.999999999997627 0.05799380734273127 0.007480631586827048 0.00041948151215317445 0.06586829580434894 
30.999999999997616 0.0184774684570676 0.00993914181418578 0.00021957794555422762 0.028614686969898235 
31.999999999997602 0.00019562294152443785 0.009946110374107323 8.268684935297313e-05 0.010210616505683851 
32.99999999999759 0.011802523037969836 0.0074648373924691746 5.791862258585345e-05 0.019318646599927648 
33.99999999999758 0.04584673947297438 0.0037488283515620525 0.00011576194316143732 0.04970761774031591 
34.99999999999757 0.0839245811120061 0.0007453885816388053 0.00018719439622672123 0.08485055730140915 
35.999999999997556 0.1063205612758324 0.0001751469428764306 0.00021694899605001976 0.10669860697903451 
36.99999999999754 0.10145330555583736 0.002737612933166966 0.0001957938790819347 0.10436407033805498 
37.999999999997534 0.07124822506556891 0.007801303498369132 0.000157639284479083 0.07917864264760467 
38.99999999999753 0.030737473871568766 0.01368769954522685 0.0001507270320824714 0.04454665527526488 
39.99999999999751 0.002635995951034404 0.01838444113126229 0.00020460129889942675 0.021200068793840343 
40.9999999999975 0.009383025437339427 0.020351211044005234 0.00031220648070442205 0.030027867561299312 
41.999999999997485 0.06567135237012903 0.01907485606512538 0.00043436664422435696 0.08516596830745708 
42.99999999999748 0.17386651196632175 0.015170187618639813 0.000520799641089466 0.18953994808857264 
43.99999999999746 0.3234011030371599 0.010031150064063861 0.0005345983352515506 0.33393674534311535 
44.999999999997456 0.4938105398345227 0.005218550630983531 0.00046789677991207343 0.49944492512513666 
45.99999999999745 0.660044270128701 0.001855978841305527 0.0003428982058467471 0.6621629844087386 
46.999999999997435 0.7982820273598699 0.0002749040902050695 0.0002001667911155958 0.7986481490264741 
47.99999999999742 0.8906859228879155 3.15077430139127e-05 8.125170177756585e-05 0.89066639854376 
48.99999999999741 0.9281192826593859 0.000268260424939439 1.3667204339345003e-05 0.9282561390605669 
49.9999999999974 0.9105880784645591 0.00027101350605923376 3.635898337091601e-06 0.9107180388732076 
50.999999999997385 0.8457741623697537 1.5964098766618803e-05 3.780560374791441e-05 0.8456961606746038 
51.99999999999738 0.7463934903085577 0.0005192591760392799 9.14778431004014e-05 0.7468940247091175 
52.99999999999737 0.6271993633540042 0.0038776415481630053 0.00013904540971824451 0.6311296619716151 
53.99999999999736 0.5023169608780198 0.012988695481985493 0.0001625467863305327 0.5154001666251926 
54.99999999999734 0.3833393973248102 0.031029893775474653 0.00015587566393400774 0.414462411710451 
55.99999999999733 0.2783366661942935 0.06083234898805753 0.0001242556333670575 0.3392165046935194 
56.99999999999732 0.19170053760423003 0.10429829025751605 8.02507557742217e-05 0.29596511403006676 
57.99999999999731 0.1246075098648535 0.1619853388400222 3.837877631197204e-05 0.2864557857973175 
58.99999999999729 0.075831538794072 0.23292963999451927 1.0306962187096917e-05 0.3085119990355392 
59.99999999999728 0.04265918284411766 0.31472115272929363 1.9252005209403175e-06 0.35702026898222866 
60.99999999999728 0.021722990787462374 0.40379314207148875 1.269964103909711e-05 0.4250517019153011 
61.999999999997264 0.009646234921672193 0.49585396797434717 3.694833727624804e-05 0.5049389875481336 
62.99999999999725 0.003462448770399275 0.586376023238661 6.623714920724401e-05 0.5891864745095865 
63.99999999999724 0.0008249792103765303 0.6710620756281285 9.200184719528085e-05 0.6711480045304599 
64.99999999999723 5.160830812958706e-05 0.7462277923265608 0.00010767941458964603 0.7454556860633471 
65.99999999999721 5.9778092855986845e-05 0.8090641091581184 0.0001099459702768515 0.8082184248399532 
66.9999999999972 0.0002445660222604859 0.8577681827905361 9.898381849745148e-05 0.8570310112809869 
67.9999999999972 0.00034040598559774454 0.8915524664329394 7.794851959720979e-05 0.8908444395720436 
68.99999999999719 0.00029379388635942876 0.9105556023329592 5.194077958750968e-05 0.9097486519297322 
69.99999999999717 0.00016141078038078396 0.9156858555993863 2.6811691521119882e-05 0.9147131475919584 
70.99999999999716 3.81363828499107e-05 0.9084286391070121 8.073604979309417e-06 0.9073217088877178 
71.99999999999714 1.2876428429311557e-05 0.8906459820703367 9.165722165410341e-08 0.8895271612061305 
72.99999999999714 0.00014668360266163128 0.8643894708078724 5.627735520394227e-06 0.8634422225558337 
73.99999999999713 0.00046657492817911634 0.8317409447442121 2.5723360003087722e-05 0.8311741006645869 
74.99999999999712 0.0009688970806074598 0.7946883549168104 5.9852186491318565e-05 0.7947040210892986 
75.9999999999971 0.0016273237670941015 0.7550384935774972 0.00010624760744447015 0.7558083850986278 
76.9999999999971 0.0024020366731939686 0.7143641460763316 0.00016231063081778875 0.7160155701786344 
77.99999999999709 0.0032479994265914355 0.6739806219681671 0.00022501924967569472 0.6765911682313729 
78.99999999999707 0.004121311965288495 0.6349453907673457 0.0002912842703057886 0.6385443276415854 
79.99999999999706 0.004983384309744942 0.598074366841864 0.00035822117359362123 0.6026484604650896 
80.99999999999704 0.005803122796970524 0.5639689196574617 0.00042332859325512287 0.5694705818536429 
81.99999999999704 0.006557542509443351 0.5330486230106339 0.0004845792797033352 0.539404720925297 
82.99999999999702 0.007231279184418238 0.5055858540884951 0.0005404386573921188 0.5127060068813145 
83.99999999999702 0.007815436875022008 0.481739434546196 0.0005898300981900661 0.48952308120266336 
84.999999999997 0.008306123948372887 0.4615854616161745 0.0006320661863145615 0.4699273579123829 
85.99999999999699 0.008702933740180451 0.4451442520228571 0.0006667629926443432 0.4539383292190943 
86.99999999999697 0.0090075376763905 0.43240289943370824 0.0006937509676383786 0.4415445992307588 
87.99999999999697 0.009222487818662648 0.42333333766694226 0.0007129924411985937 0.43272064499592694 
88.99999999999696 0.009350275439633059 0.4179060319456026 0.0007245124793635755 0.42743948035109186 
89.99999999999694 0.009392661018093289 0.4160995205699327 0.0007283472830806855 0.42568146424646 
90.99999999999694 0.009350275439633342 0.41790603194558007 0.0007245124793636053 0.4274394803510703 
91.99999999999692 0.009222487818663498 0.4233333376668972 0.0007129924411986609 0.4327206449958815 
92.99999999999692 0.009007537676392003 0.4324028994336399 0.0006937509676384907 0.4415445992306943 
93.99999999999689 0.00870293374018197 0.4451442520227687 0.0006667629926445595 0.4539383292190051 
94.99999999999689 0.00830612394837543 0.4615854616160616 0.0006320661863147572 0.46992735791227147 
95.99999999999689 0.007815436875025127 0.4817394345460607 0.0005898300981903419 0.48952308120252636 
96.99999999999686 0.007231279184421684 0.5055858540883372 0.0005404386573924395 0.51270600688116 
97.99999999999686 0.006557542509447564 0.5330486230104557 0.00048457927970366226 0.5394047209251276 
98.99999999999685 0.005803122796975336 0.5639689196572633 0.00042332859325555514 0.5694705818534423 
99.99999999999685 0.004983384309749978 0.5980743668416465 0.000358221173594067 0.6026484604648772 
100.99999999999682 0.004121311965293883 0.6349453907671134 0.0002912842703061725 0.6385443276413604 
101.99999999999682 0.0032479994265967684 0.6739806219679232 0.00022501924967611387 0.6765911682311355 
102.99999999999679 0.002402036673198986 0.7143641460760836 0.00016231063081814293 0.7160155701783941 
103.99999999999679 0.0016273237670985398 0.7550384935772507 0.00010624760744478474 0.7558083850983817 
104.99999999999679 0.00096889708061107 0.7946883549165741 5.9852186491565594e-05 0.794704021089063 
105.99999999999676 0.0004665749281816931 0.8317409447439973 2.5723360003251464e-05 0.831174100664376 
106.99999999999676 0.00014668360266298163 0.8643894708076904 5.627735520465201e-06 0.8634422225556533 
107.99999999999673 1.2876428429603836e-05 0.8906459820701998 9.165722164445497e-08 0.8895271612059988 
108.99999999999673 3.813638284937192e-05 0.9084286391069334 8.073604979234557e-06 0.9073217088876367 
109.99999999999672 0.00016141078037988424 0.9156858555993777 2.6811691520983533e-05 0.9147131475919505 
110.99999999999672 0.0002937938863588135 0.9105556023330317 5.1940779587363815e-05 0.909748651929804 
111.99999999999669 0.0003404059855978761 0.8915524664331004 7.794851959703798e-05 0.890844439572202 
112.99999999999669 0.0002445660222615002 0.8577681827907876 9.898381849739025e-05 0.8570310112812445 
113.99999999999669 5.977809285702442e-05 0.8090641091584606 0.00010994597027685343 0.8082184248402958 
114.99999999999666 5.160830812808223e-05 0.7462277923269851 0.00010767941458969643 0.7454556860637701 
115.99999999999666 0.0008249792103674321 0.6710620756286211 9.200184719539092e-05 0.6711480045309405 
116.99999999999663 0.003462448770374442 0.586376023239201 6.623714920743553e-05 0.589186474510099 
117.99999999999663 0.009646234921618995 0.495853967974911 3.6948337276414465e-05 0.5049389875486484 
118.99999999999662 0.02172299078736476 0.40379314207204664 1.2699641039206887e-05 0.42505170191576197 
119.9999999999966 0.04265918284395598 0.31472115272981943 1.925200520951355e-06 0.35702026898258793 
120.9999999999966 0.0758315387938248 0.23292963999498967 1.0306962186983512e-05 0.30851199903576065 
121.99999999999659 0.12460750986450166 0.16198533884041716 3.8378776311751005e-05 0.2864557857973609 
122.99999999999658 0.19170053760375808 0.10429829025782576 8.025075577392494e-05 0.2959651140299041 
123.99999999999656 0.2783366661937067 0.060832348988279814 0.00012425563336685935 0.33921650469315223 
124.99999999999656 0.3833393973241205 0.03102989377561826 0.0001558756639339096 0.4144624117099057 
125.99999999999653 0.5023169608772629 0.012988695482065275 0.00016254678633057567 0.5154001666245218 
126.99999999999653 0.6271993633532407 0.0038776415481978706 0.00013904540971844764 0.6311296619708863 
127.99999999999653 0.7463934903078757 0.0005192591760484631 9.147784310074721e-05 0.7468940247084457 
128.9999999999965 0.8457741623692402 1.596409876576245e-05 3.780560374821557e-05 0.8456961606740879 
129.9999999999965 0.910588078464296 0.00027101350605799424 3.635898337185398e-06 0.9107180388729402 
130.99999999999648 0.9281192826594432 0.00026826042494063307 1.3667204339117372e-05 0.9282561390606255 
131.99999999999648 0.8906859228883162 3.1507743014814214e-05 8.125170177699323e-05 0.8906663985441629 
132.99999999999645 0.7982820273605911 0.0002749040902002661 0.00020016679111478088 0.798648149027178 
133.99999999999645 0.6600442701296535 0.0018559788412905887 0.00034289820584590316 0.6621629844096819 
134.99999999999642 0.49381053983557505 0.00521855063095781 0.0004678967799114256 0.49944492512615485 
135.99999999999642 0.32340110303816155 0.010031150064031994 0.0005345983352513837 0.33393674534408674 
136.99999999999642 0.1738665119671279 0.015170187618610447 0.0005207996410898229 0.189539948089345 
137.9999999999964 0.06567135237063654 0.019074856065108458 0.0004343666442250442 0.08516596830794732 
138.9999999999964 0.009383025437523061 0.020351211044007157 0.0003122064807051641 0.03002786756148524 
139.9999999999964 0.0026359959509489155 0.018384441131283787 0.00020460129889994473 0.021200068793776818 
140.99999999999636 0.030737473871334346 0.01368769954526114 0.00015072703208260165 0.044546655275065905 
141.99999999999636 0.07124822506533145 0.0078013034984046915 0.00015763928447888953 0.07917864264740249 
142.99999999999636 0.10145330555572178 0.0027376129331915184 0.00019579387908168867 0.10436407033796478 
143.99999999999633 0.10632056127589173 0.00017514694288247494 0.0002169489960500079 0.10669860697910122 
144.99999999999633 0.08392458111220831 0.0007453885816265587 0.000187194396227088 0.08485055730159817 
145.99999999999633 0.045846739473216484 0.0037488283515394213 0.00011576194316190351 0.04970761774053532 
146.9999999999963 0.011802523038124289 0.007464837392448429 5.791862258602157e-05 0.019318646600061686 
147.9999999999963 0.00019562294150376162 0.009946110374099086 8.268684935246728e-05 0.010210616505654307 
148.99999999999628 0.01847746845687378 0.00993914181419411 0.00021957794555310065 0.028614686969711246 
149.99999999999628 0.05799380734246507 0.0074806315868474645 0.00041948151215196063 0.06586829580410165 
150.99999999999625 0.09671078150180559 0.0038539603435119784 0.0005663325843491388 0.10110730762367648 
151.99999999999625 0.10998097556885518 0.0009042466086507436 0.0005493026670329957 0.11141796963305554 
152.99999999999625 0.08550427359542599 5.297318049038093e-05 0.00035977722545907197 0.08590943148216328 
153.99999999999622 0.035703997771126796 0.0015360306503121694 0.0001421779410783929 0.03738014286872879 
154.99999999999622 0.0005984856935253417 0.004292623466729144 0.00013614253768108614 0.00502243704214444 
155.9999999999962 0.03756522317350743 0.00658538495014224 0.0005123370682665227 0.0446439435319126 
156.9999999999962 0.20017848725274745 0.0070140828035102475 0.0011968519085947807 0.20834342580273485 
157.99999999999616 0.5140741749174296 0.005338361919603766 0.0018340408834686746 0.5211602518933979 
158.99999999999616 0.9606064030072999 0.0026124011888584045 0.0019885444786507844 0.9650667946961606 
159.99999999999616 1.476972724431886 0.0005300766028680879 0.0015230908378808237 1.4788170460404961 
160.99999999999613 1.9747982790957421 0.0003623392668541849 0.000892128527842711 1.9757639224915293 
161.99999999999613 2.3706377965083205 0.002142243142541211 0.0010190084624873141 2.3734262125875154 
162.9999999999961 2.615588013774512 0.004627374865746384 0.002615618751966775 2.622384044369832 
163.9999999999961 2.7106486111944172 0.00609542261260265 0.005255132730117891 2.721505153621293 
164.9999999999961 2.7004686155996875 0.005488802832443017 0.007000231182080807 2.712456850131901 
165.99999999999608 2.64815079427079 0.0031679531885454343 0.0055408297120602586 2.65639246308944 
166.99999999999608 2.603004634836748 0.0007497194344700544 0.0012789112314593903 2.6046218472743843 
167.99999999999608 2.576767757260806 8.601243281927268e-05 0.0016120027767287583 2.578097398472713 
168.99999999999605 2.5397552641796057 0.002016209771482024 0.024297332442681962 2.5656922542011906 
169.99999999999605 2.43851266996695 0.005716345150641337 0.09707998646649854 2.5408490551185596 
170.99999999999602 2.22584317863248 0.009116758745922141 0.25153197203940114 2.485880343562621 
171.99999999999602 1.8880798879312297 0.010172012268134616 0.5114429288326097 2.4089064300143868 
172.99999999999602 1.456237232892919 0.008187566458789873 0.8793193624848954 2.342821168491317 
173.99999999999602 0.9961239119791023 0.0043328999827169324 1.3269708767500263 2.326478619466944 
174.99999999999596 0.583037396292546 0.0009735403264818568 1.7961079907175947 2.379288160676874 
175.99999999999596 0.2737561898481505 0.0002194077977834906 2.2116137574996637 2.4850076551281997 
176.99999999999596 0.08877187163293246 0.002609312804603145 2.5046020014645616 2.595719689895211 
177.99999999999596 0.011489317784809525 0.006775936829926854 2.636991490761469 2.655293934508023 
178.99999999999596 0.002272897114926056 0.010302873534853433 2.617020212368503 2.6298394990390506 


==> figures/mimo_beta/beampattern21.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.01891528951010414 0.0028318162220375346 2.4633253391846055 2.4836721806636115 
-179.0 0.03280706538411478 0.002224607771335456 2.3287040706413498 2.362128423480375 
-178.0 0.03151570793917258 0.0008884526835144654 2.2546473444870667 2.2858089347937267 
-177.00000000000006 0.019111966588448822 5.101414420262411e-05 2.2793202805935375 2.297822793296858 
-176.00000000000006 0.006080831985547154 0.0006153414163155742 2.38989400153535 2.3963788784209132 
-175.00000000000006 0.00030145303982861754 0.0024219971256777928 2.5310934167392665 2.533716110706704 
-174.00000000000006 0.002895840757666942 0.0043472315688891545 2.632917718525451 2.639829270432892 
-173.00000000000006 0.009513938116679967 0.005126063511271883 2.644906022043642 2.6588051447755356 
-172.0000000000001 0.0145384138959592 0.0042790761753940445 2.5610236100858104 2.57873735784013 
-171.0000000000001 0.014828419504953864 0.002471899395914825 2.4234933520955777 2.439548409409472 
-170.0000000000001 0.010899048661755218 0.0010587465906082881 2.303705530092086 2.3145518458382726 
-169.0000000000001 0.005566171034144132 0.0011410189734371056 2.2689774343030167 2.274910838132078 
-168.00000000000014 0.0016051891748538867 0.0028010640016176754 2.350324950907598 2.354354115226111 
-167.00000000000017 0.00013637483745594444 0.005034229349670413 2.525656667374503 2.5307619584774503 
-166.00000000000017 0.0005184515496300421 0.006413310916478696 2.72553513638824 2.7325451673619607 
-165.00000000000017 0.0013683733881852628 0.006025675553769501 2.85854043432181 2.8659870238732434 
-164.00000000000017 0.0017175225326971787 0.004056937329938532 2.8450759515149784 2.8507710078339104 
-163.0000000000002 0.0015042955228068901 0.0016508446893844153 2.6456810368932095 2.6486052085755385 
-162.0000000000002 0.0012644111677269528 0.00016211324830083613 2.273284552698315 2.274378594326175 
-161.00000000000023 0.0014635613064065732 0.00030588439405108357 1.786245898066395 1.78766136466745 
-160.00000000000023 0.002055328115962538 0.0017493249979615504 1.266849812922464 1.270349266721824 
-159.00000000000023 0.0025521179048760504 0.003381935518319483 0.7948194277728469 0.8005343030666207 
-158.00000000000026 0.0024646703294972615 0.004060501472175972 0.4258049976850665 0.4321988536422254 
-157.00000000000026 0.0017201436962600836 0.0033387664145209093 0.18127552146558426 0.18627000403949653 
-156.00000000000026 0.0007415408884428659 0.001728470035240774 0.05090896245466885 0.053354562480758025 
-155.00000000000028 0.00015489850306899097 0.0003518679397920568 0.003908022433002728 0.004409897625504424 
-154.00000000000028 0.0003570830070947242 0.00022461089961874756 0.003352288560422339 0.003938404704318966 
-153.0000000000003 0.0012500443679514873 0.0016184411406919765 0.018102442474935462 0.020981880780489175 
-152.0000000000003 0.0023075547023731287 0.0038827927531446516 0.029088528872321835 0.03529568050550947 
-151.0000000000003 0.002909226414556927 0.005816082018505201 0.029669304883569936 0.038414935514619636 
-150.00000000000034 0.002714119326909719 0.0063553442637991515 0.021911778034289925 0.031000636813704487 
-149.00000000000034 0.0018443728433662958 0.005183277898235325 0.01148377762250068 0.018525445689320307 
-148.00000000000037 0.0007868324210907104 0.002917265653037403 0.0034462816192863776 0.0071571544964257735 
-147.00000000000037 9.570207175258505e-05 0.0007897513009582248 0.00011352575755497864 0.0010004091567319695 
-146.0000000000004 8.392803674178651e-05 5.743377345193629e-06 0.0009695546648522472 0.0010600262388123958 
-145.0000000000004 0.000675471034006438 0.0011220434052849105 0.003860323509787277 0.005663105857812389 
-144.00000000000043 0.0014814289349781896 0.0037625177985881855 0.006478797469226776 0.011735420703068567 
-143.00000000000043 0.002034464223635064 0.006797742164316756 0.007410095376888189 0.016261816660461968 
-142.00000000000043 0.0020405388797658775 0.00888333541858497 0.006450393278749444 0.017396934257290667 
-141.00000000000045 0.001516137389142882 0.009087683264829704 0.004312796834745049 0.01493744924344999 
-140.00000000000045 0.0007546473429496049 0.0073165271374350015 0.002045121476466602 0.010131305945799567 
-139.00000000000048 0.00015822452610681439 0.004354292884183058 0.0004913687495587941 0.005011827190444447 
-138.00000000000048 3.238327046054418e-05 0.0015238421415191027 3.8721230829569046e-07 0.001559469748615332 
-137.00000000000048 0.00044542437989210734 0.0001294223582325752 0.0004199518215543055 0.0009969371169175054 
-136.0000000000005 0.0012108842508058376 0.0009244937342450434 0.001290097089585518 0.0034318902957044817 
-135.0000000000005 0.001987320759788831 0.0038158135889980517 0.002100248145436135 0.007917789847076343 
-134.0000000000005 0.0024384181749103977 0.007904122570717846 0.002493568246335002 0.012859590095116412 
-133.00000000000054 0.0023780680789815883 0.011824771033398912 0.0023584092751463013 0.016591889805175366 
-132.00000000000054 0.0018416843780749196 0.014244695136447091 0.0018068457264654508 0.017926798673957193 
-131.00000000000054 0.0010631402871724633 0.014330539599557298 0.0010806809870411945 0.016505744595629764 
-130.00000000000057 0.000376783653160561 0.012031468897279797 0.0004381848309254521 0.01287127716732936 
-129.00000000000057 8.974534708972917e-05 0.008098240270906774 6.500145596634106e-05 0.008269077738701067 
-128.00000000000057 0.00037408559395170685 0.0038530956297557757 3.131092929498528e-05 0.0042665003439040314 
-127.0000000000006 0.0012138772264174086 0.0008000966653666404 0.00029562006801459284 0.0023129699816187912 
-126.0000000000006 0.0024181511858750453 0.00020208655302426977 0.0007408136689632133 0.003365212690845284 
-125.00000000000063 0.0036872248985768143 0.0027442596290646747 0.0012226887919832786 0.007665219635659812 
-124.00000000000063 0.004705073864240727 0.008365101883756184 0.0016136049651999562 0.014707085787287208 
-123.00000000000065 0.0052271009363483705 0.016280702631282964 0.0018306559002094131 0.023377471544677595 
-122.00000000000065 0.005139365428033775 0.02517624190035453 0.0018453502141148807 0.03221645415419686 
-121.00000000000068 0.004477691350187559 0.03350214532389311 0.0016776823633085428 0.03972743357136133 
-120.00000000000068 0.0034080755243085827 0.03979792905530025 0.001380603441352646 0.044666414195639256 
-119.00000000000068 0.0021795687027649988 0.04297298950410147 0.0010213855868121825 0.046257477856993766 
-118.0000000000007 0.0010654003324382308 0.04249444946092114 0.0006650331670395197 0.0443054191618743 
-117.00000000000071 0.0003076339775154488 0.038459531409556026 0.00036273967650907093 0.03920128173342177 
-116.00000000000072 7.65246803780495e-05 0.031556212980450915 0.0001462656477449244 0.03183661838392878 
-115.00000000000072 0.00045000641921874953 0.022935778374448313 2.75326565856086e-05 0.023454860903236858 
-114.00000000000075 0.0014132108281025683 0.014031810375897468 1.8686585422276526e-06 0.015472741532944813 
-113.00000000000075 0.002873850858277523 0.006362255334513008 5.313054645593192e-05 0.00930251826683366 
-112.00000000000078 0.0046872076626144595 0.0013463241901595776 0.00015917210135765256 0.006199023088358503 
-111.00000000000078 0.006684224351266574 0.00015890483337775612 0.00029659354844089225 0.007146681876260493 
-110.00000000000078 0.008697332776950601 0.003634614790955719 0.00044421558828653215 0.012792720269380074 
-109.00000000000081 0.010580473543430682 0.012223836604754946 0.0005851457060586024 0.02342522667084128 
-108.00000000000081 0.012221724728316964 0.025995465898539533 0.0007075939756156759 0.038989364218450236 
-107.00000000000082 0.013548610394467808 0.04467626548247526 0.000804746258738905 0.05913198597572256 
-106.00000000000084 0.014527297505597003 0.06771460145554944 0.0008740412459790644 0.08326396339286368 
-105.00000000000085 0.01515746872967529 0.09435645301962713 0.0009161621613061617 0.11063019765951704 
-104.00000000000085 0.015464760671023522 0.12372324968022687 0.000933980676665085 0.14037897727956558 
-103.00000000000087 0.015492425570650014 0.1548835941517961 0.000931607917849848 0.1716245399312299 
-102.00000000000088 0.015293463131726276 0.1869136775203655 0.0009136333844692599 0.20349896407921003 
-101.00000000000088 0.014924008364084028 0.21894374945762077 0.0008845759012507434 0.23519155885568857 
-100.00000000000091 0.014438342614548062 0.250190108362346 0.0008485332964506417 0.26597557018628487 
-99.00000000000091 0.013885568625331418 0.27997361333909887 0.0008089971541909211 0.2952232140906152 
-98.00000000000094 0.01330777259492822 0.3077266942997914 0.0007687916079666027 0.3224107988733511 
-97.00000000000094 0.012739379074327664 0.332991322562843 0.0007300963101568723 0.3471160688756009 
-96.00000000000094 0.012207367279433421 0.35541051192846657 0.0006945195895794845 0.3690099788823694 
-95.00000000000097 0.011732034803112136 0.3747157666900938 0.0006631955209675384 0.3878449796240114 
-94.00000000000097 0.011328043050746 0.39071258498887523 0.0006368862954416511 0.4034416422377075 
-93.00000000000098 0.011005539019187589 0.40326574926818287 0.0006160778571351969 0.41567513912554854 
-92.000000000001 0.010771207131655048 0.4122857522198737 0.0006010618314826338 0.4244627787645728 
-91.00000000000101 0.010629155089809985 0.41771735525637166 0.0005920002867184954 0.42975349381048983 
-90.00000000000101 0.010581575961058005 0.4195309760468566 0.000588972035144442 0.4315199212276277 
-89.00000000000104 0.010629155089810232 0.41771735525637943 0.0005920002867184459 0.42975349381049854 
-88.00000000000104 0.010771207131654593 0.4122857522198875 0.000601061831482655 0.42446277876458627 
-87.00000000000104 0.011005539019187199 0.4032657492682056 0.000616077857135111 0.4156751391255709 
-86.00000000000107 0.011328043050745031 0.39071258498890393 0.0006368862954417077 0.4034416422377341 
-85.00000000000107 0.011732034803111526 0.3747157666901308 0.0006631955209674395 0.3878449796240465 
-84.0000000000011 0.012207367279432418 0.35541051192850787 0.0006945195895793165 0.36900997888240883 
-83.0000000000011 0.012739379074326724 0.3329913225628902 0.0007300963101567687 0.34711606887565 
-82.00000000000111 0.013307772594927228 0.30772669429984634 0.0007687916079665595 0.3224107988734053 
-81.00000000000112 0.013885568625330372 0.2799736133391574 0.0008089971541908696 0.29522321409067226 
-80.00000000000114 0.014438342614546927 0.25019010836240807 0.0008485332964505307 0.2659755701863461 
-79.00000000000114 0.014924008364083034 0.21894374945768558 0.0008845759012506218 0.2351915588557529 
-78.00000000000115 0.01529346313172538 0.18691367752043014 0.0009136333844692485 0.20349896407927537 
-77.00000000000117 0.015492425570649497 0.15488359415186054 0.0009316079178497992 0.17162453993129548 
-76.00000000000117 0.015464760671023418 0.12372324968028935 0.0009339806766652152 0.14037897727962811 
-75.00000000000118 0.01515746872967605 0.09435645301968483 0.0009161621613062621 0.11063019765957559 
-74.0000000000012 0.014527297505598348 0.06771460145560051 0.0008740412459791631 0.08326396339291568 
-73.00000000000121 0.013548610394470374 0.04467626548251779 0.0008047462587390212 0.059131985975767645 
-72.00000000000122 0.012221724728319842 0.02599546589857283 0.0007075939756158448 0.03898936421848699 
-71.00000000000124 0.010580473543434114 0.012223836604777655 0.0005851457060588492 0.023425226670867837 
-70.00000000000125 0.008697332776954657 0.003634614790967838 0.00044421558828680125 0.012792720269396636 
-69.00000000000126 0.006684224351270754 0.0001589048333798736 0.0002965935484411758 0.007146681876267065 
-68.00000000000126 0.004687207662618097 0.0013463241901529644 0.00015917210135793212 0.006199023088355773 
-67.00000000000128 0.0028738508582811803 0.0063622553344997055 5.313054645609202e-05 0.009302518266824204 
-66.0000000000013 0.00141321082810505 0.01403181037588013 1.8686585422618488e-06 0.015472741532929712 
-65.0000000000013 0.0004500064192200914 0.022935778374430147 2.7532656585464248e-05 0.023454860903219705 
-64.00000000000131 7.652468037817145e-05 0.03155621298043465 0.0001462656477445952 0.03183661838391207 
-63.00000000000132 0.0003076339775143207 0.03845953140954441 0.0003627396765085607 0.039201281733408644 
-62.000000000001336 0.00106540033243629 0.042494449460916274 0.0006650331670388107 0.044305419161867095 
-61.00000000000135 0.0021795687027624947 0.0429729895041041 0.0010213855868114658 0.046257477856993065 
-60.00000000000135 0.00340807552430611 0.03979792905531027 0.0013806034413519827 0.04466641419564623 
-59.000000000001364 0.004477691350186002 0.0335021453239082 0.00167768236330796 0.03972743357137434 
-58.00000000000138 0.005139365428032848 0.025176241900372383 0.0018453502141146817 0.032216454154213855 
-57.00000000000139 0.005227100936348896 0.016280702631300614 0.0018306559002096079 0.023377471544696 
-56.0000000000014 0.004705073864242475 0.008365101883770414 0.0016136049652005964 0.014707085787304034 
-55.000000000001414 0.0036872248985791193 0.0027442596290730694 0.0012226887919841963 0.007665219635671276 
-54.00000000000143 0.0024181511858776686 0.00020208655302611346 0.0007408136689642222 0.003365212690850718 
-53.00000000000144 0.0012138772264195644 0.0008000966653626003 0.00029562006801534376 0.002312969981617656 
-52.00000000000145 0.0003740855939528736 0.0038530956297479417 3.131092929524596e-05 0.004266500343897664 
-51.00000000000146 8.974534708974146e-05 0.00809824027089791 6.500145596593926e-05 0.008269077738691793 
-50.00000000000147 0.0003767836531595153 0.012031468897273247 0.000438184830924418 0.012871277167320725 
-49.00000000000148 0.0010631402871709072 0.014330539599554753 0.001080680987039777 0.016505744595624237 
-48.00000000000149 0.0018416843780734455 0.014244695136449825 0.0018068457264640721 0.01792679867395718 
-47.000000000001506 0.002378068078980857 0.011824771033405847 0.002358409275145656 0.01659188980518083 
-46.00000000000152 0.002438418174910952 0.00790412257072652 0.0024935682463353708 0.01285959009512596 
-45.00000000000153 0.0019873207597901465 0.0038158135890055717 0.002100248145437602 0.007917789847086647 
-44.000000000001535 0.0012108842508074323 0.0009244937342489865 0.0012900970895874965 0.003431890295712021 
-43.00000000000155 0.00044542437989336284 0.00012942235823184978 0.0004199518215557459 0.0009969371169194694 
-42.000000000001556 3.238327046084866e-05 0.0015238421415143999 3.8721230834424556e-07 0.0015594697486109453 
-41.00000000000157 0.0001582245261060169 0.004354292884176745 0.0004913687495567367 0.005011827190435256 
-40.000000000001585 0.0007546473429480444 0.007316527137429804 0.0020451214764624546 0.010131305945788639 
-39.0000000000016 0.0015161373891414917 0.009087683264827997 0.004312796834740266 0.014937449243442353 
-38.000000000001606 0.0020405388797651845 0.00888333541858745 0.006450393278745924 0.017396934257288985 
-37.00000000000161 0.002034464223635613 0.006797742164322388 0.0074100953768880505 0.01626181666046806 
-36.00000000000163 0.0014814289349796713 0.003762517798594397 0.006478797469230715 0.011735420703080252 
-35.00000000000164 0.0006754710340080549 0.0011220434052890073 0.0038603235097935465 0.005663105857824351 
-34.00000000000165 8.392803674246611e-05 5.743377345495092e-06 0.0009695546648568912 0.0010600262388180313 
-33.00000000000166 9.5702071751817e-05 0.0007897513009549595 0.00011352575755303184 0.0010004091567260027 
-32.00000000000168 0.0007868324210888177 0.0029172656530325257 0.003446281619274599 0.007157154496407158 
-31.000000000001688 0.001844372843364155 0.0051832778982315005 0.011483777622480656 0.01852544568929428 
-30.000000000001698 0.0027141193269085043 0.006355344263798424 0.021911778034269448 0.031000636813682394 
-29.000000000001705 0.0029092264145573815 0.005816082018507973 0.029669304883560975 0.03841493551461412 
-28.00000000000172 0.0023075547023749905 0.003882792753149343 0.029088528872333964 0.03529568050552799 
-27.00000000000173 0.0012500443679536654 0.001618441140696033 0.018102442474965785 0.02098188078052616 
-26.00000000000174 0.00035708300709597757 0.0002246108996201078 0.0033522885604454454 0.003938404704344681 
-25.00000000000175 0.00015489850306852924 0.0003518679397902779 0.003908022432966656 0.004409897625466149 
-24.000000000001766 0.0007415408884411116 0.0017284700352373796 0.05090896245450124 0.05335456248058384 
-23.000000000001776 0.0017201436962580754 0.0033387664145182266 0.18127552146521256 0.18627000403912353 
-22.00000000000179 0.0024646703294964076 0.004060501472175907 0.42580499768444363 0.4321988536416002 
-21.000000000001798 0.0025521179048766146 0.0033819355183221144 0.7948194277719806 0.8005343030657575 
-20.00000000000181 0.0020553281159638084 0.0017493249979650982 1.2668498129214338 1.2703492667208005 
-19.000000000001823 0.0014635613064074807 0.00030588439405297734 1.7862458980653446 1.7876613646664008 
-18.000000000001833 0.0012644111677267997 0.00016211324829940293 2.2732845526974184 2.274378594325275 
-17.000000000001844 0.0015042955228061932 0.0016508446893800765 2.6456810368926167 2.6486052085749345 
-16.000000000001855 0.0017175225326971607 0.00405693732993359 2.845075951514767 2.8507710078336967 
-15.000000000001867 0.0013683733881866135 0.006025675553766827 2.8585404343219536 2.865987023873381 
-14.000000000001878 0.0005184515496317575 0.006413310916479836 2.7255351363886082 2.7325451673623316 
-13.000000000001888 0.0001363748374552777 0.005034229349674554 2.5256566673749132 2.530761958477853 
-12.0000000000019 0.0016051891748483772 0.002801064001622105 2.3503249509078747 2.3543541152263887 
-11.000000000001913 0.005566171034134004 0.001141018973439058 2.2689774343030615 2.274910838132121 
-10.000000000001922 0.010899048661744843 0.0010587465906067024 2.3037055300919103 2.3145518458380807 
-9.000000000001934 0.014828419504949486 0.002471899395911081 2.423493352095291 2.4395484094091757 
-8.000000000001945 0.014538413895964959 0.004279076175390944 2.561023610085565 2.5787373578398807 
-7.000000000001957 0.009513938116693434 0.005126063511271771 2.6449060220435623 2.658805144775463 
-6.000000000001967 0.002895840757678307 0.0043472315688922476 2.6329177185255777 2.639829270433034 
-5.000000000001979 0.0003014530398261714 0.002421997125682047 2.5310934167395343 2.53371611070698 
-4.00000000000199 0.006080831985526489 0.000615341416318232 2.3898940015356285 2.3963788784211713 
-3.0000000000020015 0.01911196658841944 5.1014144202196e-05 2.279320280593689 2.2978227932969766 
-2.000000000002013 0.03151570793915551 0.0008884526835118282 2.2546473444870117 2.285808934793654 
-1.0000000000020242 0.0328070653841283 0.0022246077713331293 2.328704070641119 2.3621284234801436 
-2.0355549961366507e-12 0.01891528951014307 0.002831816222037588 2.4633253391843177 2.4836721806633735 
0.9999999999979531 0.0017264430282173911 0.0022207247967363777 2.5835046652058424 2.5870240380726823 
1.9999999999979419 0.012784478739110946 0.00123219937984449 2.6073968639268745 2.6226428233874204 
2.9999999999979305 0.09641702913422447 0.0016436887813677378 2.478617036035275 2.5798896176251755 
3.999999999997919 0.2927155774646242 0.00495619869310411 2.187155651882967 2.489826089811973 
4.999999999997908 0.6170260514039769 0.01114401765714594 1.77122853841291 2.4054956476519362 
5.999999999997897 1.0462309840536155 0.018257666133385725 1.3011834230904413 2.3718996391615685 
6.999999999997885 1.5204177278134845 0.023263732648574134 0.8538853858335341 2.402990048170818 
7.999999999997874 1.9616335644226255 0.0236995923004298 0.48870447047180526 2.4780405819994225 
8.999999999997863 2.302578064110736 0.01915082789090633 0.23378292385807062 2.55794810102472 
9.99999999999785 2.5120815690070337 0.011615943474935641 0.08557786792698996 2.6104366449903846 
10.999999999997842 2.604723936711607 0.004487315128180944 0.018835236285368172 2.628481315251159 
11.99999999999783 2.6292264209059986 0.0007282905424251971 0.0007380174247615549 2.630965191406306 
12.999999999997817 2.6407893555040016 0.0013199579449345346 0.0029493702854963516 2.645548845130136 
13.999999999997806 2.6708533871922717 0.004877474561717752 0.007853608158629819 2.684400729394487 
14.999999999997796 2.709356173579432 0.008615321450445601 0.008701823142887775 2.727689157546818 
15.999999999997783 2.708476068947091 0.010034842601459227 0.0058845104937063145 2.725369728308605 
16.999999999997772 2.606199673269438 0.008313230093677173 0.002332774764300395 2.61755931560197 
17.999999999997762 2.3582955040090963 0.00461015817327123 0.000280087959364995 2.363534472459279 
18.99999999999775 1.963323143903795 0.0011969568976437344 0.0001450772240239619 1.9646806982034575 
19.999999999997737 1.46894189161581 1.085590679963104e-05 0.0010321041417560798 1.4697930285243355 
20.999999999997726 0.9568953712256635 0.0015267962908338266 0.0018052515989551486 0.9599773990229225 
21.99999999999772 0.5139309726692435 0.004581519669923582 0.0018665247238608853 0.5201813488147405 
22.999999999997705 0.2018037457263679 0.007176440609688834 0.0013063215402410806 0.21018456873346367 
23.999999999997694 0.03896075880890309 0.007713896410885029 0.0005850079846984857 0.04723759460150249 
24.99999999999768 0.00034468090872466733 0.005915207014424094 0.00011194484241849295 0.006385010943379116 
25.99999999999767 0.033380714126882524 0.0029136139056020723 9.901913051448449e-06 0.03631196224605586 
26.99999999999766 0.08164661959715419 0.0005275945757548609 0.00013904165984579732 0.08229806667643769 
27.999999999997648 0.10566757040626135 0.00018359183875870072 0.00027505516471423776 0.10609476812818333 
28.999999999997634 0.09302030636916411 0.0021165255767141822 0.00028059162082546543 0.0953882456195398 
29.999999999997627 0.05558126260780019 0.00527378016720629 0.00016672063455757684 0.061009943770578244 
30.999999999997616 0.01742471190699282 0.007931678864716456 4.0566372527972504e-05 0.025404687136543105 
31.999999999997602 0.0001421167678599762 0.008650021682591245 5.273149724075609e-06 0.008814066507730511 
32.99999999999759 0.012236831941731873 0.007040494268170766 8.78980660349378e-05 0.01937490199557202 
33.99999999999758 0.04638945854606209 0.003961804050575379 0.0002329169397490499 0.050575265627571815 
34.99999999999757 0.08446834807546409 0.0010761446599689038 0.000349776087228583 0.08586565403230155 
35.999999999997556 0.10698234912223453 2.4666182132807985e-05 0.00037379408240337123 0.10734204706754148 
36.99999999999754 0.10238921857989768 0.0016437521639550102 0.0003015632675608601 0.10430065351336384 
37.999999999997534 0.07243887640370836 0.005588185848171359 0.0001853328385700427 0.07819652215546967 
38.99999999999753 0.031853841796770234 0.010505097188573382 9.71060300549874e-05 0.04246351511471362 
39.99999999999751 0.0030498303536137133 0.014638492646683383 8.738716909455422e-05 0.01780214303001489 
40.9999999999975 0.0083191238578035 0.01656431846246536 0.00016120845905862115 0.025078368302754894 
41.999999999997485 0.06244167470586542 0.015729851794033183 0.00028060063669258395 0.07847940652784442 
42.99999999999748 0.16809910500935474 0.012589598710217016 0.0003876541366174707 0.18108706780093514 
43.99999999999746 0.31518542906890606 0.008322310587302598 0.00043356162920756306 0.3239326718071894 
44.999999999997456 0.4837159525015804 0.00428928987946694 0.0003992088935948941 0.48838177616106315 
45.99999999999745 0.6490131353876671 0.001483325344279424 0.00029968560047408175 0.650770545265517 
46.999999999997435 0.787436511712541 0.0001969564387431702 0.0001737496304019311 0.787791644198134 
47.99999999999742 0.8811069482161881 3.1926405113417996e-05 6.547142807649463e-05 0.8812094850828975 
48.99999999999741 0.9206550661419375 0.00023129257646483924 6.953334572002076e-06 0.9209248259587917 
49.9999999999974 0.9057326400794826 0.0001979089748685635 8.626547650142468e-06 0.9059971101418762 
50.999999999997385 0.8436316222442192 6.218575061526741e-06 5.921989664371514e-05 0.8437774248114345 
51.99999999999738 0.7467205025681406 0.0007288245019008925 0.00013336694024492445 0.7476805503076641 
52.99999999999737 0.6295017468245819 0.004469603282130352 0.00020250124401136402 0.6342868873301309 
53.99999999999736 0.5059699661557056 0.014090372637215784 0.00024456630455821756 0.520436439402827 
54.99999999999734 0.3877032584549882 0.032705545441364926 0.00024957310294025387 0.4208190266485082 
55.99999999999733 0.2828471821857629 0.06307477054555834 0.00022017443716402474 0.3463497867065066 
56.99999999999732 0.19592481032118722 0.10703735512351009 0.0001682640120424337 0.30340865116708465 
57.99999999999731 0.12826453467778404 0.16510810774804943 0.00010960992443779594 0.2938574567579309 
58.99999999999729 0.07878416304459548 0.2363053593680206 5.861091040934644e-05 0.3156462626539423 
59.99999999999728 0.04488734998531045 0.31822501004400394 2.4669448873271703e-05 0.36378027717624245 
60.99999999999728 0.023288526175327576 0.40732439229515593 1.0798884054100545e-05 0.43142785711668175 
61.999999999997264 0.010657637712821624 0.4993462569655838 1.4277243902578251e-05 0.5109908231246321 
62.99999999999725 0.004045325466548168 0.5897997945677723 2.86458869483168e-05 0.5950137240814278 
63.99999999999724 0.0011008260626097076 0.6744204644337664 4.6185099737650877e-05 0.6768650512846358 
64.99999999999723 0.00012524649449541673 0.7495482325224664 6.011789873617753e-05 0.7511717719500619 
65.99999999999721 1.4153359668949915e-05 0.812388052727634 6.607367761224465e-05 0.8140244157774416 
66.9999999999972 0.00014085478054702916 0.8611410163962039 6.265800783948115e-05 0.8629923468553246 
67.9999999999972 0.00022126175127648877 0.8950151198975793 5.1230945411746084e-05 0.8969991872024672 
68.99999999999719 0.00018788918168623667 0.9141386702957895 3.5148270194742275e-05 0.9161092817711299 
69.99999999999717 8.795327790947744e-05 0.9194064436562582 1.8765386573513452e-05 0.9212706426271443 
70.99999999999716 1.0587307492853925e-05 0.9122896843087173 6.467063755296049e-06 0.914050811532331 
71.99999999999714 4.1562963700031044e-05 0.8946375144584641 1.903817817106491e-06 0.8963918342301067 
72.99999999999714 0.0002403253950068428 0.8684911660037816 7.521546001288314e-06 0.8704006946345705 
73.99999999999713 0.0006329336966877259 0.8359253313828808 2.438950250890821e-05 0.838183129102199 
74.99999999999712 0.0012148313321957756 0.7989241397310523 5.2275622208330354e-05 0.8017222132611461 
75.9999999999971 0.0019585227116265696 0.7592936080563719 8.989012824867601e-05 0.7627985700443103 
76.9999999999971 0.002822653687258366 0.7186082673204496 0.00013521401788674928 0.7229463072730942 
77.99999999999709 0.0037603343818505375 0.6781870532290926 0.00018584085371829733 0.683437531001128 
78.99999999999707 0.004725623004851216 0.639092291494055 0.00023928034897432432 0.6452881191419426 
79.99999999999706 0.005677854150126686 0.602145393844509 0.00029319398452082497 0.6092780129925327 
80.99999999999704 0.006583966401029386 0.5679533822205733 0.00034555195738419236 0.5759802770474701 
81.99999999999704 0.007419221443374229 0.5369412708481793 0.00039471492471912034 0.5457943432076825 
82.99999999999702 0.008166780040285777 0.5093864146629621 0.00043945278240619583 0.5189800183094226 
83.99999999999702 0.008816572802276258 0.4854520020711492 0.0004789167338634596 0.49568988205430536 
84.999999999997 0.009363825738026143 0.4652178196387092 0.0005125813469348521 0.47599857628787307 
85.99999999999699 0.009807506904031312 0.44870718910298174 0.0005401714713430052 0.4599281652998915 
86.99999999999697 0.01014887232821331 0.4359095559995879 0.0005615859508695272 0.44746923568016594 
87.99999999999697 0.010390217522342525 0.42679860334584807 0.0005768268841016486 0.4385977240717602 
88.99999999999696 0.01053388885732533 0.4213459973691843 0.0005859403236602905 0.43328764021302385 
89.99999999999694 0.010581575961058111 0.41953097604685774 0.0005889720351444831 0.4315199212276289 
90.99999999999694 0.010533888857325648 0.42134599736916173 0.0005859403236603186 0.4332876402130009 
91.99999999999692 0.010390217522343499 0.42679860334580283 0.0005768268841017041 0.4385977240717146 
92.99999999999692 0.010148872328215 0.43590955599951975 0.0005615859508696112 0.44746923568009667 
93.99999999999689 0.009807506904033035 0.44870718910289237 0.0005401714713431706 0.4599281652998039 
94.99999999999689 0.009363825738028993 0.4652178196385959 0.0005125813469350021 0.4759985762877641 
95.99999999999689 0.008816572802279748 0.48545200207101286 0.000478916733863679 0.4956898820541733 
96.99999999999686 0.008166780040289609 0.5093864146628031 0.0004394527824064472 0.5189800183092673 
97.99999999999686 0.007419221443378902 0.536941270848001 0.00039471492471938326 0.5457943432075071 
98.99999999999685 0.006583966401034703 0.5679533822203741 0.0003455519573845411 0.5759802770472792 
99.99999999999685 0.005677854150132245 0.602145393844291 0.00029319398452117896 0.6092780129923165 
100.99999999999682 0.004725623004857171 0.6390922914938224 0.00023928034897463426 0.6452881191417117 
101.99999999999682 0.0037603343818564433 0.6781870532288483 0.00018584085371863558 0.6834375310008924 
102.99999999999679 0.0028226536872639416 0.7186082673202011 0.00013521401788703716 0.7229463072728554 
103.99999999999679 0.001958522711631545 0.7592936080561259 8.989012824893226e-05 0.7627985700440718 
104.99999999999679 0.0012148313321998943 0.7989241397308159 5.227562220853247e-05 0.8017222132609111 
105.99999999999676 0.0006329336966907823 0.8359253313826664 2.438950250904511e-05 0.8381831291019869 
106.99999999999676 0.000240325395008609 0.8684911660036004 7.521546001350793e-06 0.8704006946343895 
107.99999999999673 4.156296370068377e-05 0.8946375144583282 1.9038178171050258e-06 0.8963918342299692 
108.99999999999673 1.0587307492627935e-05 0.912289684308639 6.467063755250888e-06 0.914050811532255 
109.99999999999672 8.795327790882631e-05 0.9194064436562506 1.8765386573424873e-05 0.9212706426271366 
110.99999999999672 0.00018788918168576534 0.914138670295863 3.514827019465105e-05 0.9161092817712007 
111.99999999999669 0.00022126175127662817 0.8950151198977411 5.123094541164005e-05 0.8969991872026257 
112.99999999999669 0.0001408547805478309 0.8611410163964567 6.2658007839464e-05 0.8629923468555736 
113.99999999999669 1.4153359669449697e-05 0.8123880527279759 6.607367761227434e-05 0.8140244157777866 
114.99999999999666 0.00012524649449295735 0.7495482325228903 6.011789873623762e-05 0.7511717719504768 
115.99999999999666 0.0011008260625990675 0.6744204644342587 4.618509973773915e-05 0.6768650512851114 
116.99999999999663 0.004045325466521111 0.5897997945683122 2.8645886948430175e-05 0.5950137240819501 
117.99999999999663 0.010657637712765409 0.49934625696614743 1.4277243902638604e-05 0.510990823125141 
118.99999999999662 0.02328852617522621 0.40732439229571354 1.0798884054075331e-05 0.4314278571171403 
119.9999999999966 0.044887349985144445 0.3182250100445299 2.4669448873123984e-05 0.363780277176607 
120.9999999999966 0.07878416304434381 0.23630535936849223 5.8610910409081344e-05 0.3156462626541606 
121.99999999999659 0.12826453467742843 0.16510810774844628 0.00010960992443745225 0.293857456757978 
122.99999999999658 0.19592481032071227 0.10703735512382258 0.00016826401204204797 0.3034086511669249 
123.99999999999656 0.28284718218517524 0.0630747705457839 0.00022017443716382658 0.3463497867061423 
124.99999999999656 0.38770325845430104 0.03270554544151206 0.0002495731029402095 0.42081902664797 
125.99999999999653 0.5059699661549552 0.014090372637298967 0.0002445663045583523 0.5204364394021704 
126.99999999999653 0.6295017468238286 0.004469603282167991 0.00020250124401167638 0.6342868873294186 
127.99999999999653 0.7467205025674724 0.0007288245019119369 0.00013336694024540806 0.7476805503070073 
128.9999999999965 0.8436316222437216 6.2185750615029674e-06 5.921989664413632e-05 0.8437774248109315 
129.9999999999965 0.9057326400792362 0.00019790897486732662 8.626547650321708e-06 0.9059971101416427 
130.99999999999648 0.9206550661420093 0.0002312925764656964 6.953334571832248e-06 0.9209248259588666 
131.99999999999648 0.8811069482165995 3.1926405114321015e-05 6.547142807597687e-05 0.8812094850833166 
132.99999999999645 0.7874365117132661 0.00019695643873942346 0.00017374963040119414 0.78779164419885 
133.99999999999645 0.649013135388617 0.001483325344267067 0.000299685600473362 0.6507705452664556 
134.99999999999642 0.4837159525026237 0.004289289879445384 0.00039920889359442894 0.488381776162082 
135.99999999999642 0.3151854290698938 0.008322310587275944 0.00043356162920760573 0.32393267180815155 
136.99999999999642 0.16809910501014508 0.01258959871019288 0.00038765413661799727 0.18108706780169936 
137.9999999999964 0.06244167470635818 0.015729851794020148 0.00028060063669333785 0.07847940652832543 
138.9999999999964 0.008319123857975794 0.016564318462468638 0.00016120845905925833 0.02507836830293094 
139.9999999999964 0.0030498303535215977 0.014638492646702988 8.738716909476866e-05 0.017802143029942628 
140.99999999999636 0.03185384179653367 0.010505097188602784 9.710603005465728e-05 0.042463515114506245 
141.99999999999636 0.07243887640347181 0.005588185848200212 0.00018533283856933937 0.07819652215526127 
142.99999999999636 0.10238921857978406 0.0016437521639729358 0.00030156326756019397 0.10430065351326866 
143.99999999999633 0.10698234912229515 2.466618213426749e-05 0.0003737940824031634 0.10734204706760238 
144.99999999999633 0.08446834807566653 0.0010761446599555123 0.0003497760872290784 0.08586565403248936 
145.99999999999633 0.04638945854630425 0.0039618040505552555 0.000232916939749933 0.0505752656277952 
146.9999999999963 0.01223683194188789 0.0070404942681550065 8.789806603573534e-05 0.01937490199571303 
147.9999999999963 0.00014211676784383473 0.00865002168258826 5.273149724241701e-06 0.008814066507711701 
148.99999999999628 0.017424711906806542 0.007931678864727853 4.0566372527400174e-05 0.025404687136367593 
149.99999999999628 0.05558126260754272 0.0052737801672259 0.0001667206345567135 0.06100994377033971 
150.99999999999625 0.09302030636898909 0.0021165255767312983 0.0002805916208250865 0.09538824561938215 
151.99999999999625 0.10566757040629476 0.00018359183876403532 0.0002750551647147347 0.10609476812822351 
152.99999999999625 0.08164661959740217 0.0005275945757455525 0.0001390416598468094 0.08229806667667577 
153.99999999999622 0.033380714127183214 0.0029136139055837475 9.901913051759766e-06 0.036311962246337905 
154.99999999999622 0.00034468090876810606 0.005915207014407749 0.00011194484241677872 0.006385010943404634 
155.9999999999962 0.03896075880833134 0.007713896410880658 0.0005850079846945042 0.047237594600921105 
156.9999999999962 0.20180374572492193 0.007176440609699462 0.0013063215402366426 0.21018456873202437 
157.99999999999616 0.5139309726668935 0.004581519669942952 0.0018665247238590207 0.5201813488124154 
158.99999999999616 0.9568953712226643 0.0015267962908496239 0.0018052515989578947 0.959977399019962 
159.99999999999616 1.4689418916126402 1.0855906801066684e-05 0.0010321041417621158 1.4697930285211493 
160.99999999999613 1.9633231439010062 0.001196956897628289 0.00014507722402750596 1.9646806982006444 
161.99999999999613 2.3582955040071076 0.004610158173247042 0.0002800879593587508 2.3635344724572547 
162.9999999999961 2.606199673268394 0.008313230093658535 0.0023327747642818576 2.617559315600879 
163.9999999999961 2.7084760689468355 0.010034842601458052 0.005884510493683734 2.7253697283083187 
164.9999999999961 2.7093561735796072 0.008615321450463249 0.008701823142879237 2.7276891575470033 
165.99999999999608 2.6708533871925133 0.004877474561743102 0.007853608158649708 2.6844007293947794 
166.99999999999608 2.640789355504117 0.0013199579449496468 0.002949370285529997 2.64554884513031 
167.99999999999608 2.629226420906059 0.0007282905424157938 0.0007380174247369989 2.6309651914063283 
168.99999999999605 2.6047239367119057 0.004487315128145426 0.018835236285141922 2.62848131525119 
169.99999999999605 2.5120815690079215 0.011615943474887229 0.08557786792636511 2.610436644990601 
170.99999999999602 2.3025780641124256 0.019150827890866307 0.23378292385685562 2.557948101025148 
171.99999999999602 1.96163356442507 0.02369959230041635 0.48870447046989846 2.478040581999961 
172.99999999999602 1.5204177278163622 0.023263732648592456 0.8538853858310039 2.4029900481711626 
173.99999999999602 1.046230984056453 0.018257666133425967 1.3011834230875634 2.3718996391615867 
174.99999999999596 0.6170260514063255 0.01114401765718943 1.7712285384101216 2.405495647651564 
175.99999999999596 0.2927155774662176 0.0049561986931341995 2.187155651880746 2.4898260898113462 
176.99999999999596 0.09641702913504793 0.0016436887813781687 2.4786170360339743 2.5798896176247728 
177.99999999999596 0.012784478739353141 0.0012321993798407626 2.607396863926589 2.6226428233874075 
178.99999999999596 0.001726443028157393 0.0022207247967299675 2.5835046652063585 2.5870240380731433 


==> figures/mimo_beta/beampattern22.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.010359212490384889 0.005634769128038525 2.5133424965251376 2.5297704778629675 
-179.0 0.021732473748313063 0.003081957121568132 2.3802553350632243 2.4050123606115252 
-178.0 0.022111684603631783 0.0006668157230822046 2.293363049989229 2.315661666360216 
-177.00000000000006 0.013645022732839912 0.00015182537334289787 2.2939434420689553 2.307131487010651 
-176.00000000000006 0.004361045489279942 0.0022324283550084188 2.3756697678166914 2.3818967241199362 
-175.00000000000006 0.0002614853392708591 0.006037959502245027 2.4907809886922188 2.4972291091081846 
-174.00000000000006 0.0019027939413630037 0.009610490155233775 2.57523973881288 2.5874715330420397 
-173.00000000000006 0.005754694385336276 0.011065545285279674 2.5813121731288438 2.5992458223553174 
-172.0000000000001 0.007845866334990575 0.00970121488006384 2.502229738353299 2.5209743442209733 
-171.0000000000001 0.006629172521670331 0.006366710124087153 2.3771309101627573 2.3911067045347907 
-170.0000000000001 0.0034037048408552587 0.0028881542980225806 2.2737089388099987 2.2805934078733823 
-169.0000000000001 0.0006717745865865134 0.0009482538846120759 2.256451572828941 2.2582858889783135 
-168.00000000000014 7.002051894334477e-05 0.0011363679215187375 2.3550189811263427 2.356208158875674 
-167.00000000000017 0.0013936691434011956 0.0027349272199368745 2.547085493790596 2.551154123492879 
-166.00000000000017 0.0031390384949483967 0.004310724236796517 2.7631993981107965 2.7706801952210576 
-165.00000000000017 0.0038592506158323095 0.00467485205871553 2.9113192104414525 2.920002436491756 
-164.00000000000017 0.0032160235063647858 0.003583974731373845 2.9103524902383437 2.917350418923533 
-163.0000000000002 0.002039774837124922 0.0017744831591129469 2.7188785669813966 2.7228299592312246 
-162.0000000000002 0.001524768265376443 0.0003771580759153107 2.3482254717740028 2.3501198577490983 
-161.00000000000023 0.0022653934704230066 0.0001443968094849999 1.8562877673297589 1.8585289446349187 
-160.00000000000023 0.0038384589422700674 0.0009988716128504624 1.3263535641648843 1.330913576510566 
-159.00000000000023 0.005157428118759199 0.0021616593637828908 0.8403595499671902 0.8473811700314091 
-158.00000000000026 0.005267306631443674 0.002727489826178528 0.4566767960504709 0.46443419981237255 
-157.00000000000026 0.003994473859710236 0.0022824010964127297 0.19918292671337892 0.20532149488147122 
-156.00000000000026 0.0020331379770187137 0.001163970824587851 0.05905052013479621 0.062198387603853815 
-155.00000000000028 0.0004661990251262603 0.00021840093367964163 0.005869071033644905 0.006550439369700973 
-154.00000000000028 7.966697695960319e-05 0.00023338674479428682 0.0022014406280542326 0.002508643677989366 
-153.0000000000003 0.0009168475907450769 0.0014163383420805506 0.015924670165909417 0.018218882529091207 
-152.0000000000003 0.002318076072672693 0.003240104938638227 0.026969154600831872 0.03245256659114494 
-151.0000000000003 0.0033692828860808124 0.004740899619177124 0.027975966699598082 0.03599502830370709 
-150.00000000000034 0.003450419898754228 0.005081042542472737 0.020661152535442873 0.02911170169872625 
-149.00000000000034 0.0025563794430153337 0.0040430612260416565 0.010622341064379232 0.01716961925485387 
-148.00000000000037 0.001236118287092132 0.0021747060322475703 0.002972457774486346 0.006362342815154426 
-147.00000000000037 0.00023110569912977336 0.0005106635218338527 6.422078897046854e-05 0.000804029126450968 
-146.0000000000004 4.949285120882513e-05 3.0362763102790273e-05 0.001347068185269891 0.0014251856479599553 
-145.0000000000004 0.0007146098001732761 0.0011444330570593562 0.004576171996511523 0.006418299188917911 
-144.00000000000043 0.001799570864637874 0.0034738055862643816 0.007355310485313044 0.012591188631942592 
-143.00000000000043 0.002693335505058061 0.0060243389296071375 0.008236185994633218 0.016901343069618584 
-142.00000000000043 0.002931703096589939 0.007659390162401836 0.007057854243512435 0.01759382486745334 
-141.00000000000045 0.0024177339870583765 0.007635004935363609 0.0046337445053064655 0.01464150973186002 
-140.00000000000045 0.0014365735055413519 0.005946969767888877 0.0021259382719014453 0.009482068490001312 
-139.00000000000048 0.0004838153532484122 0.003340333151415149 0.0004617547158837405 0.004275528343203889 
-138.00000000000048 1.278392367329909e-05 0.0009914688606298008 1.5464436536655365e-05 0.0010189895057764907 
-137.00000000000048 0.00022841358003774254 1.3226153553715983e-05 0.0006013142735044589 0.0008413203419703151 
-136.0000000000005 0.001015134739337526 0.0009969122222769939 0.0016875677825385876 0.003687832798283275 
-135.0000000000005 0.002013385266499404 0.0037736907201774902 0.002684360379179127 0.008444980764528504 
-134.0000000000005 0.0027926349174699637 0.007477031191601369 0.0031757921924246914 0.013405751596405816 
-133.00000000000054 0.0030359884300935106 0.01086613713100509 0.0030270964745488706 0.01688256759075144 
-132.00000000000054 0.0026598158860400914 0.012777314219371866 0.0023641016276223425 0.017756156610916094 
-131.00000000000054 0.0018298053527389848 0.0125365458662669 0.0014683063267100875 0.015798791939922584 
-130.00000000000057 0.0008811064969610795 0.010195611263129964 0.0006469856091988788 0.011701279513277393 
-129.00000000000057 0.00018500759601362498 0.006526269892314741 0.00012824884773440527 0.006830194174765154 
-128.00000000000057 1.7031825041728638e-05 0.002791206430884063 7.738676162097212e-06 0.002815108913169119 
-127.0000000000006 0.00047161233698260273 0.0003771489843501014 0.0002491260866280691 0.0010980761809101993 
-126.0000000000006 0.0014449250498795758 0.00040672177332272104 0.000723217212015504 0.0025680322354784467 
-125.00000000000063 0.0026813168720808017 0.0034378715096622446 0.0012634595398002373 0.0073621273962560085 
-124.00000000000063 0.0038594825429364124 0.009322393444404454 0.0017176016230035346 0.014861539983027318 
-123.00000000000065 0.004686848250389586 0.017244292841144836 0.0019825383100721414 0.023858231512244157 
-122.00000000000065 0.00497421720107545 0.0259109646253402 0.0020179700771589103 0.032833561438061334 
-121.00000000000068 0.004673784074328158 0.0338374742356839 0.0018414771841274648 0.040274955716980386 
-120.00000000000068 0.003876994538641457 0.03965181770969866 0.001511563826924361 0.04496165706312071 
-119.00000000000068 0.0027799668460947004 0.042355677845187976 0.0011061456780280035 0.04616929201888288 
-118.0000000000007 0.0016307109414426208 0.04149514673689282 0.0007026706531236244 0.04376810534759759 
-117.00000000000071 0.0006736571222974442 0.03722160468645815 0.00036369833584318586 0.038214300501422264 
-116.00000000000072 0.00010411919161931275 0.030247436122456093 0.00012930330802813953 0.03045305497303591 
-115.00000000000072 4.0146035419623314e-05 0.021719617231698022 1.574766560673445e-05 0.02176305323583802 
-114.00000000000075 0.0005136752124504616 0.013044165045289545 1.8745333127627254e-05 0.013575697366471202 
-113.00000000000075 0.001478419498173449 0.005696125956190268 0.00011927847143206138 0.007299029070513758 
-112.00000000000078 0.002829218757344986 0.0010449961791717233 0.00029012080528834316 0.004169135250304969 
-111.00000000000078 0.004426747260097264 0.0002167811951857347 0.0005017214169021217 0.005142801269734102 
-110.00000000000078 0.006122099176955764 0.0040038994415567564 0.0007266841328430934 0.01083640101793697 
-109.00000000000081 0.0077772924789375935 0.012824889495630291 0.0009425908212078377 0.021508802117012265 
-108.00000000000081 0.009279544647981025 0.026728708113419535 0.0011332858805619636 0.03708107332425447 
-107.00000000000082 0.010548827806343614 0.04543386567928134 0.0012889488455473132 0.05718309881555403 
-106.00000000000084 0.011539439166418537 0.06839067680452092 0.0014053556978450709 0.08121653005952383 
-105.00000000000085 0.012237036308388736 0.09485504545222122 0.0014827077138950514 0.10842433232384942 
-104.00000000000085 0.012652829170223574 0.12396380633883484 0.001524331577799242 0.13795894638615058 
-103.00000000000087 0.01281650998899454 0.15480404232296452 0.0015354605303172504 0.16894327482850832 
-102.00000000000088 0.012769180252780437 0.18647142424390975 0.0015222169441313882 0.2005209145986724 
-101.00000000000088 0.012557128357063692 0.21811506254776816 0.001490844620145517 0.23189402152180352 
-100.00000000000091 0.012226918810166533 0.24896837011533904 0.0014471886017451002 0.2623487589045718 
-99.00000000000091 0.011821931258492865 0.2783669071988383 0.0013963902333406328 0.29126940172138316 
-98.00000000000094 0.011380259336723047 0.3057551139649888 0.0013427515281856498 0.3181428614681814 
-97.00000000000094 0.010933744649447977 0.33068430405236604 0.0012897207552553186 0.3425557289205271 
-96.00000000000094 0.010507864486507534 0.3528043979704365 0.0012399559403959142 0.36418598660027884 
-95.00000000000097 0.010122191342693846 0.371851729792349 0.0011954310745729154 0.38279140587109045 
-94.00000000000097 0.009791176042314517 0.3876349661325881 0.0011575586997660263 0.3981963924568417 
-93.00000000000098 0.009525055881497718 0.40002081508040366 0.0011273106651077192 0.4102787411114807 
-92.000000000001 0.009330741364733873 0.40892083397341 0.0011053254556318195 0.41895745048313104 
-91.00000000000101 0.009212581601732087 0.41428030596153737 0.0010919953768397603 0.4241824618186527 
-90.00000000000101 0.009172945367054496 0.416069864542178 0.0010875301450552833 0.42592693462890646 
-89.00000000000104 0.009212581601732332 0.4142803059615451 0.0010919953768396887 0.42418246181866137 
-88.00000000000104 0.00933074136473351 0.40892083397342394 0.0011053254556318457 0.41895745048314614 
-87.00000000000104 0.009525055881497388 0.40002081508042625 0.001127310665107586 0.41027874111150203 
-86.00000000000107 0.009791176042313717 0.3876349661326164 0.00115755869976611 0.39819639245686755 
-85.00000000000107 0.010122191342693359 0.37185172979238523 0.0011954310745727627 0.382791405871127 
-84.0000000000011 0.010507864486506712 0.35280439797047725 0.00123995594039568 0.3641859866003177 
-83.0000000000011 0.010933744649447234 0.3306843040524128 0.001289720755255167 0.34255572892057246 
-82.00000000000111 0.011380259336722319 0.3057551139650428 0.0013427515281855807 0.3181428614682338 
-81.00000000000112 0.011821931258492081 0.2783669071988959 0.0013963902333405638 0.2912694017214403 
-80.00000000000114 0.01222691881016571 0.24896837011540005 0.0014471886017449504 0.2623487589046327 
-79.00000000000114 0.012557128357063067 0.21811506254783225 0.001490844620145367 0.23189402152186603 
-78.00000000000115 0.012769180252779873 0.18647142424397387 0.0015222169441314022 0.200520914598737 
-77.00000000000117 0.012816509988994373 0.15480404232302825 0.0015354605303172103 0.16894327482857338 
-76.00000000000117 0.012652829170223761 0.12396380633889677 0.0015243315777994516 0.137958946386213 
-75.00000000000118 0.012237036308389678 0.09485504545227844 0.001482707713895217 0.10842433232390722 
-74.0000000000012 0.01153943916642001 0.06839067680457185 0.001405355697845245 0.0812165300595762 
-73.00000000000121 0.01054882780634609 0.04543386567932382 0.0012889488455475019 0.05718309881559899 
-72.00000000000122 0.009279544647983756 0.026728708113452987 0.0011332858805622322 0.037081073324290593 
-71.00000000000124 0.007777292478940725 0.012824889495653375 0.0009425908212082164 0.021508802117039046 
-70.00000000000125 0.006122099176959262 0.00400389944156944 0.0007266841328435094 0.010836401017953594 
-69.00000000000126 0.0044267472601007005 0.00021678119518854334 0.000501721416902546 0.005142801269740714 
-68.00000000000126 0.002829218757347811 0.0010449961791658344 0.0002901208052887848 0.004169135250302328 
-67.00000000000128 0.001478419498176038 0.005696125956177693 0.000119278471432337 0.00729902907050407 
-66.0000000000013 0.0005136752124519405 0.013044165045272782 1.874533312774763e-05 0.013575697366455952 
-65.0000000000013 4.014603542003122e-05 0.02171961723168019 1.574766560662792e-05 0.021763053235820534 
-64.00000000000131 0.0001041191916186521 0.030247436122439776 0.00012930330802779602 0.03045305497301872 
-63.00000000000132 0.0006736571222957297 0.03722160468644637 0.00036369833584261763 0.03821430050140829 
-62.000000000001336 0.0016307109414404608 0.0414951467368874 0.0007026706531228245 0.04376810534758892 
-61.00000000000135 0.00277996684609231 0.04235567784518974 0.0011061456780271917 0.04616929201888158 
-60.00000000000135 0.0038769945386394108 0.0396518177097077 0.0015115638269236147 0.044961657063127006 
-59.000000000001364 0.004673784074327256 0.03383747423569808 0.001841477184126821 0.040274955716992945 
-58.00000000000138 0.004974217201075305 0.025910964625357403 0.002017970077158712 0.03283356143807824 
-57.00000000000139 0.00468684825039083 0.017244292841162214 0.0019825383100724103 0.02385823151226332 
-56.0000000000014 0.003859482542938622 0.00932239344441895 0.001717601623004294 0.014861539983044642 
-55.000000000001414 0.0026813168720832546 0.003437871509671423 0.001263459539801282 0.007362127396268684 
-54.00000000000143 0.001444925049881937 0.00040672177332571854 0.0007232172120166133 0.002568032235484888 
-53.00000000000144 0.00047161233698411433 0.0003771489843473912 0.00024912608662883454 0.0010980761809097695 
-52.00000000000145 1.7031825042021366e-05 0.00279120643087743 7.73867616225e-06 0.002815108913162943 
-51.00000000000146 0.00018500759601267617 0.006526269892306716 0.00012824884773377014 0.006830194174755518 
-50.00000000000147 0.0008811064969593205 0.010195611263123624 0.0006469856091975093 0.011701279513267887 
-49.00000000000148 0.001829805352737068 0.012536545866263996 0.0014683063267083088 0.015798791939916165 
-48.00000000000149 0.002659815886038763 0.012777314219373706 0.0023641016276206685 0.017756156610915015 
-47.000000000001506 0.003035988430093304 0.010866137131010917 0.0030270964745481234 0.016882567590756254 
-46.00000000000152 0.0027926349174711763 0.0074770311916090675 0.003175792192425172 0.013405751596415215 
-45.00000000000153 0.002013385266501312 0.003773690720184496 0.0026843603791809403 0.008444980764539122 
-44.000000000001535 0.0010151347393394013 0.000996912222281032 0.0016875677825410312 0.003687832798291588 
-43.00000000000155 0.00022841358003882717 1.3226153553644855e-05 0.0006013142735063002 0.0008413203419731487 
-42.000000000001556 1.2783923673032864e-05 0.0009914688606260807 1.5464436536948902e-05 0.0010189895057728254 
-41.00000000000157 0.00048381535324685827 0.003340333151409747 0.0004617547158816166 0.004275528343194875 
-40.000000000001585 0.0014365735055391427 0.00594696976788416 0.0021259382718969173 0.009482068489989786 
-39.0000000000016 0.0024177339870567714 0.007635004935361747 0.004633744505301113 0.01464150973185131 
-38.000000000001606 0.002931703096589495 0.0076593901624035805 0.007057854243508361 0.017593824867450404 
-37.00000000000161 0.0026933355050592473 0.006024338929611746 0.008236185994632791 0.016901343069623993 
-36.00000000000163 0.0017995708646400305 0.0034738055862697384 0.007355310485317123 0.012591188631954155 
-35.00000000000164 0.0007146098001752629 0.0011444330570631078 0.004576171996518322 0.006418299188930474 
-34.00000000000165 4.9492851209394074e-05 3.036276310342335e-05 0.0013470681852753416 0.0014251856479665986 
-33.00000000000166 0.0002311056991284561 0.0005106635218314293 6.422078896940307e-05 0.0008040291264461615 
-32.00000000000168 0.0012361182870895954 0.002174706032243636 0.0029724577744753983 0.006362342815137034 
-31.000000000001688 0.002556379443012852 0.004043061226038422 0.010622341064359974 0.017169619254828627 
-30.000000000001698 0.0034504198987532603 0.00508104254247194 0.020661152535423225 0.029111701698704813 
-29.000000000001705 0.0033692828860820787 0.004740899619179198 0.027975966699590078 0.03599502830370258 
-28.00000000000172 0.002318076072675494 0.0032401049386419517 0.02696915460084467 0.03245256659116419 
-27.00000000000173 0.0009168475907476606 0.0014163383420838836 0.015924670165939098 0.01821888252912677 
-26.00000000000174 7.966697696018295e-05 0.00023338674479555943 0.002201440628073502 0.002508643678010438 
-25.00000000000175 0.0004661990251241269 0.0002184009336785007 0.005869071033599709 0.006550439369652569 
-24.000000000001766 0.0020331379770147334 0.0011639708245854761 0.05905052013461251 0.06219838760366239 
-23.000000000001776 0.003994473859706549 0.0022824010964109143 0.19918292671298377 0.20532149488107407 
-22.00000000000179 0.005267306631442473 0.002727489826178657 0.4566767960498192 0.4644341998117232 
-21.000000000001798 0.005157428118760939 0.0021616593637848853 0.8403595499662934 0.847381170030517 
-20.00000000000181 0.0038384589422734193 0.000998871612852834 1.3263535641638287 1.3309135765094997 
-19.000000000001823 0.0022653934704256356 0.0001443968094858042 1.8562877673286922 1.8585289446338455 
-18.000000000001833 0.0015247682653766039 0.00037715807591352893 2.348225471773105 2.3501198577481857 
-17.000000000001844 0.002039774837122801 0.001774483159109341 2.718878566980812 2.7228299592306437 
-16.000000000001855 0.0032160235063625115 0.0035839747313705195 2.9103524902381537 2.9173504189233315 
-15.000000000001867 0.003859250615832175 0.004674852058714666 2.911319210441624 2.920002436491925 
-14.000000000001878 0.003139038494951233 0.004310724236798746 2.7631993981111966 2.770680195221464 
-13.000000000001888 0.0013936691434048932 0.002734927219940614 2.5470854937910383 2.5511541234933195 
-12.0000000000019 7.00205189444423e-05 0.0011363679215209764 2.3550189811266553 2.3562081588759956 
-11.000000000001913 0.0006717745865828713 0.0009482538846103312 2.2564515728290218 2.258285888978398 
-10.000000000001922 0.003403704840848443 0.0028881542980166435 2.273708938809858 2.280593407873228 
-9.000000000001934 0.006629172521665034 0.006366710124079583 2.377130910162502 2.391106704534526 
-8.000000000001945 0.007845866334991436 0.009701214880058552 2.50222973835307 2.520974344220744 
-7.000000000001957 0.005754694385343353 0.01106554528527973 2.581312173128764 2.599245822355242 
-6.000000000001967 0.0019027939413701197 0.009610490155239374 2.575239738812982 2.587471533042154 
-5.000000000001979 0.0002614853392690853 0.006037959502253244 2.4907809886924417 2.4972291091084187 
-4.00000000000199 0.004361045489265216 0.0022324283550149275 2.3756697678169134 2.381896724120155 
-3.0000000000020015 0.013645022732819145 0.0001518253733445146 2.293943442069047 2.307131487010721 
-2.000000000002013 0.022111684603621236 0.0006668157230787525 2.2933630499891366 2.3156616663601173 
-1.0000000000020242 0.021732473748326164 0.003081957121562428 2.3802553350629805 2.4050123606112863 
-2.0355549961366507e-12 0.010359212490413877 0.005634769128034485 2.513342496524869 2.529770477862713 
0.9999999999979531 0.00023600731948588923 0.006635304034708081 2.6190437698095397 2.6266412494344418 
1.9999999999979419 0.021197899655206905 0.005501261375669928 2.620879512822796 2.6482148238884995 
2.9999999999979305 0.11407156994998825 0.003032571451420577 2.4696844979084815 2.5869458247463406 
3.999999999997919 0.31466925723834543 0.0007883773148088839 2.161861029265554 2.476786367180883 
4.999999999997908 0.6347258224743922 2.228540623134491e-05 1.7391102902461666 2.37271388048368 
5.999999999997897 1.0495921501441527 0.0008994491270749503 1.2715692961154204 2.320656652159947 
6.999999999997885 1.500796433969217 0.0024929012848770153 0.8329275215264724 2.3350590254994117 
7.999999999997874 1.9148231177999422 0.003508138003364851 0.4781407945398844 2.396050788148101 
8.999999999997863 2.230856562367138 0.003198575875096512 0.23156171423096614 2.4662639853506674 
9.99999999999785 2.4245407000609247 0.001836999633765733 0.08770357321379474 2.5159072480555476 
10.999999999997842 2.5155902652105233 0.00044745386558139454 0.02142866193893697 2.5403838649886694 
11.99999999999783 2.5545215738421834 2.6006152589468233e-05 0.0014426498420228714 2.559791014778691 
12.999999999997817 2.5942587919407005 0.0008206639150506562 0.0012983364880935222 2.600813133146145 
13.999999999997806 2.660402659229918 0.0021749245479991118 0.004749555251961606 2.672153909667087 
14.999999999997796 2.735121991500867 0.0030288310084739993 0.0054995303374503045 2.748635099169671 
15.999999999997783 2.763134602097959 0.0027107288910587163 0.003597701283934284 2.77434396204083 
16.999999999997772 2.677356529617566 0.001457941318898755 0.0012751240704067632 2.684647368912536 
17.999999999997762 2.432100030699743 0.0002982322984330998 0.00015815177549461577 2.4365145702345434 
18.99999999999775 2.0280795512549434 0.00036341926095124696 0.00040694067925690203 2.0320033350994327 
19.999999999997737 1.517588893418146 0.002091295113047718 0.0012189351552128124 1.5231485779246015 
20.999999999997726 0.9877325078619337 0.004849664156129578 0.001734592792708673 0.9957006931677262 
21.99999999999772 0.5296541623435008 0.007244435698832813 0.0016148337189029309 0.5391980117128753 
22.999999999997705 0.2074878604388653 0.007936346553120801 0.001068348283020197 0.2167208399072242 
23.999999999997694 0.03987899007208447 0.006469046970957175 0.0005232654730753882 0.046891233650931355 
24.99999999999768 0.00038888906606420197 0.0036014573263047325 0.00027634673022074505 0.004266299082711604 
25.99999999999767 0.034454881004999695 0.0009352531524687694 0.0003444554018055342 0.035807599366478524 
26.99999999999766 0.08395273563975535 4.4527327825636004e-05 0.0005414599455308603 0.0846889337633536 
27.999999999997648 0.10848612910324001 0.0016000209221695239 0.0006589430766132067 0.11092108795665682 
28.999999999997634 0.0955084595695786 0.004976582765683228 0.0006057798741448121 0.101231760725884 
29.999999999997627 0.057250728623705706 0.008556422583789493 0.00043257395335673536 0.06631181621402438 
30.999999999997616 0.018208372225701406 0.0105599590158455 0.0002596478956216183 0.029038814231353252 
31.999999999997602 0.00017888821256601528 0.009962955429750684 0.00018039472340536118 0.0103117368941506 
32.99999999999759 0.011605832674135315 0.007030452730061253 0.00020638246289702046 0.018859388484728474 
33.99999999999758 0.04498783421450864 0.0032112948985628864 0.0002773749723128403 0.0485526402822062 
34.99999999999757 0.08210056346255401 0.000464384358224411 0.0003145192447797079 0.08301610703638325 
35.999999999997556 0.10359160248217837 0.0003570081746907603 0.0002747176590045167 0.10439141060726674 
36.99999999999754 0.09828201937346642 0.0033613659031847647 0.00017340652023439522 0.10197191770172505 
37.999999999997534 0.06836027867608703 0.008655145520174566 6.853143938993959e-05 0.07718788723511386 
38.99999999999753 0.02884750164610778 0.014483067719426358 2.197454905557826e-05 0.043392498010895134 
39.99999999999751 0.0021394457038964496 0.018886105367783925 6.377599350106725e-05 0.02108802558693595 
40.9999999999975 0.010127556905310036 0.020465022160641454 0.0001779332135639835 0.030784018019496897 
41.999999999997485 0.06689016870973992 0.018862577139757163 0.00031364758143003223 0.08617119276843228 
42.99999999999748 0.1742973777605769 0.014796819608711523 0.0004122920968582256 0.18978051013380265 
43.99999999999746 0.3215533435673286 0.009677724265852559 0.00043457068222964464 0.33216910069507666 
44.999999999997456 0.4882995961729628 0.005002698233531369 0.000375271923752271 0.49443879454694784 
45.99999999999745 0.6499007396511473 0.001793260842968589 0.00026118043901311066 0.6529644046134324 
46.999999999997435 0.7831587688501194 0.00029295720329520445 0.00013605517561188525 0.784799423131694 
47.99999999999742 0.870922693203457 2.668114309011725e-05 4.13200654561047e-05 0.8723324911424303 
48.99999999999741 0.9046655139226428 0.00017923798342961187 1.0662103534194791e-06 0.9062318274109323 
49.9999999999974 0.8848182261574542 0.00014018942849609764 1.6361987929597163e-05 0.8863190283233926 
50.999999999997385 0.8192489112976243 1.635990151761448e-05 6.911053831555344e-05 0.8205624434812293 
51.99999999999738 0.7206223298496773 0.0009382513691970572 0.00013200147503167133 0.7227493370632425 
52.99999999999737 0.6034488833700405 0.005063150467349518 0.0001796453740743701 0.6095447058580206 
53.99999999999736 0.4814906139476756 0.015274085012922536 0.00019671573706379536 0.497600371857786 
54.99999999999734 0.365934691017982 0.03465815365404492 0.00018098325111778549 0.40120684818137925 
55.99999999999733 0.26446963679357477 0.06589811805449046 0.0001413980464666063 0.33075754615118674 
56.99999999999732 0.181177506078783 0.11071972502180544 9.299432316116299e-05 0.29208273503470217 
57.99999999999731 0.11702090139264736 0.1695093899126973 5.0984000724247056e-05 0.28654887259025724 
58.99999999999729 0.07065870566234006 0.24116650672138 2.6066399009303917e-05 0.3117231201269127 
59.99999999999728 0.03934864769912074 0.32319829984371184 2.2090114982599604e-05 0.362369845271112 
60.99999999999728 0.019759199811140483 0.4120170006676939 3.620626713326171e-05 0.4315612354339767 
61.999999999997264 0.008590095454670795 0.5033680900293185 6.088970594773844e-05 0.5117292259712436 
62.99999999999725 0.002969603299971127 0.5928071789565063 8.683681903497423e-05 0.5955433599423653 
63.99999999999724 0.0006465706790418228 0.6761495006217341 0.0001057644304018157 0.6765555747315425 
64.99999999999723 2.335191369921835e-05 0.7498345121606593 0.00011241305695730698 0.7495998778224674 
65.99999999999721 8.489381618228785e-05 0.8111722775033335 0.00010544195910561398 0.8109686203830261 
66.9999999999972 0.0002750627896249046 0.858462302219529 8.725748601447256e-05 0.8584072529367605 
67.9999999999972 0.00035981850202371636 0.8909951715149134 6.305753841892924e-05 0.8909778821212929 
68.99999999999719 0.00030311302231494816 0.9089605531309116 3.947820976019655e-05 0.9088415182258404 
69.99999999999717 0.00016883263587324425 0.9132915129451552 2.321240765164916e-05 0.9130026905939684 
70.99999999999716 5.2472157913171344e-05 0.9054755891339171 1.9876538006003664e-05 0.9050508650797375 
71.99999999999714 4.0011086681649326e-05 0.8873593187083733 3.3276523487204896e-05 0.8869229841724169 
72.99999999999714 0.00018828782275814946 0.8609667237864147 6.510617954892442e-05 0.8607019611143059 
73.99999999999713 0.0005202820932959919 0.8283452633036344 0.00011502233802779687 0.8284579762290635 
74.99999999999712 0.0010292764559445263 0.7914461558165259 0.0001809905213912372 0.7921333310538621 
75.9999999999971 0.0016871482868655364 0.7520405348387216 0.0002597797490200674 0.7534674371868967 
76.9999999999971 0.0024535138294275206 0.7116689434397623 0.000347496157514451 0.713956045380432 
77.99999999999709 0.003283780107195191 0.671619220384864 0.0004400714778781237 0.6748377294906601 
78.99999999999707 0.004135203161191859 0.6329266782211614 0.0005336540292889063 0.6371005654015399 
79.99999999999706 0.004970766182169422 0.5963903230739641 0.0006248794398667903 0.6015025418610991 
80.99999999999704 0.0057611134758721455 0.5625993925717907 0.000711021557913606 0.5686002146943506 
81.99999999999704 0.0064849726164273825 0.5319653990669793 0.0007900394412480057 0.5387812400653372 
82.99999999999702 0.007128540183182349 0.5047559257097796 0.0008605443052420843 0.5122975349117662 
83.99999999999702 0.007684259684266005 0.4811274657814844 0.0009217123674793806 0.48929681132052355 
84.999999999997 0.008149331966616762 0.46115551669556565 0.0009731675444703336 0.46985106249079567 
85.99999999999699 0.008524201055099077 0.4448608865141039 0.0010148537466136997 0.4539812227173031 
86.99999999999697 0.00881117087566809 0.43223172787560427 0.001046911543453875 0.4416776881801878 
87.99999999999697 0.00901323952195256 0.4232411919010155 0.0010695692462705992 0.4329166891818129 
88.99999999999696 0.009133189742538437 0.4178608169842059 0.001083054562443028 0.42767267462626257 
89.99999999999694 0.009172945367054607 0.4160698645421791 0.0010875301450553377 0.42592693462890807 
90.99999999999694 0.009133189742538692 0.41786081698418354 0.0010830545624430663 0.4276726746262412 
91.99999999999692 0.009013239521953306 0.42324119190097076 0.0010695692462706805 0.432916689181768 
92.99999999999692 0.008811170875669506 0.4322317278755368 0.0010469115434540066 0.4416776881801216 
93.99999999999689 0.008524201055100484 0.4448608865140159 0.0010148537466139606 0.45398122271721664 
94.99999999999689 0.008149331966619136 0.4611555166954538 0.0009731675444705667 0.4698510624906857 
95.99999999999689 0.007684259684268951 0.4811274657813498 0.0009217123674797208 0.48929681132038955 
96.99999999999686 0.007128540183185615 0.5047559257096227 0.0008605443052424847 0.5122975349116149 
97.99999999999686 0.006484972616431426 0.5319653990668036 0.0007900394412484272 0.5387812400651628 
98.99999999999685 0.0057611134758767885 0.5625993925715942 0.0007110215579141689 0.5686002146941631 
99.99999999999685 0.004970766182174282 0.5963903230737484 0.0006248794398673795 0.6015025418608902 
100.99999999999682 0.0041352031611971134 0.6329266782209313 0.0005336540292894404 0.6371005654013182 
101.99999999999682 0.003283780107200407 0.671619220384622 0.00044007147787872443 0.67483772949042 
102.99999999999679 0.002453513829432463 0.7116689434395156 0.00034749615751499154 0.7139560453801941 
103.99999999999679 0.0016871482868699632 0.7520405348384772 0.0002597797490205809 0.7534674371866535 
104.99999999999679 0.00102927645594815 0.7914461558162905 0.00018099052139168326 0.7921333310536295 
105.99999999999676 0.0005202820932986257 0.8283452633034204 0.00011502233802815126 0.828457976228855 
106.99999999999676 0.0001882878227595778 0.8609667237862322 6.510617954915702e-05 0.8607019611141207 
107.99999999999673 4.001108668204388e-05 0.8873593187082355 3.327652348733905e-05 0.8869229841722759 
108.99999999999673 5.247215791268657e-05 0.9054755891338364 1.9876538006032642e-05 0.905050865079657 
109.99999999999672 0.0001688326358723641 0.913291512945143 2.3212407651586577e-05 0.913002690593954 
110.99999999999672 0.0003031130223142899 0.9089605531309786 3.9478209760077076e-05 0.9088415182259068 
111.99999999999669 0.00035981850202377376 0.8909951715150672 6.305753841875903e-05 0.8909778821214455 
112.99999999999669 0.0002750627896258769 0.8584623022197726 8.725748601436198e-05 0.8584072529370109 
113.99999999999669 8.489381618346946e-05 0.8111722775036664 0.00010544195910555483 0.8109686203833625 
114.99999999999666 2.33519136982755e-05 0.7498345121610737 0.00011241305695730031 0.7495998778228897 
115.99999999999666 0.0006465706790340704 0.6761495006222182 0.00010576443040187935 0.6765555747320195 
116.99999999999663 0.002969603299948881 0.5928071789570389 8.683681903513135e-05 0.5955433599428763 
117.99999999999663 0.008590095454621987 0.5033680900298766 6.088970594789726e-05 0.5117292259717495 
118.99999999999662 0.019759199811049687 0.4120170006682489 3.620626713338544e-05 0.43156123543443975 
119.9999999999966 0.03934864769896879 0.32319829984423765 2.2090114982636155e-05 0.3623698452714832 
120.9999999999966 0.07065870566210597 0.24116650672185352 2.606639900921414e-05 0.3117231201271516 
121.99999999999659 0.11702090139231208 0.16950938991309794 5.098400072403702e-05 0.2865488725903221 
122.99999999999658 0.18117750607833036 0.11071972502212284 9.299432316084903e-05 0.29208273503456517 
123.99999999999656 0.26446963679300906 0.06589811805472148 0.00014139804646637444 0.3307575461508549 
124.99999999999656 0.3659346910173139 0.034658153654197166 0.0001809832511176358 0.4012068481808637 
125.99999999999653 0.4814906139469388 0.01527408501300993 0.0001967157370637844 0.4976003718571348 
126.99999999999653 0.6034488833692923 0.005063150467390147 0.0001796453740745421 0.6095447058573108 
127.99999999999653 0.7206223298490041 0.0009382513692098413 0.00013200147503204717 0.7227493370625793 
128.9999999999965 0.8192489112971105 1.6359901518350264e-05 6.911053831594379e-05 0.8205624434807125 
129.9999999999965 0.8848182261571812 0.00014018942849499628 1.6361987929828105e-05 0.8863190283231239 
130.99999999999648 0.904665513922681 0.00017923798343030126 1.0662103533546728e-06 0.9062318274109733 
131.99999999999648 0.8709226932038318 2.6681143090606744e-05 4.132006545569056e-05 0.8723324911428089 
132.99999999999645 0.7831587688508103 0.00029295720329057057 0.00013605517561119664 0.7847994231323793 
133.99999999999645 0.649900739652069 0.0017932608429544268 0.0002611804390123492 0.6529644046143294 
134.99999999999642 0.48829959617398966 0.005002698233506647 0.00037527192375167866 0.494438794547947 
135.99999999999642 0.3215533435683118 0.009677724265821263 0.0004345706822295249 0.332169100696031 
136.99999999999642 0.17429737776137377 0.014796819608681741 0.0004122920968586441 0.18978051013457264 
137.9999999999964 0.06689016871024694 0.018862577139738684 0.00031364758143080407 0.08617119276892064 
138.9999999999964 0.01012755690549954 0.02046502216064105 0.00017793321356480125 0.030784018019687127 
139.9999999999964 0.0021394457038196387 0.018886105367803174 6.377599350158157e-05 0.021088025586878733 
140.99999999999636 0.028847501645881096 0.014483067719459449 2.197454905555675e-05 0.04339249801070137 
141.99999999999636 0.06836027867585368 0.008655145520210647 6.853143938942316e-05 0.0771878872349155 
142.99999999999636 0.09828201937335021 0.0033613659032115176 0.00017340652023368954 0.10197191770163472 
143.99999999999633 0.10359160248223316 0.00035700817469979534 0.0002747176590040456 0.10439141060733134 
144.99999999999633 0.08210056346275013 0.00046438435821457235 0.0003145192447797429 0.08301610703657009 
145.99999999999633 0.04498783421474546 0.003211294898540804 0.00027737497231324233 0.048552640282420956 
146.9999999999963 0.01160583267428713 0.007030452730038707 0.00020638246289740697 0.018859388484858696 
147.9999999999963 0.000178888212545716 0.009962955429738954 0.00018039472340522383 0.010311736894118444 
148.99999999999628 0.018208372225510083 0.010559959015850265 0.00025964789562078614 0.02903881423116618 
149.99999999999628 0.057250728623442625 0.00855642258380819 0.0004325739533555332 0.06631181621377928 
150.99999999999625 0.09550845956939967 0.004976582765706348 0.0006057798741440636 0.10123176072572633 
151.99999999999625 0.10848612910327377 0.001600020922185877 0.0006589430766134181 0.11092108795670609 
152.99999999999625 0.08395273564000903 4.4527327827638736e-05 0.0005414599455319805 0.0846889337636103 
153.99999999999622 0.034454881005308684 0.0009352531524566127 0.0003444554018065911 0.035807599366777305 
154.99999999999622 0.0003888890661101483 0.0036014573262860344 0.00027634673022033213 0.004266299082738765 
155.9999999999962 0.03987899007149736 0.006469046970942587 0.0005232654730727587 0.04689123365032692 
156.9999999999962 0.2074878604373751 0.007936346553118267 0.0010683482830164052 0.21672083990572763 
157.99999999999616 0.5296541623410724 0.007244435698843316 0.0016148337189004999 0.5391980117104506 
158.99999999999616 0.9877325078588309 0.004849664156146878 0.001734592792709869 0.9957006931646422 
159.99999999999616 1.5175888934148674 0.0020912951130625836 0.001218935155217519 1.5231485779213152 
160.99999999999613 2.0280795512520724 0.00036341926095682204 0.000406940679261152 2.0320033350965474 
161.99999999999613 2.4321000306977307 0.0002982322984288179 0.00015815177549248266 2.4365145702325015 
162.9999999999961 2.677356529616581 0.0014579413188900811 0.001275124070395349 2.684647368911558 
163.9999999999961 2.763134602097845 0.0027107288910531687 0.0035977012839190537 2.774343962040679 
164.9999999999961 2.735121991501249 0.003028831008475909 0.005499530337444902 2.7486350991700434 
165.99999999999608 2.6604026592303875 0.002174924548006902 0.004749555251976739 2.672153909667578 
166.99999999999608 2.5942587919410203 0.0008206639150582503 0.0012983364881146134 2.6008131331465143 
167.99999999999608 2.554521573842379 2.6006152590860176e-05 0.00144264984198355 2.559791014778874 
168.99999999999605 2.515590265210862 0.0004474538655751185 0.02142866193870455 2.5403838649887587 
169.99999999999605 2.4245407000617543 0.001836999633756128 0.08770357321318352 2.515907248055774 
170.99999999999602 2.2308565623686967 0.0031985758750906106 0.231561714229791 2.4662639853510666 
171.99999999999602 1.9148231178022215 0.0035081380033672666 0.4781407945380379 2.3960507881485316 
172.99999999999602 1.500796433971935 0.0024929012848861985 0.8329275215240053 2.3350590254997226 
173.99999999999602 1.049592150146873 0.0008994491270838375 1.2715692961125806 2.3206566521598484 
174.99999999999596 0.6347258224766836 2.2285406232161483e-05 1.7391102902433688 2.372713880483163 
175.99999999999596 0.31466925723994205 0.000788377314798869 2.1618610292632607 2.476786367180195 
176.99999999999596 0.11407156995085752 0.0030325714514045183 2.469684497907056 2.5869458247457895 
177.99999999999596 0.021197899655511877 0.00550126137565751 2.6208795128223707 2.648214823888353 
178.99999999999596 0.00023600731948056474 0.006635304034707521 2.6190437698099376 2.6266412494348432 


==> figures/mimo_beta/beampattern23.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.019014240853993305 0.003990928568700306 2.5286288577944993 2.55137168424511 
-179.0 0.031877978532581314 0.003929658643731882 2.407805487699468 2.4428438977117564 
-178.0 0.03006553278326283 0.0028186452582955076 2.3214822158700463 2.3532570829185384 
-177.00000000000006 0.01823274303640225 0.0017797968428840047 2.3158057554698983 2.3347049382349083 
-176.00000000000006 0.006381383040195691 0.0017659307143011625 2.390562009792696 2.397895895834449 
-175.00000000000006 0.001308977843905686 0.0028161845358470362 2.5025053359802434 2.5062467845478307 
-174.00000000000006 0.0032807609206596776 0.004053417660769958 2.588691146295073 2.595995599347763 
-173.00000000000006 0.007941315708032772 0.00438178431563584 2.5990231688616072 2.6114620419132444 
-172.0000000000001 0.010568132173490665 0.0033465010884096208 2.5225581259823446 2.536516423927087 
-171.0000000000001 0.009287635243232117 0.0015231141343455556 2.394855089487258 2.405517496222708 
-170.0000000000001 0.005502474852667516 0.00015691031444129038 2.2825798247518656 2.2879183198684894 
-169.0000000000001 0.0020242205505392533 0.000309236911774274 2.2523389221443004 2.2543048354344926 
-168.00000000000014 0.0007513024528570051 0.002107839362444129 2.3381000699593257 2.3406974561823026 
-167.00000000000017 0.0015641487802865639 0.004616872309321308 2.5220860182480362 2.5282087044611554 
-166.00000000000017 0.0028972559847593956 0.006411879746923662 2.737672817326326 2.7471259043557987 
-165.00000000000017 0.003213731643103852 0.0064715756464931605 2.892838524902333 2.9027786568986507 
-164.00000000000017 0.0021610630627698 0.004800573336705015 2.9038830975143206 2.9110778331266456 
-163.0000000000002 0.0006528511651018628 0.0023928592775986687 2.7253807302930975 2.7285251143425544 
-162.0000000000002 4.2610778979314274e-06 0.0005857293279332311 2.3648827632682208 2.365388033539927 
-161.00000000000023 0.0008804334250522648 0.0002385982999024871 1.8780301298762216 1.8789059953927878 
-160.00000000000023 0.002824397325710443 0.0012568188878612223 1.3478754641473834 1.3516319577276992 
-159.00000000000023 0.0046214949057136545 0.002732807401702342 0.8577853296932179 0.8648233431419241 
-158.00000000000026 0.005156704420169374 0.003575383487523416 0.4683388282166927 0.476830012858411 
-157.00000000000026 0.004138494417294151 0.0032057198192864396 0.20544537896508777 0.21264891807617645 
-156.00000000000026 0.0022301043681607776 0.001887436623329918 0.06149948872812788 0.06556131600625466 
-155.00000000000028 0.0005676795216394223 0.0005130562338087622 0.006351847259078095 0.007423718217520787 
-154.00000000000028 3.403500722539396e-05 1.2152054035723654e-05 0.002120237897055839 0.0021651043891597957 
-153.0000000000003 0.0007611702153730948 0.0007636638813453839 0.015967729488807838 0.017474262577789113 
-152.0000000000003 0.0021340082508512193 0.002367147470821241 0.027228362460554167 0.03168964517730586 
-151.0000000000003 0.0032317244810615097 0.0038926329805682156 0.028257990394471202 0.0353313619322562 
-150.00000000000034 0.003393882355302798 0.004441333946914832 0.020783170610690446 0.02857175732654696 
-149.00000000000034 0.0025693455778674442 0.0036795718769736274 0.010563035773845462 0.016780783357735245 
-148.00000000000037 0.0012780531787429576 0.0020419584109945092 0.0028600808015034063 0.006166408558153288 
-147.00000000000037 0.00025793528329955974 0.0005004164575688895 6.711711475571651e-05 0.0008230769851466164 
-146.0000000000004 3.3627834581817746e-05 3.833394089668136e-05 0.0015588368161006123 0.0016299067993511148 
-145.0000000000004 0.0006522152302092133 0.001119756552615971 0.004962679821825514 0.006727220129755944 
-144.00000000000043 0.0017057620744402554 0.003431125263825039 0.0077809379762414565 0.012901006031465772 
-143.00000000000043 0.0025911585068721186 0.006019295627031355 0.008542172757302603 0.01712911528467825 
-142.00000000000043 0.0028415826265393864 0.007745547260982325 0.007145449492146244 0.01770833559655868 
-141.00000000000045 0.0023515585225907898 0.00782648631936304 0.004511708098380796 0.014670614670837908 
-140.00000000000045 0.0013970216601722086 0.006205108773876887 0.001905682459746263 0.009496701428555875 
-139.00000000000048 0.0004669654428743208 0.003589060641717897 0.00030933116070091377 0.004361197079959736 
-138.00000000000048 1.138495309518785e-05 0.0011522549149319229 8.601329163872892e-05 0.0012481957576931072 
-137.00000000000048 0.00023410269682835788 4.232131203666267e-05 0.000983970463058173 0.0012563141376545125 
-136.0000000000005 0.0010193580974966268 0.0009080302199080641 0.0023796185213959976 0.004296227901614705 
-135.0000000000005 0.0020078410309746844 0.0036367320139931237 0.0035991074711952415 0.00922497335731524 
-134.0000000000005 0.0027702380845974583 0.007393886640646567 0.00417580606064968 0.014315248015810227 
-133.00000000000054 0.002992778087710408 0.010933457048342733 0.003967651069296255 0.017867463281058482 
-132.00000000000054 0.002597375872851237 0.013050221061149189 0.003131502512052931 0.018755789154061453 
-131.00000000000054 0.001757171720145414 0.013005808692854991 0.0020028128248806808 0.016749303723424442 
-130.00000000000057 0.0008150866517947164 0.01078516737060393 0.0009470622660832158 0.01253895771885054 
-129.00000000000057 0.0001483202590376348 0.007110778883987178 0.00023912283306886574 0.007496512883103074 
-128.00000000000057 3.443893020415413e-05 0.0032272012375005724 9.46320742097746e-07 0.0032637489264526077 
-127.0000000000006 0.0005649185632010358 0.0005380765859962888 0.0002004955151424151 0.0013025894554048133 
-126.0000000000006 0.0016281055854262113 0.0002122422625365121 0.0006951880552549612 0.0025278655480934636 
-125.00000000000063 0.002956996695919984 0.002870565367387466 0.001294920537963836 0.00710479544342737 
-124.00000000000063 0.0042175927346979935 0.00842919947663696 0.0018216538283501312 0.014439719857743023 
-123.00000000000065 0.005105696223901528 0.016124137983404046 0.0021505392387020385 0.023341982182600536 
-122.00000000000065 0.005423625777762005 0.024693061735756125 0.0022271995752273523 0.03229920723562072 
-121.00000000000068 0.005119535569565732 0.032656125416338076 0.002063716521482606 0.039792990367490705 
-120.00000000000068 0.004285638706615279 0.03862329956236823 0.0017204909729706826 0.0445861433291469 
-119.00000000000068 0.0031231121288858884 0.041561335021221064 0.0012823511849706607 0.045930715858423926 
-118.0000000000007 0.001888153631473439 0.04097279498059768 0.0008359761954216638 0.04367072679458719 
-117.00000000000071 0.0008350221228864633 0.036965333450202406 0.000453117548335921 0.03823802217890964 
-116.00000000000072 0.0001690016137865571 0.030214331478268394 0.00018134972044244453 0.03055896359912782 
-115.00000000000072 1.699116121982069e-05 0.021841010288547565 4.188992354660184e-05 0.02190124390669626 
-114.00000000000075 0.00041778347759547523 0.013238761225941224 3.27114904577599e-05 0.013693815644023935 
-113.00000000000075 0.0013295107683969846 0.0058826559494237676 0.0001347096268595613 0.007350116915050638 
-112.00000000000078 0.0026489549928417682 0.0011526497875047744 0.0003188484452975072 0.004117739328971152 
-111.00000000000078 0.004236523854746393 0.0001924343904876855 0.000552746224527761 0.004968772759074701 
-110.00000000000078 0.005941303145862005 0.003815854601574202 0.0008057935875473159 0.010536274611170831 
-109.00000000000081 0.007622115345950644 0.012463410028965567 0.0010524737160430544 0.021095011010039945 
-108.00000000000081 0.009162346169497113 0.026203993162532933 0.0012739750009055275 0.03657949749184506 
-107.00000000000082 0.010477981795117285 0.04477227945310448 0.0014584331559953556 0.056629551283896025 
-106.00000000000084 0.011519555796741052 0.06763005397906312 0.0016002344409304207 0.08065278002079082 
-105.00000000000085 0.01226944274088724 0.0940397880496983 0.0016987975210816788 0.10789417775036635 
-104.00000000000085 0.012736196005057801 0.1231403192462821 0.0017571748120281748 0.1375047181638118 
-103.00000000000087 0.012947528231902905 0.15401686742003798 0.0017807134650698344 0.16860301100658395 
-102.00000000000088 0.012943216140917094 0.18576025844075505 0.001775918135021679 0.20032631071239482 
-101.00000000000088 0.012768806879918404 0.2175127017984346 0.0017495772252053763 0.23186915547835263 
-100.00000000000091 0.012470607958097934 0.2484995176637302 0.0017081569275881375 0.26250951274252826 
-99.00000000000091 0.01209211623364653 0.2780477197987596 0.0016574323211898366 0.2916234574375825 
-98.00000000000094 0.011671808581487503 0.3055933293422181 0.0016023079701170209 0.31869012976716676 
-97.00000000000094 0.011242077771857976 0.33067978871461284 0.0015467766421451347 0.3432890718923163 
-96.00000000000094 0.01082903663069915 0.35294996839623155 0.0014939689710860298 0.36509211128352503 
-95.00000000000097 0.010452910108015644 0.3721341246016733 0.0014462550919710395 0.383851829370711 
-94.00000000000097 0.01012876656381727 0.38803587606109785 0.0014053686391530351 0.39938840592080116 
-93.00000000000098 0.00986738793083494 0.40051790707601037 0.0013725322516439224 0.41157632595360527 
-92.000000000001 0.00967612996212838 0.40948873265031566 0.0013485709772673886 0.4203321235572772 
-91.00000000000101 0.009559670145989236 0.41489151834995697 0.0013340054135705728 0.425604045611181 
-90.00000000000101 0.009520578052793055 0.4166956518097966 0.0013291201539219993 0.427364263472984 
-89.00000000000104 0.009559670145989496 0.4148915183499647 0.0013340054135705017 0.425604045611189 
-88.00000000000104 0.009676129962127996 0.40948873265032987 0.0013485709772674197 0.42033212355729177 
-87.00000000000104 0.00986738793083465 0.400517907076033 0.001372532251643817 0.4115763259536271 
-86.00000000000107 0.010128766563816475 0.38803587606112633 0.0014053686391530872 0.39938840592082847 
-85.00000000000107 0.010452910108015186 0.3721341246017101 0.0014462550919709155 0.38385182937074663 
-84.0000000000011 0.010829036630698358 0.3529499683962726 0.0014939689710857915 0.36509211128356556 
-83.0000000000011 0.01124207777185728 0.3306797887146598 0.0015467766421449894 0.34328907189236185 
-82.00000000000111 0.011671808581486816 0.30559332934227246 0.0016023079701169586 0.31869012976722183 
-81.00000000000112 0.0120921162336458 0.27804771979881776 0.001657432321189763 0.2916234574376395 
-80.00000000000114 0.012470607958097155 0.2484995176637916 0.0017081569275880155 0.26250951274258866 
-79.00000000000114 0.01276880687991784 0.21751270179849908 0.0017495772252052468 0.23186915547841788 
-78.00000000000115 0.012943216140916612 0.1857602584408193 0.0017759181350216749 0.20032631071245882 
-77.00000000000117 0.012947528231902794 0.15401686742010182 0.001780713465069832 0.1686030110066467 
-76.00000000000117 0.012736196005058086 0.12314031924634405 0.0017571748120283998 0.1375047181638727 
-75.00000000000118 0.012269442740888299 0.09403978804975546 0.0016987975210818968 0.10789417775042524 
-74.0000000000012 0.011519555796742615 0.06763005397911379 0.0016002344409306534 0.08065278002084275 
-73.00000000000121 0.010477981795119875 0.04477227945314677 0.0014584331559956264 0.05662955128394151 
-72.00000000000122 0.009162346169499905 0.026203993162566063 0.00127397500090588 0.036579497491881094 
-71.00000000000124 0.007622115345953801 0.012463410028988304 0.001052473716043513 0.021095011010066486 
-70.00000000000125 0.005941303145865525 0.003815854601586533 0.0008057935875477908 0.010536274611187037 
-69.00000000000126 0.0042365238547498255 0.00019243439049018585 0.0005527462245282488 0.004968772759081068 
-68.00000000000126 0.002648954992844556 0.0011526497874986847 0.0003188484452979825 0.0041177393289683695 
-67.00000000000128 0.0013295107683994854 0.005882655949411093 0.00013470962685985163 0.00735011691504077 
-66.0000000000013 0.00041778347759682344 0.013238761225924475 3.2711490457870625e-05 0.013693815644008664 
-65.0000000000013 1.6991161220068664e-05 0.021841010288529937 4.1889923546460985e-05 0.02190124390667886 
-64.00000000000131 0.00016900161378570556 0.03021433147825257 0.00018134972044203188 0.030558963599110693 
-63.00000000000132 0.000835022122884532 0.03696533345019106 0.00045311754833523654 0.038238022178895506 
-62.000000000001336 0.001888153631471092 0.04097279498059285 0.000835976195420797 0.04367072679457911 
-61.00000000000135 0.003123112128883348 0.04156133502122338 0.0012823511849697508 0.04593071585842269 
-60.00000000000135 0.004285638706613122 0.038623299562377665 0.0017204909729698727 0.0445861433291534 
-59.000000000001364 0.005119535569564794 0.0326561254163525 0.0020637165214819958 0.03979299036750332 
-58.00000000000138 0.005423625777761884 0.024693061735773285 0.0022271995752272213 0.03229920723563777 
-57.00000000000139 0.0051056962239028674 0.01612413798342112 0.002150539238702404 0.023341982182619556 
-56.0000000000014 0.004217592734700333 0.00842919947665087 0.001821653828351047 0.014439719857760169 
-55.000000000001414 0.002956996695922627 0.0028705653673959126 0.001294920537965034 0.0071047954434396345 
-54.00000000000143 0.0016281055854287614 0.00021224226253875887 0.0006951880552561524 0.0025278655480994493 
-53.00000000000144 0.0005649185632027177 0.0005380765859929211 0.00020049551514316502 0.0013025894554038677 
-52.00000000000145 3.4438930204579194e-05 0.003227201237493502 9.46320742091939e-07 0.0032637489264459242 
-51.00000000000146 0.0001483202590367694 0.007110778883978988 0.00023912283306792305 0.007496512883093013 
-50.00000000000147 0.0008150866517929907 0.010785167370597728 0.0009470622660814176 0.012538957718840811 
-49.00000000000148 0.0017571717201435059 0.013005808692852424 0.0020028128248784204 0.016749303723417694 
-48.00000000000149 0.0025973758728498673 0.013050221061151468 0.0031315025120508258 0.018755789154060395 
-47.000000000001506 0.0029927780877101523 0.010933457048348947 0.003967651069295227 0.017867463281063443 
-46.00000000000152 0.00277023808459866 0.007393886640654474 0.004175806060650164 0.014315248015819671 
-45.00000000000153 0.0020078410309765705 0.003636732014000124 0.0035991074711973587 0.009224973357326034 
-44.000000000001535 0.00101935809749849 0.0009080302199119185 0.0023796185213990034 0.004296227901623414 
-43.00000000000155 0.00023410269682944614 4.232131203631823e-05 0.0009839704630606686 0.0012563141376577438 
-42.000000000001556 1.1384953094941609e-05 0.0011522549149279601 8.601329163960406e-05 0.0012481957576897657 
-41.00000000000157 0.00046696544287280723 0.003589060641712395 0.00030933116069907843 0.004361197079950868 
-40.000000000001585 0.0013970216601700497 0.0062051087738722345 0.0019056824597417175 0.009496701428544472 
-39.0000000000016 0.0023515585225892407 0.00782648631936137 0.004511708098375092 0.014670614670828974 
-38.000000000001606 0.002841582626538982 0.007745547260984285 0.007145449492141708 0.01770833559655574 
-37.00000000000161 0.0025911585068732986 0.006019295627036104 0.0085421727573018 0.017129115284683256 
-36.00000000000163 0.001705762074442376 0.0034311252638304047 0.0077809379762453935 0.012901006031477188 
-35.00000000000164 0.0006522152302111295 0.0011197565526196494 0.004962679821832543 0.0067272201297685595 
-34.00000000000165 3.362783458228907e-05 3.8333940897275965e-05 0.0015588368161064939 0.001629906799358067 
-33.00000000000166 0.00025793528329817733 0.0005004164575665983 6.711711475502279e-05 0.0008230769851422596 
-32.00000000000168 0.001278053178740425 0.0020419584109909513 0.0028600808014925304 0.006166408558136393 
-31.000000000001688 0.0025693455778650655 0.0036795718769709403 0.010563035773825943 0.01678078335771056 
-30.000000000001698 0.003393882355302005 0.004441333946914569 0.020783170610670407 0.028571757326526014 
-29.000000000001705 0.003231724481062919 0.003892632980570562 0.028257990394463 0.035331361932251865 
-28.00000000000172 0.002134008250854041 0.0023671474708247715 0.027228362460567278 0.03168964517732527 
-27.00000000000173 0.000761170215375525 0.0007636638813480267 0.01596772948883798 0.017474262577824407 
-26.00000000000174 3.403500722568844e-05 1.2152054035981984e-05 0.002120237897074901 0.0021651043891793968 
-25.00000000000175 0.0005676795216370097 0.0005130562338066017 0.006351847259030563 0.007423718217468823 
-24.000000000001766 0.0022301043681566914 0.0018874366233268835 0.061499488727938305 0.06556131600605966 
-23.000000000001776 0.0041384944172907865 0.003205719819284497 0.20544537896468285 0.2126489180757684 
-22.00000000000179 0.005156704420168909 0.003575383487523951 0.4683388282160293 0.4768300128577438 
-21.000000000001798 0.004621494905716366 0.0027328074017049985 0.8577853296923107 0.864823343141024 
-20.00000000000181 0.0028243973257147887 0.0012568188878641353 1.3478754641463229 1.3516319577266502 
-19.000000000001823 0.0008804334250553717 0.00023859829990336773 1.8780301298751592 1.878905995391723 
-18.000000000001833 4.261077898121074e-06 0.0005857293279309052 2.364882763267337 2.365388033539039 
-17.000000000001844 0.0006528511650992703 0.002392859277593983 2.7253807302925375 2.7285251143420015 
-16.000000000001855 0.00216106306276672 0.004800573336700405 2.903883097514157 2.9110778331264795 
-15.000000000001867 0.0032137316431029156 0.006471575646491308 2.892838524902525 2.9027786568988483 
-14.000000000001878 0.002897255984761452 0.006411879746925735 2.7376728173267355 2.747125904356215 
-13.000000000001888 0.0015641487802893598 0.004616872309326169 2.522086018248471 2.5282087044616057 
-12.0000000000019 0.0007513024528569129 0.00210783936244896 2.338100069959614 2.340697456182597 
-11.000000000001913 0.002024220550534159 0.0003092369117764084 2.2523389221443533 2.254304835434536 
-10.000000000001922 0.00550247485265928 0.00015691031443982025 2.282579824751702 2.287918319868314 
-9.000000000001934 0.009287635243226063 0.0015231141343418743 2.39485508948699 2.4055174962224264 
-8.000000000001945 0.01056813217349194 0.003346501088406358 2.5225581259821195 2.536516423926861 
-7.000000000001957 0.00794131570804136 0.004381784315635101 2.5990231688615344 2.611462041913177 
-6.000000000001967 0.0032807609206682306 0.004053417660771863 2.588691146295182 2.5959955993478805 
-5.000000000001979 0.0013089778439034927 0.0028161845358497493 2.5025053359804668 2.5062467845480687 
-4.00000000000199 0.006381383040177297 0.0017659307143023844 2.3905620097929043 2.397895895834642 
-3.0000000000020015 0.018232743036374913 0.0017797968428827418 2.315805755469977 2.3347049382349483 
-2.000000000002013 0.03006553278324581 0.0028186452582929108 2.3214822158699446 2.353257082918426 
-1.0000000000020242 0.031877978532592915 0.003929658643730392 2.4078054876992345 2.4428438977115254 
-2.0355549961366507e-12 0.019014240854030515 0.003990928568701675 2.5286288577942684 2.5513716842449248 
0.9999999999979531 0.0019676477013717596 0.0026833710965315236 2.6092872809731533 2.6140125701467287 
1.9999999999979419 0.011015810513336072 0.0009618066306969642 2.577027083642732 2.588866037671616 
2.9999999999979305 0.09045252315928519 0.0006030246086881218 2.3902099611172143 2.4801135009579798 
3.999999999997919 0.2821663757366492 0.003045291972291938 2.0539442835552317 2.336207874922399 
4.999999999997908 0.6047586129113336 0.008265316004381485 1.6167260072148413 2.2245498542134494 
5.999999999997897 1.0385261061065276 0.014482312955940498 1.1513210490962564 2.19696974822568 
6.999999999997885 1.5254694269682014 0.018977334622292834 0.7293223789920213 2.264924711488021 
7.999999999997874 1.9868318719099112 0.019588780132810287 0.4000626655069433 2.3972338588206297 
8.999999999997863 2.351645734221692 0.01597693536356686 0.1810221400157304 2.5401482351823526 
9.99999999999785 2.583258578014642 0.009862370918221442 0.06091598819770325 2.6471790927830816 
10.999999999997842 2.690760299877578 0.004072203917394146 0.011366163178210889 2.7013517070366446 
11.99999999999783 2.7191824962973206 0.0009686790583240129 0.0006576030311254651 2.7177822014225073 
12.999999999997817 2.7229286954540552 0.0012088983852921143 0.003973574053981598 2.7262984978905607 
13.999999999997806 2.7355636844285676 0.003559265035498293 0.0075132678924754994 2.7452837229862146 
14.999999999997796 2.751156693220909 0.005820356810863058 0.007142312213720651 2.762603416611534 
15.999999999997783 2.726639473442349 0.006241566631256496 0.004208101737189788 2.7350992572205084 
16.999999999997772 2.6040720650567617 0.004542009471573979 0.0013573078255434924 2.6075466892393755 
17.999999999997762 2.3417957375003233 0.001947274005061093 8.75277799568543e-05 2.3412622007968173 
18.99999999999775 1.9392237837937012 0.000288586947124764 0.000289303515785408 1.9374634676220361 
19.999999999997737 1.4434141040179302 0.0007796257060574548 0.0010063726982032525 1.4433857679554012 
20.999999999997726 0.9345665433585283 0.0032434527283077327 0.0013912556814078235 0.938028998220432 
21.99999999999772 0.4974886872631952 0.0062403268711596314 0.001193818002355249 0.5043283734160623 
22.999999999997705 0.1920530951952648 0.007974613350354518 0.0006768187142974798 0.2005043918344702 
23.999999999997694 0.03520082541625282 0.007397180604109225 0.00023760084920827063 0.042818805900937285 
24.99999999999768 0.0009309402099970832 0.004835004890690057 8.587239325614913e-05 0.005856739792010181 
25.99999999999767 0.03634445959473565 0.0017937252895020635 0.00016346412368391429 0.03825181198009609 
26.99999999999766 0.08524225638708481 7.827842114177016e-05 0.0002744853034236941 0.08549089545537386 
27.999999999997648 0.10873189507569661 0.0007599113864784867 0.000271022189532683 0.10964583359309993 
28.999999999997634 0.09507455509263316 0.0035768241281764587 0.000152629056727166 0.09871606304964117 
29.999999999997627 0.05668564327053834 0.007084043410614675 3.5415933758455254e-05 0.06376263926833142 
30.999999999997616 0.017879242327857852 0.009443055613880027 4.32620932394284e-05 0.027355402192365538 
31.999999999997602 0.00017853656401664488 0.009406255720080641 0.0002110497668555657 0.009788627645740998 
32.99999999999759 0.011837727417838468 0.006975358118054003 0.00046178822590657337 0.019244806635208195 
33.99999999999758 0.04530436371916458 0.0034118227244996986 0.0006602976611519883 0.04931595730790218 
34.99999999999757 0.08240246572325148 0.0006227744854678204 0.0006987410436185267 0.08364650833948435 
35.999999999997556 0.10385445985732977 0.0002501128083416942 0.0005584523091506182 0.10459461626666683 
36.99999999999754 0.09852563509438521 0.002908703473951481 0.0003157823058111052 0.10171446551844728 
37.999999999997534 0.06860024094133346 0.007915396171245984 9.62413860297974e-05 0.07661656853242456 
38.99999999999753 0.029064646071024117 0.013598473053662675 8.163542627509997e-06 0.042700804873128426 
39.99999999999751 0.0022832706255541684 0.018010570752228616 9.232936621557581e-05 0.02040384650252207 
40.9999999999975 0.010147998069467166 0.01970892337337918 0.000309647464753289 0.03012388508878845 
41.999999999997485 0.06677873028052865 0.018271443004177636 0.0005666996924668168 0.08546619904328212 
42.99999999999748 0.17411691219431513 0.01436224340284982 0.0007613829568353768 0.18894670101485816 
43.99999999999746 0.32144331216641625 0.009365734287817751 0.0008252645154040671 0.33118166003898075 
44.999999999997456 0.4884549678189642 0.004781423244044549 0.0007453805266081163 0.49337543393997263 
45.99999999999745 0.6505324634004231 0.0016469929482025723 0.00056048827823972 0.652001997453105 
46.999999999997435 0.7844487868319889 0.00021927146355093334 0.0003383529771542482 0.7841690607777287 
47.99999999999742 0.8729861922801153 2.2095345931431688e-05 0.0001467648477683996 0.8722532874305196 
48.99999999999741 0.9075289991986142 0.0002235042416897767 3.0504075147852257e-05 0.9068487457766151 
49.9999999999974 0.8884163396304909 0.00018873681258059903 1.3211522714343737e-06 0.8876652086750472 
50.999999999997385 0.823437815077093 5.937824562288622e-06 4.1462627229176174e-05 0.8225556973323089 
51.99999999999738 0.7252042064452721 0.0008049326238659242 0.00011624721358342676 0.725220516737448 
52.99999999999737 0.6082010116559136 0.004766993185545446 0.00018915671868794726 0.6122865888646654 
53.99999999999736 0.4861931745438861 0.01482247627868564 0.00023375505269102853 0.5004216742648925 
54.99999999999734 0.37039320281089483 0.034120495626946086 0.00023934710390079272 0.40397705655875404 
55.99999999999733 0.26852997551500524 0.06540736995507433 0.00021020895321524112 0.33343297530403915 
56.99999999999732 0.18473325088473935 0.11046013168242425 0.0001603597882893252 0.29471045002293494 
57.99999999999731 0.12001400864562319 0.1696932394925395 0.00010671797189190566 0.2892508667870023 
58.99999999999729 0.07307516829160862 0.2420050641238326 6.318773500527652e-05 0.3146670810791705 
59.99999999999728 0.04121096310242469 0.32487279183255285 3.721467593461297e-05 0.3657344604860453 
60.99999999999728 0.021117302336968992 0.4146548163623701 2.916776407797137e-05 0.4355035019782775 
61.999999999997264 0.009512071712330924 0.5070276706896713 3.3971319804226094e-05 0.5163592899640753 
62.99999999999725 0.003533122754448134 0.597472990319486 4.392640804857745e-05 0.6009098315747436 
63.99999999999724 0.0009316060554778768 0.6817365389276646 5.162663106448507e-05 0.6826417565494258 
64.99999999999723 0.00010646958988293602 0.756200353093743 5.215465831030024e-05 0.7563293946886999 
65.99999999999721 3.517239036771036e-05 0.8181338944704811 4.416289317448043e-05 0.8182177695803275 
66.9999999999972 0.00015154286087606895 0.8658147371707158 2.9837146204007945e-05 0.8660209961099685 
67.9999999999972 0.00021028758240140022 0.8985294977331539 1.4018385902146744e-05 0.8987866205833664 
68.99999999999719 0.00016397517854636645 0.9164792304079894 2.882353144652658e-06 0.9166764054526285 
69.99999999999717 6.57930452517929e-05 0.9206200081575494 2.568405306921401e-06 0.9207080167358769 
70.99999999999716 1.7738168506729035e-06 0.9124698647633421 1.8053076341743397e-05 0.9124928179396311 
71.99999999999714 4.9986992076480725e-05 0.8939093786232242 5.243172197925227e-05 0.8939947315415898 
72.99999999999714 0.0002610302861525607 0.8669968048446537 0.00010664513731990684 0.8673254545496165 
73.99999999999713 0.0006532753155479922 0.8338114726239623 0.00017959295226546994 0.8345831396895026 
74.99999999999712 0.0012168838015072167 0.7963324057296759 0.00026852147759669676 0.797735395300219 
75.9999999999971 0.0019218876834974992 0.7563535637492659 0.0003695577088576785 0.758543154703002 
76.9999999999971 0.002727090513704058 0.7154330766228904 0.0004782735674299811 0.7185194163305728 
77.99999999999709 0.003587873993291929 0.674871360027873 0.0005901931155891791 0.6789157272358515 
78.99999999999707 0.004462028062749316 0.6357118470648362 0.0007011895531790498 0.640729201289594 
79.99999999999706 0.005313430512165913 0.5987579404893865 0.0008077503797528805 0.6047234738475414 
80.99999999999704 0.006113818034622565 0.5646003459896513 0.0009071136759963679 0.5714579939070232 
81.99999999999704 0.006843082094729577 0.5336498901425998 0.000997294459204926 0.5413212074405838 
82.99999999999702 0.007488562539811409 0.5061720172573017 0.0010770280248673725 0.5145643252809022 
83.99999999999702 0.008043762951442709 0.4823202273389215 0.0011456587948676178 0.49133339073814336 
84.999999999997 0.008506822401560431 0.46216665748491986 0.0012030005529733712 0.4716982109002257 
85.99999999999699 0.008878980721312674 0.44572876850697674 0.0012491890428636672 0.45567737290511107 
86.99999999999697 0.009163187268602069 0.43299166338920403 0.0012845423126779615 0.443259038642964 
87.99999999999697 0.00936293508788782 0.42392594540943973 0.0013094389927387812 0.4344175191719158 
88.99999999999696 0.00948135524194188 0.4185012464979632 0.0013242204958352978 0.42912580136885253 
89.99999999999694 0.009520578052793166 0.4166956518097978 0.001329120153922065 0.4273642634729858 
90.99999999999694 0.009481355241942114 0.4185012464979407 0.0013242204958353676 0.4291258013688303 
91.99999999999692 0.009362935087888598 0.42392594540939516 0.0013094389927388777 0.4344175191718688 
92.99999999999692 0.009163187268603464 0.43299166338913564 0.0012845423126781007 0.4432590386428963 
93.99999999999689 0.008878980721314041 0.4457287685068879 0.0012491890428639144 0.45567737290502563 
94.99999999999689 0.008506822401562801 0.46216665748480695 0.001203000552973636 0.4716982109001142 
95.99999999999689 0.00804376295144566 0.48232022733878566 0.001145658794867986 0.4913333907380111 
96.99999999999686 0.007488562539814654 0.5061720172571437 0.00107702802486781 0.5145643252807456 
97.99999999999686 0.006843082094733614 0.5336498901424219 0.000997294459205423 0.5413212074404091 
98.99999999999685 0.006113818034627236 0.5646003459894527 0.0009071136759970032 0.5714579939068315 
99.99999999999685 0.005313430512170848 0.5987579404891682 0.0008077503797535421 0.6047234738473288 
100.99999999999682 0.0044620280627546685 0.6357118470646032 0.0007011895531796957 0.6407292012893651 
101.99999999999682 0.0035878739932973065 0.6748713600276278 0.0005901931155898886 0.6789157272356117 
102.99999999999679 0.0027270905137092177 0.715433076622641 0.0004782735674306547 0.7185194163303283 
103.99999999999679 0.001921887683502171 0.7563535637490182 0.00036955770885833337 0.7585431547027655 
104.99999999999679 0.0012168838015111647 0.796332405729437 0.0002685214775972836 0.7977353952999836 
105.99999999999676 0.0006532753155509969 0.8338114726237441 0.00017959295226596775 0.8345831396892875 
106.99999999999676 0.0002610302861543697 0.8669968048444678 0.0001066451373202753 0.8673254545494303 
107.99999999999673 4.998699207721766e-05 0.8939093786230831 5.243172197952321e-05 0.893994731541446 
108.99999999999673 1.7738168505601342e-06 0.9124698647632582 1.8053076341885292e-05 0.9124928179395452 
109.99999999999672 6.579304525119176e-05 0.9206200081575358 2.5684053069638255e-06 0.9207080167358601 
110.99999999999672 0.00016397517854586544 0.9164792304080558 2.8823531446154334e-06 0.9166764054526951 
111.99999999999669 0.00021028758240141532 0.8985294977333083 1.4018385902049608e-05 0.8987866205835211 
112.99999999999669 0.00015154286087673031 0.865814737170961 2.9837146203932227e-05 0.8660209961102101 
113.99999999999669 3.51723903682499e-05 0.818133894470817 4.416289317442718e-05 0.8182177695806662 
114.99999999999666 0.00010646958988098824 0.7562003530941619 5.215465831027372e-05 0.7563293946891131 
115.99999999999666 0.0009316060554686695 0.6817365389281536 5.162663106449837e-05 0.6826417565499158 
116.99999999999663 0.003533122754423967 0.5974729903200249 4.392640804864685e-05 0.6009098315752555 
117.99999999999663 0.009512071712279685 0.5070276706902356 3.3971319804275296e-05 0.5163592899645884 
118.99999999999662 0.021117302336875313 0.41465481636293144 2.916776407796703e-05 0.435503501978746 
119.9999999999966 0.04121096310226946 0.32487279183308404 3.721467593450974e-05 0.3657344604864269 
120.9999999999966 0.07307516829137108 0.2420050641243106 6.318773500506677e-05 0.3146670810794139 
121.99999999999659 0.12001400864528422 0.16969323949294352 0.00010671797189160001 0.2892508667870682 
122.99999999999658 0.18473325088428336 0.1104601316827438 0.00016035978828897183 0.2947104500227969 
123.99999999999656 0.2685299755144366 0.06540736995530615 0.0002102089532150394 0.33343297530370414 
124.99999999999656 0.370393202810225 0.03412049562709815 0.00023934710390074125 0.4039770565582338 
125.99999999999653 0.48619317454314837 0.01482247627877221 0.00023375505269117492 0.5004216742642438 
126.99999999999653 0.6082010116551662 0.00476699318558504 0.000189156718688296 0.6122865888639579 
127.99999999999653 0.7252042064446004 0.0008049326238777989 0.00011624721358392674 0.7252205167367852 
128.9999999999965 0.8234378150765822 5.937824562451221e-06 4.146262722957223e-05 0.8225556973317991 
129.9999999999965 0.8884163396302225 0.0001887368125793441 1.3211522714968e-06 0.8876652086747784 
130.99999999999648 0.9075289991986571 0.00022350424169064798 3.0504075147419355e-05 0.9068487457766562 
131.99999999999648 0.8729861922804946 2.2095345932307218e-05 0.000146764847767451 0.8722532874309026 
132.99999999999645 0.7844487868326837 0.00021927146354674227 0.00033835297715294617 0.7841690607784116 
133.99999999999645 0.6505324634013491 0.001646992948188851 0.0005604882782384162 0.6520019974540148 
134.99999999999642 0.4884549678199931 0.004781423244020317 0.0007453805266072108 0.49337543394097805 
135.99999999999642 0.3214433121674004 0.00936573428778709 0.0008252645154040132 0.3311816600399281 
136.99999999999642 0.17411691219511188 0.014362243402820917 0.0007613829568362357 0.18894670101562736 
137.9999999999964 0.06677873028103494 0.018271443004160184 0.0005666996924682896 0.08546619904377238 
138.9999999999964 0.010147998069655825 0.019708923373379702 0.0003096474647548458 0.030123885088979344 
139.9999999999964 0.0022832706254767372 0.018010570752248312 9.232936621657206e-05 0.020403846502465083 
140.99999999999636 0.029064646070797166 0.013598473053695374 8.163542627498557e-06 0.042700804872934456 
141.99999999999636 0.06860024094110002 0.007915396171280713 9.624138602877075e-05 0.07661656853222347 
142.99999999999636 0.09852563509426902 0.002908703473976175 0.00031578230580954736 0.10171446551835552 
143.99999999999633 0.10385445985738441 0.00025011280834871184 0.0005584523091493058 0.1045946162667275 
144.99999999999633 0.0824024657234473 0.0006227744854569216 0.0006987410436182212 0.08364650833966929 
145.99999999999633 0.04530436371940157 0.0034118227244782544 0.000660297661152773 0.049315957308118524 
146.9999999999963 0.011837727417991242 0.006975358118033892 0.00046178822590811473 0.019244806635342313 
147.9999999999963 0.0001785365639981784 0.009406255720072396 0.00021104976685697456 0.009788627645715633 
148.99999999999628 0.01787924232766851 0.009443055613887879 4.326209323999572e-05 0.027355402192184606 
149.99999999999628 0.05668564327027584 0.007084043410634389 3.5415933758017446e-05 0.0637626392680891 
150.99999999999625 0.09507455509245182 0.0035768241281976115 0.0001526290567263266 0.09871606304948136 
151.99999999999625 0.10873189507572463 0.0007599113864901622 0.00027102218953225095 0.10964583359314073 
152.99999999999625 0.08524225638733235 7.827842113814233e-05 0.0002744853034240867 0.08549089545561932 
153.99999999999622 0.03634445959504511 0.001793725289485882 0.0001634641236846718 0.03825181198038907 
154.99999999999622 0.0009309402100610987 0.004835004890671066 8.587239325608271e-05 0.00585673979205496 
155.9999999999962 0.03520082541571331 0.007397180604098581 0.00023760084920638726 0.04281880590038618 
156.9999999999962 0.192053095193859 0.00797461335035846 0.0006768187142942205 0.20050439183306767 
157.99999999999616 0.49748868726088524 0.006240326871175758 0.0011938180023526564 0.5043283734137742 
158.99999999999616 0.9345665433555591 0.00324345272832627 0.00139125568140829 0.9380289982174963 
159.99999999999616 1.4434141040147679 0.0007796257060674276 0.0010063726982072034 1.4433857679522748 
160.99999999999613 1.939223783790885 0.000288586947120588 0.0002893035157892918 1.9374634676191975 
161.99999999999613 2.3417957374982685 0.0019472740050463107 8.752777995434368e-05 2.341262200794718 
162.9999999999961 2.604072065055609 0.004542009471559016 0.0013573078255302502 2.6075466892382 
163.9999999999961 2.726639473441956 0.00624156663125199 0.004208101737169687 2.7350992572200776 
164.9999999999961 2.7511566932209393 0.0058203568108724105 0.007142312213707837 2.7626034166115474 
165.99999999999608 2.7355636844286804 0.003559265035514687 0.007513267892485691 2.745283722986349 
166.99999999999608 2.7229286954540903 0.0012088983853020539 0.003973574054010986 2.726298497890626 
167.99999999999608 2.7191824962973667 0.0009686790583156495 0.000657603031122724 2.7177822014225512 
168.99999999999605 2.6907602998779354 0.004072203917365257 0.011366163178056941 2.7013517070368187 
169.99999999999605 2.583258578015647 0.009862370918182116 0.0609159881972179 2.6471790927835785 
170.99999999999602 2.3516457342235286 0.015976935363534506 0.18102214001471686 2.5401482351831377 
171.99999999999602 1.9868318719124958 0.01958878013280031 0.4000626655052657 2.397233858821507 
172.99999999999602 1.5254694269711824 0.018977334622309903 0.7293223789896903 2.264924711488677 
173.99999999999602 1.0385261061094169 0.014482312955976073 1.1513210490934789 2.1969697482257957 
174.99999999999596 0.6047586129136872 0.008265316004419012 1.616726007212005 2.224549854212981 
175.99999999999596 0.2821663757382197 0.003045291972316331 2.0539442835528 2.3362078749215636 
176.99999999999596 0.09045252316007915 0.0006030246086935971 2.390209961115585 2.480113500957129 
177.99999999999596 0.011015810513558454 0.0009618066306886932 2.577027083642084 2.5888660376711887 
178.99999999999596 0.0019676477013069204 0.0026833710965206876 2.6092872809733625 2.614012570146868 


==> figures/mimo_beta/beampattern24.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.013773967627435026 0.003316936855951838 2.639446418680217 2.6547261751759477 
-179.0 0.024764624961717996 0.0023449241689635575 2.476593603908951 2.501421043993988 
-178.0 0.023193917051716362 0.0009842136613668747 2.346904339710212 2.3690837849139115 
-177.00000000000006 0.013035478997314833 0.00010535405002995962 2.3059136565159046 2.317810442585695 
-176.00000000000006 0.003383689091369598 0.00014167049691481574 2.3599006674446543 2.363007881041527 
-175.00000000000006 0.0001351136611398727 0.0008137063482582712 2.4673944372119934 2.468474639459677 
-174.00000000000006 0.0029311045905557965 0.001400382246616123 2.562450193954719 2.567027816236488 
-173.00000000000006 0.007287394334374608 0.0013365355496115494 2.588781967261137 2.597406397222251 
-172.0000000000001 0.00889550682154648 0.0006795002040713303 2.528512386390365 2.5377249208872787 
-171.0000000000001 0.006655867733597177 8.925146470925357e-05 2.411791385947388 2.417971323167636 
-170.0000000000001 0.0027461797856694428 0.00032877500730270695 2.302684956511663 2.3053285122576153 
-169.0000000000001 0.00037874131142033997 0.0016485562872058884 2.2680427705532984 2.2701092071232254 
-168.00000000000014 0.0012711537710845553 0.0035131607635138533 2.343998874779493 2.3494684893211506 
-167.00000000000017 0.004609936161005837 0.004891558191320969 2.5156106230502475 2.5263831655492917 
-166.00000000000017 0.007935023144168715 0.004934168167332341 2.7187560739256944 2.733220378851742 
-165.00000000000017 0.009015072356495579 0.0035792774112004926 2.863135336236146 2.8773007253621214 
-164.00000000000017 0.0072966791213759374 0.0016649322961306279 2.866042927435446 2.8762509397463942 
-163.0000000000002 0.004039365503997195 0.0004467690830991705 2.6825942098327875 2.687843232032468 
-162.0000000000002 0.0012579414172056178 0.0008172349116811967 2.320633957846497 2.3229945028325405 
-161.00000000000023 0.0003449332698901804 0.0027235091348514926 1.835850520715124 1.8388554614002741 
-160.00000000000023 0.001304377004919329 0.0051597540980037535 1.310954899011871 1.317182299893243 
-159.00000000000023 0.002982872716394259 0.006747858191106005 0.8284673889242877 0.8379399618346423 
-158.00000000000026 0.003989004215530731 0.006554534556743762 0.4476800569564239 0.45803221734397526 
-157.00000000000026 0.003612240181868474 0.0046508096287636 0.19305047816657442 0.20121076273131933 
-156.00000000000026 0.0021682750945246675 0.0020823922240926257 0.05574343449949274 0.05995823649546826 
-155.00000000000028 0.0006486696961740852 0.00027565113917272924 0.004930160502284683 0.005850204884705771 
-154.00000000000028 9.545408988750323e-07 0.00023257837440060134 0.00272690875356681 0.002960761664845362 
-153.0000000000003 0.0005377403393811609 0.001977591008889548 0.016857804532315664 0.019367167201274564 
-152.0000000000003 0.0018148013024023738 0.004558593573189556 0.02749082002486796 0.03385347282483799 
-151.0000000000003 0.002982745931281715 0.006582619237325476 0.02775969172088336 0.03731524494029235 
-150.00000000000034 0.0033353397496961807 0.0069739625453568155 0.019876467966087587 0.03018041110703305 
-149.00000000000034 0.002705480562535949 0.005538919184837994 0.009720888645406663 0.017963952550378543 
-148.00000000000037 0.0015017214184097193 0.0030475688719334053 0.002393551544975465 0.006943045965497299 
-147.00000000000037 0.00041468584012596015 0.0008131266226201485 1.0501160588887796e-05 0.0012383505690592308 
-146.0000000000004 3.2783038049030606e-06 9.275984799940579e-06 0.0017194770839865476 0.0017323936119167979 
-145.0000000000004 0.0004047542275151666 0.001082821735056011 0.005066648326103434 0.006556937992686125 
-144.00000000000043 0.001308076568957779 0.0035475343925178496 0.007624331024113604 0.012486703971933013 
-143.00000000000043 0.0021680967022850977 0.006239295290612008 0.00807885665155998 0.01649686484261597 
-142.00000000000043 0.002515275460291946 0.007886357390234197 0.006486454387421938 0.016900254271928362 
-141.00000000000045 0.002188826241989373 0.0077115812123144676 0.003854985328023783 0.013765867717730943 
-140.00000000000045 0.0013863952642892345 0.0057898394135399945 0.0014399968127234675 0.008622589046899458 
-139.00000000000048 0.0005308314044441436 0.003014245131151057 0.00013713595989587945 0.0036841376550911407 
-138.00000000000048 4.338428559298435e-05 0.0007068655475954818 0.00019287671885475735 0.0009425576634895355 
-137.00000000000048 0.00014341587416302136 5.789064363495971e-05 0.0012579693580588578 0.0014593927877474527 
-136.0000000000005 0.0007638867086277479 0.0016332712625385594 0.002664247532568251 0.005065045919417588 
-135.0000000000005 0.0016055349568941432 0.005143385529607594 0.0037541995458794204 0.01051142821594997 
-134.0000000000005 0.0022876750342011487 0.009547106979529934 0.004123396227853554 0.015970098789853514 
-133.00000000000054 0.0025183398115585813 0.013432497432471551 0.003709846289081941 0.019673466402652513 
-132.00000000000054 0.0022103600275723907 0.015519762225951961 0.002739674051580194 0.020480220076640524 
-131.00000000000054 0.0015034835295542107 0.015103707498355694 0.001587000766534116 0.01819994103514826 
-130.00000000000057 0.0006960864780525286 0.01229169006465878 0.0006188334351895295 0.013607240977980323 
-129.00000000000057 0.00012410043824009537 0.00797508932452255 8.019728782219731e-05 0.008176538667316399 
-128.00000000000057 3.826310658801712e-05 0.0035632632930479276 4.540991987152465e-05 0.003643763716670387 
-127.0000000000006 0.0005230038225660065 0.0005779089188542739 0.00043271388210572835 0.0015337175390572177 
-126.0000000000006 0.0014786331703878222 0.00023498171580936292 0.001060684656561827 0.002780480602976682 
-125.00000000000063 0.0026637091819213107 0.003129106585220237 0.00171866434558557 0.007524907870362103 
-124.00000000000063 0.0037756973733897342 0.009092942708717914 0.002227643552291095 0.015116076054190639 
-123.00000000000065 0.004540163937760603 0.017248971008461032 0.0024777725072909883 0.024290375666115915 
-122.00000000000065 0.0047817261302537245 0.026221062190582952 0.0024392367280291053 0.033465384386710845 
-121.00000000000068 0.004460306728404829 0.03444010705132798 0.0021512622701719427 0.04107100054499836 
-120.00000000000068 0.0036690013319567736 0.0404667537180292 0.001698135454113904 0.04584604536358693 
-119.00000000000068 0.0026007427319776196 0.043262935149988475 0.0011815663757918397 0.04704857630802996 
-118.0000000000007 0.0014973527840450953 0.042365942518576054 0.0006966668400210331 0.04455462030521656 
-117.00000000000071 0.000595929077045908 0.03794623010418306 0.0003156702630651137 0.038845692030032866 
-116.00000000000072 8.481054927539659e-05 0.030755661731165937 8.047039889988301e-05 0.03090521710396968 
-115.00000000000072 7.640063571965628e-05 0.021991592928376134 2.8081124770300422e-06 0.022055417986899865 
-114.00000000000075 0.000598756619148361 0.013111905235125879 6.973060762334041e-05 0.013769330233377822 
-113.00000000000075 0.0016034803979013163 0.005637220969822479 0.00025167891488462577 0.007489054425112129 
-112.00000000000078 0.002984793896576041 0.0009710428744554765 0.0005109390790781947 0.004473571784824747 
-111.00000000000078 0.004603837940953538 0.0002592307956877839 0.0008088945711742968 0.005689968400889263 
-110.00000000000078 0.006312834709869534 0.0042997359361752465 0.0011112716159700335 0.011752779018280543 
-109.00000000000081 0.007975229075288297 0.013503973184425554 0.0013912007989000936 0.022908737494844667 
-108.00000000000081 0.00947969725445491 0.027903930241184614 0.0016303489038783454 0.03905915539010217 
-107.00000000000082 0.010747534807205908 0.047194603905407646 0.0018185993671025876 0.05980950214608368 
-106.00000000000084 0.011734145379989935 0.07079950711672416 0.0019528167477182873 0.08453518989781643 
-105.00000000000085 0.012426056779440864 0.09794729387210926 0.002035176090495451 0.11245352672943475 
-104.00000000000085 0.012835132586620635 0.12774931443981907 0.002071426205754648 0.142693700472096 
-103.00000000000087 0.012991540653806376 0.1592704502442534 0.002069329095371468 0.17435895879663083 
-102.00000000000088 0.012936723275568827 0.19158830751595055 0.002037403349171489 0.206577448537733 
-101.00000000000088 0.012717214088993031 0.2238383565723782 0.001984010924238285 0.23854019416814579 
-100.00000000000091 0.012379758508584035 0.2552446449627601 0.00191676762849754 0.2695262864178675 
-99.00000000000091 0.011967875129888594 0.28513718963961066 0.001842224824381464 0.2989164740539988 
-98.00000000000094 0.011519769135729474 0.3129580760443531 0.001765757302394807 0.32619703338519324 
-97.00000000000094 0.011067374850384504 0.3382587384836891 0.0016915932769151606 0.3509561020816895 
-96.00000000000094 0.010636247983178911 0.36069097673882433 0.0016229311377106213 0.3728746955805486 
-95.00000000000097 0.010246027276420966 0.3799940944543928 0.0015620994615066991 0.39171446554456363 
-94.00000000000097 0.009911218551380706 0.39598022976758473 0.0015107288495346983 0.40730399002759987 
-93.00000000000098 0.009642103306537057 0.40851957127882277 0.0014699146952764852 0.4195250675193232 
-92.000000000001 0.009445625816392984 0.4175267724431055 0.0014403582507947453 0.4283001673983488 
-91.00000000000101 0.009326158911982211 0.42294953169821947 0.0014224792378710485 0.4335818960451864 
-90.00000000000101 0.00928608541416397 0.4247600117323378 0.001416496999027056 0.43534508487028817 
-89.00000000000104 0.009326158911982478 0.42294953169822713 0.0014224792378709607 0.4335818960451937 
-88.00000000000104 0.009445625816392581 0.41752677244312 0.001440358250794769 0.428300167398362 
-87.00000000000104 0.009642103306536741 0.40851957127884564 0.0014699146952763325 0.4195250675193457 
-86.00000000000107 0.009911218551379887 0.39598022976761377 0.0015107288495347726 0.4073039900276282 
-85.00000000000107 0.010246027276420482 0.3799940944544297 0.0015620994615065148 0.3917144655446003 
-84.0000000000011 0.010636247983178092 0.3606909767388657 0.0016229311377103316 0.3728746955805873 
-83.0000000000011 0.011067374850383775 0.3382587384837365 0.001691593276914967 0.3509561020817347 
-82.00000000000111 0.011519769135728726 0.312958076044408 0.0017657573023947026 0.32619703338524514 
-81.00000000000112 0.011967875129887812 0.2851371896396693 0.0018422248243813537 0.2989164740540554 
-80.00000000000114 0.01237975850858319 0.25524464496282223 0.0019167676284973425 0.2695262864179312 
-79.00000000000114 0.01271721408899238 0.22383835657244347 0.001984010924238077 0.23854019416821032 
-78.00000000000115 0.012936723275568244 0.1915883075160159 0.0020374033491714597 0.20657744853779628 
-77.00000000000117 0.012991540653806165 0.1592704502443184 0.002069329095371393 0.17435895879669594 
-76.00000000000117 0.012835132586620798 0.12774931443988238 0.00207142620575486 0.14269370047215943 
-75.00000000000118 0.012426056779441792 0.09794729387216786 0.0020351760904956306 0.11245352672949407 
-74.0000000000012 0.011734145379991387 0.07079950711677642 0.0019528167477184848 0.08453518989787062 
-73.00000000000121 0.010747534807208407 0.047194603905451334 0.001818599367102828 0.059809502146130844 
-72.00000000000122 0.009479697254457629 0.027903930241219194 0.0016303489038786924 0.039059155390139814 
-71.00000000000124 0.007975229075291395 0.013503973184449486 0.0013912007989005896 0.02290873749487205 
-70.00000000000125 0.0063128347098730464 0.004299735936188563 0.0011112716159705877 0.011752779018298135 
-69.00000000000126 0.004603837940957017 0.00025923079569096423 0.000808894571174889 0.005689968400896623 
-68.00000000000126 0.0029847938965789165 0.0009710428744497032 0.0005109390790788223 0.00447357178482248 
-67.00000000000128 0.0016034803979039882 0.005637220969809726 0.00025167891488507094 0.0074890544251025445 
-66.0000000000013 0.0005987566191499256 0.013111905235108787 6.97306076236173e-05 0.013769330233362395 
-65.0000000000013 7.640063572016886e-05 0.02199159292835782 2.808112477029127e-06 0.022055417986882268 
-64.00000000000131 8.48105492748455e-05 0.030755661731149173 8.047039889957421e-05 0.03090521710395198 
-63.00000000000132 0.0005959290770443085 0.037946230104170815 0.0003156702630644937 0.038845692030018246 
-62.000000000001336 0.0014973527840430381 0.04236594251857044 0.0006966668400201119 0.044554620305207994 
-61.00000000000135 0.0026007427319752995 0.04326293514999035 0.001181566375790823 0.04704857630802814 
-60.00000000000135 0.0036690013319547613 0.04046675371803857 0.0016981354541129106 0.0458460453635933 
-59.000000000001364 0.004460306728403904 0.03444010705134265 0.002151262270171057 0.04107100054501151 
-58.00000000000138 0.004781726130253508 0.026221062190600785 0.002439236728028717 0.03346538438672791 
-57.00000000000139 0.004540163937761723 0.01724897100847899 0.002477772507291143 0.024290375666134727 
-56.0000000000014 0.003775697373391796 0.009092942708732732 0.002227643552291892 0.015116076054208406 
-55.000000000001414 0.0026637091819236543 0.00312910658522937 0.0017186643455868007 0.00752490787037496 
-54.00000000000143 0.0014786331703901068 0.00023498171581185049 0.0010606846565632275 0.002780480602982888 
-53.00000000000144 0.0005230038225675281 0.0005779089188505861 0.00043271388210681103 0.0015337175390561187 
-52.00000000000145 3.826310658842483e-05 0.003563263293039997 4.540991987192895e-05 0.0036437637166631992 
-51.00000000000146 0.00012410043823935462 0.007975089324513138 8.01972878216387e-05 0.008176538667305727 
-50.00000000000147 0.0006960864780510414 0.012291690064651266 0.0006188334351879932 0.0136072409779699 
-49.00000000000148 0.0015034835295525716 0.015103707498352086 0.0015870007665319205 0.01819994103514073 
-48.00000000000149 0.002210360027571264 0.015519762225953805 0.002739674051577922 0.020480220076638966 
-47.000000000001506 0.0025183398115584347 0.013432497432478114 0.003709846289080573 0.019673466402657575 
-46.00000000000152 0.0022876750342022507 0.009547106979538898 0.0041233962278536046 0.015970098789863777 
-45.00000000000153 0.0016055349568957868 0.005143385529616116 0.0037541995458811933 0.01051142821596175 
-44.000000000001535 0.0007638867086292872 0.0016332712625440054 0.0026642475325711333 0.005065045919427486 
-43.00000000000155 0.00014341587416380935 5.789064363584335e-05 0.001257969358061529 0.0014593927877517765 
-42.000000000001556 4.3384285592577165e-05 0.0007068655475921321 0.00019287671885610667 0.0009425576634871266 
-41.00000000000157 0.0005308314044426773 0.0030142451311454873 0.00013713595989467105 0.0036841376550829697 
-40.000000000001585 0.0013863952642873267 0.0057898394135348155 0.0014399968127194447 0.00862258904688848 
-39.0000000000016 0.002188826241988164 0.007711581212312173 0.003854985328018304 0.013765867717722086 
-38.000000000001606 0.00251527546029184 0.007886357390235792 0.006486454387417181 0.016900254271925052 
-37.00000000000161 0.0021680967022863584 0.006239295290616803 0.008078856651558613 0.01649686484262056 
-36.00000000000163 0.0013080765689597183 0.0035475343925235447 0.0076243310241169435 0.012486703971943973 
-35.00000000000164 0.0004047542275166885 0.0010828217350599117 0.0050666483261100955 0.006556937992698254 
-34.00000000000165 3.2783038049313913e-06 9.275984800221321e-06 0.001719477083992594 0.0017323936119231775 
-33.00000000000166 0.0004146858401242863 0.0008131266226167828 1.0501160588880537e-05 0.0012383505690541777 
-32.00000000000168 0.0015017214184072176 0.0030475688719281777 0.0023935515449654697 0.006943045965479738 
-31.000000000001688 0.002705480562533888 0.005538919184833629 0.009720888645387657 0.01796395255035321 
-30.000000000001698 0.0033353397496958233 0.006973962545355619 0.019876467966067207 0.030180411107011373 
-29.000000000001705 0.00298274593128342 0.006582619237328171 0.027759691720873877 0.03731524494028711 
-28.00000000000172 0.001814801302405153 0.0045585935731946945 0.027490820024879438 0.03385347282485735 
-27.00000000000173 0.0005377403393832479 0.0019775910088943743 0.01685780453234518 0.019367167201310653 
-26.00000000000174 9.545408987939653e-07 0.00023257837440250614 0.002726908753587954 0.002960761664868365 
-25.00000000000175 0.0006486696961716436 0.0002756511391706551 0.0049301605022434745 0.005850204884660078 
-24.000000000001766 0.002168275094521217 0.002082392224087777 0.055743434499314445 0.05995823649528206 
-23.000000000001776 0.0036122401818663354 0.004650809628758592 0.19305047816618517 0.2012107627309252 
-22.00000000000179 0.003989004215531499 0.006554534556741416 0.4476800569557779 0.45803221734332183 
-21.000000000001798 0.002982872716397447 0.006747858191107555 0.8284673889233974 0.8379399618337415 
-20.00000000000181 0.001304377004922585 0.005159754098008256 1.310954899010824 1.3171822998922127 
-19.000000000001823 0.00034493326989043185 0.002723509134856355 1.835850520714069 1.838855461399214 
-18.000000000001833 0.0012579414172016992 0.000817234911683705 2.3206339578456143 2.3229945028316656 
-17.000000000001844 0.004039365503990402 0.0004467690830981513 2.682594209832221 2.687843232031907 
-16.000000000001855 0.007296679121370223 0.0016649322961270275 2.8660429274352692 2.8762509397462184 
-15.000000000001867 0.00901507235649467 0.0035792774111967564 2.863135336236317 2.8773007253622955 
-14.000000000001878 0.007935023144173754 0.004934168167330855 2.7187560739260785 2.7332203788521205 
-13.000000000001888 0.0046099361610134545 0.004891558191322611 2.515610623050654 2.526383165549721 
-12.0000000000019 0.0012711537710894838 0.003513160763517515 2.3439988747797584 2.349468489321427 
-11.000000000001913 0.00037874131141870423 0.0016485562872094242 2.2680427705533366 2.2701092071232676 
-10.000000000001922 0.0027461797856621374 0.00032877500730434193 2.302684956511497 2.3053285122574367 
-9.000000000001934 0.00665586773358984 8.925146470869106e-05 2.411791385947134 2.4179713231673783 
-8.000000000001945 0.008895506821545492 0.0006795002040697772 2.528512386390169 2.5377249208870887 
-7.000000000001957 0.007287394334381635 0.0013365355496106728 2.588781967261098 2.597406397222219 
-6.000000000001967 0.0029311045905648283 0.0014003822466167612 2.5624501939548563 2.5670278162366387 
-5.000000000001979 0.00013511366114050765 0.0008137063482598052 2.467394437212223 2.4684746394599135 
-4.00000000000199 0.0033836890913555807 0.00014167049691573782 2.359900667444837 2.3630078810417148 
-3.0000000000020015 0.013035478997291815 0.00010535405002907907 2.3059136565159255 2.3178104425856905 
-2.000000000002013 0.023193917051701627 0.000984213661364346 2.346904339710026 2.3690837849137036 
-1.0000000000020242 0.02476462496172812 0.0023449241689608865 2.4765936039086287 2.501421043993673 
-2.0355549961366507e-12 0.013773967627466027 0.0033169368559508145 2.6394464186799085 2.6547261751756612 
0.9999999999979531 0.0009992656837330832 0.0032283854310732724 2.7514652226560994 2.755150252813786 
1.9999999999979419 0.016458077273199617 0.0021371018019452166 2.7335550206739043 2.7534555562618532 
2.9999999999979305 0.10350725094582285 0.0008501710829666453 2.542511583597228 2.6502097510509133 
3.999999999997919 0.30236141488562174 0.0003875824722719294 2.1866648680529486 2.4945638739018947 
4.999999999997908 0.6293476368095349 0.0012534388332144457 1.7209064398176337 2.3579532629278734 
5.999999999997897 1.062326982650793 0.0030348817524000543 1.2251293175051146 2.2976400028941093 
6.999999999997885 1.5414202981209244 0.0046337629046094096 0.7765510241138391 2.3299855723670087 
7.999999999997874 1.9873399702296672 0.004995011934784522 0.42739914342750923 2.4271164634170495 
8.999999999997863 2.3304730739595 0.003839154101160687 0.19534586833911188 2.5370666647703346 
9.99999999999785 2.537382850762047 0.0018889589031963656 0.06755639301205353 2.614464648064761 
10.999999999997842 2.621540437196361 0.00041897392764630575 0.013619416617662724 2.643700473942659 
11.99999999999783 2.6323381029588466 0.00041922707424071773 0.0002572911298057651 2.64181462552117 
12.999999999997817 2.6272600241764774 0.0019318109243961234 0.0019076287859733523 2.6406196536143742 
13.999999999997806 2.640816215134208 0.00400798368957222 0.004642022058112131 2.6595549392002287 
14.999999999997796 2.6657547848297236 0.005320352437793752 0.004374765058013629 2.6857652986525586 
15.999999999997783 2.6560322890003065 0.005029616186240426 0.0023219080861633214 2.673438820036318 
16.999999999997772 2.5501523697448305 0.0033383062171012485 0.0007289506220884824 2.5634627624613135 
17.999999999997762 2.303408998061903 0.0013709551427045267 0.0005785323445386064 2.3132788811937677 
18.99999999999775 1.9133861764430748 0.0004586029911147212 0.0013774692267652998 1.9214575870070647 
19.999999999997737 1.4266692031752006 0.0012866179297479228 0.002079424223462699 1.434453414078565 
20.999999999997726 0.9239831131862417 0.0034462831026465736 0.0020336239128999544 0.9321897632530187 
21.99999999999772 0.4910627033378866 0.005670042879616837 0.0013247544155199596 0.4994366750891398 
22.999999999997705 0.1885789917957964 0.006602053913892568 0.0004996237420013738 0.19617682966286906 
23.999999999997694 0.033879566734945896 0.005630213616843486 6.396155375741856e-05 0.03964866658461923 
24.99999999999768 0.001016524757414367 0.0032772008412406675 0.00014932604821856518 0.00444790411003099 
25.99999999999767 0.03701750546501312 0.0009205488322697283 0.0005168063687542794 0.038572660417746076 
26.99999999999766 0.08572475397739675 1.0088571416483536e-05 0.0008026049251033332 0.08678944062869007 
27.999999999997648 0.10851755555718152 0.001236969439336926 0.000785678896115087 0.11084422753598892 
28.999999999997634 0.09410427400140108 0.004124203075239794 0.0005026022643216628 0.09898144885402417 
29.999999999997627 0.05534980407431755 0.007261010034424786 0.00017348761115618707 0.06291854815821676 
30.999999999997616 0.016833482981002196 0.009045340296819202 2.678122239207366e-05 0.025933924190878387 
31.999999999997602 5.655500262448005e-05 0.008532204478346116 0.0001511484323943116 0.008732295922475666 
32.99999999999759 0.012988593875425492 0.0059453553714769744 0.0004579519170365579 0.019436460527594283 
33.99999999999758 0.04766079201258539 0.002600283846126024 0.0007554265518468909 0.05117264296267125 
34.99999999999757 0.08552059985353783 0.0002917916735723452 0.0008716122347820689 0.08695307765059164 
35.999999999997556 0.10709128216288832 0.00045724913882439004 0.0007485821962033752 0.10862263720118803 
36.99999999999754 0.10127028696475122 0.0035152737156421846 0.00046150485876421865 0.10554269889656276 
37.999999999997534 0.07046671447412252 0.008672834636238922 0.00016513042490527187 0.07949676638093395 
38.99999999999753 0.02998164762144377 0.01426145271360262 7.366867634895277e-06 0.0443172987385917 
39.99999999999751 0.00246459553087935 0.018424957187111922 5.848256692543093e-05 0.020940831068899386 
40.9999999999975 0.009971771653777712 0.019844445297896366 0.00028734615617203224 0.030142216959470183 
41.999999999997485 0.06663031850246895 0.018198693240786053 0.0005875512704224409 0.08566266495015379 
42.99999999999748 0.17425263135970498 0.01419675212232378 0.0008326789431826318 0.189898977348146 
43.99999999999746 0.3219147262595084 0.0092100943127333 0.00093114338326906 0.3331687038664821 
44.999999999997456 0.4891068726820876 0.004689796052345854 0.0008574438860031835 0.4963201856687181 
45.99999999999745 0.6510626005640237 0.0016210348941039228 0.0006516054332164199 0.6555329601002052 
46.999999999997435 0.7845015489570153 0.00022893720647353434 0.0003934851186312959 0.787758951386738 
47.99999999999742 0.872248696565914 3.538172231797573e-05 0.0001671697341175672 0.8753769624161093 
48.99999999999741 0.9058040543238314 0.00022844611417701985 3.102089806630777e-05 0.909109046961707 
49.9999999999974 0.8856585704182427 0.00019730060647252002 3.086746364396972e-06 0.8888566878851342 
50.999999999997385 0.8197516759814477 3.891047315951422e-05 6.355443349795527e-05 0.8226618081785606 
51.99999999999738 0.7208121572040419 0.0008652054055638365 0.00016935889823650936 0.7243606486562347 
52.99999999999737 0.6033950230857296 0.004812893403966053 0.00027303184048171295 0.6106400982617297 
53.99999999999736 0.481283076006535 0.014752200105834511 0.000338476399074268 0.49815619691909085 
54.99999999999734 0.36566246920841394 0.03377430838802977 0.00034932229519133145 0.4012006341447912 
55.99999999999733 0.26420511012489206 0.0645881819285474 0.0003091209523812136 0.33017822923167106 
56.99999999999732 0.18096849542553847 0.10896753579634211 0.00023546037171823017 0.2909483190868477 
57.99999999999731 0.11688971724199758 0.1673626799740881 0.00015141091196603084 0.2849240727062579 
58.99999999999729 0.07060622711369068 0.2387430927789521 7.757623921713632e-05 0.30973054575253456 
59.99999999999728 0.03936104541123141 0.32068105727573576 2.691589501012707e-05 0.3601909272194923 
60.99999999999728 0.019815157222385988 0.4096386297900274 3.0753270087392346e-06 0.4294262603299557 
61.999999999997264 0.008667003421786112 0.5013886191088003 1.742686984254085e-06 0.5098985568052758 
62.99999999999725 0.003047928688930954 0.5914881921261411 1.3842367761273548e-05 0.5942836220342012 
63.99999999999724 0.0007122318388277306 0.6757291722410959 2.9216058735375914e-05 0.676115115758703 
64.99999999999723 6.837122086454756e-05 0.7505068454918296 3.9700405593488174e-05 0.7501873368780216 
65.99999999999721 0.00010682018327922838 0.8130727851043404 4.097934991384336e-05 0.8127373153049433 
66.9999999999972 0.0002757005627083603 0.8616610533318998 3.307425457902359e-05 0.8614467114844827 
67.9999999999972 0.0003437238032054353 0.8954969402337851 1.97041758052648e-05 0.8953125353270378 
68.99999999999719 0.00027618589852771466 0.9147109076651349 6.946747518650408e-06 0.9144355641792332 
69.99999999999717 0.0001371920989295608 0.9201871650249586 1.6651788250455072e-06 0.9197695214162218 
70.99999999999716 2.1681978079685553e-05 0.9133771609292762 1.0084931522881726e-05 0.9128652234272543 
71.99999999999714 1.4640593332335661e-05 0.8961048117606888 3.676301308779621e-05 0.8956341049457595 
72.99999999999714 0.0001717448335932908 0.8703842926058732 8.404488967762856e-05 0.8701462544528441 
73.99999999999713 0.0005148378507663257 0.8382643063771805 0.00015198343384643467 0.8384702129518553 
74.99999999999712 0.001036205610677235 0.8017061558302883 0.00023861710403526773 0.8025557126611877 
75.9999999999971 0.0017069213046841704 0.7624974495135748 0.0003404715158139354 0.764156307125726 
76.9999999999971 0.00248599743632561 0.7221992358058689 0.00045315093134548395 0.7247862917535747 
77.99999999999709 0.0033284187401968583 0.6821218119647843 0.000571911194878619 0.6857051302535052 
78.99999999999707 0.0041911683595071 0.6433232159169505 0.0006921407602128055 0.6479224405347882 
79.99999999999706 0.005037070647610092 0.6066241856832877 0.000809711897847372 0.612217118082088 
80.99999999999704 0.005836692448130412 0.5726338449871986 0.0009211937559177167 0.5791650960957522 
81.99999999999704 0.006568738070491074 0.5417812504804794 0.0010239398922916164 0.5491713316512334 
82.99999999999702 0.0072194141218245 0.5143489790645649 0.0011160749832993468 0.522502701672352 
83.99999999999702 0.007781192329754886 0.49050597195758044 0.0011964100261628282 0.4993194857565363 
84.999999999997 0.008251309611880586 0.4703377771169692 0.0012643145759243786 0.47970394689391266 
85.99999999999699 0.008630247154571707 0.45387308704573953 0.0013195705457547044 0.46368517403232945 
86.99999999999697 0.008920342888848744 0.44110603721494246 0.0013622266790858828 0.45125982515886476 
87.99999999999697 0.009124623176570881 0.4320141193347845 0.0013924673047544087 0.44240872408578785 
88.99999999999696 0.009245891777096735 0.4265717963316295 0.0014105042312081457 0.4371094440733701 
89.99999999999694 0.009286085414164069 0.42476001173233896 0.0014164969990271181 0.4353450848702895 
90.99999999999694 0.009245891777096988 0.4265717963316072 0.0014105042312082103 0.4371094440733479 
91.99999999999692 0.00912462317657167 0.43201411933473943 0.0013924673047545299 0.44240872408574416 
92.99999999999692 0.00892034288885017 0.44110603721487435 0.0013622266790860626 0.4512598251587992 
93.99999999999689 0.00863024715457312 0.45387308704565066 0.0013195705457550403 0.4636851740322431 
94.99999999999689 0.008251309611883003 0.47033777711685654 0.001264314575924697 0.47970394689380425 
95.99999999999689 0.007781192329757876 0.49050597195744483 0.0011964100261632775 0.4993194857563986 
96.99999999999686 0.007219414121827787 0.5143489790644069 0.0011160749832998733 0.5225027016721987 
97.99999999999686 0.006568738070495146 0.5417812504803019 0.0010239398922921737 0.549171331651061 
98.99999999999685 0.0058366924481350925 0.5726338449870007 0.0009211937559184374 0.5791650960955547 
99.99999999999685 0.0050370706476150105 0.6066241856830709 0.0008097118978481278 0.6122171180818771 
100.99999999999682 0.004191168359512417 0.64332321591672 0.0006921407602134977 0.6479224405345628 
101.99999999999682 0.003328418740202149 0.682121811964542 0.0005719111948793874 0.685705130253271 
102.99999999999679 0.0024859974363306307 0.7221992358056228 0.0004531509313461786 0.7247862917533403 
103.99999999999679 0.0017069213046886592 0.7624974495133311 0.0003404715158145961 0.7641563071254863 
104.99999999999679 0.0010362056106809436 0.8017061558300547 0.00023861710403584778 0.8025557126609616 
105.99999999999676 0.0005148378507690441 0.8382643063769691 0.0001519834338468996 0.8384702129516419 
106.99999999999676 0.00017174483359478767 0.8703842926056947 8.404488967795525e-05 0.8701462544526651 
107.99999999999673 1.4640593332746477e-05 0.8961048117605553 3.6763013088030924e-05 0.8956341049456269 
108.99999999999673 2.1681978079241484e-05 0.9133771609292003 1.0084931522973282e-05 0.9128652234271805 
109.99999999999672 0.0001371920989286624 0.9201871650249521 1.6651788250487774e-06 0.9197695214162127 
110.99999999999672 0.00027618589852702137 0.9147109076652084 6.9467475185935445e-06 0.9144355641793067 
111.99999999999669 0.00034372380320540045 0.8954969402339469 1.970417580516843e-05 0.8953125353271968 
112.99999999999669 0.00027570056270919644 0.8616610533321516 3.307425457897789e-05 0.8614467114847343 
113.99999999999669 0.00010682018328026485 0.8130727851046812 4.0979349913838974e-05 0.8127373153052824 
114.99999999999666 6.83712208634739e-05 0.7505068454922518 3.970040559352277e-05 0.7501873368784436 
115.99999999999666 0.0007122318388198869 0.6757291722415861 2.9216058735448166e-05 0.6761151157591809 
116.99999999999663 0.00304792868890868 0.5914881921266789 1.3842367761374915e-05 0.5942836220347142 
117.99999999999663 0.008667003421737356 0.5013886191093615 1.7426869842959896e-06 0.5098985568057913 
118.99999999999662 0.019815157222295415 0.4096386297905842 3.0753270086727963e-06 0.4294262603304217 
119.9999999999966 0.03936104541107977 0.3206810572762611 2.6915895009897377e-05 0.3601909272198657 
120.9999999999966 0.07060622711345703 0.23874309277942446 7.757623921675135e-05 0.3097305457527724 
121.99999999999659 0.11688971724166268 0.16736267997448662 0.00015141091196553473 0.2849240727063214 
122.99999999999658 0.18096849542508628 0.10896753579665688 0.00023546037171769018 0.2909483190867108 
123.99999999999656 0.26420511012432657 0.0645881819287757 0.00030912095238092236 0.3301782292313322 
124.99999999999656 0.36566246920774564 0.03377430838817954 0.000349322295191275 0.40120063414427554 
125.99999999999653 0.4812830760057976 0.01475220010591995 0.0003384763990744936 0.49815619691844165 
126.99999999999653 0.6033950230849803 0.0048128934040053304 0.0002730318404822102 0.6106400982610186 
127.99999999999653 0.7208121572033671 0.0008652054055758078 0.00016935889823721517 0.724360648655579 
128.9999999999965 0.819751675980932 3.8910473159864715e-05 6.355443349852264e-05 0.822661808178051 
129.9999999999965 0.8856585704179679 0.00019730060647135743 3.0867463645319325e-06 0.8888566878848619 
130.99999999999648 0.9058040543238683 0.00022844611417785347 3.10208980658152e-05 0.9091090469617462 
131.99999999999648 0.8722486965662872 3.538172231881367e-05 0.0001671697341164409 0.8753769624164908 
132.99999999999645 0.7845015489577067 0.00022893720646945006 0.000393485118629767 0.7877589513874198 
133.99999999999645 0.6510626005649475 0.0016210348940905324 0.0006516054332149283 0.6555329601011194 
134.99999999999642 0.4891068726831168 0.004689796052322062 0.0008574438860022183 0.4963201856697246 
135.99999999999642 0.3219147262604942 0.009210094312702928 0.0009311433832691415 0.33316870386743924 
136.99999999999642 0.17425263136050387 0.014196752122294654 0.0008326789431837758 0.18989897734891945 
137.9999999999964 0.06663031850297639 0.018198693240767644 0.0005875512704242283 0.0856626649506458 
138.9999999999964 0.009971771653965435 0.019844445297895325 0.00028734615617377813 0.030142216959659726 
139.9999999999964 0.0024645955307984945 0.01842495718712987 5.848256692636523e-05 0.020940831068837325 
140.99999999999636 0.02998164762121145 0.014261452713634156 7.366867634550767e-06 0.04431729873839008 
141.99999999999636 0.07046671447388313 0.008672834636273764 0.00016513042490376217 0.07949676638072753 
142.99999999999636 0.10127028696463047 0.0035152737156686157 0.00046150485876225294 0.1055426988964647 
143.99999999999633 0.10709128216294163 0.0004572491388344323 0.0007485821962019794 0.10862263720124948 
144.99999999999633 0.08552059985373636 0.0002917916735647731 0.0008716122347820804 0.08695307765078351 
145.99999999999633 0.047660792012828704 0.0026002838461069004 0.000755426551848276 0.05117264296289783 
146.9999999999963 0.012988593875586284 0.005945355371457099 0.00045795191703864614 0.01943646052773753 
147.9999999999963 5.655500261312365e-05 0.00853220447833578 0.0001511484323957988 0.008732295922455696 
148.99999999999628 0.01683348298081674 0.009045340296823533 2.6781222392012256e-05 0.02593392419069674 
149.99999999999628 0.05534980407405468 0.007261010034441315 0.0001734876111545432 0.06291854815796859 
150.99999999999625 0.09410427400121583 0.0041242030752598625 0.0005026022643195688 0.09898144885385651 
151.99999999999625 0.10851755555720465 0.001236969439350577 0.0007856788961140108 0.11084422753602297 
152.99999999999625 0.08572475397764119 1.0088571417323356e-05 0.0008026049251042247 0.08678944062893662 
153.99999999999622 0.03701750546532366 0.000920548832258515 0.0005168063687566011 0.03857266041804824 
154.99999999999622 0.00101652475748453 0.0032772008412246807 0.0001493260482203208 0.004447904110087117 
155.9999999999962 0.03387956673441727 0.005630213616832234 6.396155375642195e-05 0.03964866658407737 
156.9999999999962 0.18857899179440604 0.0066020539138925026 0.0004996237419971583 0.19617682966146785 
157.99999999999616 0.49106270333559804 0.005670042879627649 0.0013247544155146453 0.49943667508684875 
158.99999999999616 0.9239831131833033 0.003446283102661471 0.0020336239128972153 0.9321897632500771 
159.99999999999616 1.4266692031720838 0.001286617929758024 0.002079424223464989 1.4344534140754475 
160.99999999999613 1.913386176440324 0.0004586029911143035 0.0013774692267708847 1.9214575870042894 
161.99999999999613 2.3034089980599335 0.0013709551426945483 0.000578532344541623 2.3132788811917817 
162.9999999999961 2.5501523697437816 0.003338306217088595 0.0007289506220830161 2.563462762460249 
163.9999999999961 2.656032289000012 0.005029616186233586 0.0023219080861502763 2.6734388200359995 
164.9999999999961 2.6657547848298324 0.005320352437797255 0.0043747650580040764 2.685765298652656 
165.99999999999608 2.6408162151343557 0.004007983689583849 0.0046420220581201484 2.659554939200395 
166.99999999999608 2.627260024176489 0.001931810924408422 0.0019076287859951398 2.6406196536144013 
167.99999999999608 2.632338102958812 0.000419227074245875 0.00025729112979019095 2.6418146255211004 
168.99999999999605 2.621540437196591 0.0004189739276412037 0.013619416617488507 2.6437004739427055 
169.99999999999605 2.5373828507629 0.0018889589031845968 0.06755639301153309 2.6144646480650806 
170.99999999999602 2.330473073961192 0.0038391541011500176 0.19534586833803722 2.537066664770946 
171.99999999999602 1.9873399702321364 0.004995011934781837 0.4273991434257323 2.427116463417746 
172.99999999999602 1.5414202981238339 0.0046337629046162 0.7765510241113639 2.3299855723674634 
173.99999999999602 1.0623269826536574 0.0030348817524116674 1.2251293175021578 2.297640002894022 
174.99999999999596 0.6293476368119018 0.0012534388332234227 1.720906439814609 2.3579532629272344 
175.99999999999596 0.3023614148872301 0.0003875824722730939 2.1866648680503626 2.4945638739009333 
176.99999999999596 0.10350725094666391 0.0008501710829603836 2.5425115835955228 2.650209751050063 
177.99999999999596 0.01645807727346623 0.0021371018019368643 2.733555020673284 2.753455556261495 
178.99999999999596 0.0009992656837014846 0.003228385431069166 2.751465222656455 2.7551502528141123 


==> figures/mimo_beta/beampattern25.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.022433698429416775 0.006280710862026305 2.4908657350749333 2.5217202452546235 
-179.0 0.035171536143362214 0.005590630029427846 2.3364953640630373 2.380165967345659 
-178.0 0.03235414853214422 0.003523219682695219 2.2360094388411262 2.2746790327762043 
-177.00000000000006 0.01935466356339231 0.0014110209942736769 2.23287349610693 2.2557081061367517 
-176.00000000000006 0.006608403535450584 0.000345825086931708 2.3200632160513246 2.3282009811533944 
-175.00000000000006 0.0009741047026462985 0.0005051494503725521 2.446778524053564 2.448790972910294 
-174.00000000000006 0.002550844763302611 0.0012011757079798556 2.544816351467914 2.5488802906897825 
-173.00000000000006 0.006824238169512311 0.0015417339674263478 2.562478657522996 2.5713154978179675 
-172.0000000000001 0.009072817835865197 0.0011743728899107477 2.4901917640255786 2.5012287234754798 
-171.0000000000001 0.007571140968105051 0.0005618717066514001 2.3658242032561505 2.3749651533241583 
-170.0000000000001 0.003880329612156283 0.0006043942658769997 2.257215903654627 2.262648252328496 
-169.0000000000001 0.0008388365837306357 0.0019035106502605053 2.2300568843329787 2.233378293747618 
-168.00000000000014 0.000197780976877234 0.004215343260404738 2.3158935478983667 2.320318258500598 
-167.00000000000017 0.001595994442464035 0.006497611515302571 2.494677388046825 2.5022002664049934 
-166.00000000000017 0.0032724782434135 0.007532595110756322 2.699358043084547 2.709171344192855 
-165.00000000000017 0.003646450802838044 0.006707090154087346 2.8400852286854215 2.8492906403976113 
-164.00000000000017 0.0024807948597817607 0.004424900766958037 2.83732585950413 2.8431968821031535 
-163.0000000000002 0.0008786731650846381 0.0018781407627466039 2.650181253845822 2.6522083854695033 
-162.0000000000002 0.000301730021482279 0.0003294143217965763 2.2892536925652167 2.2895313441270027 
-161.00000000000023 0.0014405733557385028 0.0003693585020374978 1.8105937385617505 1.8123825594025187 
-160.00000000000023 0.00374203918490632 0.001614437944489644 1.2950079757193855 1.300557790872916 
-159.00000000000023 0.005838010058876778 0.0030136118917247624 0.8219978638364881 0.8311201470275917 
-158.00000000000026 0.006485807429605836 0.003544454641198503 0.4481870253520001 0.4584563540593926 
-157.00000000000026 0.005346398503428074 0.0028493628160665995 0.19676381281853336 0.2051119815236901 
-156.00000000000026 0.003119983839285949 0.0014240141763884654 0.059259913578577586 0.06386879858776544 
-155.00000000000028 0.0010293379677209684 0.00026601731260752977 0.006332701602740076 0.007639964409123855 
-154.00000000000028 4.89439371923444e-05 0.00022507268040310063 0.0018248276318857278 0.0021014141063663465 
-153.0000000000003 0.0003791710068145153 0.0014630527126500978 0.014657647076293875 0.01652385080685181 
-152.0000000000003 0.0014464556340910329 0.0033456053419866627 0.025322542046439453 0.030167675737289446 
-151.0000000000003 0.0023563058640045952 0.004816127433513913 0.02653184735268188 0.03377390635406606 
-150.00000000000034 0.0024696122927260924 0.00501943229816995 0.019756424323802268 0.027310384051837 
-149.00000000000034 0.0017492964797811011 0.003809485622366357 0.010267676402153295 0.015869775482844854 
-148.00000000000037 0.0007088779136332507 0.0018564913459468925 0.0029568965079664077 0.0055398805378388625 
-147.00000000000037 4.649826399728273e-05 0.00030177002804664083 0.00013440194471242155 0.00048397705246849257 
-146.0000000000004 0.0002133614005190325 0.0001553779508018723 0.0013522449498667747 0.001722882946011378 
-145.0000000000004 0.0011666733692015422 0.001758885459443659 0.004518148463370878 0.0074617346782490605 
-144.00000000000043 0.002421110409645832 0.004587791582308524 0.0073436046672164055 0.014393597194458685 
-143.00000000000043 0.003336398197777701 0.007484511480154182 0.008393183525245363 0.01927405171176155 
-142.00000000000043 0.0034623705962387244 0.009197503401674474 0.007431575938752679 0.02015768007801798 
-141.00000000000045 0.0027572219384804472 0.00896267487419019 0.005159689349476822 0.01693724319390858 
-140.00000000000045 0.0015834682467236111 0.006858420261497976 0.002648622741651623 0.011129029537880744 
-139.00000000000048 0.0005085519892236315 0.0037839054566411235 0.0007979312560161562 0.005107593015180862 
-138.00000000000048 2.7190251273193027e-05 0.0010850767054244987 2.6193971734409513e-05 0.001140848865858948 
-137.00000000000048 0.00034300017780308285 1.3009727068823117e-06 0.0002420136391982201 0.0005858393006654125 
-136.0000000000005 0.001300600886391888 0.0011672659004949982 0.0010191887228011953 0.003496076802244617 
-135.0000000000005 0.0024796211199036144 0.0043646834804915245 0.0018466414786709698 0.00871750118291149 
-134.0000000000005 0.0033905597160413356 0.008605487174205135 0.0023373383670588655 0.014378507458343693 
-133.00000000000054 0.003678709501795276 0.012496361519701207 0.0023326213240426217 0.018565518872040995 
-132.00000000000054 0.0032533596125980287 0.0147363102713123 0.0018964015587494044 0.01994637785853018 
-131.00000000000054 0.002301920867047314 0.014565929416169859 0.0012343654098921808 0.018154224692264048 
-130.00000000000057 0.0011991823554585313 0.012021286052766325 0.0005881259513705987 0.013844643694327028 
-129.00000000000057 0.0003592450527506077 0.007924638770610087 0.0001469095449704084 0.008448700514770275 
-128.00000000000057 9.041596541980352e-05 0.0036349059589379797 1.1023328643934738e-07 0.003728976997698748 
-127.0000000000006 0.0005020488023497014 0.0006515273134618955 0.0001335244159606794 0.0012847078777085525 
-126.0000000000006 0.0014862623190479132 0.00019739808192450502 0.0004575126575463169 0.002143392632470953 
-125.00000000000063 0.002768979791283374 0.0028970245209560355 0.0008493395039248844 0.006531970904890262 
-124.00000000000063 0.0040039524014013625 0.008625349126399026 0.0011933884821336694 0.013860331575948723 
-123.00000000000065 0.004875343393761922 0.0165482282415779 0.0014087581572532852 0.022892971550495595 
-122.00000000000065 0.005178596237372292 0.025324868220628852 0.001460618793157381 0.03204486864870181 
-121.00000000000068 0.0048614411940842055 0.03340822421489193 0.0013572537917557043 0.03972102434323329 
-120.00000000000068 0.004021419123890448 0.039366751184766034 0.0011378227371147012 0.04462425161721816 
-119.00000000000068 0.0028684273855931496 0.042158416105788916 0.0008565811031676974 0.04597625701788355 
-118.0000000000007 0.0016677591628779707 0.0413093142734481 0.0005682689441886802 0.043624565374706346 
-117.00000000000071 0.0006803996059828951 0.036976535064700666 0.00031753991829046665 0.03803467509081495 
-116.00000000000072 0.0001141584932756444 0.02990071837720036 0.00013341762760739575 0.03018759952031628 
-115.00000000000072 9.360524302979289e-05 0.021272918346885203 2.8323782685438223e-05 0.021415066721943394 
-114.00000000000075 0.0006507940604022625 0.012550645167637596 4.045649930186498e-07 0.013208076365999584 
-113.00000000000075 0.0017339538230189656 0.005259506933978285 3.764281004143511e-05 0.0070309663342237256 
-112.00000000000078 0.0032284383938149153 0.0008116657459499291 0.00012241663696635266 0.004165182317883947 
-111.00000000000078 0.004983354065647388 0.00036309233608165114 0.0002355521530001511 0.005597185112898009 
-110.00000000000078 0.006837982951754033 0.004721071161195527 0.0003593517246321407 0.01195551061205671 
-109.00000000000081 0.008643765764766661 0.01430373594242036 0.0004794504349528012 0.023494331373187703 
-108.00000000000081 0.01027956085761431 0.029145964612071897 0.0005856108228918412 0.04011562947988083 
-107.00000000000082 0.011659672044022124 0.04894129154304975 0.0006717041565714529 0.061419341194487526 
-106.00000000000084 0.012735451745935624 0.07310751998697008 0.000735166769674049 0.08677022466686243 
-105.00000000000085 0.013492045873686059 0.10086393963352783 0.0007761946063416562 0.1153711701417461 
-104.00000000000085 0.013942101233061863 0.13130978403761778 0.0007968796035813438 0.14633460685284308 
-103.00000000000087 0.01411813318673349 0.1634961015639007 0.0008004225445338203 0.17874601501906615 
-102.00000000000088 0.014064902962877003 0.19648597040596472 0.0007904944001679292 0.21171590187827696 
-101.00000000000088 0.013832717933454622 0.2294005361827026 0.0007707697944349512 0.2444186662751357 
-100.00000000000091 0.013472146609283317 0.26145043501454135 0.00074462399302136 0.27611840713008806 
-99.00000000000091 0.013030294495065996 0.2919536807469009 0.0007149670092000588 0.30618288248287984 
-98.00000000000094 0.012548542698497707 0.320342048406593 0.0006841816402576635 0.3340875265798856 
-97.00000000000094 0.012061507244790534 0.3461584536660391 0.0006541327782328833 0.35941175495886457 
-96.00000000000094 0.011596916592397087 0.3690479208458654 0.0006262199366579882 0.38182982270641086 
-95.00000000000097 0.011176104457806766 0.3887445673277091 0.0006014511643226686 0.40109834084872564 
-94.00000000000097 0.010814851280202471 0.4050567164350134 0.0005805227795854446 0.4170422814516352 
-93.00000000000098 0.010524360842706729 0.41785186925427653 0.000563894765089959 0.42954097829175714 
-92.000000000001 0.010312214476839481 0.42704287978757216 0.0005518558439941689 0.43851530354184864 
-91.00000000000101 0.010183195130259507 0.4325763254085685 0.0005445751822442516 0.44391690107710247 
-90.00000000000101 0.010139913235296632 0.4344237642173013 0.0005421394815335139 0.4457200980883541 
-89.00000000000104 0.01018319513025979 0.4325763254085768 0.0005445751822442095 0.4439169010771107 
-88.00000000000104 0.01031221447683905 0.42704287978758654 0.0005518558439941918 0.438515303541863 
-87.00000000000104 0.010524360842706415 0.41785186925429996 0.0005638947650899044 0.42954097829177984 
-86.00000000000107 0.010814851280201565 0.40505671643504265 0.0005805227795854832 0.41704228145166444 
-85.00000000000107 0.011176104457806231 0.38874456732774676 0.0006014511643226085 0.4010983408487601 
-84.0000000000011 0.011596916592396193 0.3690479208459075 0.0006262199366578505 0.38182982270645144 
-83.0000000000011 0.012061507244789757 0.34615845366608744 0.0006541327782328059 0.3594117549589147 
-82.00000000000111 0.012548542698496888 0.320342048406649 0.0006841816402576379 0.3340875265799403 
-81.00000000000112 0.013030294495065153 0.29195368074696076 0.0007149670092000234 0.3061828824829393 
-80.00000000000114 0.013472146609282426 0.26145043501460485 0.0007446239930212906 0.2761184071301507 
-79.00000000000114 0.013832717933453888 0.22940053618276907 0.0007707697944348657 0.24441866627520048 
-78.00000000000115 0.014064902962876416 0.19648597040603138 0.0007904944001679129 0.2117159018783442 
-77.00000000000117 0.014118133186733255 0.16349610156396713 0.0008004225445338017 0.17874601501913265 
-76.00000000000117 0.0139421012330621 0.1313097840376825 0.0007968796035814545 0.14633460685290886 
-75.00000000000118 0.013492045873687106 0.10086393963358785 0.0007761946063417603 0.11537117014180713 
-74.0000000000012 0.012735451745937184 0.07310751998702351 0.0007351667696741532 0.08677022466691794 
-73.00000000000121 0.011659672044024854 0.04894129154309455 0.0006717041565715771 0.06141934119453586 
-72.00000000000122 0.010279560857617245 0.029145964612107424 0.0005856108228920058 0.040115629479919236 
-71.00000000000124 0.008643765764770007 0.014303735942445134 0.0004794504349530259 0.023494331373215913 
-70.00000000000125 0.006837982951757842 0.004721071161209538 0.0003593517246323663 0.01195551061207486 
-69.00000000000126 0.004983354065651145 0.00036309233608542655 0.0002355521530003965 0.005597185112905895 
-68.00000000000126 0.003228438393818031 0.000811665745944643 0.0001224166369665768 0.004165182317882012 
-67.00000000000128 0.001733953823021844 0.005259506933965954 3.764281004155801e-05 0.007030966334214518 
-66.0000000000013 0.0006507940604039502 0.012550645167620854 4.045649930342412e-07 0.013208076365984419 
-65.0000000000013 9.360524303032576e-05 0.02127291834686714 2.8323782685306167e-05 0.02141506672192586 
-64.00000000000131 0.00011415849327503613 0.0299007183771839 0.00013341762760711085 0.030187599520298862 
-63.00000000000132 0.000680399605981177 0.036976535064688586 0.0003175399182900208 0.03803467509080053 
-62.000000000001336 0.001667759162875728 0.041309314273442664 0.0005682689441881063 0.043624565374698034 
-61.00000000000135 0.0028684273855906725 0.04215841610579074 0.0008565811031671139 0.04597625701788239 
-60.00000000000135 0.00402141912388829 0.03936675118477528 0.0011378227371141925 0.044624251617224685 
-59.000000000001364 0.0048614411940831916 0.033408224214906426 0.0013572537917552977 0.03972102434324645 
-58.00000000000138 0.005178596237372158 0.025324868220646363 0.001460618793157293 0.03204486864871922 
-57.00000000000139 0.004875343393763199 0.01654822824159542 0.0014087581572535233 0.02289297155051458 
-56.0000000000014 0.00400395240140364 0.008625349126413369 0.001193388482134273 0.013860331575966034 
-55.000000000001414 0.002768979791285974 0.002897024520964715 0.0008493395039256682 0.006531970904902392 
-54.00000000000143 0.0014862623190503572 0.0001973980819266695 0.0004575126575470958 0.0021433926324763634 
-53.00000000000144 0.0005020488023511916 0.0006515273134580924 0.0001335244159611704 0.001284707877706747 
-52.00000000000145 9.041596541995774e-05 0.003634905958930181 1.1023328644578915e-07 0.0037289769976910905 
-51.00000000000146 0.0003592450527493688 0.007924638770601025 0.0001469095449698257 0.00844870051475926 
-50.00000000000147 0.0011991823554564724 0.012021286052759338 0.0005881259513694971 0.013844643694316918 
-49.00000000000148 0.0023019208670450966 0.014565929416166783 0.0012343654098908292 0.01815422469225736 
-48.00000000000149 0.0032533596125965047 0.014736310271314564 0.0018964015587482235 0.01994637785852977 
-47.000000000001506 0.003678709501795038 0.012496361519707915 0.0023326213240422136 0.018565518872047083 
-46.00000000000152 0.003390559716042778 0.008605487174213935 0.002337338367059457 0.014378507458354362 
-45.00000000000153 0.0024796211199058756 0.0043646834804995345 0.001846641478672527 0.00871750118292331 
-44.000000000001535 0.0013006008863941285 0.001167265900499681 0.0010191887228030707 0.0034960768022534176 
-43.00000000000155 0.000343000177804447 1.3009727068895322e-06 0.000242013639199371 0.0005858393006679475 
-42.000000000001556 2.7190251273019074e-05 0.0010850767054202829 2.6193971733941226e-05 0.001140848865854066 
-41.00000000000157 0.0005085519892219384 0.0037839054566348464 0.0007979312560134901 0.005107593015170119 
-40.000000000001585 0.0015834682467210494 0.0068584202614923075 0.0026486227416469116 0.011129029537867709 
-39.0000000000016 0.0027572219384784315 0.008962674874187644 0.0051596893494716325 0.016937243193898856 
-38.000000000001606 0.003462370596237929 0.009197503401676077 0.007431575938749033 0.02015768007801518 
-37.00000000000161 0.00333639819777874 0.007484511480159253 0.008393183525245367 0.019274051711767767 
-36.00000000000163 0.002421110409648199 0.00458779158231478 0.007343604667220656 0.014393597194471603 
-35.00000000000164 0.001166673369204046 0.0017588854594484677 0.004518148463377635 0.007461734678263151 
-34.00000000000165 0.00021336140052026904 0.00015537795080337486 0.00135224494987205 0.0017228829460194084 
-33.00000000000166 4.649826399669688e-05 0.00030177002804467084 0.00013440194471133247 0.0004839770524648287 
-32.00000000000168 0.0007088779136313315 0.0018564913459429627 0.00295689650795588 0.005539880537822457 
-31.000000000001688 0.0017492964797790975 0.00380948562236282 0.010267676402134981 0.015869775482820727 
-30.000000000001698 0.0024696122927253673 0.005019432298168798 0.019756424323783838 0.027310384051816728 
-29.000000000001705 0.0023563058640057653 0.004816127433515808 0.026531847352674748 0.03377390635406199 
-28.00000000000172 0.001446455634093324 0.003345605341990434 0.025322542046452137 0.030167675737308594 
-27.00000000000173 0.00037917100681620725 0.0014630527126535849 0.014657647076322132 0.01652385080688543 
-26.00000000000174 4.89439371917644e-05 0.00022507268040440322 0.0018248276319029655 0.0021014141063843577 
-25.00000000000175 0.0010293379677176339 0.00026601731260611554 0.00633270160269386 0.007639964409072862 
-24.000000000001766 0.003119983839281076 0.00142401417638553 0.05925991357839632 0.06386879858757442 
-23.000000000001776 0.0053463985034242646 0.0028493628160641527 0.19676381281814662 0.20511198152330057 
-22.00000000000179 0.00648580742960536 0.0035444546411982996 0.4481870253513648 0.45845635405875607 
-21.000000000001798 0.0058380100588799715 0.003013611891726965 0.8219978638356152 0.8311201470267261 
-20.00000000000181 0.0037420391849114338 0.0016144379444927122 1.2950079757183597 1.3005577908719106 
-19.000000000001823 0.001440573355742249 0.0003693585020390841 1.8105937385607118 1.812382559401505 
-18.000000000001833 0.0003017300214828327 0.0003294143217950062 2.2892536925643396 2.2895313441261242 
-17.000000000001844 0.0008786731650820014 0.00187814076274211 2.6501812538452545 2.6522083854689495 
-16.000000000001855 0.002480794859778409 0.004424900766952651 2.837325859503944 2.8431968821029607 
-15.000000000001867 0.0036464508028369556 0.006707090154083859 2.840085228685582 2.84929064039777 
-14.000000000001878 0.003272478243415946 0.007532595110756563 2.6993580430849273 2.7091713441932517 
-13.000000000001888 0.001595994442467785 0.006497611515306309 2.4946773880472395 2.502200266405425 
-12.0000000000019 0.0001977809768784502 0.0042153432604098385 2.315893547898649 2.3203182585008966 
-11.000000000001913 0.0008388365837266651 0.0019035106502644113 2.230056884333035 2.233378293747678 
-10.000000000001922 0.0038803296121485893 0.000604394265878284 2.2572159036544717 2.262648252328338 
-9.000000000001934 0.007571140968098919 0.0005618717066505208 2.3658242032558894 2.3749651533238882 
-8.000000000001945 0.00907281783586584 0.0011743728899094794 2.4901917640253592 2.5012287234752715 
-7.000000000001957 0.006824238169520118 0.0015417339674262981 2.5624786575229344 2.5713154978179142 
-6.000000000001967 0.0025508447633104093 0.001201175707981161 2.5448163514680426 2.548880290689912 
-5.000000000001979 0.0009741047026432094 0.0005051494503737435 2.446778524053813 2.448790972910541 
-4.00000000000199 0.006608403535430773 0.00034582508693090515 2.3200632160515635 2.328200981153605 
-3.0000000000020015 0.01935466356336286 0.001411020994270216 2.2328734961070253 2.2557081061368125 
-2.000000000002013 0.03235414853212478 0.0035232196826905063 2.2360094388410143 2.274679032776069 
-1.0000000000020242 0.03517153614337237 0.005590630029424667 2.3364953640627566 2.380165967345387 
-2.0355549961366507e-12 0.022433698429455126 0.0062807108620269135 2.4908657350746153 2.5217202452543583 
0.9999999999979531 0.003953264389800265 0.004994729372889808 2.6209405614569934 2.630444050445576 
1.9999999999979419 0.009735173527514056 0.00245768092382371 2.6446430740311704 2.655450013080141 
2.9999999999979305 0.08436726303198139 0.000449519004260539 2.508051919249484 2.5899043623020326 
3.999999999997919 0.27037781699581326 0.000768837163948003 2.205183248794546 2.472861311859173 
4.999999999997908 0.586832295358519 0.0040594681453575004 1.7783262920613778 2.3667254462565324 
5.999999999997897 1.0138257982976595 0.009266805862568644 1.3006554118940634 2.3236229323077255 
6.999999999997885 1.492437970336919 0.014114228792149734 0.8499854267445679 2.359598841102856 
7.999999999997874 1.9428698506911666 0.01634093658901281 0.48491892313824464 2.4503538886300253 
8.999999999997863 2.2940609402114642 0.014950504345954558 0.23186026034698062 2.54945126918901 
9.99999999999785 2.511206577463049 0.010711367595858782 0.08549132108429994 2.6171049628948944 
10.999999999997842 2.6074293045224732 0.005629117530695514 0.01946177809003401 2.642146794096793 
11.99999999999783 2.633074621688515 0.0017565084879806352 0.0007985364712207771 2.644461524649152 
12.999999999997817 2.6472421639709327 9.834911682909596e-05 0.001750974705711029 2.6570229994982215 
13.999999999997806 2.685400097011937 0.00026277870135175773 0.005562910258521203 2.698642681411311 
14.999999999997796 2.739265387003128 0.0009985651536862507 0.006140460351159614 2.7538549446785776 
15.999999999997783 2.759193111146278 0.0011897578941199162 0.0040475882906128935 2.772266882092857 
16.999999999997772 2.6781371473351796 0.0006220645066412746 0.0019079536695431434 2.688823951956607 
17.999999999997762 2.4455953855977866 3.566106482491729e-05 0.001384180387430314 2.4550106366174904 
18.99999999999775 2.0552193804147025 0.0004797114343537803 0.002352465567451308 2.0651884482921723 
19.999999999997737 1.5531316820815309 0.0024446288730749547 0.0036253179953209497 1.5648563379822649 
20.999999999997726 1.0234475482299688 0.005375736924146499 0.004096194157042977 1.036781672426971 
21.99999999999772 0.5581165504874133 0.007903376027108576 0.0034392018248424793 0.5716246410288048 
22.999999999997705 0.22482776713320804 0.008650832954681576 0.0020984231885124204 0.23647316702813462 
23.999999999997694 0.04655502821577279 0.007110695543183697 0.0008125330251019751 0.054676197688479526 
24.99999999999768 5.7817710181244594e-05 0.004037907932118853 0.0001056976986404179 0.004209635363721258 
25.99999999999767 0.031799213508562935 0.0011049286295796998 5.243259950446754e-05 0.03308127051790467 
26.99999999999766 0.08259685639981375 6.802513712520998e-06 0.00036790395371215346 0.08328614076482103 
27.999999999997648 0.10986056066654955 0.0015237170262814709 0.0006734905653625797 0.11246944442029215 
28.999999999997634 0.09893437784536982 0.005066906290003192 0.0007347413878653676 0.10509945295201867 
29.999999999997627 0.06093212132866294 0.00895640732783235 0.0005464772807985845 0.070653590548631 
30.999999999997616 0.020491194631311875 0.01127709707751364 0.0002632786001127636 0.03210551731160319 
31.999999999997602 0.00045443372917720176 0.010858574393676663 6.030917124685309e-05 0.011385656369405913 
32.99999999999759 0.010519403963744489 0.00787738054072895 2.2958571939965013e-05 0.018480879746302983 
33.99999999999758 0.04398593406934053 0.0037921511215634755 0.00011906274927322278 0.04808283403326176 
34.99999999999757 0.08263297936796807 0.0006649152370477772 0.00024642946777684725 0.083858264328083 
35.999999999997556 0.10637792703382554 0.00021348619479835462 0.0003089514907210508 0.10727623786006135 
36.99999999999754 0.102956005076717 0.0030439229499254505 0.00027158532453831085 0.10660949132637958 
37.999999999997534 0.07359867188180065 0.008397777291325483 0.00016895169569364598 0.08238411825442657 
38.99999999999753 0.03287880566541939 0.014492517607036168 7.353487367897578e-05 0.04752586284056194 
39.99999999999751 0.0033965975351751684 0.019267516097849456 4.9280425699328736e-05 0.022720950918355857 
40.9999999999975 0.007790729890598347 0.02119169975693331 0.00011780946766904185 0.029170780391852832 
41.999999999997485 0.06114454786093301 0.01979690562416261 0.00025180337320922447 0.08150038091106128 
42.99999999999748 0.16625652756762538 0.01574881250181783 0.00039344841006457736 0.18310724151045477 
43.99999999999746 0.3129169205360184 0.010475045269513792 0.0004843207302765028 0.32510000940792616 
44.999999999997456 0.4808858044659329 0.005544966821567071 0.0004908183848480272 0.48869735858465324 
45.99999999999745 0.6452058911746191 0.0020727288512370568 0.000414795672060541 0.6499751538861125 
46.999999999997435 0.7820588015073046 0.0003782109755964593 0.00028782569164043396 0.7853970262335895 
47.99999999999742 0.8735682859031657 1.9812915200794523e-05 0.00015477888154903267 0.8766467241236069 
48.99999999999741 0.9105591567282041 0.0001652022266080816 5.5449449416366254e-05 0.9137439085195678 
49.9999999999974 0.8930169339091591 0.0001478400443922467 1.1668509143917164e-05 0.8960443852519171 
50.999999999997385 0.8286180440826028 4.871396723451941e-06 2.3439158824499647e-05 0.8312962240541965 
51.99999999999738 0.7300720158244874 0.000813172580515897 7.33950254595073e-05 0.7333123905566374 
52.99999999999737 0.6121063360606469 0.004716757167031788 0.00013604996307339638 0.6189829372815456 
53.99999999999736 0.48878886503327884 0.014637888661161303 0.00018753601173334254 0.5053114515146652 
54.99999999999734 0.37162230319606065 0.033752898857584465 0.00021249826210675667 0.406988578446738 
55.99999999999733 0.26856177649494833 0.0648683400225049 0.00020666363897088653 0.33478758042851936 
56.99999999999732 0.18387506864421865 0.10984474165277261 0.00017541628229542338 0.2948482634851521 
57.99999999999731 0.11862275041891869 0.16918870334421793 0.0001298868015914111 0.28874778161696646 
58.99999999999729 0.07148551641142951 0.24188326278553746 8.24044850027604e-05 0.31415654693978506 
59.99999999999728 0.039688499078332225 0.3254684612979268 4.282109677813365e-05 0.3658418403488009 
60.99999999999728 0.019837416917020418 0.41633366792283916 1.6516792315978616e-05 0.4367960452469682 
61.999999999997264 0.008560332424497274 0.5101500290304471 4.173691956833864e-06 0.5193116792618784 
62.99999999999725 0.00292019659888922 0.6023586228112816 2.8783355003001047e-06 0.6058836529712335 
63.99999999999724 0.0006154813425055468 0.6886354246441833 7.879267435293119e-06 0.6898766750375811 
64.99999999999723 1.5868131062378193e-05 0.7652725765576098 1.4352231054098062e-05 0.7659438066804536 
65.99999999999721 8.992231987179062e-05 0.8294400599403171 1.8718445687418164e-05 0.8302168888520977 
66.9999999999972 0.0002776617202711081 0.8793166416824422 1.9312442620381245e-05 0.880310511399331 
67.9999999999972 0.0003491926918692843 0.9140995199979657 1.6418473964406203e-05 0.915190184719338 
68.99999999999719 0.0002764011668232916 0.9339161038620005 1.184054514502358e-05 0.9349553040296636 
69.99999999999717 0.0001316342506853371 0.939668351163892 8.229968295670208e-06 0.9405814728440961 
70.99999999999716 1.7268936894112077e-05 0.9328409585385844 8.381536586350946e-06 0.9336575607511307 
71.99999999999714 2.3558518747410618e-05 0.9153010897126176 1.4652797337949322e-05 0.9161427042499181 
72.99999999999714 0.00020881755622429932 0.8891111105097187 2.858878869250469e-05 0.8901588462526159 
73.99999999999713 0.0005950686056627476 0.8563686466482896 5.076860478966599e-05 0.8578262627417961 
74.99999999999712 0.0011728541010831842 0.8190814708918749 8.084249287658903e-05 0.8211432552567116 
75.9999999999971 0.001910254721157113 0.7790790614495479 0.00011770244981585564 0.7819068402217714 
76.9999999999971 0.0027626951476857095 0.7379585208114453 0.00015972296063195042 0.7416686488918892 
77.99999999999709 0.0036815167113056174 0.6970599327347177 0.00020501594266629443 0.7017190463640207 
78.99999999999707 0.004620389615925092 0.6574649733873668 0.000251658783714979 0.663092323174748 
79.99999999999706 0.005539386695695486 0.6200123768444893 0.0002978711852277401 0.6265863613672603 
80.99999999999704 0.006406982151435647 0.5853243536599659 0.00034213161524713316 0.5927911300168568 
81.99999999999704 0.00720044252910996 0.5538389711998079 0.00038323556909986695 0.5621214886292728 
82.99999999999702 0.007905119709935375 0.5258445817374545 0.0004203049932702836 0.5348509025053941 
83.99999999999702 0.008513103848049132 0.5015134535129188 0.0004527615719453874 0.511143694062546 
84.999999999997 0.009021598985797187 0.48093271040338476 0.00048027702117099376 0.49108430940761755 
85.99999999999699 0.009431279745805854 0.46413146048306236 0.0005027121250100074 0.4747027482984796 
86.99999999999697 0.00974479399860355 0.45110357517223504 0.0005200539174326935 0.46199579140234054 
87.99999999999697 0.00996550301291516 0.44182597772907983 0.0005323578754015598 0.4529439801901929 
88.99999999999696 0.010096499502177309 0.43627253639674624 0.000539699702667059 0.4475244883468002 
89.99999999999694 0.010139913235296732 0.43442376421730244 0.0005421394815335593 0.44572009808835594 
90.99999999999694 0.010096499502177602 0.4362725363967232 0.0005396997026670964 0.44752448834677727 
91.99999999999692 0.009965503012916084 0.4418259777290339 0.0005323578754016039 0.4529439801901488 
92.99999999999692 0.009744793998605094 0.45110357517216526 0.0005200539174327536 0.46199579140227304 
93.99999999999689 0.009431279745807406 0.4641314604829716 0.0005027121250101207 0.4747027482983921 
94.99999999999689 0.009021598985799819 0.48093271040326957 0.0004802770211711139 0.4910843094075059 
95.99999999999689 0.008513103848052405 0.5015134535127802 0.0004527615719455556 0.5111436940624113 
96.99999999999686 0.007905119709938953 0.5258445817372933 0.00042030499327047935 0.5348509025052397 
97.99999999999686 0.007200442529114353 0.5538389711996272 0.00038323556910009057 0.5621214886290992 
98.99999999999685 0.006406982151440695 0.5853243536597634 0.00034213161524742784 0.5927911300166585 
99.99999999999685 0.005539386695700818 0.6200123768442682 0.0002978711852280296 0.6265863613670487 
100.99999999999682 0.004620389615930843 0.6574649733871315 0.0002516587837152533 0.6630923231745197 
101.99999999999682 0.003681516711311372 0.6970599327344709 0.0002050159426665912 0.7017190463637798 
102.99999999999679 0.0027626951476911986 0.7379585208111942 0.00015972296063222036 0.7416686488916477 
103.99999999999679 0.0019102547211620159 0.779079061449299 0.00011770244981610704 0.7819068402215287 
104.99999999999679 0.0011728541010872806 0.8190814708916367 8.084249287679638e-05 0.8211432552564832 
105.99999999999676 0.0005950686056657804 0.8563686466480739 5.0768604789829714e-05 0.8578262627415817 
106.99999999999676 0.00020881755622601685 0.8891111105095363 2.8588788692607477e-05 0.8901588462524392 
107.99999999999673 2.355851874793562e-05 0.9153010897124823 1.4652797338005375e-05 0.9161427042497859 
108.99999999999673 1.7268936893709692e-05 0.9328409585385082 8.381536586372577e-06 0.9336575607510551 
109.99999999999672 0.00013163425068442075 0.9396683511638871 8.229968295658666e-06 0.9405814728440923 
110.99999999999672 0.00027640116682255085 0.9339161038620769 1.1840545145001593e-05 0.9349553040297399 
111.99999999999669 0.00034919269186924154 0.9140995199981328 1.6418473964371535e-05 0.9151901847195015 
112.99999999999669 0.00027766172027202096 0.8793166416827007 1.93124426203889e-05 0.8803105113995928 
113.99999999999669 8.992231987300524e-05 0.829440059940667 1.8718445687445604e-05 0.8302168888524466 
114.99999999999666 1.5868131061556405e-05 0.7652725765580426 1.4352231054132413e-05 0.7659438066808846 
115.99999999999666 0.0006154813424979531 0.6886354246446854 7.879267435327439e-06 0.6898766750380758 
116.99999999999663 0.002920196598867008 0.602358622811832 2.878335500317925e-06 0.605883652971763 
117.99999999999663 0.008560332424448142 0.5101500290310215 4.173691956798123e-06 0.519311679262404 
118.99999999999662 0.019837416916928568 0.41633366792340765 1.651679231586784e-05 0.436796045247441 
119.9999999999966 0.039688499078178036 0.32546846129846313 4.2821096777925946e-05 0.36584184034917955 
120.9999999999966 0.07148551641119162 0.24188326278601877 8.24044850024892e-05 0.31415654694002526 
121.99999999999659 0.11862275041857756 0.1691887033446232 0.0001298868015911197 0.28874778161703085 
122.99999999999658 0.18387506864375824 0.10984474165309206 0.00017541628229514396 0.2948482634850131 
123.99999999999656 0.2685617764943734 0.06486834002273585 0.00020666363897082644 0.33478758042817275 
124.99999999999656 0.3716223031953825 0.033752898857735414 0.00021249826210685115 0.4069885784462078 
125.99999999999653 0.4887888650325326 0.014637888661246866 0.00018753601173357735 0.5053114515140027 
126.99999999999653 0.6121063360598918 0.004716757167070778 0.00013604996307373126 0.6189829372808285 
127.99999999999653 0.7300720158238115 0.0008131725805276426 7.339502545989061e-05 0.7333123905559752 
128.9999999999965 0.8286180440820924 4.871396723818608e-06 2.343915882471503e-05 0.8312962240536821 
129.9999999999965 0.8930169339088975 0.00014784004439122303 1.1668509143828354e-05 0.8960443852516539 
130.99999999999648 0.91055915672826 0.00016520222660888564 5.544944941592709e-05 0.9137439085196202 
131.99999999999648 0.8735682859035625 1.9812915201023777e-05 0.00015477888154830544 0.8766467241240025 
132.99999999999645 0.7820588015080181 0.0003782109755909444 0.00028782569163959696 0.7853970262343032 
133.99999999999645 0.6452058911755614 0.002072728851221445 0.0004147956720598703 0.6499751538870467 
134.99999999999642 0.48088580446697193 0.0055449668215406655 0.0004908183848477677 0.4886973585856677 
135.99999999999642 0.3129169205370036 0.010475045269481146 0.0004843207302768343 0.32510000940887845 
136.99999999999642 0.16625652756841305 0.01574881250178758 0.0003934484100653388 0.18310724151121777 
137.9999999999964 0.06114454786142173 0.019796905624144826 0.0002518033732101299 0.08150038091153596 
138.9999999999964 0.007790729890765366 0.021191699756934714 0.00011780946766971504 0.029170780392023015 
139.9999999999964 0.003396597535077931 0.019267516097871015 4.9280425699470645e-05 0.02272095091827985 
140.99999999999636 0.03287880566518003 0.014492517607071348 7.353487367856415e-05 0.047525862840356765 
141.99999999999636 0.07359867188156548 0.008397777291362653 0.00016895169569296616 0.08238411825422529 
142.99999999999636 0.1029560050766091 0.0030439229499518382 0.0002715853245378087 0.10660949132629823 
143.99999999999633 0.10637792703389415 0.00021348619480570475 0.00030895149072110954 0.10727623786013825 
144.99999999999633 0.08263297936817673 0.0006649152370355703 0.0002464294677775237 0.08385826432828072 
145.99999999999633 0.04398593406958273 0.0037921511215392766 0.00011906274927401616 0.04808283403348172 
146.9999999999963 0.010519403963891952 0.00787738054070537 2.2958571940231923e-05 0.018480879746428123 
147.9999999999963 0.00045443372914543947 0.010858574393665364 6.030917124609373e-05 0.011385656369362286 
148.99999999999628 0.020491194631108798 0.011277097077520051 0.00026327860011111747 0.03210551731140379 
149.99999999999628 0.06093212132839561 0.008956407327853116 0.0005464772807969417 0.07065359054838294 
150.99999999999625 0.09893437784519839 0.00506690629002789 0.0007347413878649318 0.1050994529518705 
151.99999999999625 0.10986056066659974 0.0015237170262982257 0.0006734905653638328 0.11246944442036147 
152.99999999999625 0.08259685640008226 6.802513713685353e-06 0.0003679039537143808 0.08328614076509358 
153.99999999999622 0.03179921350887072 0.0011049286295659682 5.2432599505651355e-05 0.03308127051820098 
154.99999999999622 5.7817710198812505e-05 0.004037907932098611 0.00010569769863825219 0.004209635363716465 
155.9999999999962 0.046555028215129406 0.007110695543168224 0.0008125330250955263 0.05467619768781217 
156.9999999999962 0.22482776713164715 0.008650832954679022 0.002098423188503654 0.23647316702655455 
157.99999999999616 0.5581165504849244 0.007903376027119718 0.0034392018248356705 0.5716246410262998 
158.99999999999616 1.023447548226841 0.0053757369241647385 0.004096194157042211 1.036781672423867 
159.99999999999616 1.55313168207828 0.0024446288730910135 0.0036253179953270338 1.5648563379790423 
160.99999999999613 2.055219380411903 0.0004797114343611489 0.002352465567459545 2.06518844828939 
161.99999999999613 2.4455953855958614 3.566106482353653e-05 0.0013841803874325704 2.4550106366155626 
162.9999999999961 2.678137147334255 0.0006220645066366403 0.0019079536695342477 2.688823951955672 
163.9999999999961 2.759193111146157 0.0011897578941184213 0.00404758829059736 2.7722668820927274 
164.9999999999961 2.73926538700342 0.0009985651536898563 0.006140460351152539 2.7538549446788743 
165.99999999999608 2.6854000970122507 0.00026277870135592475 0.005562910258536449 2.698642681411638 
166.99999999999608 2.647242163971076 9.834911682555359e-05 0.0017509747057366466 2.6570229994983867 
167.99999999999608 2.633074621688583 0.0017565084879634445 0.000798536471189786 2.644461524649158 
168.99999999999605 2.6074293045227837 0.005629117530666411 0.01946177808980797 2.6421467940968415 
169.99999999999605 2.51120657746397 0.010711367595827987 0.08549132108368368 2.6171049628951915 
170.99999999999602 2.2940609402132117 0.01495050434593572 0.2318602603457787 2.5494512691895683 
171.99999999999602 1.9428698506936748 0.016340936589015472 0.4849189231363462 2.4503538886306573 
172.99999999999602 1.4924379703398412 0.014114228792173231 0.8499854267420303 2.3595988411032898 
173.99999999999602 1.0138257983005035 0.009266805862602007 1.3006554118911515 2.3236229323076647 
174.99999999999596 0.5868322953608336 0.004059468145385379 1.7783262920585292 2.3667254462560345 
175.99999999999596 0.2703778169973475 0.0007688371639592359 2.2051832487922534 2.472861311858422 
176.99999999999596 0.08436726303274246 0.0004495190042539269 2.5080519192481203 2.5899043623014224 
177.99999999999596 0.009735173527711206 0.0024576809238077315 2.6446430740308586 2.6554500130799847 
178.99999999999596 0.003953264389721045 0.004994729372876697 2.620940561457536 2.6304440504460147 


==> figures/mimo_beta/beampattern26.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.012534158716595498 0.0028533291995636732 2.4945017846084676 2.509064983046652 
-179.0 0.02688406849506906 0.0015703308907421426 2.336578743694846 2.3632099688032726 
-178.0 0.028002812695089287 0.00043024616651541014 2.227848316620906 2.253887043547695 
-177.00000000000006 0.0178633404873356 0.0003852361259510729 2.2201474118894913 2.236191410306394 
-176.00000000000006 0.006078293911945852 0.0015829340314588718 2.3124695455662123 2.318809989038364 
-175.00000000000006 0.00041271700930627905 0.0032322643398315317 2.454849650693488 2.4583522361485333 
-174.00000000000006 0.0021757059629083724 0.0041608185891450974 2.574512413847391 2.5816691264285128 
-173.00000000000006 0.007324872462468795 0.003667363122534813 2.6122073816599687 2.624402057588734 
-172.0000000000001 0.010704514798058545 0.0020575436962043093 2.551623468234555 2.5653343919792415 
-171.0000000000001 0.009801872803878647 0.0004707823604197152 2.427942100115453 2.4385248788613563 
-170.0000000000001 0.005752922676507051 0.00010546571179164918 2.3114701649580955 2.317019505424914 
-169.0000000000001 0.0016732609900275955 0.001375819807632253 2.2740545295329517 2.2765422936284647 
-168.00000000000014 7.480587941189235e-05 0.0035891403084306194 2.3539144619908137 2.3572609500114745 
-167.00000000000017 0.0012847822570727762 0.00537908667226213 2.5349509632745555 2.541911187399621 
-166.00000000000017 0.003680441091135103 0.005614610143788124 2.7495947257523223 2.7598773311210416 
-165.00000000000017 0.005182554135837708 0.004178017177862517 2.903473600648602 2.914287121742451 
-164.00000000000017 0.004747953045666737 0.0020880416744395985 2.9108062408857727 2.9191598062754744 
-163.0000000000002 0.002869889884055956 0.0008745054662025115 2.7255943430762617 2.7305324070338743 
-162.0000000000002 0.0009522743542071804 0.0016003890524673625 2.3566027750277065 2.359800945140843 
-161.00000000000023 0.00019184035359433012 0.004154843455899644 1.8618076517903441 1.866247253347334 
-160.00000000000023 0.0008025639548571551 0.007266556841505346 1.3265771722645143 1.3343557540233468 
-159.00000000000023 0.0020341382138471206 0.009232835579528934 0.8355649159231844 0.8463943997369345 
-158.00000000000026 0.0028330656535084393 0.008919233238769001 0.4491733141274915 0.46053867880625354 
-157.00000000000026 0.0026020909329595608 0.006428826396374851 0.1919104411776099 0.20070268630154817 
-156.00000000000026 0.0015433052973698551 0.0030515720695084344 0.05423780395093809 0.058738778225807364 
-155.00000000000028 0.0004248418458625061 0.0005380273018768642 0.00431260150186672 0.005263041445437553 
-154.00000000000028 6.538956639536091e-06 0.00012998211341918965 0.0033171406460405766 0.0034523930873581418 
-153.0000000000003 0.0005401896746368965 0.001900388837233269 0.018352609982950567 0.020762422752267945 
-152.0000000000003 0.001650633265499043 0.0047553958847434364 0.0293306240450335 0.035674249885343595 
-151.0000000000003 0.0026228167745802155 0.007067413430947711 0.029423855773202844 0.03904260066052173 
-150.00000000000034 0.002868010217877512 0.007566928555196327 0.021050854484610804 0.03143050891112832 
-149.00000000000034 0.002266319318056416 0.006005111706425637 0.010340268851950541 0.018584528392824085 
-148.00000000000037 0.0011979192058576282 0.0032519437192016967 0.0025943682484140386 0.007040159113441566 
-147.00000000000037 0.0002823881193197299 0.0008107364487344902 3.80929289320139e-05 0.0011354271711530725 
-146.0000000000004 9.585354128183755e-06 2.9780067737463763e-05 0.0018277891500764092 0.0018658548861932298 
-145.0000000000004 0.0004810284962760954 0.0014238756980336376 0.0054371413966333125 0.007330010585653759 
-144.00000000000043 0.001389668003503165 0.00443363801874555 0.008319455914936465 0.01412421150736175 
-143.00000000000043 0.0022196264318365792 0.007713429464686688 0.009035349990979652 0.018952309621804355 
-142.00000000000043 0.0025338227162664696 0.009780678949026157 0.007544570803842928 0.01985271397777327 
-141.00000000000045 0.002190572136339786 0.009704577724407921 0.0048119482167217256 0.01671181805044045 
-140.00000000000045 0.0013889059642891775 0.0075203098536414876 0.0021108576150021567 0.011031129241353584 
-139.00000000000048 0.0005417518497871365 0.004202778017918588 0.00040551034579190996 0.005159967375653358 
-138.00000000000048 5.979522884222111e-05 0.0012385549046929792 3.821065262620312e-05 0.001339705154248586 
-137.00000000000048 0.00015913197132175048 8.468099529762554e-07 0.0007538545144634832 0.0009095077123371852 
-136.0000000000005 0.0007781636961533512 0.0011947686742444308 0.0019512238128477383 0.003916951616580185 
-135.0000000000005 0.0016271355011642963 0.004587577389250654 0.0029975087033324655 0.009209598562902174 
-134.0000000000005 0.002331780470490571 0.00910779724471155 0.0034692163263933414 0.014917353754925596 
-133.00000000000054 0.0025979985180671706 0.013250405820686184 0.0032521531693752792 0.019122829032579475 
-132.00000000000054 0.0023268931195838546 0.015620218667249249 0.0025051108025331615 0.020485365334545886 
-131.00000000000054 0.0016405426129082962 0.015414439613770202 0.001538994821872839 0.018630831312479664 
-130.00000000000057 0.0008201972501140353 0.012687478363600067 0.0006767732763785695 0.014216363790966106 
-129.00000000000057 0.00019169502405565463 0.008330139408666077 0.0001462291457170577 0.0086882967193566 
-128.00000000000057 6.719711231514729e-06 0.0037935755322770232 3.0833877713518945e-05 0.0038375235829374516 
-127.0000000000006 0.0003619736392910375 0.0006625888907357195 0.0002776388377538419 0.0012982382613451493 
-126.0000000000006 0.0011781741697478598 0.00021403784168246446 0.000743571786998123 0.002129756508944755 
-125.00000000000063 0.0022371074098060367 0.0030827396635908755 0.001255548991942387 0.0065780879517055415 
-124.00000000000063 0.0032566691787942214 0.00911168919029384 0.0016633021659367441 0.014053325528705007 
-123.00000000000065 0.003975729165055943 0.01740479082560134 0.0018724348963169194 0.02330051052344634 
-122.00000000000065 0.0042229816732565146 0.026547232087948593 0.0018546003722380421 0.03269998587534571 
-121.00000000000068 0.0039534814818729955 0.03492392749819515 0.00163882258879074 0.04061504128795505 
-120.00000000000068 0.003248674505359016 0.04105503257795553 0.0012916265871918367 0.04570893566767718 
-119.00000000000068 0.0022862463397520976 0.04387707312447532 0.0008940258951736923 0.047173892906666154 
-118.0000000000007 0.0012924682198422622 0.042921777531948424 0.0005215991694829131 0.044842885562622725 
-117.00000000000071 0.0004912672960643815 0.03837363602701609 0.00023114186481073534 0.03918290873998092 
-116.00000000000072 6.185899003512921e-05 0.0310138962660928 5.474126767833291e-05 0.031190229348189814 
-115.00000000000072 0.00011213682232621636 0.022078024951451714 2.0905384781905613e-07 0.022220934104776612 
-114.00000000000075 0.0006698964674011565 0.013063500245327599 5.5809048033954344e-05 0.013793840699813688 
-113.00000000000075 0.0016897393504935548 0.0055256261871189805 0.00019703057764875075 0.007399221684545274 
-112.00000000000078 0.0030708833103015886 0.0008930698402767321 0.0003935180775010486 0.004338493489804302 
-111.00000000000078 0.004680216367946821 0.0003249327018417899 0.0006148879390301391 0.005609804652532381 
-110.00000000000078 0.006375438980240265 0.004620196386194301 0.0008348110307327161 0.011844589931843716 
-109.00000000000081 0.008024512575548377 0.014180510183790879 0.001033268046471132 0.023292147025330206 
-108.00000000000081 0.009519316279830901 0.029019839197686574 0.001197233672890657 0.03984385489122802 
-107.00000000000082 0.010782975113088214 0.048809961112359475 0.0013202162664381553 0.06108584803004079 
-106.00000000000084 0.011771499618671058 0.07294903420011328 0.0014011100518896173 0.08636840839620936 
-105.00000000000085 0.012471074720015258 0.10064090112378374 0.0014427571506541398 0.11488142956303303 
-104.00000000000085 0.012892587542186421 0.1309747129788578 0.001450514035423176 0.1457273924671044 
-103.00000000000087 0.013064896818149424 0.16299713592013548 0.001431006804800181 0.17798578759568362 
-102.00000000000088 0.01302805223056203 0.19577224253821485 0.001391163905804749 0.21076538051506774 
-101.00000000000088 0.012827292368402495 0.22842677095748715 0.0013375436127906406 0.24324285609648802 
-100.00000000000091 0.012508277055689573 0.2601805137826486 0.001275928125242942 0.2746880426128339 
-99.00000000000091 0.012113700316165018 0.29036308506488084 0.0012111329469768656 0.30447707219771203 
-98.00000000000094 0.011681208770307623 0.318419225122782 0.0011469734751296395 0.3320955173349757 
-97.00000000000094 0.011242417495706486 0.3439052266748155 0.0010863345061210504 0.3571338359817242 
-96.00000000000094 0.010822757402976854 0.36647911864866795 0.001031297632517581 0.37927745973818755 
-95.00000000000097 0.010441884669332277 0.3858870473387591 0.000983292586002645 0.3982936678336393 
-94.00000000000097 0.0101144129778702 0.40194795581408943 0.0009432491428139938 0.41401708940359466 
-93.00000000000098 0.009850775620185857 0.4145382666996274 0.0009117350153207025 0.4263353340063857 
-92.000000000001 0.009658074019253043 0.4235778807134977 0.0008890717623148516 0.4351759123291277 
-91.00000000000101 0.00954081384501898 0.42901845020121704 0.0008754252121154019 0.44049530408862025 
-90.00000000000101 0.00950146572303565 0.4308345901451547 0.0008708695216568793 0.44227077136662307 
-89.00000000000104 0.009540813845019253 0.42901845020122475 0.0008754252121153294 0.440495304088628 
-88.00000000000104 0.009658074019252644 0.423577880713512 0.0008890717623148739 0.4351759123291406 
-87.00000000000104 0.009850775620185576 0.4145382666996501 0.0009117350153205726 0.4263353340064081 
-86.00000000000107 0.01011441297786936 0.4019479558141184 0.0009432491428140633 0.41401708940362275 
-85.00000000000107 0.010441884669331826 0.38588704733879636 0.0009832925860024933 0.3982936678336771 
-84.0000000000011 0.01082275740297606 0.36647911864870925 0.0010312976325173493 0.37927745973822735 
-83.0000000000011 0.011242417495705767 0.3439052266748633 0.0010863345061208909 0.3571338359817719 
-82.00000000000111 0.01168120877030688 0.31841922512283743 0.001146973475129549 0.3320955173350317 
-81.00000000000112 0.01211370031616428 0.2903630850649402 0.0012111329469767676 0.30447707219777115 
-80.00000000000114 0.012508277055688775 0.2601805137827115 0.001275928125242766 0.27468804261289537 
-79.00000000000114 0.012827292368401865 0.22842677095755348 0.0013375436127904502 0.243242856096555 
-78.00000000000115 0.013028052230561485 0.19577224253828102 0.0013911639058047114 0.2107653805151345 
-77.00000000000117 0.013064896818149253 0.16299713592020149 0.001431006804800089 0.17798578759574907 
-76.00000000000117 0.012892587542186617 0.1309747129789222 0.0014505140354233177 0.14572739246716998 
-75.00000000000118 0.012471074720016222 0.10064090112384344 0.0014427571506542389 0.11488142956309322 
-74.0000000000012 0.011771499618672503 0.0729490342001666 0.00140111005188972 0.08636840839626464 
-73.00000000000121 0.010782975113090726 0.04880996111240416 0.001320216266438282 0.06108584803008843 
-72.00000000000122 0.009519316279833592 0.029019839197722063 0.0011972336728908683 0.039843854891266905 
-71.00000000000124 0.008024512575551446 0.014180510183815638 0.0010332680464714683 0.023292147025358166 
-70.00000000000125 0.006375438980243736 0.004620196386208239 0.0008348110307331053 0.011844589931861712 
-69.00000000000126 0.004680216367950278 0.0003249327018453823 0.0006148879390305732 0.005609804652539943 
-68.00000000000126 0.003070883310304438 0.0008930698402711333 0.00039351807750152623 0.004338493489802035 
-67.00000000000128 0.0016897393504962483 0.005525626187106179 0.00019703057764908804 0.007399221684535518 
-66.0000000000013 0.000669896467402768 0.013063500245310262 5.580904803417531e-05 0.013793840699798105 
-65.0000000000013 0.00011213682232682072 0.02207802495143309 2.0905384782729736e-07 0.022220934104758543 
-64.00000000000131 6.185899003472089e-05 0.03101389626607568 5.4741267678107066e-05 0.03119022934817234 
-63.00000000000132 0.0004912672960629751 0.038373636027003555 0.0002311418648102744 0.039182908739966424 
-62.000000000001336 0.0012924682198404208 0.042921777531942644 0.0005215991694822019 0.044842885562614565 
-61.00000000000135 0.002286246339750004 0.04387707312447711 0.0008940258951729145 0.047173892906665 
-60.00000000000135 0.003248674505357206 0.04105503257796499 0.001291626587191076 0.04570893566768396 
-59.000000000001364 0.0039534814818722 0.03492392749821015 0.0016388225887900517 0.040615041287968674 
-58.00000000000138 0.004222981673256371 0.026547232087966756 0.0018546003722377607 0.032699985875363116 
-57.00000000000139 0.003975729165057033 0.017404790825619628 0.0018724348963170697 0.023300510523465892 
-56.0000000000014 0.0032566691787961496 0.009111689190308908 0.0016633021659373957 0.014053325528722689 
-55.000000000001414 0.002237107409808159 0.0030827396636000466 0.001255548991943362 0.0065780879517177895 
-54.00000000000143 0.0011781741697498623 0.00021403784168481252 0.0007435717869991917 0.002129756508950145 
-53.00000000000144 0.0003619736392922766 0.0006625888907317606 0.00027763883775460454 0.0012982382613431773 
-52.00000000000145 6.719711231684966e-06 0.003793575532268795 3.083387771368647e-05 0.0038375235829295764 
-51.00000000000146 0.0001916950240547587 0.008330139408656461 0.00014622914571641574 0.008688296719345361 
-50.00000000000147 0.000820197250112492 0.012687478363592599 0.0006767732763771496 0.014216363790955654 
-49.00000000000148 0.0016405426129066807 0.015414439613766897 0.0015389948218709427 0.018630831312472923 
-48.00000000000149 0.0023268931195827886 0.015620218667251625 0.002505110802531323 0.020485365334545445 
-47.000000000001506 0.0025979985180671046 0.013250405820693338 0.0032521531693743755 0.01912282903258559 
-46.00000000000152 0.0023317804704917197 0.009107797244720932 0.003469216326393719 0.014917353754936498 
-45.00000000000153 0.0016271355011659523 0.004587577389259195 0.0029975087033343095 0.009209598562914282 
-44.000000000001535 0.0007781636961548947 0.0011947686742493611 0.0019512238128503608 0.003916951616589279 
-43.00000000000155 0.00015913197132253788 8.468099528468879e-07 0.0007538545144655848 0.0009095077123399261 
-42.000000000001556 5.979522884181851e-05 0.0012385549046882954 3.8210652626740046e-05 0.0013397051542440247 
-41.00000000000157 0.0005417518497856933 0.004202778017911756 0.0004055103457898384 0.005159967375642976 
-40.000000000001585 0.0013889059642872804 0.0075203098536354455 0.002110857614997397 0.011031129241341019 
-39.0000000000016 0.0021905721363385706 0.009704577724405462 0.004811948216715838 0.01671181805043082 
-38.000000000001606 0.002533822716266306 0.009780678949028301 0.007544570803838181 0.01985271397777057 
-37.00000000000161 0.002219626431837757 0.0077134294646925726 0.009035349990978681 0.018952309621810545 
-36.00000000000163 0.0013896680035050616 0.004433638018752464 0.008319455914940441 0.014124211507374506 
-35.00000000000164 0.00048102849627768365 0.0014238756980384621 0.005437141396640613 0.007330010585667458 
-34.00000000000165 9.585354128426989e-06 2.97800677380919e-05 0.0018277891500828407 0.0018658548862005306 
-33.00000000000166 0.0002823881193183938 0.0008107364487308939 3.8092928931926525e-05 0.0011354271711480474 
-32.00000000000168 0.0011979192058554557 0.003251943719195933 0.0025943682484034264 0.00704015911342312 
-31.000000000001688 0.002266319318054544 0.006005111706420828 0.010340268851930491 0.018584528392797558 
-30.000000000001698 0.0028680102178770743 0.007566928555195095 0.021050854484589286 0.031430508911105215 
-29.000000000001705 0.0026228167745815925 0.007067413430950852 0.029423855773192616 0.03904260066051594 
-28.00000000000172 0.0016506332655014122 0.004755395884749235 0.029330624045045117 0.0356742498853634 
-27.00000000000173 0.0005401896746387724 0.001900388837238476 0.018352609982981383 0.020762422752305488 
-26.00000000000174 6.538956639680868e-06 0.0001299821134207699 0.003317140646064007 0.0034523930873832593 
-25.00000000000175 0.00042484184586075223 0.0005380273018736477 0.004312601501827914 0.005263041445393847 
-24.000000000001766 0.0015433052973673075 0.0030515720695019582 0.05423780395076065 0.05873877822562102 
-23.000000000001776 0.002602090932958024 0.006428826396368323 0.19191044117721778 0.20070268630115048 
-22.00000000000179 0.002833065653509158 0.008919233238765888 0.4491733141268373 0.4605386788055941 
-21.000000000001798 0.0020341382138495396 0.009232835579530769 0.8355649159222793 0.8463943997360437 
-20.00000000000181 0.0008025639548594016 0.00726655684151101 1.3265771722634474 1.3343557540222972 
-19.000000000001823 0.00019184035359432082 0.004154843455905961 1.8618076517892692 1.8662472533462653 
-18.000000000001833 0.0009522743542042505 0.0016003890524709495 2.356602775026805 2.359800945139945 
-17.000000000001844 0.0028698898840515464 0.000874505466201835 2.7255943430756893 2.730532407033292 
-16.000000000001855 0.004747953045663969 0.0020880416744357448 2.910806240885599 2.9191598062752955 
-15.000000000001867 0.005182554135838801 0.004178017177858427 2.9034736006487893 2.9142871217426296 
-14.000000000001878 0.003680441091139684 0.0056146101437867186 2.749594725752729 2.7598773311214613 
-13.000000000001888 0.001284782257077161 0.0053790866722644454 2.5349509632749863 2.541911187400065 
-12.0000000000019 7.480587941179119e-05 0.0035891403084351747 2.353914461991093 2.357260950011751 
-11.000000000001913 0.0016732609900213147 0.001375819807636189 2.2740545295329895 2.276542293628508 
-10.000000000001922 0.005752922676497771 0.00010546571179262112 2.311470164957918 2.317019505424724 
-9.000000000001934 0.00980187280387282 0.00047078236041741894 2.427942100115183 2.438524878861075 
-8.000000000001945 0.010704514798061187 0.0020575436962006017 2.551623468234348 2.5653343919790195 
-7.000000000001957 0.007324872462478924 0.0036673631225323917 2.612207381659943 2.624402057588711 
-6.000000000001967 0.002175705962917267 0.004160818589145629 2.574512413847564 2.581669126428682 
-5.000000000001979 0.000412717009303016 0.0032322643398345133 2.454849650693778 2.4583522361488264 
-4.00000000000199 0.006078293911926531 0.0015829340314621454 2.312469545566472 2.318809989038604 
-3.0000000000020015 0.01786334048730997 0.0003852361259523666 2.2201474118895868 2.2361914103064637 
-2.000000000002013 0.028002812695077425 0.0004302461665139864 2.227848316620779 2.2538870435475564 
-1.0000000000020242 0.026884068495086434 0.00157033089073929 2.336578743694551 2.3632099688029955 
-2.0355549961366507e-12 0.012534158716631294 0.0028533291995617004 2.4945017846081514 2.5090649830463563 
0.9999999999979531 0.0001322208146683476 0.0032466248436655368 2.616777289630858 2.6201562402599703 
1.9999999999979419 0.024766550386183347 0.0024240674727435854 2.619689401313733 2.6469315747490287 
2.9999999999979305 0.13276423879328061 0.0010407299941304013 2.4536608393612678 2.586485233460906 
3.999999999997919 0.3627261159989434 0.0002855373987950154 2.1212436310465157 2.4812940254294293 
4.999999999997908 0.7240259387169438 0.0010201127620821412 1.6738447491438124 2.3935382566768104 
5.999999999997897 1.1839752466612052 0.0031141558324156195 1.1906515458076654 2.370308375923916 
6.999999999997885 1.6723711392348748 0.0054577348959445994 0.7502698746537728 2.4195143904309404 
7.999999999997874 2.1041913029085024 0.00666028542031667 0.4070931151435134 2.50942208991795 
8.999999999997863 2.41160436401787 0.005966297747085819 0.18049761748965687 2.5907013353008956 
9.99999999999785 2.570502637588534 0.0037642378177174547 0.05825257797005414 2.6269706274462012 
10.999999999997842 2.60817156310231 0.0013425248857093638 0.009543125214206132 2.615442501186044 
11.99999999999783 2.587350746812401 5.8608057583213675e-05 0.0002618630127481835 2.5856485155584727 
12.999999999997817 2.573622171025313 0.00048026313977703975 0.0042426330172889255 2.577330180621811 
13.999999999997806 2.6016933306400536 0.00206735011601156 0.0075514781844466024 2.610714128955074 
14.999999999997796 2.6570726731885754 0.003590224493040118 0.006662591738562466 2.666713459401296 
15.999999999997783 2.68223195617179 0.003987477969180267 0.0035905545507901185 2.6889754290596857 
16.999999999997772 2.604376333507137 0.003082985279278733 0.0012327990070022164 2.6076213623888918 
17.999999999997762 2.371505112342114 0.0016903670703129667 0.00084418406688237 2.3728396677602377 
18.99999999999775 1.9797267934597358 0.001047239080634014 0.0018260802242341682 1.9814202202321696 
19.999999999997737 1.4793882062114931 0.001960906499188117 0.002829166832581892 1.4831529737244133 
20.999999999997726 0.9578556832503256 0.0042268843307315335 0.0029260501182577976 0.9642263589492683 
21.99999999999772 0.5074736986613243 0.006697091466296776 0.0020952969630313296 0.5157581566175262 
22.999999999997705 0.19323829361899092 0.00795722415044677 0.000960831467960679 0.20189868196726413 
23.999999999997694 0.03365113636682742 0.007193028414529328 0.0001991383967148289 0.04096819453264512 
24.99999999999768 0.0012451171972428492 0.004715198781257923 8.870123765514841e-05 0.0060658502904765 
25.99999999999767 0.040205368893916266 0.0018267157988792755 0.0004380969671925766 0.04249221672524259 
26.99999999999766 0.09167183423939901 0.00011093469537459808 0.0008277876825469862 0.09258045931680778 
27.999999999997648 0.11544265266638684 0.0005526735734164273 0.0009304389399565561 0.11683032520155777 
28.999999999997634 0.10001758422243029 0.0029887297376926707 0.0006936579599464331 0.10356736010813035 
29.999999999997627 0.059058642446979726 0.006185982095476727 0.00030970897724610545 0.06543458655758833 
30.999999999997616 0.01829060993829083 0.00849283205115677 4.256478169996763e-05 0.026763372902999127 
31.999999999997602 0.00011066747019259709 0.008705830277318612 4.853926221965282e-05 0.008874891316306553 
32.99999999999759 0.01281969186105199 0.006696651551898552 0.0002972723583675224 0.019874511421013364 
33.99999999999758 0.04822495309085309 0.003489324160899309 0.0006172989067075384 0.0523957078437563 
34.99999999999757 0.08722588474843555 0.0007692200350869884 0.0008147672368733454 0.08882652348492392 
35.999999999997556 0.10976492627822428 8.418231363587414e-05 0.0007848369820209391 0.11057463878791277 
36.99999999999754 0.10434143311064177 0.0021284225190244515 0.0005566726917265606 0.10690018480893068 
37.999999999997534 0.07322673538394063 0.006433709142347934 0.00026068179402332243 0.07977241306681285 
38.99999999999753 0.03179822084614157 0.011581824804851953 4.923721807274066e-05 0.04332087422552577 
39.99999999999751 0.002886257826853826 0.015810422915894084 1.9065589670270682e-05 0.018701985372110784 
40.9999999999975 0.008726869645980727 0.01772407167484498 0.00017263708427524591 0.026726207063254542 
41.999999999997485 0.06356795825674569 0.016804465710957273 0.0004294607853056577 0.08099720310921722 
42.99999999999748 0.1692824146350927 0.01352846376525275 0.0006727061225090675 0.18370561349109607 
43.99999999999746 0.31498343287341657 0.009084291045199868 0.0008037232708352667 0.3250296477698629 
44.999999999997456 0.48021994065833573 0.0048410008918001865 0.0007795046207056923 0.4858456688006199 
45.99999999999745 0.6403323835172902 0.0018098257435186517 0.0006209084971344688 0.6425532938575672 
46.999999999997435 0.7721925229422371 0.0003164620115241983 0.0003943331668407547 0.7724613015671001 
47.99999999999742 0.8587933332656452 2.3132898871533263e-06 0.00017962584941034457 0.858334410948097 
48.99999999999741 0.8917769022847255 0.00013926063821186976 3.942227579070803e-05 0.891192652304641 
49.9999999999974 0.8717125640581957 0.00012946676497742029 9.346017401878761e-07 0.8710616023316711 
50.999999999997385 0.8065332194916831 5.6893947994912854e-06 5.388994949553244e-05 0.8059026526573446 
51.99999999999738 0.708876616244144 0.0007591897553964996 0.00016155551536254595 0.7092943636721141 
52.99999999999737 0.5931418473597978 0.004387719604051427 0.0002779541968701814 0.5975595294690067 
53.99999999999736 0.4729222783368416 0.013646574653209316 0.00036403918247385366 0.48697287344053686 
54.99999999999734 0.3592149678759995 0.031570192422462666 0.0003978581712988816 0.3915098023844651 
55.99999999999733 0.25953148200097365 0.06088693571520671 0.0003770397371830442 0.3213804175999293 
56.99999999999732 0.17781579132865394 0.10346533951163019 0.00031483831345348036 0.28239308185398104 
57.99999999999731 0.11494461175587455 0.15990910059520722 0.00023263473038298766 0.2760429647866089 
58.99999999999729 0.06954430512088235 0.2293725416309168 0.00015204965753334263 0.3001350679601939 
59.99999999999728 0.03888529857280714 0.30961394363302097 8.904177862509274e-05 0.34972328102291167 
60.99999999999728 0.019680536238162693 0.3972553768391191 5.1104519411024103e-05 0.41816260917506587 
61.999999999997264 0.008691176557149932 0.4881841357144296 3.747586632364815e-05 0.49811353774753314 
62.99999999999725 0.0031106840547741664 0.5780164189430063 4.147030580093606e-05 0.5823899043959305 
63.99999999999724 0.0007470889288850167 0.6625471284526939 5.373402736876244e-05 0.6645929203584572 
64.99999999999723 5.009350293944532e-05 0.7381257949004038 6.533741438892617e-05 0.7395169019526164 
65.99999999999721 3.795864440221778e-05 0.8019214782466447 6.998236854517838e-05 0.8033435800468434 
66.9999999999972 0.0001743915539602481 0.8520631942928236 6.503565483034808e-05 0.8536612118143034 
67.9999999999972 0.0002340015583360122 0.8876625993172917 5.1467046924063356e-05 0.8893536152961994 
68.99999999999719 0.00018124376963278346 0.9087398513306142 3.3002022172930294e-05 0.910405065738119 
69.99999999999717 7.543147532791391e-05 0.916081087531978 1.4882810942741907e-05 0.9176623276468138 
70.99999999999716 5.039469290347183e-06 0.9110575049857713 2.5989517822944153e-06 0.9125873225599608 
71.99999999999714 4.85468415882485e-05 0.8954330936366993 8.468946120496783e-07 0.8970249773877471 
72.99999999999714 0.0002560830209289337 0.87118240503134 1.2854377441483071e-05 0.8730020641774117 
73.99999999999713 0.0006453743773508113 0.840332977774883 4.009404089260206e-05 0.8425652240848515 
74.99999999999712 0.0012061070830611028 0.8048404538127318 8.233118211482216e-05 0.8076603269364848 
75.9999999999971 0.0019081136098212188 0.7664988352546974 0.00013790782491056864 0.7700509782518359 
76.9999999999971 0.002710242438751499 0.7268841549100634 0.0002041548197354233 0.7312712404964082 
77.99999999999709 0.003568072861258284 0.6873271344175977 0.0002778359938129452 0.6926062380455392 
78.99999999999707 0.004439644635436559 0.6489090251234273 0.00035555299486230715 0.6550939569222916 
79.99999999999706 0.005289056542211197 0.6124744907366051 0.00043406754361960577 0.619541916426494 
80.99999999999704 0.006088186522819352 0.5786557822395465 0.0005105232042829033 0.5865531977652857 
81.99999999999704 0.006816966462272722 0.547903279976453 0.0005825682189032477 0.5565573342642778 
82.99999999999702 0.007462678463463824 0.5205184934018958 0.0006483934803261819 0.5298426271049487 
83.99999999999702 0.008018688582361221 0.4966866384089326 0.0007067059514292086 0.5065874345635157 
84.999999999997 0.008482945090565101 0.4765068409612962 0.0007566592076177081 0.48688882438659065 
85.99999999999699 0.008856472383372631 0.46001878231053106 0.0007977609494484189 0.47078764876268187 
86.99999999999697 0.0091420064703588 0.44722518366043523 0.0008297738193292009 0.45828959655229484 
87.99999999999697 0.009342851653560413 0.4381099319751282 0.0008526218342059555 0.44938211224402674 
88.99999999999696 0.009461992214586082 0.4326518948840592 0.0008663109908907116 0.44404726900295405 
89.99999999999694 0.009501465723035748 0.430834590145156 0.0008708695216569269 0.44227077136662424 
90.99999999999694 0.00946199221458631 0.4326518948840367 0.0008663109908907585 0.4440472690029329 
91.99999999999692 0.009342851653561197 0.4381099319750829 0.0008526218342060471 0.44938211224398167 
92.99999999999692 0.009142006470360182 0.4472251836603666 0.0008297738193293378 0.45828959655222995 
93.99999999999689 0.008856472383373995 0.460018782310442 0.0007977609494486797 0.4707876487625933 
94.99999999999689 0.008482945090567495 0.47650684096118323 0.000756659207617945 0.48688882438648046 
95.99999999999689 0.008018688582364179 0.49668663840879707 0.0007067059514295395 0.5065874345633853 
96.99999999999686 0.007462678463467071 0.5205184934017381 0.0006483934803265661 0.529842627104797 
97.99999999999686 0.0068169664622767575 0.5479032799762756 0.0005825682189036403 0.5565573342641036 
98.99999999999685 0.006088186522824006 0.5786557822393491 0.0005105232042834087 0.5865531977650915 
99.99999999999685 0.005289056542216114 0.6124744907363898 0.0004340675436201252 0.6195419164262846 
100.99999999999682 0.0044396446354419096 0.6489090251231981 0.0003555529948627578 0.6550939569220675 
101.99999999999682 0.003568072861263642 0.6873271344173585 0.0002778359938134357 0.6926062380453014 
102.99999999999679 0.0027102424387566394 0.7268841549098208 0.00020415481973584066 0.7312712404961756 
103.99999999999679 0.001908113609825872 0.7664988352544582 0.00013790782491094326 0.7700509782516085 
104.99999999999679 0.0012061070830650313 0.8048404538125044 8.233118211512298e-05 0.8076603269362588 
105.99999999999676 0.0006453743773538028 0.8403329777746783 4.009404089280975e-05 0.8425652240846541 
106.99999999999676 0.00025608302093072226 0.8711824050311696 1.2854377441591947e-05 0.8730020641772444 
107.99999999999673 4.854684158897009e-05 0.895433093636576 8.468946120797395e-07 0.8970249773876254 
108.99999999999673 5.0394692901921824e-06 0.9110575049857063 2.5989517822534846e-06 0.912587322559894 
109.99999999999672 7.543147532727116e-05 0.9160810875319834 1.488281094264686e-05 0.9176623276468215 
110.99999999999672 0.0001812437696322308 0.9087398513307 3.300202217282497e-05 0.9104050657382069 
111.99999999999669 0.00023400155833600572 0.8876625993174645 5.146704692394311e-05 0.8893536152963757 
112.99999999999669 0.00017439155396097267 0.852063194293086 6.503565483031758e-05 0.8536612118145687 
113.99999999999669 3.7958644402985045e-05 0.8019214782469946 6.998236854519695e-05 0.8033435800471812 
114.99999999999666 5.009350293802737e-05 0.7381257949008321 6.533741438897718e-05 0.7395169019530494 
115.99999999999666 0.0007470889288768755 0.6625471284531876 5.3734027368832275e-05 0.664592920358949 
116.99999999999663 0.0031106840547518648 0.5780164189435439 4.1470305801000896e-05 0.5823899043964468 
117.99999999999663 0.008691176557101726 0.48818413571498764 3.7475866323628546e-05 0.49811353774804135 
118.99999999999662 0.019680536238073556 0.3972553768396692 5.1104519410876686e-05 0.4181626091755279 
119.9999999999966 0.03888529857265828 0.30961394363353717 8.904177862477792e-05 0.34972328102327754 
120.9999999999966 0.06954430512065313 0.22937254163137774 0.0001520496575328921 0.3001350679604264 
121.99999999999659 0.11494461175554606 0.15990910059559368 0.0002326347303824748 0.27604296478666596 
122.99999999999658 0.1778157913282101 0.10346533951193335 0.0003148383134529724 0.2823930818538429 
123.99999999999656 0.25953148200041837 0.06088693571542481 0.0003770397371828578 0.3213804175995933 
124.99999999999656 0.35921496787534285 0.031570192422604476 0.00039785817129896396 0.39150980238394784 
125.99999999999653 0.47292227833611594 0.01364657465328933 0.0003640391824742179 0.48697287343989354 
126.99999999999653 0.5931418473590596 0.0043877196040877356 0.0002779541968707812 0.5975595294683049 
127.99999999999653 0.7088766162434784 0.000759189755407406 0.00016155551536329717 0.709294363671466 
128.9999999999965 0.8065332194911736 5.689394799870447e-06 5.388994949607755e-05 0.8059026526568437 
129.9999999999965 0.8717125640579236 0.00012946676497652717 9.346017402586893e-07 0.8710616023314004 
130.99999999999648 0.8917769022847604 0.0001392606382126299 3.942227579016279e-05 0.891192652304675 
131.99999999999648 0.8587933332660134 2.313289887397032e-06 0.00017962584940923415 0.8583344109484632 
132.99999999999645 0.77219252294292 0.00031646201151932395 0.0003943331668393527 0.77246130156777 
133.99999999999645 0.6403323835182033 0.0018098257435049448 0.000620908497133222 0.6425532938584625 
134.99999999999642 0.48021994065935303 0.004841000891777278 0.000779504620705044 0.4858456688016088 
135.99999999999642 0.31498343287439035 0.009084291045172022 0.0008037232708356177 0.32502964777081406 
136.99999999999642 0.16928241463587979 0.01352846376522762 0.0006727061225103132 0.183705613491858 
137.9999999999964 0.06356795825724165 0.016804465710943548 0.0004294607853073065 0.08099720310970132 
138.9999999999964 0.0087268696461577 0.01772407167484791 0.00017263708427661046 0.0267262070634363 
139.9999999999964 0.002886257826763444 0.015810422915913905 1.9065589670693938e-05 0.01870198537204129 
140.99999999999636 0.031798220845901885 0.011581824804882339 4.923721807194997e-05 0.04332087422531583 
141.99999999999636 0.07322673538369734 0.00643370914237863 0.00026068179402162896 0.07977241306659753 
142.99999999999636 0.10434143311052138 0.002128422519044875 0.0005566726917247825 0.10690018480882806 
143.99999999999633 0.10976492627828206 8.418231363989643e-05 0.000784836982020033 0.11057463878797269 
144.99999999999633 0.08722588474864104 0.0007692200350753547 0.0008147672368739415 0.08882652348511907 
145.99999999999633 0.04822495309110277 0.0034893241608793387 0.0006172989067092816 0.052395707843987824 
146.9999999999963 0.012819691861214795 0.006696651551881078 0.000297272358369499 0.019874511421160868 
147.9999999999963 0.00011066747017624664 0.008705830277312632 4.853926222055613e-05 0.008874891316285367 
148.99999999999628 0.01829060993809355 0.00849283205116526 4.256478169909926e-05 0.026763372902809755 
149.99999999999628 0.059058642446702135 0.006185982095495202 0.0003097089772438681 0.06543458655732753 
150.99999999999625 0.10001758422223408 0.0029887297377114833 0.0006936579599443085 0.10356736010795088 
151.99999999999625 0.1154426526664094 0.000552673573426017 0.0009304389399560441 0.11683032520158815 
152.99999999999625 0.09167183423965576 0.00011093469537022477 0.0008277876825486788 0.09258045931706221 
153.99999999999622 0.04020536889424659 0.0018267157988637378 0.0004380969671952627 0.042492216725559154 
154.99999999999622 0.001245117197326541 0.004715198781239914 8.870123765626357e-05 0.006065850290543459 
155.9999999999962 0.03365113636628782 0.007193028414518511 0.0001991383967121154 0.040968194532093063 
156.9999999999962 0.1932382936175501 0.007957224150448573 0.0009608314679543399 0.2018986819658199 
157.99999999999616 0.5074736986589432 0.0066970914663094985 0.0020952969630245537 0.515758156615171 
158.99999999999616 0.9578556832472703 0.004226884330747453 0.002926050118255113 0.9642263589462471 
159.99999999999616 1.4793882062082702 0.0019609064991986023 0.00282916683258571 1.4831529737212061 
160.99999999999613 1.9797267934569334 0.0010472390806344635 0.0018260802242415699 1.9814202202293838 
161.99999999999613 2.37150511234018 0.0016903670703055356 0.0008441840668854681 2.372839667758321 
162.9999999999961 2.60437633350622 0.0030829852792704925 0.0012327990069936283 2.6076213623879503 
163.9999999999961 2.6822319561716976 0.003987477969178325 0.003590554550771146 2.6889754290595724 
164.9999999999961 2.6570726731888943 0.0035902244930467106 0.006662591738547081 2.6667134594016124 
165.99999999999608 2.6016933306403507 0.0020673501160224216 0.007551478184453723 2.6107141289553812 
166.99999999999608 2.5736221710253453 0.0004802631397842311 0.004242633017319245 2.577330180621882 
167.99999999999608 2.587350746812238 5.860805758057698e-05 0.0002618630127525507 2.585648515558328 
168.99999999999605 2.6081715631022893 0.0013425248856969141 0.009543125214061168 2.615442501185886 
169.99999999999605 2.5705026375890823 0.003764237817701794 0.05825257796956759 2.62697062744627 
170.99999999999602 2.411604364019293 0.005966297747075979 0.1804976174886156 2.5907013353012553 
171.99999999999602 2.104191302910813 0.0066602854203184365 0.4070931151417701 2.509422089918524 
172.99999999999602 1.672371139237771 0.0054577348959567095 0.7502698746513393 2.4195143904314356 
173.99999999999602 1.1839752466641886 0.00311415583243066 1.19065154580477 2.3703083759240307 
174.99999999999596 0.7240259387195104 0.0010201127620915052 1.6738447491408823 2.393538256676443 
175.99999999999596 0.3627261160007613 0.00028553739879450077 2.1212436310440617 2.4812940254287845 
176.99999999999596 0.13276423879428528 0.001040729994122635 2.453660839359715 2.586485233460338 
177.99999999999596 0.02476655038654095 0.0024240674727357427 2.619689401313258 2.646931574748933 
178.99999999999596 0.00013222081466124027 0.0032466248436640406 2.616777289631314 2.620156240260409 


==> figures/mimo_beta/beampattern27.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.012095982380393309 0.002659891648379542 2.5810343593250984 2.597330008074972 
-179.0 0.024362684254687697 0.0016276411331918057 2.4220416747245 2.450162838559946 
-178.0 0.023962860060505912 0.000350397388573074 2.3090064752794013 2.3352401241802863 
-177.00000000000006 0.013876195793064263 0.00013324544171754206 2.2911539411630324 2.3063353318898163 
-176.00000000000006 0.003605796628040982 0.0016090388870300466 2.3669661345943758 2.372484506419731 
-175.00000000000006 7.526549469191667e-05 0.004237371260755427 2.4889007237207195 2.4929130176818424 
-174.00000000000006 0.003597933878795504 0.00662753935727028 2.5888264340280944 2.598610674508549 
-173.00000000000006 0.009482408426172326 0.007442130978339476 2.6123515771604415 2.6291141279070667 
-172.0000000000001 0.012508081584344586 0.006252577822373819 2.5459036320567594 2.564972033188556 
-171.0000000000001 0.010613656786756027 0.003775480572628855 2.4238062742507847 2.4388739287435586 
-170.0000000000001 0.005622154251128325 0.0013605796073026494 2.312086022747747 2.3198048308750665 
-169.0000000000001 0.0012368430869189925 0.0001097741260507243 2.2766914026719807 2.2784630000948822 
-168.00000000000014 0.00021595771867368436 0.00023309747414953906 2.3509398022284405 2.3512415258195416 
-167.00000000000017 0.002723242570186541 0.0010527726882726398 2.5170431126393615 2.52004363061601 
-166.00000000000017 0.006666261714631792 0.0016045173723906092 2.7097749601006456 2.7167942547881023 
-165.00000000000017 0.009400230881938988 0.0013830965258149063 2.840236662114517 2.84957471390641 
-164.00000000000017 0.00944444491288233 0.0007054167333439971 2.82909268051781 2.8379020384329987 
-163.0000000000002 0.007135892640700141 0.0004517411746535016 2.6353309194733594 2.6418991699009005 
-162.0000000000002 0.004037935292722251 0.0013823556593043906 2.269552345444552 2.274359168773537 
-161.00000000000023 0.0017377449949170212 0.003513510538179672 1.7880672451883466 1.7930713439482142 
-160.00000000000023 0.0009097338352703078 0.00598885787441365 1.2720347877074507 1.278935775168158 
-159.00000000000023 0.0011642295821493725 0.0075466281996397966 0.801070652209161 0.8098992073352419 
-158.00000000000026 0.0015951948382969079 0.007289461326212549 0.43141318443507515 0.44042614506521466 
-157.00000000000026 0.0015205497445607852 0.00526857699640296 0.18534554902634032 0.192219715212191 
-156.00000000000026 0.0008973660676194605 0.002512458751935574 0.05321651570968463 0.05666107665398189 
-155.00000000000028 0.00021195636012105175 0.0004751701501212195 0.004606243116746031 0.005298338646245887 
-154.00000000000028 2.3264141160980497e-05 0.00022928171632457639 0.00272541009539855 0.0029793531040631627 
-153.0000000000003 0.0005271984451137628 0.0018725720323527096 0.016455873124437494 0.01887018515179411 
-152.0000000000003 0.00142925409380581 0.004482127847375823 0.02675259321760594 0.03269407752602692 
-151.0000000000003 0.0021657721781823346 0.0066290606092134895 0.027034837691337837 0.0358671235246635 
-150.00000000000034 0.00228534626054253 0.007155621274912906 0.019423716510292108 0.028898156409534304 
-149.00000000000034 0.001728556892461877 0.005787081801575922 0.00956932688733863 0.01710668222986993 
-148.00000000000037 0.0008431726907954611 0.0032606737218729594 0.0024076132967180476 0.006520297315118208 
-147.00000000000037 0.0001537043850654641 0.0009251063940712086 4.086957533899714e-05 0.0011203390959098694 
-146.0000000000004 4.71381923292255e-05 4.020075085645357e-05 0.0017205067006436075 0.0018075396723463547 
-145.0000000000004 0.0005643117678438271 0.0011438640316587263 0.005117279377180622 0.006830206226985725 
-144.00000000000043 0.001402283532702032 0.0037961598041142863 0.007860050902013938 0.013070717051531906 
-143.00000000000043 0.0021028981467252294 0.006805294905117237 0.008589385615909597 0.01751568507636877 
-142.00000000000043 0.002305595893536817 0.008802791708478282 0.007241439639964429 0.01836958651001228 
-141.00000000000045 0.0019249324648172607 0.008881610773046833 0.004694818720796063 0.015518121196889592 
-140.00000000000045 0.0011709852044858254 0.007003801709147312 0.002130953793894551 0.010316469432330161 
-139.00000000000048 0.00042123199821954884 0.004009900954304414 0.0004599366886296497 0.004895468649247585 
-138.00000000000048 2.446035746405731e-05 0.0012490912483747645 2.32861157620727e-05 0.0012972428018642017 
-137.00000000000048 0.00013865576987363162 8.450256092133228e-06 0.000607408124075099 0.0007548086049301927 
-136.0000000000005 0.0006743626957914358 0.0009874487457271796 0.0016692658010210345 0.00333514107333878 
-135.0000000000005 0.0013563621669236687 0.00402418939387275 0.002625009470859289 0.008015861049232622 
-134.0000000000005 0.0018616957537423353 0.00816315761696455 0.003074952625369757 0.013116593897648824 
-133.00000000000054 0.0019648726300314848 0.012016815698920276 0.0029009622346586068 0.01690397096006591 
-132.00000000000054 0.0016281725491024495 0.014270348564230376 0.0022382270342421206 0.018159172791015598 
-131.00000000000054 0.0010067547339717882 0.014143102258470402 0.001367289060366458 0.016536935597020967 
-130.00000000000057 0.00037687603222767355 0.011654208954163168 0.0005858126303298077 0.012631200163285089 
-129.00000000000057 2.40762025389992e-05 0.0076207670238361185 0.00010827563338881621 0.0077608509070458045 
-128.00000000000057 0.0001375786779688709 0.0034099476054774624 1.7901701499244754e-05 0.0035676154840787156 
-127.0000000000006 0.0007477380570167492 0.0005392995013312989 0.0002710159463072806 0.0015575848742992763 
-126.0000000000006 0.0017225119488527012 0.00025294474564757175 0.0007376417693909879 0.0027140026124275363 
-125.00000000000063 0.0028164947077564534 0.003192262068000431 0.0012561677712700343 0.007271394477613892 
-124.00000000000063 0.0037501051761359592 0.0092386043914409 0.0016826149337872567 0.01468674262029815 
-123.00000000000065 0.004290954743296974 0.017550327648856782 0.0019225945539712108 0.023790065902684787 
-122.00000000000065 0.00431368411302917 0.02676482619951083 0.0019425216101900923 0.033057875192250515 
-121.00000000000068 0.003825039350828264 0.03530121832891493 0.0017632544215548031 0.04093498945161849 
-120.00000000000068 0.002953018080162289 0.04168624671335123 0.0014428603510900954 0.04613271609516227 
-119.00000000000068 0.0019086480419441977 0.044833313400952805 0.0010557819044975175 0.04784908568884445 
-118.0000000000007 0.0009341916914720867 0.04422607576364535 0.0006742031344318329 0.045882129703542426 
-117.00000000000071 0.0002520172863176487 0.039985550006655275 0.0003550175025201668 0.040632791942710716 
-116.00000000000072 2.5166494287150536e-05 0.03282573742885635 0.00013341969981273146 0.03301456963339921 
-115.00000000000072 0.0003355753819160881 0.02392222468429848 2.2363480651492114e-05 0.024299577156434254 
-114.00000000000075 0.0011807312236877055 0.014728672953337836 1.614926594583703e-05 0.015935039539606382 
-113.00000000000075 0.0024855377092833455 0.0067778053972768065 9.615617892314088e-05 0.009361652549985068 
-112.00000000000078 0.004123912625245743 0.0014983738615930943 0.00023699399608792768 0.005858118814275847 
-111.00000000000078 0.005944146874958563 7.038202270475255e-05 0.000411869492412258 0.006426976131815756 
-110.00000000000078 0.007792898963275247 0.003330297165849627 0.0005965287148989593 0.011727689095039472 
-109.00000000000081 0.009534301104131067 0.011728272915865702 0.000771615539641347 0.022055336517673774 
-108.00000000000081 0.011062451494990659 0.02533190261766287 0.0009236154556122374 0.03735784545521562 
-107.00000000000082 0.012307144424586346 0.04386629560961619 0.0010447267996019055 0.05728174294478085 
-106.00000000000084 0.013233813736152055 0.0667782390372978 0.0011320484695196314 0.08123553786386013 
-105.00000000000085 0.013839273910215187 0.09331238134170834 0.0011864355719176888 0.10846059209756034 
-104.00000000000085 0.014144997087649063 0.12258906373592493 0.0012112934196082089 0.13810110654968524 
-103.00000000000087 0.014189489711270577 0.15367593534339774 0.0012114877020555615 0.1692670930619046 
-102.00000000000088 0.014020971411910811 0.1856482252352279 0.0011924650207601115 0.20108649930510983 
-101.00000000000088 0.013691136088399178 0.2176350825797281 0.001159613461126812 0.23274470700416733 
-100.00000000000091 0.013250380948447401 0.2488514784515698 0.0011178498993862265 0.26351127083274906 
-99.00000000000091 0.012744575482988723 0.2786166826139939 0.0010713970201219145 0.29275494866082447 
-98.00000000000094 0.012213227892468174 0.3063612901325996 0.001023704040532333 0.31994881245354245 
-97.00000000000094 0.0116887868213416 0.3316252507877358 0.0009774659692161469 0.3446675884551565 
-96.00000000000094 0.011196773349171171 0.3540494581513221 0.0009347025482515549 0.36657944236393974 
-95.00000000000097 0.010756448908306277 0.37336330118406075 0.0008968665719186647 0.3854342900549045 
-94.00000000000097 0.010381766805676035 0.3893702747077907 0.0008649598851963573 0.4010504580554813 
-93.00000000000098 0.01008241007450094 0.4019333710115686 0.0008396428259073463 0.4133012059349655 
-92.000000000001 0.009864773577479304 0.41096159424685735 0.000821328671398707 0.42210230275482724 
-91.00000000000101 0.009732795948423275 0.41639859036301113 0.0008102587262969324 0.4274015522356434 
-90.00000000000101 0.00968858374648253 0.41821408671976973 0.0008065562434702703 0.42917090177591655 
-89.00000000000104 0.009732795948423533 0.41639859036301874 0.0008102587262968706 0.42740155223565124 
-88.00000000000104 0.009864773577478845 0.4109615942468716 0.0008213286713987299 0.4221023027548413 
-87.00000000000104 0.010082410074500628 0.4019333710115914 0.0008396428259072414 0.41330120593498837 
-86.00000000000107 0.010381766805675088 0.3893702747078196 0.0008649598851964236 0.4010504580555098 
-85.00000000000107 0.010756448908305728 0.3733633011840972 0.0008968665719185446 0.3854342900549427 
-84.0000000000011 0.011196773349170255 0.35404945815136335 0.0009347025482513564 0.3665794423639796 
-83.0000000000011 0.011688786821340773 0.33162525078778327 0.0009774659692160196 0.3446675884552037 
-82.00000000000111 0.012213227892467256 0.30636129013265456 0.0010237040405322753 0.31994881245359647 
-81.00000000000112 0.012744575482987748 0.27861668261405226 0.001071397020121851 0.2927549486608836 
-80.00000000000114 0.013250380948446376 0.24885147845163166 0.0011178498993860975 0.26351127083280856 
-79.00000000000114 0.013691136088398292 0.217635082579793 0.0011596134611266734 0.23274470700423014 
-78.00000000000115 0.01402097141190998 0.18564822523529267 0.0011924650207601028 0.20108649930517336 
-77.00000000000117 0.014189489711270105 0.15367593534346216 0.0012114877020555127 0.16926709306196877 
-76.00000000000117 0.014144997087648985 0.12258906373598728 0.0012112934196083713 0.13810110654974822 
-75.00000000000118 0.013839273910215931 0.09331238134176582 0.001186435571917813 0.10846059209761927 
-74.0000000000012 0.013233813736153338 0.06677823903734866 0.0011320484695197548 0.08123553786391383 
-73.00000000000121 0.012307144424588792 0.04386629560965841 0.0010447267996020507 0.05728174294482531 
-72.00000000000122 0.011062451494993358 0.025331902617695874 0.0009236154556124479 0.037357845455251504 
-71.00000000000124 0.009534301104134264 0.011728272915888049 0.0007716155396416493 0.022055336517699642 
-70.00000000000125 0.007792898963278984 0.0033302971658613137 0.000596528714899294 0.011727689095055146 
-69.00000000000126 0.005944146874962395 7.038202270639791e-05 0.0004118694924126093 0.006426976131821643 
-68.00000000000126 0.004123912625249038 0.0014983738615859704 0.00023699399608829473 0.00585811881427243 
-67.00000000000128 0.0024855377092866363 0.006777805397262934 9.615617892336512e-05 0.009361652549974684 
-66.0000000000013 0.001180731223689911 0.014728672953319933 1.614926594592589e-05 0.015935039539590745 
-65.0000000000013 0.0003355753819172426 0.02392222468427968 2.2363480651380177e-05 0.024299577156416476 
-64.00000000000131 2.5166494287227924e-05 0.0328257374288395 0.0001334196998124029 0.033014569633382146 
-63.00000000000132 0.00025201728631663094 0.03998555000664323 0.0003550175025196203 0.04063279194269697 
-62.000000000001336 0.0009341916914703903 0.04422607576364019 0.0006742031344310872 0.04588212970353461 
-61.00000000000135 0.0019086480419420655 0.044833313400955296 0.0010557819044967388 0.04784908568884379 
-60.00000000000135 0.0029530180801602243 0.04168624671336134 0.0014428603510893746 0.046132716095169474 
-59.000000000001364 0.003825039350827041 0.035301218328930364 0.0017632544215541784 0.040934989451631904 
-58.00000000000138 0.004313684113028565 0.02676482619952921 0.001942521610189883 0.03305787519226792 
-57.00000000000139 0.004290954743297621 0.017550327648875166 0.0019225945539714294 0.02379006590270393 
-56.0000000000014 0.0037501051761375877 0.009238604391455992 0.001682614933787959 0.01468674262031553 
-55.000000000001414 0.0028164947077585064 0.0031922620680096695 0.0012561677712710332 0.007271394477626195 
-54.00000000000143 0.001722511948854911 0.0002529447456501465 0.0007376417693920663 0.002714002612433396 
-53.00000000000144 0.0007477380570184201 0.0005392995013277688 0.0002710159463080504 0.0015575848742981572 
-52.00000000000145 0.00013757867796961883 0.0034099476054698504 1.7901701499441598e-05 0.00356761548407203 
-51.00000000000146 2.4076202538728408e-05 0.0076207670238271855 0.00010827563338825777 0.007760850907036134 
-50.00000000000147 0.0003768760322266177 0.011654208954156295 0.0005858126303285277 0.012631200163275765 
-49.00000000000148 0.0010067547339704527 0.014143102258467445 0.0013672890603647512 0.01653693559701493 
-48.00000000000149 0.0016281725491013625 0.014270348564232717 0.0022382270342404683 0.01815917279101522 
-47.000000000001506 0.0019648726300311517 0.012016815698926995 0.002900962234657802 0.01690397096007151 
-46.00000000000152 0.0018616957537431048 0.008163157616973208 0.0030749526253701477 0.013116593897658499 
-45.00000000000153 0.0013563621669249527 0.004024189393880492 0.002625009470860991 0.008015861049243376 
-44.000000000001535 0.0006743626957927143 0.0009874487457314917 0.0016692658010233994 0.003335141073346698 
-43.00000000000155 0.0001386557698743461 8.45025609177193e-06 0.000607408124076917 0.0007548086049323661 
-42.000000000001556 2.446035746376957e-05 0.001249091248370302 2.3286115762383837e-05 0.0012972428018597293 
-41.00000000000157 0.00042123199821831323 0.004009900954298154 0.00045993668862753107 0.004895468649238012 
-40.000000000001585 0.0011709852044841024 0.007003801709141956 0.0021309537938899808 0.010316469432318506 
-39.0000000000016 0.001924932464816057 0.008881610773044873 0.004694818720790533 0.0155181211968808 
-38.000000000001606 0.002305595893536499 0.008802791708480528 0.007241439639960039 0.018369586510009965 
-37.00000000000161 0.0021028981467261215 0.006805294905122757 0.008589385615908806 0.017515685076374597 
-36.00000000000163 0.001402283532703711 0.003796159804120509 0.007860050902017772 0.013070717051543704 
-35.00000000000164 0.0005643117678453984 0.0011438640316628413 0.00511727937718753 0.006830206226998245 
-34.00000000000165 4.713819232969735e-05 4.020075085665607e-05 0.001720506700649642 0.0018075396723530783 
-33.00000000000166 0.0001537043850645608 0.0009251063940676239 4.0869575338926516e-05 0.0011203390959052895 
-32.00000000000168 0.0008431726907937261 0.0032606737218675813 0.0024076132967082286 0.006520297315101385 
-31.000000000001688 0.0017285568924602578 0.005787081801571587 0.009569326887320128 0.01710668222984564 
-30.000000000001698 0.002285346260542029 0.007155621274911929 0.019423716510272387 0.028898156409512817 
-29.000000000001705 0.002165772178183305 0.006629060609216472 0.02703483769132873 0.03586712352465838 
-28.00000000000172 0.0014292540938076587 0.004482127847381139 0.02675259321761707 0.03269407752604508 
-27.00000000000173 0.0005271984451153363 0.0018725720323574647 0.016455873124466076 0.01887018515182931 
-26.00000000000174 2.3264141161327757e-05 0.0002292817163261551 0.00272541009541927 0.0029793531040858278 
-25.00000000000175 0.00021195636012001477 0.00047517015011867657 0.004606243116706958 0.005298338646203134 
-24.000000000001766 0.0008973660676178635 0.0025124587519302966 0.05321651570951352 0.05666107665380409 
-23.000000000001776 0.0015205497445599772 0.005268576996397643 0.1853455490259652 0.19221971521181058 
-22.00000000000179 0.001595194838297461 0.007289461326210027 0.43141318443444976 0.4404261450645836 
-21.000000000001798 0.0011642295821504165 0.00754662819964125 0.8010706522082949 0.8098992073343755 
-20.00000000000181 0.0009097338352700761 0.005988857874418127 1.272034787706426 1.278935775167133 
-19.000000000001823 0.0017377449949138452 0.00351351053818475 1.7880672451873043 1.7930713439471575 
-18.000000000001833 0.004037935292716493 0.0013823556593076537 2.269552345443668 2.2743591687726656 
-17.000000000001844 0.007135892640694019 0.0004517411746540273 2.6353309194727803 2.641899169900327 
-16.000000000001855 0.009444444912879614 0.0007054167333427236 2.8290926805176073 2.8379020384327864 
-15.000000000001867 0.009400230881941867 0.0013830965258137444 2.840236662114659 2.849574713906566 
-14.000000000001878 0.006666261714639384 0.001604517372390975 2.709774960101006 2.716794254788459 
-13.000000000001888 0.002723242570193969 0.0010527726882743308 2.5170431126397537 2.520043630616407 
-12.0000000000019 0.00021595771867559624 0.0002330974741508273 2.3509398022287002 2.3512415258198107 
-11.000000000001913 0.0012368430869129838 0.00010977412604968418 2.2766914026720175 2.2784630000949053 
-10.000000000001922 0.00562215425111763 0.001360579607298674 2.312086022747579 2.3198048308748778 
-9.000000000001934 0.010613656786747952 0.0037754805726234273 2.4238062742505226 2.4388739287432837 
-8.000000000001945 0.012508081584345632 0.006252577822369687 2.545903632056549 2.5649720331883437 
-7.000000000001957 0.00948240842618272 0.007442130978339036 2.612351577160396 2.6291141279070334 
-6.000000000001967 0.00359793387880706 0.006627539357273877 2.588826434028233 2.5986106745087034 
-5.000000000001979 7.526549469291167e-05 0.0042373712607610406 2.488900723720969 2.492913017682086 
-4.00000000000199 0.003605796628025703 0.0016090388870345818 2.366966134594598 2.372484506419938 
-3.0000000000020015 0.013876195793040353 0.00013324544171879605 2.291153941163098 2.3063353318898634 
-2.000000000002013 0.02396286006049244 0.0003503973885711714 2.309006475279261 2.3352401241801246 
-1.0000000000020242 0.024362684254700884 0.0016276411331890073 2.422041674724198 2.45016283855966 
-2.0355549961366507e-12 0.012095982380425575 0.002659891648378517 2.581034359324783 2.5973300080747 
0.9999999999979531 0.00025795206447674034 0.0024650329506260664 2.7040355858368663 2.7069351195154048 
1.9999999999979419 0.021305280438003747 0.0011807733905101387 2.708731286236466 2.7296008928883024 
2.9999999999979305 0.11925321269762496 8.192968809319937e-05 2.5446827848489915 2.6607188503274184 
3.999999999997919 0.3315955695128218 0.0007598403903173001 2.211892466661941 2.5399085139662665 
4.999999999997908 0.6683619072691862 0.003987452608220376 1.7590664100710436 2.4269936585467633 
5.999999999997897 1.099306366327259 0.009032753309801253 1.2641662229746353 2.36893539311463 
6.999999999997885 1.5579690952757785 0.01390845059343626 0.8068993056756906 2.3766508905409265 
7.999999999997874 1.9635990261570797 0.016437050996894433 0.44476276984719165 2.4241895278004044 
8.999999999997863 2.252397417626526 0.01547569466321176 0.20096467357317355 2.469327591163636 
9.99999999999785 2.403490213279636 0.011540604075589307 0.06629449124100192 2.4822128122901925 
10.999999999997842 2.4462686841090546 0.006460535545469067 0.011088210585175807 2.4644031367712835 
11.99999999999783 2.4442389266867517 0.002306406279844186 0.0003725968036375171 2.4467501362835598 
12.999999999997817 2.4621917052922355 0.0002817877607735593 0.0058036645196966035 2.46726911527635 
13.999999999997806 2.532260106908027 0.00024127878640848314 0.01106625078652924 2.541961221582978 
14.999999999997796 2.635528199363088 0.0010652829554820542 0.01100299940450892 2.6458125714622676 
15.999999999997783 2.708529967424154 0.0015661541646818898 0.0071604615522252195 2.7157102708358045 
16.999999999997772 2.671911378980557 0.0012942200638392711 0.00294795765985185 2.6751114246504906 
17.999999999997762 2.467846497751889 0.0007324577939544848 0.0005594536846686213 2.468662634181712 
18.99999999999775 2.0888044578723113 0.0008083341397421838 0.0001850070940387902 2.0897777599170273 
19.999999999997737 1.5847109611284864 0.002105525507337945 0.0007804998156688303 1.5878343921850826 
20.999999999997726 1.0459045445087698 0.00433417181752176 0.0012360627800554864 1.0517757306080842 
21.99999999999772 0.5702692352344403 0.006421494182394964 0.0010903245971684327 0.5780180790513578 
22.999999999997705 0.22932129446430116 0.007163709145418063 0.0005539006242956827 0.23716830565211344 
23.999999999997694 0.04725591010760021 0.0060148725015473714 9.942519205429788e-05 0.053412283542666854 
24.99999999999768 6.372708757339943e-05 0.0035046668300627594 3.236441075097696e-05 0.0036031404355534166 
25.99999999999767 0.03258698010504533 0.001012392678429664 0.00031725718556953157 0.033921394342887164 
26.99999999999766 0.08420600040620961 1.9152222279066375e-05 0.0006840973222614531 0.08493598135847209 
27.999999999997648 0.11162399648552193 0.0012701930029691481 0.0008606992580644847 0.11380090203501475 
28.999999999997634 0.10021453101482021 0.004327130429549425 0.0007481538687074204 0.1053408366518004 
29.999999999997627 0.06151955422049192 0.007762140242314558 0.0004454102164202272 0.06976943664006996 
30.999999999997616 0.020605604180727675 0.009887226784023968 0.0001467601638081317 0.03066733971732839 
31.999999999997602 0.0004998496912337828 0.009627023126125274 5.51166162398053e-06 0.010147975570882544 
32.99999999999759 0.01081219290356948 0.007081353859806129 5.2672724480859534e-05 0.017956338082378648 
33.99999999999758 0.04461194339660576 0.0035004538637715588 0.000204956494715678 0.04832800712522234 
34.99999999999757 0.08347055729013869 0.0007016062471660121 0.00033682772257608864 0.08452263045131897 
35.999999999997556 0.10722335752015816 0.00022632938368203552 0.0003613786489054635 0.10782670400051149 
36.99999999999754 0.10365100547672469 0.0026424795127641056 0.00027303671902626593 0.10658191379673468 
37.999999999997534 0.07408601138438708 0.0073012196852237825 0.00013683667054721605 0.08153813906647876 
38.99999999999753 0.03317083322303205 0.012629705202425174 4.107733685246394e-05 0.04585561709333174 
39.99999999999751 0.0034942955846308486 0.01679654120965836 4.566250779581229e-05 0.020353346189466985 
40.9999999999975 0.007612623819814594 0.018439911095949297 0.00015358085603555026 0.02622842187731493 
41.999999999997485 0.06051158460080369 0.017150979525791792 0.0003154591127975156 0.07800593194612307 
42.99999999999748 0.16494459552099797 0.013538013034341495 0.0004588345392132127 0.17897133802820367 
43.99999999999746 0.31075343905183034 0.008887054982508136 0.0005237995134707755 0.32018897109281796 
44.999999999997456 0.4778470219609455 0.004596995557305912 0.00048760309646930333 0.4829418503541856 
45.99999999999745 0.6414731709617495 0.0016391282213971251 0.00036944203968603754 0.6434686260840657 
46.999999999997435 0.7780108748312504 0.0002576385498537847 0.00021716349770579664 0.7784430231983899 
47.99999999999742 0.8697118024419593 1.5385708204842493e-05 8.484652584422594e-05 0.8697380583258173 
48.99999999999741 0.9074210430529654 0.00015138577061919392 1.1968874809096929e-05 0.9074824097401539 
49.9999999999974 0.8910321440038389 0.00010592169717548851 1.1821219449502518e-05 0.8910279619075262 
50.999999999997385 0.8280438465950237 2.072233719905619e-05 7.151386912481185e-05 0.8280059838224171 
51.99999999999738 0.7309482635655872 0.0010423863158589787 0.00016104911995452415 0.7320274519541772 
52.99999999999737 0.6142657967370947 0.005330082440889978 0.00024626151806707915 0.6197386218318152 
53.99999999999736 0.4919080957509888 0.015762823619451263 0.00030034901463834646 0.5079030462219992 
54.99999999999734 0.3752952769541309 0.0354257173062185 0.0003105276221601337 0.4110120440993768 
55.99999999999733 0.27237657893049305 0.06700613139489016 0.0002788545359131019 0.3397026576102054 
56.99999999999732 0.18747742352058758 0.11224112881761575 0.0002184030023406893 0.3000485353528476 
57.99999999999731 0.12175665152738237 0.1715314298606058 0.00014712327113286413 0.29362509549184507 
58.99999999999729 0.07400839054191058 0.24378792738136545 8.180356603084577e-05 0.31815189745818084 
59.99999999999728 0.04156418980915613 0.326520769209306 3.3852578560788125e-05 0.36847964217007617 
60.99999999999728 0.02111384186824544 0.41613254190892945 7.614791612577896e-06 0.4377025104979679 
61.999999999997264 0.009339782812968182 0.5083452861530026 1.0095028330586844e-06 0.5182202791858246 
62.99999999999725 0.0033294026331344927 0.5986790427097526 7.699692217048264e-06 0.6026314548943362 
63.99999999999724 0.0007805469041231902 0.6829053167059218 1.981091105507571e-05 0.6843951010955068 
64.99999999999723 4.477975694905692e-05 0.7574169530883471 3.035776693193972e-05 0.7582465534307533 
65.99999999999721 6.31757876462373e-05 0.8194799862935904 3.485374622094952e-05 0.8203868034249141 
66.9999999999972 0.0002459800819521449 0.8673571841464287 3.19346750944021e-05 0.8684864187933479 
67.9999999999972 0.0003364407425944092 0.9003130004238598 2.3112584755237106e-05 0.9015541238695611 
68.99999999999719 0.0002855596524136703 0.9185232247086083 1.1945045661972577e-05 0.9197203575741961 
69.99999999999717 0.00015190969852519766 0.9229193305930479 2.95318690147346e-06 0.923980297978285 
70.99999999999716 3.088256828405315e-05 0.9149982579606147 5.785501455598915e-07 0.9159317556988743 
71.99999999999714 1.1305322564876073e-05 0.8966247414082662 8.375584124832552e-06 0.8975331979520773 
72.99999999999714 0.000153989385254119 0.869847138898715 2.8531179016361744e-05 0.8708975268320301 
73.99999999999713 0.0004857234136463951 0.8367406660256264 6.171236529939243e-05 0.8381290419168274 
74.99999999999712 0.0010026645235027727 0.7992852488795682 0.00010718205577694188 0.8012047032743218 
75.9999999999971 0.0016782932388168567 0.7592796549605972 0.00016309295889259645 0.761896434885786 
76.9999999999971 0.002472538078876833 0.7182895024101604 0.00022686641335635651 0.7217285831796894 
77.99999999999709 0.003340008973279007 0.6776242075551482 0.00029557723764917653 0.6819634500920135 
78.99999999999707 0.004236337771352275 0.6383367178605985 0.0003662887941163853 0.643607687569044 
79.99999999999706 0.005122363585513787 0.6012396907994931 0.00043630704860475345 0.6074329169119012 
80.99999999999704 0.005966348596618653 0.5669322914019321 0.0005033436589685411 0.5740049174392551 
81.99999999999704 0.006744628888451187 0.5358326937507395 0.0005655936871365376 0.5437168761242257 
82.99999999999702 0.007441165459485393 0.5082124442642114 0.0006217429570852897 0.5168233329226343 
83.99999999999702 0.008046425907837896 0.4842299049632115 0.0006709241648197243 0.49347248692906237 
84.999999999997 0.008555946260515207 0.46396093478641265 0.0007126409698671806 0.47373538812181826 
85.99999999999699 0.008968828483468085 0.44742573095509663 0.0007466769548747685 0.45763120772566424 
86.99999999999697 0.009286342404793113 0.43461132399812963 0.0007730028343400122 0.44514826202851765 
87.99999999999697 0.009510730944240679 0.42548960867755425 0.0007916915973299627 0.4362607799719212 
88.99999999999696 0.009644267588326406 0.42003102274010473 0.000802847996385644 0.4309415815643356 
89.99999999999694 0.009688583746482633 0.4182140867197709 0.0008065562434703161 0.42917090177591755 
90.99999999999694 0.009644267588326712 0.4200310227400823 0.0008028479963856816 0.43094158156431417 
91.99999999999692 0.009510730944241607 0.42548960867750935 0.0007916915973300358 0.4362607799718756 
92.99999999999692 0.009286342404794687 0.43461132399806146 0.0007730028343401163 0.44514826202844954 
93.99999999999689 0.00896882848346965 0.4474257309550074 0.0007466769548749759 0.4576312077255781 
94.99999999999689 0.008555946260517866 0.46396093478629935 0.0007126409698673712 0.47373538812170735 
95.99999999999689 0.008046425907841165 0.4842299049630747 0.0006709241648199995 0.4934724869289291 
96.99999999999686 0.007441165459488932 0.5082124442640525 0.00062174295708561 0.5168233329224807 
97.99999999999686 0.006744628888455524 0.5358326937505609 0.0005655936871368683 0.5437168761240552 
98.99999999999685 0.005966348596623578 0.5669322914017325 0.0005033436589689833 0.5740049174390612 
99.99999999999685 0.005122363585518946 0.601239690799274 0.0004363070486052131 0.6074329169116885 
100.99999999999682 0.004236337771357805 0.6383367178603647 0.0003662887941167925 0.643607687568818 
101.99999999999682 0.003340008973284466 0.6776242075549025 0.00029557723764963 0.6819634500917693 
102.99999999999679 0.0024725380788819854 0.7182895024099102 0.00022686641335675054 0.7217285831794474 
103.99999999999679 0.001678293238821393 0.7592796549603492 0.0001630929588929645 0.7618964348855451 
104.99999999999679 0.0010026645235064829 0.7992852488793298 0.00010718205577725344 0.8012047032740905 
105.99999999999676 0.00048572341364907 0.8367406660254096 6.171236529962868e-05 0.8381290419166068 
106.99999999999676 0.00015398938525554043 0.86984713889853 2.853117901650982e-05 0.8708975268318486 
107.99999999999673 1.1305322565190207e-05 0.8966247414081264 8.375584124920505e-06 0.8975331979519348 
108.99999999999673 3.088256828355206e-05 0.9149982579605317 5.785501455709256e-07 0.9159317556987934 
109.99999999999672 0.00015190969852429327 0.9229193305930355 2.9531869014354687e-06 0.9239802979782699 
110.99999999999672 0.0002855596524130405 0.918523224708676 1.1945045661913734e-05 0.9197203575742618 
111.99999999999669 0.0003364407425945099 0.9003130004240154 2.3112584755160324e-05 0.9015541238697236 
112.99999999999669 0.000245980081953129 0.8673571841466756 3.1934675094387676e-05 0.8684864187935968 
113.99999999999669 6.317578764729045e-05 0.8194799862939275 3.4853746220971774e-05 0.8203868034252508 
114.99999999999666 4.4779756947678934e-05 0.7574169530887669 3.0357766931985473e-05 0.7582465534311666 
115.99999999999666 0.0007805469041144505 0.6829053167064107 1.9810911055140534e-05 0.6843951010959846 
116.99999999999663 0.0033294026331104195 0.5986790427102908 7.699692217118688e-06 0.6026314548948516 
117.99999999999663 0.009339782812916388 0.508345286153566 1.009502833066529e-06 0.5182202791863421 
118.99999999999662 0.02111384186815016 0.4161325419094895 7.6147916124866314e-06 0.4377025104984325 
119.9999999999966 0.04156418980899804 0.32652076920983625 3.385257856055757e-05 0.36847964217044743 
120.9999999999966 0.07400839054166862 0.2437879273818429 8.180356603049499e-05 0.3181518974584163 
121.99999999999659 0.12175665152703793 0.17153142986100978 0.0001471232711324358 0.2936250954919061 
122.99999999999658 0.187477423520125 0.11224112881793596 0.00021840300234023176 0.30004853535270753 
123.99999999999656 0.27237657892991807 0.06700613139512349 0.00027885453591287705 0.3397026576098658 
124.99999999999656 0.37529527695345466 0.03542571730637266 0.00031052762216010225 0.41101204409886377 
125.99999999999653 0.49190809575024735 0.01576282361954017 0.0003003490146385343 0.5079030462213419 
126.99999999999653 0.6142657967363465 0.005330082440931788 0.00024626151806747467 0.6197386218311043 
127.99999999999653 0.7309482635649205 0.0010423863158725653 0.00016104911995511414 0.7320274519535257 
128.9999999999965 0.8280438465945226 2.0722337200205766e-05 7.151386912531493e-05 0.828005983821908 
129.9999999999965 0.8910321440035849 0.0001059216971744628 1.1821219449708852e-05 0.8910279619072645 
130.99999999999648 0.9074210430530267 0.00015138577061976687 1.1968874808878125e-05 0.9074824097402149 
131.99999999999648 0.8697118024423588 1.5385708205299867e-05 8.484652584358686e-05 0.8697380583262041 
132.99999999999645 0.7780108748319635 0.00025763854984953665 0.00021716349770489624 0.778443023199099 
133.99999999999645 0.6414731709626883 0.0016391282213840625 0.0003694420396851612 0.6434686260849873 
134.99999999999642 0.4778470219619797 0.004596995557283143 0.0004876030964687606 0.4829418503551877 
135.99999999999642 0.31075343905280994 0.008887054982479521 0.0005237995134708792 0.3201889710937722 
136.99999999999642 0.1649445955217808 0.013538013034314645 0.0004588345392139084 0.17897133802895937 
137.9999999999964 0.060511584601289005 0.017150979525775767 0.0003154591127985236 0.07800593194659322 
138.9999999999964 0.007612623819979466 0.01843991109595014 0.00015358085603644827 0.026228421877481756 
139.9999999999964 0.0034942955845322934 0.01679654120967707 4.566250779618445e-05 0.020353346189387504 
140.99999999999636 0.033170833222791574 0.012629705202455932 4.1077336852152034e-05 0.04585561709312143 
141.99999999999636 0.07408601138415057 0.007301219685256238 0.0001368366705464285 0.08153813906627479 
142.99999999999636 0.10365100547661561 0.002642479512786936 0.0002730367190254867 0.10658191379664729 
143.99999999999633 0.10722335752022626 0.00022632938368800294 0.00036137864890522863 0.10782670400058447 
144.99999999999633 0.08347055729034802 0.0007016062471548504 0.0003368277225766463 0.08452263045151744 
145.99999999999633 0.04461194339684981 0.00350045386375014 0.00020495649471666543 0.04832800712544547 
146.9999999999963 0.010812192903718975 0.007081353859785676 5.2672724481604435e-05 0.017956338082508235 
147.9999999999963 0.0004998496912027663 0.00962702312611596 5.511661623729532e-06 0.010147975570841867 
148.99999999999628 0.02060560418052292 0.009887226784030263 0.00014676016380667868 0.030667339717128476 
149.99999999999628 0.06151955422022068 0.0077621402423331525 0.00044541021641819313 0.0697694366398144 
150.99999999999625 0.10021453101464463 0.004327130429570978 0.0007481538687060124 0.10534083665164391 
151.99999999999625 0.11162399648557067 0.001270193002983372 0.000860699258064659 0.1138009020350791 
152.99999999999625 0.0842060004064814 1.915222227966903e-05 0.0006840973222633024 0.08493598135874726 
153.99999999999622 0.03258698010535918 0.0010123926784177317 0.0003172571855718356 0.03392139434319112 
154.99999999999622 6.372708759296243e-05 0.003504666830045858 3.236441075184242e-05 0.003603140435556891 
155.9999999999962 0.04725591010694463 0.006014872501535112 9.942519205254688e-05 0.05341228354199772 
156.9999999999962 0.22932129446270516 0.0071637091454168364 0.0005539006242921973 0.2371683056505082 
157.99999999999616 0.5702692352318941 0.006421494182404671 0.0010903245971659065 0.5780180790488177 
158.99999999999616 1.0459045445055783 0.0043341718175362405 0.0012360627800564953 1.0517757306049154 
159.99999999999616 1.5847109611251937 0.0021055255073494927 0.000780499815672914 1.5878343921817784 
160.99999999999613 2.0888044578695344 0.0008083341397461746 0.0001850070940407738 2.0897777599142704 
161.99999999999613 2.4678464977500836 0.0007324577939520715 0.0005594536846608649 2.4686626341798816 
162.9999999999961 2.671911378979859 0.0012942200638358537 0.002947957659830487 2.6751114246497933 
163.9999999999961 2.708529967424343 0.0015661541646825286 0.007160461552197338 2.7157102708359693 
164.9999999999961 2.6355281993637067 0.0010652829554870502 0.011002999404493546 2.645812571462872 
165.99999999999608 2.5322601069086015 0.00024127878641225838 0.01106625078654593 2.5419612215835663 
166.99999999999608 2.4621917052924975 0.00028178776076805004 0.005803664519739534 2.4672691152766313 
167.99999999999608 2.4442389266867446 0.002306406279824749 0.00037259680364449535 2.446750136283537 
168.99999999999605 2.4462686841091075 0.006460535545438983 0.01108821058500839 2.464403136771115 
169.99999999999605 2.4034902132801768 0.01154060407555954 0.06629449124045744 2.4822128122901677 
170.99999999999602 2.2523974176278636 0.015475694663195427 0.20096467357203937 2.4693275911638413 
171.99999999999602 1.9635990261592502 0.01643705099689958 0.4447627698453338 2.424189527800712 
172.99999999999602 1.5579690952785012 0.013908450593460799 0.8068993056731437 2.376650890541147 
173.99999999999602 1.0993063663300588 0.009032753309833982 1.2641662229716504 2.368935393114495 
174.99999999999596 0.6683619072715851 0.003987452608247208 1.7590664100680604 2.4269936585461998 
175.99999999999596 0.33159556951450925 0.0007598403903291622 2.211892466659468 2.5399085139655084 
176.99999999999596 0.11925321269854533 8.192968809049032e-05 2.544682784847445 2.6607188503267674 
177.99999999999596 0.021305280438321507 0.0011807733905011605 2.7087312862360085 2.729600892888151 
178.99999999999596 0.0002579520644631035 0.0024650329506207347 2.7040355858373295 2.706935119515835 


==> figures/mimo_beta/beampattern28.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.019702606402983946 0.004311746807872479 2.503993038204198 2.5260503639787517 
-179.0 0.0336738695105549 0.0040467495085079914 2.3315682109164477 2.3669747925106344 
-178.0 0.03272403101993949 0.0027214413313236337 2.2186603251788184 2.2523756349736757 
-177.00000000000006 0.02074728317548147 0.0014574593334955367 2.215597308962982 2.2370740596527354 
-176.00000000000006 0.007675393617129283 0.0011634336850671026 2.318583641598086 2.327570176197385 
-175.00000000000006 0.0007691450769234253 0.0018933837852774804 2.4745049194092195 2.4777017466661237 
-174.00000000000006 0.0009600918632021026 0.0028932954337149864 2.6076375552193984 2.6118513328132202 
-173.00000000000006 0.004447349862187432 0.0032430077891398186 2.65614561422678 2.66366027508686 
-172.0000000000001 0.006772872947192446 0.0025813397802803132 2.601472063214924 2.6100910994061395 
-171.0000000000001 0.006019981338025944 0.0013737820152849277 2.4769685262279157 2.483353486820716 
-170.0000000000001 0.0033339814806847994 0.0005426539216966109 2.351853369588345 2.3548798570073104 
-169.0000000000001 0.001183964318294992 0.0007530754818239744 2.2981080973528543 2.2997254356849566 
-168.00000000000014 0.0011481861862565053 0.0018917653335120564 2.355669106073727 2.3590759815975666 
-167.00000000000017 0.002872544104092699 0.003125045104471661 2.5116780064593964 2.5186258313947327 
-166.00000000000017 0.004667068533572671 0.003498212754990657 2.7027247535735834 2.7121301987712654 
-165.00000000000017 0.00498048803571788 0.0026487845295634876 2.8384980107360334 2.8473093232081865 
-164.00000000000017 0.0035413443175325654 0.0011234429824465454 2.836095698877484 2.8416154394877253 
-163.0000000000002 0.0014125624903266894 6.28211431217965e-05 2.650468309810477 2.6523592899157205 
-162.0000000000002 8.776249303508574e-05 0.0004527752599157171 2.2892553708449 2.2898181253902923 
-161.00000000000023 0.0003942650430632936 0.0024371046510264665 1.8077222260395516 1.8103286602477688 
-160.00000000000023 0.001981493650484323 0.005149900055285137 1.2878478081178224 1.2946738862516172 
-159.00000000000023 0.003665180400808904 0.007188741551642075 0.8111955616506643 0.8217874117723994 
-158.00000000000026 0.004290754082492085 0.007440006185665018 0.43609647557539655 0.44766224989691494 
-157.00000000000026 0.0034855455799276893 0.005748419761104329 0.18628112473921007 0.19544103294713433 
-156.00000000000026 0.0018272790053256401 0.0030249539240660523 0.05256124490375125 0.05739420678423578 
-155.00000000000028 0.0003921172982432899 0.0007337216515363081 0.0041194441199298385 0.00524488290617822 
-154.00000000000028 3.998438514885531e-05 6.788838600394459e-05 0.0033181018752541837 0.003425591416864251 
-153.0000000000003 0.0009090265844838082 0.001295404681779921 0.018192075480017417 0.020395040791690234 
-152.0000000000003 0.002399630283461066 0.0036391369564605473 0.029154749320778946 0.03519816873675806 
-151.0000000000003 0.003596517484498958 0.005738164442889193 0.02947289209856729 0.03882328037128957 
-150.00000000000034 0.0038261456183620196 0.0064118439275871264 0.021408112539621167 0.03167040305089351 
-149.00000000000034 0.003010766162173349 0.005297639696807015 0.010870158412439346 0.019203323971496492 
-148.00000000000037 0.0016452698696744455 0.0030264910917110147 0.003022380113017441 0.007711172330632946 
-147.00000000000037 0.0004606063247904589 0.0008653098644680023 8.893736227185677e-05 0.0014209874145159986 
-146.0000000000004 1.9286069903527954e-06 3.903012016583809e-05 0.0013438100439096367 0.0013832728616276955 
-145.0000000000004 0.00036207367839722075 0.0010956664875801123 0.004431656561551087 0.0058874237757247485 
-144.00000000000043 0.0011910632972323416 0.003632387547211203 0.0069583288375946436 0.011785881124778215 
-143.00000000000043 0.001937642539594509 0.006500787521330014 0.0075689351893629365 0.016019868208933516 
-142.00000000000043 0.0021644468353456767 0.00836921341647212 0.006224137059763244 0.016775948187852364 
-141.00000000000045 0.0017647222277024422 0.008359041033592886 0.003821104606090597 0.013962891811804478 
-140.00000000000045 0.0009844503598475714 0.006457338477237417 0.0015296913472383226 0.008984156365933221 
-139.00000000000048 0.00026489049376042105 0.0035306875552899696 0.00021038006067974321 0.004011707368130932 
-138.00000000000048 5.779500123117055e-06 0.0009533731470147718 0.0001288261743106729 0.0010899333476381795 
-137.00000000000048 0.00037237472848176007 2.734298105270182e-05 0.0009938055905089713 0.001398188494322929 
-136.0000000000005 0.0012308956291685847 0.0014442341510591112 0.0022082153874476208 0.004897630671054116 
-135.0000000000005 0.0022260815285766147 0.005002677342571103 0.0031733637017976883 0.010430181439055365 
-134.0000000000005 0.002949593603201216 0.009676411192632208 0.0035149581401564003 0.01618222665005902 
-133.00000000000054 0.0031163684802751742 0.01398754160948784 0.0031683323546089323 0.020321411368568507 
-132.00000000000054 0.0026749290742170756 0.01653161226333323 0.0023309162226152888 0.021586351768757683 
-131.00000000000054 0.001815444212265077 0.01646189795648316 0.0013352643832832125 0.019653076059765642 
-130.00000000000057 0.0008849092023011247 0.013773256454737693 0.0005080091083724203 0.015192956207148977 
-129.00000000000057 0.00025260580937862357 0.009308334454047272 6.562218095783971e-05 0.009639100502823997 
-128.00000000000057 0.00018043864141882858 0.004505279084207245 7.067389458613387e-05 0.004759095843721477 
-127.0000000000006 0.0007422426277462376 0.0009827764828500027 0.0004458144937661081 0.0021718040717933393 
-126.0000000000006 0.0018121843848796627 9.457137869103503e-05 0.001025494498076473 0.002940973833165337 
-125.00000000000063 0.0031162664044305567 0.002577806378741895 0.0016199482477226757 0.0073387827090097 
-124.00000000000063 0.004322024311970238 0.008377996532468141 0.0020699774444075778 0.01481573813101349 
-123.00000000000065 0.005134363075758019 0.01667639449731439 0.0022801406331314097 0.024158027395949553 
-122.00000000000065 0.005369638442414541 0.026091537173858443 0.0022276488084959313 0.03377319631914535 
-121.00000000000068 0.004991577822627692 0.03498947807043244 0.001951554762300961 0.04202653095573708 
-120.00000000000068 0.004106235991524627 0.04182257809807254 0.001530477262957735 0.047553226064979824 
-119.00000000000068 0.0029244411623225663 0.0454234431986193 0.0010573845805606514 0.04948980730147083 
-118.0000000000007 0.0017065582871304732 0.04520232455245011 0.0006179859447036597 0.047594517476942017 
-117.00000000000071 0.0007054341170330147 0.041224646258274246 0.0002763600460329613 0.04225293290284912 
-116.00000000000072 0.0001202476175723904 0.03417250160915634 6.866173795333899e-05 0.03438636646703448 
-115.00000000000072 6.860902113432475e-05 0.025214475476675317 3.7276104061041986e-06 0.025293729948110022 
-114.00000000000075 0.0005785782920912045 0.01581945102247354 6.834889071340268e-05 0.016462072905928417 
-113.00000000000075 0.0015977420840812273 0.007552244444694445 0.0002347824003591286 0.009378424404071814 
-112.00000000000078 0.0030138097891059287 0.0018839273531466901 0.0004684532119545767 0.005368235329381478 
-111.00000000000078 0.004680411761961913 4.036011227247738e-05 0.0007344642564928989 0.005476226726170661 
-110.00000000000078 0.006442498651007465 0.00290160868747813 0.0010022223182408248 0.010395982518376404 
-109.00000000000081 0.008157338380077242 0.01095483341587635 0.0012480611177076513 0.02044669816588022 
-108.00000000000081 0.00970898360489748 0.024295377535957716 0.0014561237106128814 0.03558989475414832 
-107.00000000000082 0.011015776792274026 0.042665768939336 0.0016179580524269882 0.05547578870289907 
-106.00000000000084 0.0120317059693961 0.06552012763060942 0.0017313198282966717 0.07950808575097665 
-105.00000000000085 0.012743137403836976 0.09210154909803901 0.0017986182240717192 0.10691671433202964 
-104.00000000000085 0.013162681684427184 0.12152170795473745 0.001825333139351189 0.1368298228053066 
-103.00000000000087 0.013321821195603682 0.1528344758941287 0.0018186146825848364 0.1683386776168318 
-102.00000000000088 0.013263586188163862 0.18509815799571902 0.0017861717503725252 0.20055147026668976 
-101.00000000000088 0.01303614511692902 0.21742357318223507 0.0017354775577956276 0.23263416479287746 
-100.00000000000091 0.01268776994957953 0.24900736696402637 0.0016732683814338171 0.2638382233789558 
-99.00000000000091 0.012263306842106182 0.2791515313668631 0.0016052841455737018 0.29351627505131056 
-98.00000000000094 0.011802050454612157 0.30727111839979754 0.0015361899584105743 0.32112755993916425 
-97.00000000000094 0.011336784583689568 0.332892644120555 0.0014696200520767284 0.3462353564640836 
-96.00000000000094 0.010893696122827869 0.35564580169220567 0.0014082944163971252 0.36849867093926536 
-95.00000000000097 0.010492870898586337 0.3752509534449928 0.0013541697213897003 0.38766033152782636 
-94.00000000000097 0.01014911605724036 0.39150456287801094 0.0013085972727127368 0.40353336521383293 
-93.00000000000098 0.00987290555018922 0.4042643459058459 0.0012724702871376983 0.4159872152354806 
-92.000000000001 0.009671299298595231 0.4134355301546463 0.0012463501232979012 0.4249350267614403 
-91.00000000000101 0.009548734486919416 0.4189592517747401 0.001230566225574604 0.4303229220566807 
-90.00000000000101 0.009507625273912683 0.4208038107563323 0.0012252877165450015 0.4321219190005788 
-89.00000000000104 0.00954873448691967 0.41895925177474785 0.001230566225574526 0.43032292205668826 
-88.00000000000104 0.009671299298594825 0.4134355301546601 0.0012463501232979277 0.4249350267614556 
-87.00000000000104 0.009872905550188878 0.4042643459058686 0.0012724702871375726 0.4159872152355025 
-86.00000000000107 0.010149116057239503 0.39150456287804025 0.001308597272712799 0.4035333652138622 
-85.00000000000107 0.010492870898585839 0.3752509534450301 0.001354169721389545 0.387660331527863 
-84.0000000000011 0.010893696122827036 0.3556458016922475 0.0014082944163968606 0.36849867093930655 
-83.0000000000011 0.011336784583688815 0.3328926441206032 0.0014696200520765619 0.34623535646413345 
-82.00000000000111 0.011802050454611364 0.3072711183998533 0.0015361899584104863 0.3211275599392215 
-81.00000000000112 0.012263306842105361 0.27915153136692245 0.0016052841455736061 0.2935162750513704 
-80.00000000000114 0.012687769949578657 0.249007366964089 0.0016732683814336445 0.2638382233790186 
-79.00000000000114 0.01303614511692835 0.21742357318230066 0.0017354775577954368 0.2326341647929432 
-78.00000000000115 0.01326358618816327 0.1850981579957844 0.0017861717503724907 0.2005514702667548 
-77.00000000000117 0.01332182119560349 0.15283447589419352 0.0018186146825847594 0.16833867761689675 
-76.00000000000117 0.013162681684427373 0.12152170795480015 0.0018253331393513644 0.1368298228053721 
-75.00000000000118 0.012743137403837937 0.09210154909809663 0.0017986182240718705 0.10691671433208921 
-74.0000000000012 0.012031705969397608 0.0655201276306602 0.001731319828296838 0.07950808575102908 
-73.00000000000121 0.011015776792276577 0.042665768939378 0.0016179580524272015 0.05547578870294332 
-72.00000000000122 0.009708983604900285 0.02429537753599024 0.001456123710613189 0.035589894754183816 
-71.00000000000124 0.008157338380080465 0.01095483341589803 0.0012480611177080856 0.020446698165905823 
-70.00000000000125 0.006442498651011098 0.0029016086874890617 0.0010022223182413104 0.01039598251839136 
-69.00000000000126 0.004680411761965491 4.0360112273281e-05 0.0007344642564934384 0.005476226726175533 
-68.00000000000126 0.003013809789108882 0.001883927353138727 0.00046845321195513175 0.005368235329377136 
-67.00000000000128 0.0015977420840839482 0.007552244444679871 0.00023478240035953004 0.00937842440406042 
-66.0000000000013 0.0005785782920927742 0.015819451022455105 6.834889071365721e-05 0.016462072905911743 
-65.0000000000013 6.860902113478231e-05 0.025214475476656253 3.72761040610899e-06 0.025293729948091814 
-64.00000000000131 0.00012024761757171823 0.034172501609139525 6.86617379530737e-05 0.03438636646701667 
-63.00000000000132 0.0007054341170312233 0.0412246462582626 0.00027636004603242176 0.04225293290283526 
-62.000000000001336 0.0017065582871281955 0.045202324552445695 0.0006179859447028213 0.04759451747693443 
-61.00000000000135 0.0029244411623200023 0.045423443198622716 0.0010573845805597296 0.04948980730147076 
-60.00000000000135 0.004106235991522394 0.041822578098083596 0.0015304772629568207 0.04755322606498761 
-59.000000000001364 0.004991577822626647 0.03498947807044869 0.001951554762300126 0.04202653095575147 
-58.00000000000138 0.00536963844241424 0.026091537173877407 0.0022276488084955457 0.033773196319163874 
-57.00000000000139 0.00513436307575921 0.016676394497332964 0.002280140633131515 0.02415802739596907 
-56.0000000000014 0.004322024311972493 0.00837799653248295 0.0020699774444082747 0.014815738131031203 
-55.000000000001414 0.0031162664044331015 0.0025778063787504205 0.001619948247723777 0.007338782709022008 
-54.00000000000143 0.0018121843848821783 9.457137869251865e-05 0.0010254944980777458 0.002940973833170654 
-53.00000000000144 0.0007422426277479509 0.0009827764828451721 0.00044581449376712137 0.0021718040717912 
-52.00000000000145 0.0001804386414193256 0.00450527908419834 7.067389458655897e-05 0.004759095843713473 
-51.00000000000146 0.0002526058093778927 0.009308334454037302 6.562218095741178e-05 0.009639100502812886 
-50.00000000000147 0.0008849092022994711 0.013773256454730185 0.0005080091083711257 0.015192956207138354 
-49.00000000000148 0.0018154442122631672 0.01646189795648007 0.0013352643832813236 0.019653076059758783 
-48.00000000000149 0.002674929074215628 0.016531612263335937 0.0023309162226133225 0.02158635176875677 
-47.000000000001506 0.0031163684802747744 0.013987541609495337 0.003168332354607785 0.020321411368574554 
-46.00000000000152 0.0029495936032023005 0.009676411192641928 0.0035149581401564974 0.016182226650070037 
-45.00000000000153 0.002226081528578463 0.0050026773425799476 0.0031733637017992995 0.010430181439067642 
-44.000000000001535 0.0012308956291705137 0.0014442341510644172 0.0022082153874501565 0.004897630671063901 
-43.00000000000155 0.00037237472848306746 2.7342981053105544e-05 0.0009938055905112288 0.0013981884943269273 
-42.000000000001556 5.779500123217504e-06 0.0009533731470108176 0.00012882617431164925 0.0010899333476353155 
-41.00000000000157 0.0002648904937593312 0.0035306875552839423 0.00021038006067837674 0.004011707368122462 
-40.000000000001585 0.000984450359845838 0.006457338477232106 0.0015296913472344037 0.008984156365922218 
-39.0000000000016 0.0017647222277011561 0.008359041033590808 0.003821104606085503 0.013962891811796052 
-38.000000000001606 0.002164446835345366 0.00836921341647413 0.006224137059759003 0.016775948187849884 
-37.00000000000161 0.0019376425395955408 0.0065007875213352355 0.007568935189362011 0.016019868208938838 
-36.00000000000163 0.0011910632972340766 0.00363238754721715 0.006958328837598154 0.0117858811247895 
-35.00000000000164 0.0003620736783986194 0.001095666487584056 0.004431656561557461 0.005887423775736387 
-34.00000000000165 1.9286069903059354e-06 3.903012016604521e-05 0.0013438100439149383 0.0013832728616331189 
-33.00000000000166 0.00046060632478864906 0.0008653098644646588 8.893736227079094e-05 0.0014209874145097539 
-32.00000000000168 0.0016452698696716884 0.003026491091706084 0.003022380113006329 0.0077111723306142145 
-31.000000000001688 0.0030107661621709184 0.005297639696803239 0.01087015841241939 0.019203323971470215 
-30.000000000001698 0.0038261456183613122 0.006411843927586604 0.021408112539600205 0.03167040305087126 
-29.000000000001705 0.003596517484500541 0.005738164442892296 0.029472892098557694 0.038823280371284574 
-28.00000000000172 0.002399630283464112 0.0036391369564655377 0.029154749320790773 0.03519816873677781 
-27.00000000000173 0.0009090265844864919 0.0012954046817839464 0.018192075480047965 0.020395040791727482 
-26.00000000000174 3.9984385149477803e-05 6.788838600461729e-05 0.0033181018752774026 0.0034255914168887067 
-25.00000000000175 0.00039211729824128723 0.000733721651533027 0.0041194441198923485 0.005244882906135465 
-24.000000000001766 0.0018272790053220954 0.0030249539240605225 0.05256124490357896 0.05739420678405582 
-23.000000000001776 0.003485545579924819 0.005748419761099407 0.18628112473882927 0.19544103294674248 
-22.00000000000179 0.0042907540824919385 0.007440006185663411 0.43609647557476133 0.4476622498962851 
-21.000000000001798 0.0036651804008116027 0.007188741551644615 0.811195561649786 0.8217874117715287 
-20.00000000000181 0.0019814936504881616 0.005149900055290429 1.2878478081167863 1.2946738862505995 
-19.000000000001823 0.000394265043065476 0.002437104651031662 1.807722226038506 1.810328660246744 
-18.000000000001833 8.776249303399162e-05 0.0004527752599182633 2.2892553708440215 2.2898181253894347 
-17.000000000001844 0.0014125624903227232 6.282114312089342e-05 2.6504683098099107 2.6523592899151356 
-16.000000000001855 0.0035413443175284173 0.001123442982443501 2.836095698877299 2.8416154394875353 
-15.000000000001867 0.004980488035716505 0.0026487845295607372 2.8384980107361932 2.847309323208333 
-14.000000000001878 0.004667068533575192 0.0034982127549901326 2.7027247535739467 2.712130198771619 
-13.000000000001888 0.0028725441040969046 0.0031250451044735673 2.5116780064597766 2.5186258313951306 
-12.0000000000019 0.0011481861862586396 0.0018917653335148192 2.3556691060739565 2.359075981597802 
-11.000000000001913 0.0011839643182925677 0.0007530754818255252 2.2981080973528516 2.2997254356849504 
-10.000000000001922 0.003333981480679122 0.0005426539216958659 2.3518533695881416 2.354879857007101 
-9.000000000001934 0.006019981338021745 0.0013737820152825509 2.476968526227637 2.483353486820436 
-8.000000000001945 0.006772872947194061 0.0025813397802781335 2.601472063214725 2.6100910994059414 
-7.000000000001957 0.004447349862194512 0.003243007789139478 2.6561456142267708 2.663660275086862 
-6.000000000001967 0.0009600918632075078 0.002893295433716616 2.6076375552196 2.611851332813425 
-5.000000000001979 0.0007691450769173452 0.0018933837852795686 2.474504919409538 2.47770174666644 
-4.00000000000199 0.00767539361710761 0.0011634336850676918 2.318583641598373 2.3275701761976393 
-3.0000000000020015 0.020747283175452696 0.0014574593334937688 2.2155973089630963 2.23707405965282 
-2.000000000002013 0.03272403101992337 0.002721441331320602 2.218660325178692 2.2523756349735358 
-1.0000000000020242 0.033673869510568846 0.004046749508506062 2.3315682109161346 2.3669747925103364 
-2.0355549961366507e-12 0.019702606403022842 0.004311746807873501 2.503993038203843 2.5260503639784235 
0.9999999999979531 0.002576898188911824 0.0030841146599849814 2.6503866958114486 2.6556704989239472 
1.9999999999979419 0.013802778098605232 0.0011168606414164 2.6836535572098144 2.7008990279368446 
2.9999999999979305 0.09808324058943699 9.518348746116274e-06 2.548584771909479 2.652347428599317 
3.999999999997919 0.29623764034576516 0.0011806391494295627 2.2411866870873216 2.5475386785817116 
4.999999999997908 0.6241539724606325 0.004812911227780114 1.8072730644621031 2.447630895870673 
5.999999999997897 1.0583368963398243 0.00951353766895508 1.323105022819329 2.403500625177643 
6.999999999997885 1.537150713778593 0.01299600589439287 0.8679181645514961 2.430343359587088 
7.999999999997874 1.9798700290530857 0.013413059752888591 0.499999580255242 2.504146412933023 
8.999999999997863 2.316415895821769 0.010510754408793612 0.24453650207071473 2.5803078792645033 
9.99999999999785 2.5141943556448885 0.005851370201666897 0.09516965265199218 2.6220522889278794 
10.999999999997842 2.588704916321311 0.0019312616725282057 0.0253612174025343 2.621323662686556 
11.99999999999783 2.591985105020804 0.000723509268395274 0.002797867436520645 2.6000425622548438 
12.999999999997817 2.5839431732031684 0.0025437740709391686 0.0007012753117381127 2.5915880492864716 
13.999999999997806 2.6004680460585927 0.005932295452601691 0.002957819537455282 2.613993892923138 
14.999999999997796 2.634126056475468 0.00860358259667941 0.003434443466755501 2.6510470870899048 
15.999999999997783 2.6371208055702566 0.008854670013312454 0.002067722883577619 2.6528863962177187 
16.999999999997772 2.5451451785955532 0.006560186447878236 0.0006762574875308632 2.5567579012184614 
17.999999999997762 2.31048744412665 0.0031682956334821324 0.0003816434218207442 2.317561945414164 
18.99999999999775 1.9284370744033348 0.0007453805572872449 0.0010037037792382526 1.932653853640032 
19.999999999997737 1.4446249343389208 0.000691936232680081 0.001699830793575147 1.4484530922663956 
20.999999999997726 0.9403046402978618 0.00291931333623407 0.0018234627280474761 0.9456706797995252 
21.99999999999772 0.5028621534816426 0.005958924156803881 0.001329510307874302 0.510274413021809 
22.999999999997705 0.19505155861010998 0.007893792957289548 0.0006241671293844552 0.20349336401058213 
23.999999999997694 0.03599806513279435 0.0075212138321741565 0.0001525837823029533 0.04360080802371049 
24.99999999999768 0.0007147951754279452 0.00505208431165267 8.417498995368393e-05 0.005868026047861147 
25.99999999999767 0.036243347534950655 0.001960397461187858 0.00027452977350971854 0.03856682672448473 
26.99999999999766 0.08573043336376054 0.00010669949374618714 0.0004494145504877351 0.08638322313132465 
27.999999999997648 0.10960190932536812 0.0006649217667237402 0.0004292529754482343 0.11074430110631851 
28.999999999997634 0.09580631462893041 0.003462552454250866 0.00023617007017206977 0.09948804967774501 
29.999999999997627 0.05691497849686881 0.007081576758505673 4.115727439341794e-05 0.06398184721870824 
30.999999999997616 0.017697624058380428 0.009634822658860908 2.0204482714637405e-05 0.02730656134074719 
31.999999999997602 0.00013363149494228176 0.00977731592988486 0.0002295090215764822 0.01014539590214654 
32.99999999999759 0.012670378620552687 0.007415831093099616 0.0005747488936387952 0.02072818061253865 
33.99999999999758 0.04757581023624951 0.003767781347282455 0.0008777098889391363 0.052326696904925064 
34.99999999999757 0.08619613235435608 0.0007692567213109998 0.0009856640306166115 0.08804787065364326 
35.999999999997556 0.10868356370420179 0.0001507146340679907 0.0008544513649225576 0.10973112762611047 
36.99999999999754 0.10347818998874495 0.0026345657512426334 0.0005632116160614196 0.10664237649722588 
37.999999999997534 0.07265485068396112 0.007616672385008024 0.0002629987757248009 0.08044114283787737 
38.99999999999753 0.031451627352024905 0.013443017838958585 9.562427981417433e-05 0.04489006233544347 
39.99999999999751 0.0027614744081622205 0.01811771476944878 0.00012760041337454131 0.020975418557816778 
40.9999999999975 0.009110197194441092 0.020105967917554462 0.0003284590846636639 0.02965945260892596 
41.999999999997485 0.06516440306428498 0.01888859281405764 0.0005961766182512528 0.08496907523734908 
42.99999999999748 0.17317403689995897 0.015064568921752007 0.0008102070577238822 0.18960120480894246 
43.99999999999746 0.3224204382641219 0.010006159856853767 0.0008841068758727247 0.3340888268406458 
44.999999999997456 0.49231330806295087 0.005252240713515743 0.0007955597312353752 0.4993308191175008 
45.99999999999745 0.6577487434278292 0.0019104672398797353 0.0005857392472078262 0.6613574246008077 
46.999999999997435 0.7949444393531528 0.00030801736952098147 0.00033423202626144116 0.7967922736824542 
47.99999999999742 0.8861807010581165 1.224652477549913e-05 0.0001241227310375027 0.8875761098841678 
48.99999999999741 0.922485776660151 0.00019340334543946003 1.2381150482047517e-05 0.923979747756045 
49.9999999999974 0.9040343402202285 0.00017985758340581577 1.5211236510186885e-05 0.9055373064334906 
50.999999999997385 0.8386416039803939 4.669533696174896e-07 0.000110259721388087 0.8400804708445344 
51.99999999999738 0.7390958457621459 0.000727599127906646 0.00025111027079429657 0.7414264674809273 
52.99999999999737 0.6201534206710508 0.004510259368326687 0.00038635683274104325 0.6264256459027934 
53.99999999999736 0.49588121399283036 0.014287017050785906 0.00047595529232103404 0.5120354025141215 
54.99999999999734 0.3777717469130732 0.033258968742753726 0.0005003419182806534 0.4129204196282137 
55.99999999999733 0.27377579585514433 0.06425943605674626 0.0004613248255276329 0.33985881580549787 
56.99999999999732 0.18816960486758305 0.10916988887565558 0.0003766002834600624 0.29902191113867377 
57.99999999999731 0.12203461849367574 0.1685052773725032 0.00027118480025470766 0.29203166159613425 
58.99999999999729 0.07407956651831417 0.2412405980860841 0.0001690528272412469 0.31660072252361415 
59.99999999999728 0.04155770121008739 0.3248914787118954 8.727415089867853e-05 0.3675232981492432 
60.99999999999728 0.021096590621294264 0.4158101153305835 3.357123370565878e-05 0.4377968419308864 
61.999999999997264 0.009335798698681452 0.509623860541383 6.995875001972873e-06 0.5196973472065424 
62.99999999999725 0.0033381270614464107 0.6017305465469585 6.642408718199815e-07 0.6056872503959273 
63.99999999999724 0.0007913901126360586 0.6877701552552044 5.257096053977204e-06 0.689091430920983 
64.99999999999723 4.688890921500594e-05 0.7640111655245387 1.217967891405447e-05 0.7645247581428014 
65.99999999999721 5.0580434146362225e-05 0.8276150207962689 1.5693397670315392e-05 0.8280898904932965 
66.9999999999972 0.00021904033404990432 0.876767461691055 1.3792019911646279e-05 0.8773858278109462 
67.9999999999972 0.0003008383444063199 0.9106864613428015 7.964952071778947e-06 0.911377575289366 
68.99999999999719 0.0002500461174458063 0.9295307893744243 2.2070404926515705e-06 0.9301778887694329 
69.99999999999717 0.00012578969564491451 0.9342403327194804 1.696966402594928e-06 0.9347864555202366 
70.99999999999716 2.1886766154321704e-05 0.9263401362535769 1.1512525090538139e-05 0.926822809833967 
71.99999999999714 2.4187285293826816e-05 0.9077363883182076 3.563334259909846e-05 0.908279041869158 
72.99999999999714 0.00018992201280716516 0.8805261773483447 7.634847645530568e-05 0.8813085423117747 
73.99999999999713 0.0005423951268340781 0.8468355086976149 0.0001340722763790972 0.8480586270902579 
74.99999999999712 0.001074882861373994 0.8086931018905067 0.00020749436789809772 0.810548377794277 
75.9999999999971 0.0017588782569906989 0.7679417069937488 0.0002939517647893421 0.7705884963917441 
76.9999999999971 0.00255330858353838 0.7261844559660754 0.00038990647623269177 0.7297372303390492 
77.99999999999709 0.0034127102609057824 0.6847611255480401 0.00049142969126681 0.6892851559329207 
78.99999999999707 0.004293413197204836 0.644747931579387 0.0005946224520974611 0.6502614405634706 
79.99999999999706 0.0051575223097304786 0.6069742855959818 0.000695933515950349 0.6134547756102924 
80.99999999999704 0.005974921769485312 0.5720504811595455 0.0007923618048639691 0.5794431670959409 
81.99999999999704 0.006723733997282835 0.5404012282807147 0.0008815504611119614 0.5486279437641114 
82.99999999999702 0.007389714069905974 0.5123010695369616 0.0009617914746423827 0.5212685149448936 
83.99999999999702 0.007965015694560604 0.48790881215720466 0.0010319650893037208 0.49751547006514624 
84.999999999997 0.008446676759639397 0.46729908437397794 0.0010914384408360952 0.47744049684719525 
85.99999999999699 0.008835074088316512 0.4504899146902949 0.001139944994400485 0.4610622840896107 
86.99999999999697 0.00913250803302025 0.43746582288245783 0.0011774619661113596 0.4483680719599092 
87.99999999999697 0.009342007228155784 0.42819631172418354 0.0012040982557841903 0.43933083841244713 
88.99999999999696 0.009466394534967252 0.4226498838474839 0.0012200012658074657 0.4339222929524273 
89.99999999999694 0.009507625273912787 0.4208038107563337 0.0012252877165450623 0.43212191900058045 
90.99999999999694 0.009466394534967507 0.42264988384746127 0.0012200012658075258 0.4339222929524048 
91.99999999999692 0.009342007228156583 0.42819631172413797 0.0012040982557843024 0.439330838412401 
92.99999999999692 0.009132508033021723 0.43746582288238794 0.0011774619661115097 0.4483680719598426 
93.99999999999689 0.008835074088317973 0.4504899146902046 0.0011399449944007633 0.46106228408952193 
94.99999999999689 0.008446676759641879 0.46729908437386247 0.0010914384408363732 0.4774404968470817 
95.99999999999689 0.007965015694563675 0.48790881215706583 0.0010319650893041079 0.49751547006500924 
96.99999999999686 0.0073897140699093426 0.5123010695368001 0.0009617914746428321 0.5212685149447335 
97.99999999999686 0.006723733997287005 0.5404012282805325 0.0008815504611124416 0.5486279437639322 
98.99999999999685 0.005974921769490094 0.5720504811593422 0.0007923618048645941 0.5794431670957493 
99.99999999999685 0.0051575223097355015 0.606974285595759 0.0006959335159509969 0.613454775610076 
100.99999999999682 0.00429341319721026 0.6447479315791489 0.0005946224520980544 0.6502614405632382 
101.99999999999682 0.003412710260911181 0.68476112554779 0.0004914296912674698 0.6892851559326799 
102.99999999999679 0.002553308583543494 0.7261844559658207 0.0003899064762332881 0.7297372303388027 
103.99999999999679 0.001758878256995266 0.7679417069934964 0.0002939517647899067 0.7705884963914926 
104.99999999999679 0.0010748828613777739 0.8086931018902634 0.0002074943678985911 0.8105483777940408 
105.99999999999676 0.0005423951268368629 0.846835508697394 0.00013407227637949565 0.8480586270900405 
106.99999999999676 0.00018992201280871923 0.8805261773481563 7.634847645558361e-05 0.8813085423115861 
107.99999999999673 2.418728529427522e-05 0.9077363883180658 3.563334259929824e-05 0.9082790418690225 
108.99999999999673 2.188676615394816e-05 0.9263401362534935 1.151252509062952e-05 0.926822809833884 
109.99999999999672 0.0001257896956440946 0.9342403327194688 1.6969664026184985e-06 0.9347864555202209 
110.99999999999672 0.0002500461174452114 0.9295307893744947 2.207040492629669e-06 0.930177888769507 
111.99999999999669 0.000300838344406389 0.9106864613429623 7.96495207173148e-06 0.9113775752895231 
112.99999999999669 0.0002190403340508024 0.8767674616913089 1.3792019911635294e-05 0.8773858278111992 
113.99999999999669 5.058043414731482e-05 0.8276150207966145 1.5693397670332015e-05 0.828089890493649 
114.99999999999666 4.688890921355084e-05 0.7640111655249683 1.2179678914088506e-05 0.7645247581432209 
115.99999999999666 0.0007913901126272931 0.6877701552557041 5.2570960540145125e-06 0.6890914309214735 
116.99999999999663 0.0033381270614223795 0.6017305465475081 6.642408718249323e-07 0.6056872503964477 
117.99999999999663 0.009335798698629763 0.509623860541957 6.995875001883887e-06 0.5196973472070671 
118.99999999999662 0.02109659062119898 0.41581011533115264 3.357123370542705e-05 0.43779684193136026 
119.9999999999966 0.041557701209929146 0.3248914787124322 8.727415089825559e-05 0.36752329814962104 
120.9999999999966 0.07407956651807143 0.241240598086566 0.00016905282724068036 0.3166007225238497 
121.99999999999659 0.12203461849332951 0.1685052773729087 0.00027118480025405757 0.292031661596191 
122.99999999999658 0.1881696048671171 0.10916988887597487 0.000376600283459412 0.29902191113852744 
123.99999999999656 0.27377579585456363 0.06425943605697663 0.00046132482552732395 0.33985881580514843 
124.99999999999656 0.37777174691238946 0.03325896874290382 0.0005003419182806469 0.4129204196276802 
125.99999999999653 0.4958812139920786 0.01428701705087056 0.0004759552923213738 0.5120354025134592 
126.99999999999653 0.6201534206702897 0.004510259368364851 0.0003863568327417146 0.6264256459020568 
127.99999999999653 0.7390958457614637 0.0007275991279177634 0.00025111027079521153 0.7414264674802598 
128.9999999999965 0.8386416039798782 4.6695336962240555e-07 0.00011025972138887233 0.8400804708440209 
129.9999999999965 0.9040343402199604 0.00017985758340470197 1.5211236510522778e-05 0.9055373064332252 
130.99999999999648 0.9224857766602019 0.00019340334544038762 1.2381150481723566e-05 0.9239797477560961 
131.99999999999648 0.8861807010585099 1.2246524776034855e-05 0.00012412273103650022 0.8875761098845668 
132.99999999999645 0.7949444393538667 0.0003080173695159293 0.0003342320262599846 0.7967922736831579 
133.99999999999645 0.6577487434287753 0.0019104672398647922 0.0005857392472063483 0.6613574246017382 
134.99999999999642 0.4923133080639991 0.005252240713490285 0.0007955597312343609 0.499330819118521 
135.99999999999642 0.32242043826512135 0.010006159856822341 0.0008841068758726769 0.33408882684161156 
136.99999999999642 0.17317403690076383 0.015064568921723141 0.0008102070577248552 0.1896012048097248 
137.9999999999964 0.06516440306479146 0.018888592814041143 0.0005961766182528443 0.08496907523784177 
138.9999999999964 0.00911019719462291 0.020105967917556644 0.000328459084665214 0.02965945260911235 
139.9999999999964 0.002761474408073686 0.01811771476947027 0.00012760041337532866 0.020975418557751615 
140.99999999999636 0.031451627351786415 0.0134430178389926 9.562427981374323e-05 0.04489006233523869 
141.99999999999636 0.07265485068371938 0.007616672385043126 0.0002629987757232481 0.0804411428376687 
142.99999999999636 0.10347818998862626 0.0026345657512666723 0.0005632116160594252 0.10664237649712811 
143.99999999999633 0.10868356370426016 0.00015071463407362063 0.0008544513649211067 0.10973112762617239 
144.99999999999633 0.08619613235456022 0.0007692567212986037 0.0009856640306165692 0.08804787065383494 
145.99999999999633 0.04757581023649616 0.0037677813472600462 0.0008777098889404933 0.052326696905150474 
146.9999999999963 0.012670378620712902 0.007415831093079474 0.0005747488936410022 0.020728180612681318 
147.9999999999963 0.00013363149492691233 0.00977731592987746 0.00022950902157834388 0.010145395902126283 
148.99999999999628 0.01769762405818988 0.009634822658870001 2.0204482715240032e-05 0.027306561340566568 
149.99999999999628 0.05691497849660307 0.007081576758526416 4.1157274392621274e-05 0.06398184721846273 
150.99999999999625 0.0958063146287467 0.003462552454272314 0.0002361700701706968 0.09948804967758036 
151.99999999999625 0.10960190932539701 0.0006649217667349088 0.00042925297544745326 0.11074430110635687 
152.99999999999625 0.0857304333640116 0.0001066994937416465 0.0004494145504882781 0.08638322313157389 
153.99999999999622 0.03624334753526308 0.001960397461171009 0.0002745297735111015 0.03856682672478116 
154.99999999999622 0.0007147951754896917 0.005052084311633793 8.417498995432579e-05 0.005868026047905283 
155.9999999999962 0.035998065132244586 0.007521213832164487 0.00015258378230128945 0.043600808023150237 
156.9999999999962 0.19505155860868856 0.007893792957294882 0.000624167129380506 0.20349336400915677 
157.99999999999616 0.5028621534793217 0.005958924156820918 0.0013295103078701253 0.5102744130195007 
158.99999999999616 0.9403046402949022 0.0029193133362521084 0.0018234627280460584 0.945670679796571 
159.99999999999616 1.4446249343358066 0.0006919362326876429 0.0016998307935779994 1.4484530922632688 
160.99999999999613 1.928437074400618 0.0007453805572789278 0.0010037037792431838 1.9326538536372941 
161.99999999999613 2.310487444124743 0.003168295633462355 0.00038164342182247265 2.317561945412224 
162.9999999999961 2.545145178594587 0.00656018644785875 0.000676257487525278 2.5567579012174746 
163.9999999999961 2.6371208055700475 0.00885467001330541 0.002067722883567361 2.6528863962174896 
164.9999999999961 2.6341260564756426 0.008603582596689384 0.00343444346675118 2.6510470870900926 
165.99999999999608 2.600468046058776 0.00593229545262253 0.002957819537465864 2.613993892923358 
166.99999999999608 2.5839431732031777 0.00254377407095727 0.0007012753117493173 2.591588049286505 
167.99999999999608 2.5919851050207336 0.0007235092683978238 0.002797867436467508 2.6000425622547256 
168.99999999999605 2.5887049163214852 0.001931261672511211 0.025361217402283757 2.621323662686452 
169.99999999999605 2.514194355645682 0.005851370201638104 0.09516965265135506 2.622052288928 
170.99999999999602 2.3164158958234102 0.010510754408768155 0.24453650206949668 2.580307879264856 
171.99999999999602 1.9798700290555238 0.013413059752880247 0.4999995802533287 2.504146412933503 
172.99999999999602 1.5371507137814928 0.012996005894406033 0.8679181645489363 2.4303433595874218 
173.99999999999602 1.0583368963426925 0.009513537668982509 1.3231050228163828 2.403500625177569 
174.99999999999596 0.624153972463008 0.004812911227807697 1.8072730644592105 2.4476308958702027 
175.99999999999596 0.29623764034737526 0.0011806391494448957 2.241186687084989 2.547538678580995 
176.99999999999596 0.09808324059026736 9.518348745326128e-06 2.5485847719081036 2.652347428598764 
177.99999999999596 0.013802778098849288 0.0011168606414052162 2.6836535572095364 2.7008990279368037 
178.99999999999596 0.0025768981888524074 0.00308411465997386 2.6503866958120756 2.655670498924537 


==> figures/mimo_beta/beampattern29.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.011824235225429684 0.00565365457051698 2.5078203179349465 2.5257912886704914 
-179.0 0.025189906180085177 0.004009021268388511 2.366817745656678 2.3961987178224335 
-178.0 0.025777305882113563 0.0016877711684150554 2.275496993619812 2.302779053198512 
-177.00000000000006 0.01582380549999055 0.0003785834425331316 2.2805918506719927 2.29644265374825 
-176.00000000000006 0.004773973444781049 0.001099769532231233 2.376484939951497 2.3821695982543076 
-175.00000000000006 3.940341502353603e-05 0.003503045489433194 2.5105796756502214 2.5143830687191198 
-174.00000000000006 0.0026650935117194367 0.006101041848072274 2.6103286152760976 2.6199027833103843 
-173.00000000000006 0.008551968940350775 0.00725053634280386 2.6194943534191237 2.6365137636553246 
-172.0000000000001 0.012613908406869951 0.00622279996578499 2.5265713840648476 2.5467318942757418 
-171.0000000000001 0.012357507416302937 0.003653807401537262 2.3718362347371316 2.388955446049628 
-170.0000000000001 0.00877450865031987 0.0011000216665107473 2.229564740638468 2.2401261121573417 
-169.0000000000001 0.004718723100380045 2.256360266243478e-05 2.1736377725697413 2.1786258093338406 
-168.00000000000014 0.002499803900860976 0.0008804609573885965 2.2423903038113475 2.2457191194860466 
-167.00000000000017 0.0024847016492223523 0.0029082605861246234 2.418608297982164 2.4238605739597388 
-166.00000000000017 0.0033879461643032535 0.004679422835864851 2.6333136234408356 2.6413193898802683 
-165.00000000000017 0.0036439078565355374 0.005046285090456959 2.7911511876823845 2.799918304675587 
-164.00000000000017 0.002664049870033556 0.00383417349713151 2.805994686613816 2.812655872696133 
-163.0000000000002 0.001120384957995136 0.0018686037928971834 2.631843755378054 2.6349691980541423 
-162.0000000000002 0.00024027339868009577 0.00037025806223331 2.2772548640249375 2.2778742860770658 
-161.00000000000023 0.0007835734172694261 0.0001508851759405909 1.7993363322940268 1.8001152184656926 
-160.00000000000023 0.0024765928466473634 0.001134934268023706 1.281835746053404 1.2851659615600348 
-159.00000000000023 0.004240085937499861 0.0024838128039490026 0.8073561037180771 0.813759557864152 
-158.00000000000026 0.004958569074181981 0.0031974677203570625 0.4344024186489502 0.44228717721262184 
-157.00000000000026 0.004210581124336286 0.002777383698605889 0.18630996488545018 0.1931269472345034 
-156.00000000000026 0.002483487881684643 0.0015278555213228925 0.05340342736812739 0.05734371386460515 
-155.00000000000028 0.0007933239792260615 0.0003284631068233929 0.004676380575251488 0.00578732736096382 
-154.00000000000028 1.88976848608181e-05 4.978777779127365e-05 0.0027389525887796815 0.00280545798471321 
-153.0000000000003 0.00039633965362580696 0.00099269302030654 0.01618969342178871 0.01754844005479277 
-152.0000000000003 0.0014608385236253086 0.002694423887397275 0.02605482833408334 0.03014313938558723 
-151.0000000000003 0.0024119396932002616 0.004205209476955199 0.02600603218326191 0.0325359818022311 
-150.00000000000034 0.0026294533073280613 0.004655020452051704 0.01837177268744695 0.025575554693473123 
-149.00000000000034 0.0020172997666495223 0.003770164212906195 0.008822235256801666 0.014556109338849887 
-148.00000000000037 0.000998945892400493 0.0020444913912635657 0.00212387024508476 0.005145275274099999 
-147.00000000000037 0.00021334735847617723 0.00047763444468127986 0.00012758210999013283 0.0008164652521762634 
-146.0000000000004 0.00012289998151200393 3.472541308009435e-05 0.0018905170538766757 0.0020463833121808724 
-145.0000000000004 0.0007639754190458842 0.00112471238501519 0.005039666196597934 0.006910134159011959 
-144.00000000000043 0.0017597888029521529 0.0033708476728526284 0.007319727039757602 0.012409491055724505 
-143.00000000000043 0.002556875547318784 0.005784123612322489 0.007580680366377096 0.015864240737277935 
-142.00000000000043 0.0027331524442408953 0.007243459133908122 0.00596257866002515 0.015879259702471463 
-141.00000000000045 0.002209145912620918 0.007041691530415471 0.003458884191125899 0.012661940688986439 
-140.00000000000045 0.0012662518150400102 0.0052376360110705945 0.0012413860870181643 0.00771802853838426 
-139.00000000000048 0.00038501570055006707 0.002657856977138046 0.00010463025822336562 0.0031395653980673343 
-138.00000000000048 2.066439703151443e-06 0.0005574061655679956 0.00022426018261950448 0.0007853220997414865 
-137.00000000000048 0.000309296471778483 9.626436955561654e-05 0.0012350152785428731 0.0016378389259681344 
-136.0000000000005 0.0011822348318152242 0.0018558568301875933 0.0025044623368004736 0.0055232642907908835 
-135.0000000000005 0.0022543452128386495 0.0055887209959847054 0.0034394523528549015 0.011240661341452676 
-134.0000000000005 0.003087909238541491 0.010288961833098827 0.0036989015167324577 0.017013447053231913 
-133.00000000000054 0.0033583687711847884 0.014542588293139907 0.003259622465590356 0.02108686162158987 
-132.00000000000054 0.0029757567981397127 0.017017453881005406 0.002351874558093525 0.022272604548472862 
-131.00000000000054 0.0021034802234330186 0.016915161064272197 0.0013231715715819967 0.020282453289950778 
-130.00000000000057 0.0010805413774724357 0.014236451121663033 0.0004967219866913754 0.01577491580008454 
-129.00000000000057 0.00028847341227737546 0.009787218618912326 7.31266352656667e-05 0.010131538535715034 
-128.00000000000057 1.760452294557799e-05 0.0049417383608306885 9.526178143609009e-05 0.005053334089097788 
-127.0000000000006 0.000378425153642959 0.0012516925746250114 0.0004700226715083389 0.002104708330548175 
-126.0000000000006 0.0012807622849085331 2.448266275400637e-05 0.0010246946851517644 0.0023283882313955852 
-125.00000000000063 0.0024773353921290248 0.001988005057238894 0.0015718451564903325 0.0060188310161513915 
-124.00000000000063 0.0036485954067312846 0.007120869366633547 0.001961959908966906 0.012689320427155888 
-123.00000000000065 0.004497485425326988 0.014673714513168203 0.002112824709496289 0.02121632645860356 
-122.00000000000065 0.004825841448947421 0.023356309279168187 0.0020144266341159856 0.03010665471062404 
-121.00000000000068 0.004574889223219222 0.031629445142470784 0.0017150730002131037 0.037814856547342277 
-120.00000000000068 0.003825599329199926 0.038026128065009955 0.0012975199567389784 0.04304016837961621 
-119.00000000000068 0.0027660477017873745 0.041432273495643546 0.0008536530945691323 0.04494895644493342 
-118.0000000000007 0.0016397052498468307 0.041277206712136444 0.00046391503003900223 0.04329305861203733 
-117.00000000000071 0.0006901290550264548 0.037610920486279446 0.00018458904440662305 0.038419450686883655 
-116.00000000000072 0.00011485225981785757 0.031070855178843636 4.327167384771893e-05 0.03118699145605569 
-115.00000000000072 3.621396840868767e-05 0.022760666681622667 4.097291476844133e-05 0.022818753572331693 
-114.00000000000075 0.0004913489582721709 0.01407450457796992 0.00015840159708280016 0.01472313021459072 
-113.00000000000075 0.0014390211295618246 0.006502729076792835 0.0003639564378588844 0.008314781787460711 
-112.00000000000078 0.002778194918311001 0.0014505222182049737 0.000621444044065089 0.004859766818143637 
-111.00000000000078 0.0043722995521445545 9.213348793614049e-05 0.0008962713175711529 0.005360307311647745 
-110.00000000000078 0.006073693272246723 0.0032732336534582558 0.001159570735027478 0.010485659097222795 
-109.00000000000081 0.007744299711985447 0.01146422155975539 0.001390271222126311 0.02054795941542991 
-108.00000000000081 0.009270178622759431 0.024759754633171902 0.0015754737978315684 0.03551648789711778 
-107.00000000000082 0.010569448080564483 0.042914881821450535 0.0017096430893057955 0.05506068631626332 
-106.00000000000084 0.011594219926089935 0.06540592647759844 0.0017931308683826728 0.07861129146910806 
-105.00000000000085 0.012327947283409276 0.09150424521932263 0.0018304632815821604 0.10542955606791056 
-104.00000000000085 0.012779849297095495 0.1203525183651774 0.001828700421882672 0.13467619561884348 
-103.00000000000087 0.012977987616981459 0.15103562314418664 0.0017960523323904073 0.1654738719021671 
-102.00000000000088 0.012962261149148075 0.182640812194428 0.0017408311904123649 0.1969592772675942 
-101.00000000000088 0.012778188345151811 0.21430443221117193 0.0016707442240013193 0.2283229208053119 
-100.00000000000091 0.012471956456512381 0.24524450440162313 0.0015924858991227524 0.2588363672558422 
-99.00000000000091 0.012086893934137012 0.27478003162955816 0.0015115661391928515 0.28786787798329067 
-98.00000000000094 0.01166129101451141 0.30233889140835757 0.0014323069661468 0.31488816322649404 
-97.00000000000094 0.011227355013349158 0.32745668659503707 0.0013579462976882983 0.3394683369041751 
-96.00000000000094 0.010811026272698396 0.34976906106932004 0.001290799235234253 0.36127225332994406 
-95.00000000000097 0.01043237680941873 0.3689998594697393 0.00123244014827621 0.3800452875355694 
-94.00000000000097 0.010106344840919516 0.3849472226569936 0.0011838808153488323 0.3956013777994915 
-93.00000000000098 0.009843606191476393 0.3974693490757418 0.0011457296240018967 0.4078098459578245 
-92.000000000001 0.009651434703342244 0.4064712785357773 0.001118323998763818 0.4165831963202579 
-91.00000000000101 0.009534449830383332 0.41189370847328394 0.0011018329600603809 0.42186679868366694 
-90.00000000000101 0.009495186548389111 0.4137045532270065 0.0010963294177616673 0.4236311011973431 
-89.00000000000104 0.009534449830383603 0.41189370847329193 0.0011018329600603035 0.42186679868367416 
-88.00000000000104 0.009651434703341852 0.40647127853579146 0.001118323998763838 0.41658319632027024 
-87.00000000000104 0.009843606191476124 0.3974693490757643 0.001145729624001765 0.40780984595784636 
-86.00000000000107 0.01010634484091868 0.38494722265702225 0.00118388081534889 0.3956013777995207 
-85.00000000000107 0.010432376809418277 0.36899985946977615 0.0012324401482760414 0.38004528753560507 
-84.0000000000011 0.010811026272697597 0.3497690610693611 0.0012907992352339886 0.3612722533299843 
-83.0000000000011 0.011227355013348483 0.32745668659508426 0.0013579462976881108 0.3394683369042207 
-82.00000000000111 0.011661291014510692 0.3023388914084119 0.0014323069661466867 0.3148881632265501 
-81.00000000000112 0.012086893934136285 0.27478003162961623 0.0015115661391927305 0.2878678779833487 
-80.00000000000114 0.012471956456511609 0.2452445044016845 0.0015924858991225408 0.258836367255901 
-79.00000000000114 0.012778188345151202 0.21430443221123627 0.0016707442240010946 0.22832292080537467 
-78.00000000000115 0.012962261149147591 0.18264081219449185 0.0017408311904122914 0.19695927726765824 
-77.00000000000117 0.01297798761698132 0.1510356231442502 0.001796052332390285 0.16547387190223092 
-76.00000000000117 0.01277984929709577 0.12035251836523879 0.0018287004218828053 0.1346761956189054 
-75.00000000000118 0.012327947283410317 0.09150424521937928 0.0018304632815822517 0.10542955606796803 
-74.0000000000012 0.011594219926091436 0.0654059264776485 0.0017931308683827687 0.07861129146916047 
-73.00000000000121 0.010569448080567064 0.04291488182149198 0.0017096430893059247 0.05506068631630754 
-72.00000000000122 0.009270178622762179 0.024759754633204133 0.0015754737978318023 0.03551648789715264 
-71.00000000000124 0.007744299711988555 0.011464221559777166 0.0013902712221266964 0.02054795941545498 
-70.00000000000125 0.006073693272250221 0.003273233653469661 0.001159570735027937 0.010485659097238077 
-69.00000000000126 0.004372299552148002 9.213348793777653e-05 0.0008962713175716751 0.0053603073116532274 
-68.00000000000126 0.002778194918313803 0.0014505222181981508 0.0006214440440656991 0.004859766818140184 
-67.00000000000128 0.0014390211295643915 0.0065027290767796075 0.00036395643785934944 0.008314781787450523 
-66.0000000000013 0.0004913489582736067 0.014074504577952935 0.00015840159708315827 0.01472313021457553 
-65.0000000000013 3.6213968409062454e-05 0.022760666681605028 4.0972914768575254e-05 0.022818753572314658 
-64.00000000000131 0.00011485225981717261 0.03107085517882803 4.3271673847577136e-05 0.031186991456039235 
-63.00000000000132 0.0006901290550247377 0.03761092048626871 0.00018458904440618557 0.038419450686870936 
-62.000000000001336 0.001639705249844709 0.04127720671213244 0.0004639150300382995 0.04329305861203085 
-61.00000000000135 0.002766047701785059 0.04143227349564689 0.000853653094568281 0.04494895644493355 
-60.00000000000135 0.0038255993291979643 0.038026128065020315 0.001297519956738094 0.043040168379624 
-59.000000000001364 0.004574889223218394 0.0316294451424859 0.001715073000212253 0.037814856547355676 
-58.00000000000138 0.004825841448947371 0.0233563092791858 0.002014426634115525 0.030106654710641046 
-57.00000000000139 0.004497485425328278 0.014673714513185237 0.002112824709496282 0.021216326458621933 
-56.0000000000014 0.0036485954067334886 0.007120869366646866 0.001961959908967473 0.012689320427172161 
-55.000000000001414 0.002477335392131457 0.0019880050572461936 0.0015718451564913217 0.006018831016162121 
-54.00000000000143 0.0012807622849107885 2.4482662754623002e-05 0.0010246946851529704 0.0023283882313996475 
-53.00000000000144 0.00037842515364430404 0.0012516925746196774 0.00047002267150933046 0.002104708330545193 
-52.00000000000145 1.7604522945669277e-05 0.004941738360821586 9.526178143654008e-05 0.005053334089089229 
-51.00000000000146 0.0002884734122762107 0.00978721861890232 7.312663526528985e-05 0.010131538535703533 
-50.00000000000147 0.0010805413774705125 0.014236451121655558 0.0004967219866901118 0.015774915800073994 
-49.00000000000148 0.0021034802234309764 0.016915161064269078 0.0013231715715800799 0.020282453289943762 
-48.00000000000149 0.0029757567981383275 0.01701745388100799 0.002351874558091447 0.022272604548472023 
-47.000000000001506 0.0033583687711845993 0.014542588293147253 0.003259622465589011 0.02108686162159552 
-46.00000000000152 0.003087909238542814 0.010288961833108484 0.0036989015167323606 0.017013447053242668 
-45.00000000000153 0.0022543452128406826 0.005588720995993752 0.0034394523528563786 0.011240661341465194 
-44.000000000001535 0.0011822348318172536 0.0018558568301934337 0.0025044623368030393 0.005523264290801373 
-43.00000000000155 0.00030929647177974594 9.626436955686243e-05 0.0012350152785453258 0.0016378389259730515 
-42.000000000001556 2.0664397030663552e-06 0.0005574061655650517 0.00022426018262087206 0.0007853220997398313 
-41.00000000000157 0.0003850157005486821 0.002657856977132894 0.0001046302582223901 0.003139565398059887 
-40.000000000001585 0.0012662518150379203 0.005237636011065761 0.0012413860870145537 0.00771802853837375 
-39.0000000000016 0.002209145912619347 0.007041691530413282 0.0034588841911207774 0.012661940688977684 
-38.000000000001606 0.002733152444240377 0.007243459133909483 0.005962578660020522 0.015879259702467678 
-37.00000000000161 0.002556875547319787 0.005784123612326772 0.007580680366375489 0.015864240737281626 
-36.00000000000163 0.0017597888029541094 0.003370847672857751 0.007319727039760419 0.012409491055734332 
-35.00000000000164 0.0007639754190477463 0.0011247123850188327 0.00503966619660405 0.0069101341590235505 
-34.00000000000165 0.000122899981512627 3.4725413080740265e-05 0.0018905170538825269 0.0020463833121879996 
-33.00000000000166 0.00021334735847518878 0.00047763444467899545 0.0001275821099905612 0.000816465252173439 
-32.00000000000168 0.0009989458923984704 0.0020444913912598815 0.0021238702450758727 0.005145275274085493 
-31.000000000001688 0.0020172997666476817 0.0037701642129032756 0.008822235256784031 0.014556109338827498 
-30.000000000001698 0.0026294533073276016 0.004655020452051199 0.018371772687427537 0.02557555469345243 
-29.000000000001705 0.0024119396932015895 0.004205209476957411 0.026006032183252387 0.03253598180222497 
-28.00000000000172 0.0014608385236276214 0.0026944238874008868 0.02605482833409361 0.03014313938560336 
-27.00000000000173 0.00039633965362750125 0.0009926930203094893 0.016189693421816517 0.017548440054825296 
-26.00000000000174 1.88976848604664e-05 4.978777779197795e-05 0.002738952588800082 0.0028054579847339453 
-25.00000000000175 0.0007933239792233511 0.00032846310682166325 0.004676380575212405 0.005787327360920375 
-24.000000000001766 0.0024834878816807344 0.0015278555213201126 0.05340342736795554 0.0573437138644276 
-23.000000000001776 0.00421058112433343 0.0027773836986039633 0.18630996488507215 0.19312694723412366 
-22.00000000000179 0.004958569074182036 0.003197467720357391 0.43440241864831924 0.44228717721199245 
-21.000000000001798 0.004240085937502764 0.0024838128039513683 0.8073561037172035 0.8137595578632744 
-20.00000000000181 0.002476592846651387 0.0011349342680264261 1.2818357460523728 1.2851659615589979 
-19.000000000001823 0.0007835734172719013 0.00015088517594155033 1.799336332292986 1.8001152184646698 
-18.000000000001833 0.00024027339867964628 0.00037025806223142985 2.277254864024069 2.2778742860761927 
-17.000000000001844 0.0011203849579922518 0.0018686037928932883 2.631843755377506 2.6349691980535845 
-16.000000000001855 0.0026640498700305705 0.00383417349712787 2.8059946866136616 2.812655872695971 
-15.000000000001867 0.0036439078565346904 0.005046285090455945 2.7911511876825847 2.799918304675786 
-14.000000000001878 0.0033879461643048715 0.004679422835867266 2.6333136234412478 2.6413193898806853 
-13.000000000001888 0.002484701649223843 0.00290826058612899 2.418608297982591 2.42386057396019 
-12.0000000000019 0.002499803900858946 0.0008804609573919553 2.2423903038116135 2.2457191194863166 
-11.000000000001913 0.004718723100373194 2.2563602662277322e-05 2.173637772569747 2.178625809333842 
-10.000000000001922 0.008774508650311217 0.0011000216665066859 2.2295647406382475 2.240126112157111 
-9.000000000001934 0.012357507416298201 0.0036538074015314923 2.371836234736802 2.388955446049289 
-8.000000000001945 0.012613908406873965 0.006222799965780905 2.526571384064576 2.5467318942754766 
-7.000000000001957 0.008551968940362309 0.007250536342804004 2.6194943534190323 2.6365137636552514 
-6.000000000001967 0.0026650935117299352 0.00610104184807654 2.6103286152762224 2.6199027833105113 
-5.000000000001979 3.940341502214793e-05 0.0035030454894388746 2.5105796756504817 2.514383068719392 
-4.00000000000199 0.004773973444763531 0.0010997695322347589 2.3764849399517534 2.3821695982545537 
-3.0000000000020015 0.0158238054999659 0.00037858344253240486 2.2805918506721055 2.2964426537483345 
-2.000000000002013 0.02577730588210138 0.0016877711684108421 2.275496993619717 2.3027790531983965 
-1.0000000000020242 0.02518990618010087 0.004009021268383921 2.36681774565642 2.3961987178221884 
-2.0355549961366507e-12 0.011824235225463447 0.005653654570515333 2.5078203179346614 2.5257912886702396 
0.9999999999979531 0.00015717176142460994 0.005420934828185178 2.6177343489657523 2.623824802145645 
1.9999999999979419 0.024463432368104367 0.0034313939646371107 2.6148573918230102 2.642897910752021 
2.9999999999979305 0.13067736831844096 0.0010593251021488975 2.449344766375445 2.5805880380350814 
3.999999999997919 0.35786678293958724 1.641025836963015e-08 2.121735843955024 2.4784795563552815 
4.999999999997908 0.7167746153104552 0.0011019856610263161 1.6806639883680983 2.397121861677029 
5.999999999997897 1.1765189267958167 0.0037619571502423327 1.202796609115759 2.3819135515072962 
6.999999999997885 1.6683473822669284 0.006302252755453982 0.7651726843937801 2.4394704766567092 
7.999999999997874 2.1076053477545478 0.007083824974384958 0.4217982829849031 2.5372993426832413 
8.999999999997863 2.425481992691331 0.005608368735100875 0.1926407036517574 2.625733901065347 
9.99999999999785 2.595907738598447 0.0028689015124780796 0.06658921715982338 2.66828534199472 
10.999999999997842 2.6440454656935426 0.000712265187281391 0.01399457122059558 2.662155176366303 
11.99999999999783 2.6312062216192342 0.0006350639880939686 0.00160474633461393 2.6369261448163863 
12.999999999997817 2.6226828823580903 0.0028051531112775496 0.0036424448597710025 2.6324493452518904 
13.999999999997806 2.6538568852760056 0.005943931982239972 0.006126275399482174 2.6690512727157643 
14.999999999997796 2.711208797509864 0.008135961982937678 0.005198026563160563 2.727576355237331 
15.999999999997783 2.737726254020488 0.008034347580126805 0.0024466336316880393 2.751267976945957 
16.999999999997772 2.660266269911614 0.005690768674069637 0.00041441429442026377 2.669480282051537 
17.999999999997762 2.4257851243061697 0.002498483181552592 0.0001657987563387451 2.4314870801811272 
18.99999999999775 2.0293021767446766 0.00030953934187247597 0.001089518102567028 2.0334467853867535 
19.999999999997737 1.5207950324401502 0.00029861723254840934 0.0019484827259428623 1.525265968937777 
20.999999999997726 0.9884398693653785 0.0022792683812141975 0.001966122082018834 0.994246773937821 
21.99999999999772 0.526463511579951 0.004871460255573118 0.0012287581126924233 0.5334670294322107 
22.999999999997705 0.20217963535460004 0.006385101903532201 0.00037811591359156464 0.20932924857550775 
23.999999999997694 0.035973763604489985 0.005860021337552023 1.8899809045707144e-05 0.04193996073551844 
24.99999999999768 0.0011294117679846193 0.0036360979922007903 0.0003079402705084721 0.005074203591838432 
25.99999999999767 0.041223868856258304 0.0011340662336522742 0.0009385666403372229 0.043352209982041985 
26.99999999999766 0.09575183069052162 2.832475206931814e-06 0.0014288720590812489 0.09733848210231463 
27.999999999997648 0.12252303268371097 0.0011464469416217285 0.0014603350287990407 0.125348037264437 
28.999999999997634 0.10845674368229058 0.0041881713264284234 0.0010470841859748217 0.11390174964339062 
29.999999999997627 0.06654532023978864 0.0076590887576092484 0.0004708826753357761 0.07481687514955764 
30.999999999997616 0.022845138707922548 0.009787952080132127 7.006041967318598e-05 0.03275925385500485 
31.999999999997602 0.0007898626577048281 0.00945169648581041 3.4910684820457066e-05 0.010275575117934064 
32.99999999999759 0.009914827442740923 0.006783438599175192 0.00032427178141459183 0.017019292447489055 
33.99999999999758 0.042972491772878145 0.0031373361746916406 0.0007252895833528068 0.046880639755742644 
34.99999999999757 0.08123274958832577 0.00044951617116489054 0.0009954316469231415 0.08279484076603486 
35.999999999997556 0.10442042847583011 0.00032789085159331925 0.000995001993459217 0.10591736864278095 
36.99999999999754 0.10044010439178931 0.0033115557465683097 0.0007430966937132876 0.10468201633689209 
37.999999999997534 0.0709021104835783 0.008630189658807155 0.0003835516200589931 0.08006498639333107 
38.99999999999753 0.030730214546689213 0.014541110600372574 9.542710702781493e-05 0.045443285790217516 
39.99999999999751 0.0026490054229184306 0.019058812275644918 2.3066056843563403e-06 0.02171448096389009 
40.9999999999975 0.009116795028233203 0.020738248029615394 0.00012350814169384783 0.029951428595275224 
41.999999999997485 0.06478872233532275 0.019182858756288838 0.0003813307694206849 0.08436687450822336 
42.99999999999748 0.1719371339956247 0.015096334497823358 0.0006498072734732652 0.18782412561467896 
43.99999999999746 0.3199009907726279 0.0099029908789315 0.0008152165175752427 0.3309634556045922 
44.999999999997456 0.4881942826731903 0.005133078087095227 0.0008202214931177638 0.4947427712328977 
45.99999999999745 0.6518692527098933 0.0018423133003107727 0.0006768538476064594 0.6552411619850913 
46.999999999997435 0.7873402897838907 0.0002946607516462749 0.00044982277053124846 0.789158878341715 
47.99999999999742 0.8770967610113616 1.5260264183941575e-05 0.0002231741564688213 0.8785590359681161 
48.99999999999741 0.9123512380828107 0.00017337002157383766 6.669357422651845e-05 0.9138715993656842 
49.9999999999974 0.8934035304070048 0.00013962650453212212 1.452601537001806e-05 0.8947958267220661 
50.999999999997385 0.8281131346090999 1.3293209501830427e-05 6.084223037175461e-05 0.8292944299806545 
51.99999999999738 0.7292281263295011 0.0009396720344424537 0.0001699942212655475 0.7312460789574062 
52.99999999999737 0.6113939536176674 0.00511628839614076 0.00029416151006566015 0.6174727084045095 
53.99999999999736 0.4885218373444188 0.015485923699685107 0.00039076173404747536 0.5048130434317604 
54.99999999999734 0.37193449630471126 0.035201955650821556 0.0004340494436755108 0.4077409807939444 
55.99999999999733 0.2694268240946405 0.06700381968854216 0.00041874577703801763 0.33680267506260075 
56.99999999999732 0.18515343495553369 0.11264951433506885 0.0003566803854243702 0.2979322528857222 
57.99999999999731 0.12011869715790138 0.17252343272669288 0.0002693272545354359 0.29254268241670617 
58.99999999999729 0.07299945876243263 0.24548578434335894 0.00017954492138848617 0.3181911173209094 
59.99999999999728 0.04105552715831458 0.3289716366554236 0.00010511517960675143 0.3695838860686144 
60.99999999999728 0.020948433675155073 0.4192978925705576 5.539859373377909e-05 0.43970083834557466 
61.999999999997264 0.009366891829188312 0.5121045218342656 3.1155767563238665e-05 0.5208634987201328 
62.99999999999725 0.003427030046581835 0.6028449520566397 2.6693463011404773e-05 0.6056289967127685 
63.99999999999724 0.0008658284028951356 0.6872472840669528 3.31169943660597e-05 0.6874486071140233 
64.99999999999723 7.445104814360283e-05 0.7616872614920546 4.154233247721775e-05 0.7610774333633148 
65.99999999999721 2.7270102628508236e-05 0.8234389697388828 4.547396485773147e-05 0.8227563266483374 
66.9999999999972 0.00015803268290579458 0.8707940373756906 4.199962361383074e-05 0.8702080517028351 
67.9999999999972 0.00022296916927446402 0.9030603825195388 3.18434328820068e-05 0.9024987075403791 
68.99999999999719 0.00017677426751229233 0.920465085598082 1.8574302284025666e-05 0.9198153122013889 
69.99999999999717 7.474365696275638e-05 0.9239924364980581 7.369531912821444e-06 0.9232043480778446 
70.99999999999716 4.685472295510666e-06 0.9151885915627147 3.711923284087492e-06 0.9143067341318016 
71.99999999999714 4.600627655020075e-05 0.895960295886698 1.2300179843157179e-05 0.8951143666764647 
72.99999999999714 0.00025021926214617633 0.8683886659837925 3.632584998859361e-05 0.8677636130899885 
73.99999999999713 0.0006362636460128231 0.8345717627786929 7.715297607957935e-05 0.8343728914322368 
74.99999999999712 0.0011946090135642141 0.7965028681354406 0.00013435053468119956 0.796925147244636 
75.9999999999971 0.0018954151553941933 0.7559857807974744 0.00020597951016212954 0.7571916912182785 
76.9999999999971 0.002697495786008455 0.7145844045692066 0.0002890222978397404 0.7166912861901826 
77.99999999999709 0.0035561693123837544 0.6736014145720065 0.0003798527228838125 0.6766772356894575 
78.99999999999707 0.004429118309107321 0.6340796446748141 0.0004746695025925992 0.6381451520010915 
79.99999999999706 0.005280087994451333 0.5968197242557016 0.0005698450611920126 0.6018547092378509 
80.99999999999704 0.006080669503097444 0.5624080678954929 0.000662168543002416 0.5683597084736624 
81.99999999999704 0.006810604148948927 0.5312502838134154 0.0007489829274209929 0.5380419581921956 
82.99999999999702 0.0074570833477613455 0.5036061743650093 0.000828230074795293 0.5111456347194194 
83.99999999999702 0.008013469098723624 0.47962358363424434 0.0008984247885262319 0.4878098271801548 
84.999999999997 0.008477770055336906 0.4593692972949212 0.0009585809670892401 0.46809783386041387 
85.99999999999699 0.008851110389107245 0.4428559659886113 0.0010081113530857216 0.45202244323648005 
86.99999999999697 0.009136341438539837 0.43006459185289375 0.0010467188686199575 0.43956691009167 
87.99999999999697 0.0093368780529173 0.4209625001908752 0.0010742933262106776 0.4307016466482914 
88.99999999999696 0.00945579446876885 0.41551694033873593 0.0010908232813689207 0.4253968190626677 
89.99999999999694 0.0094951865483892 0.4137045532270078 0.0010963294177617202 0.4236311011973443 
90.99999999999694 0.009455794468769093 0.4155169403387133 0.0010908232813689816 0.42539681906264565 
91.99999999999692 0.009336878052918106 0.42096250019083 0.0010742933262107917 0.43070164664824784 
92.99999999999692 0.009136341438541223 0.4300645918528253 0.0010467188686201264 0.43956691009160365 
93.99999999999689 0.008851110389108617 0.44285596598852217 0.0010081113530860208 0.45202244323639107 
94.99999999999689 0.008477770055339303 0.4593692972948081 0.0009585809670895266 0.4680978338603011 
95.99999999999689 0.008013469098726595 0.4796235836341077 0.0008984247885266248 0.48780982718002003 
96.99999999999686 0.007457083347764598 0.5036061743648507 0.0008282300747957487 0.5111456347192641 
97.99999999999686 0.006810604148952958 0.5312502838132368 0.0007489829274214711 0.5380419581920217 
98.99999999999685 0.006080669503102099 0.5624080678952924 0.000662168543003018 0.5683597084734707 
99.99999999999685 0.005280087994456259 0.5968197242554822 0.0005698450611926322 0.6018547092376352 
100.99999999999682 0.004429118309112673 0.6340796446745793 0.0004746695025931528 0.6381451520008617 
101.99999999999682 0.0035561693123891203 0.673601414571759 0.0003798527228844103 0.6766772356892169 
102.99999999999679 0.0026974957860136 0.7145844045689542 0.0002890222978402624 0.7166912861899322 
103.99999999999679 0.00189541515539884 0.755985780797223 0.00020597951016260543 0.7571916912180342 
104.99999999999679 0.0011946090135681324 0.7965028681351987 0.00013435053468159456 0.7969251472443916 
105.99999999999676 0.0006362636460157979 0.8345717627784718 7.715297607987309e-05 0.8343728914320162 
106.99999999999676 0.00025021926214794667 0.8683886659836025 3.632584998877373e-05 0.8677636130898085 
107.99999999999673 4.600627655090298e-05 0.8959602958865528 1.2300179843260988e-05 0.8951143666763205 
108.99999999999673 4.685472295349257e-06 0.9151885915626267 3.711923284093435e-06 0.9143067341317127 
109.99999999999672 7.474365696212527e-05 0.9239924364980403 7.369531912770295e-06 0.9232043480778263 
110.99999999999672 0.00017677426751177305 0.9204650855981444 1.8574302283953262e-05 0.9198153122014503 
111.99999999999669 0.00022296916927449893 0.9030603825196901 3.1843432881920454e-05 0.9024987075405297 
112.99999999999669 0.00015803268290652918 0.8707940373759336 4.1999623613812406e-05 0.8702080517030735 
113.99999999999669 2.72701026291703e-05 0.8234389697392173 4.547396485775237e-05 0.82275632664867 
114.99999999999666 7.445104814183057e-05 0.7616872614924729 4.154233247725788e-05 0.7610774333637312 
115.99999999999666 0.0008658284028861543 0.6872472840674422 3.311699436610416e-05 0.6874486071144978 
116.99999999999663 0.003427030046557917 0.6028449520571799 2.6693463011422985e-05 0.6056289967132886 
117.99999999999663 0.009366891829137258 0.5121045218348323 3.115576756316012e-05 0.5208634987206485 
118.99999999999662 0.02094843367506147 0.4192978925711218 5.539859373356396e-05 0.4397008383460498 
119.9999999999966 0.041055527158159084 0.32897163665595835 0.00010511517960636228 0.3695838860689953 
120.9999999999966 0.07299945876219434 0.24548578434384075 0.00017954492138798098 0.31819111732115213 
121.99999999999659 0.12011869715756103 0.17252343272710088 0.00026932725453487997 0.2925426824167752 
122.99999999999658 0.1851534349550752 0.11264951433539215 0.00035668038542385115 0.2979322528855835 
123.99999999999656 0.26942682409406854 0.06700381968877737 0.0004187457770378477 0.3368026750622591 
124.99999999999656 0.37193449630403663 0.03520195565097651 0.00043404944367563756 0.4077409807934205 
125.99999999999653 0.4885218373436758 0.01548592369977391 0.00039076173404790535 0.5048130434311172 
126.99999999999653 0.6113939536169146 0.005116288396181957 0.0002941615100663241 0.6174727084038009 
127.99999999999653 0.729228126328825 0.0009396720344553594 0.00016999422126633246 0.7312460789567472 
128.9999999999965 0.8281131346085864 1.3293209502538649e-05 6.084223037228708e-05 0.8292944299801256 
129.9999999999965 0.893403530406735 0.00013962650453103165 1.4526015370025656e-05 0.8947958267218022 
130.99999999999648 0.912351238082856 0.00017337002157457064 6.669357422587366e-05 0.9138715993657295 
131.99999999999648 0.8770967610117475 1.526026418443509e-05 0.00022317415646761957 0.8785590359684969 
132.99999999999645 0.7873402897845947 0.0002946607516414674 0.00044982277052981433 0.78915887834241 
133.99999999999645 0.6518692527108287 0.0018423133002962104 0.0006768538476052693 0.6552411619860081 
134.99999999999642 0.4881942826742284 0.005133078087069938 0.0008202214931172582 0.4947427712339176 
135.99999999999642 0.31990099077361817 0.009902990878899655 0.0008152165175757974 0.3309634556055558 
136.99999999999642 0.1719371339964228 0.015096334497793263 0.00064980727347471 0.18782412561544906 
137.9999999999964 0.06478872233582528 0.01918285875627044 0.00038133076942243027 0.08436687450871014 
138.9999999999964 0.009116795028414176 0.020738248029615443 0.00012350814169512158 0.0299514285954575 
139.9999999999964 0.0026490054228321476 0.019058812275664867 2.3066056844787434e-06 0.021714480963823685 
140.99999999999636 0.03073021454645587 0.014541110600406307 9.542710702657575e-05 0.04544328579001659 
141.99999999999636 0.07090211048334397 0.008630189658843575 0.0003835516200568503 0.0800649863931322 
142.99999999999636 0.10044010439167868 0.00331155574659504 0.0007430966937112209 0.10468201633680517 
143.99999999999633 0.10442042847589506 0.0003278908516021817 0.0009950019934583435 0.10591736864285368 
144.99999999999633 0.0812327495885316 0.00044951617115512627 0.0009954316469240807 0.08279484076623325 
145.99999999999633 0.04297249177311829 0.0031373361746702597 0.0007252895833550652 0.04688063975596335 
146.9999999999963 0.009914827442884888 0.00678343859915404 0.0003242717814169897 0.017019292447614617 
147.9999999999963 0.0007898626576644833 0.009451696485800404 3.491068482139006e-05 0.010275575117884477 
148.99999999999628 0.0228451387077032 0.009787952080138215 7.006041967177005e-05 0.03275925385478961 
149.99999999999628 0.06654532023949837 0.007659088757628049 0.00047088267533249424 0.07481687514928147 
150.99999999999625 0.10845674368209574 0.004188171326450115 0.001047084185971473 0.11390174964321317 
151.99999999999625 0.12252303268374796 0.0011464469416355757 0.001460335028797674 0.12534803726448537 
152.99999999999625 0.09575183069079879 2.832475206661178e-06 0.0014288720590829873 0.09733848210259424 
153.99999999999622 0.041223868856603445 0.0011340662336397015 0.0009385666403410963 0.0433522099823785 
154.99999999999622 0.0011294117680655837 0.0036360979921846027 0.00030794027051176147 0.005074203591906622 
155.9999999999962 0.035973763603922716 0.005860021337542602 1.8899809045599046e-05 0.04193996073494 
156.9999999999962 0.20217963535310682 0.00638510190353557 0.00037811591358743763 0.2093292485740135 
157.99999999999616 0.5264635115775014 0.0048714602555872235 0.0012287581126868246 0.533467029429769 
158.99999999999616 0.9884398693622521 0.0022792683812299344 0.00196612208201614 0.9942467739347007 
159.99999999999616 1.520795032436867 0.0002986172325553496 0.0019484827259459063 1.5252659689345036 
160.99999999999613 2.029302176741834 0.00030953934186518764 0.0010895181025736716 2.033446785383894 
161.99999999999613 2.4257851243042174 0.0024984831815343957 0.0001657987563420219 2.4314870801791413 
162.9999999999961 2.6602662699106956 0.005690768674050784 0.00041441429441319504 2.669480282050586 
163.9999999999961 2.737726254020403 0.008034347580118475 0.002446633631671304 2.7512679769458486 
164.9999999999961 2.7112087975101944 0.008135961982944815 0.005198026563146492 2.727576355237652 
165.99999999999608 2.6538568852763156 0.00594393198225817 0.0061262753994870646 2.6690512727160955 
166.99999999999608 2.6226828823581463 0.002805153111295633 0.0036424448597931 2.6324493452519846 
167.99999999999608 2.631206221619111 0.0006350639881010185 0.0016047463346027385 2.6369261448162487 
168.99999999999605 2.6440454656935777 0.0007122651872735865 0.013994571220428709 2.6621551763661513 
169.99999999999605 2.595907738599064 0.002868901512461173 0.06658921715931217 2.6682853419948205 
170.99999999999602 2.4254819926928235 0.005608368735086318 0.19264070365069566 2.6257339010657414 
171.99999999999602 2.1076053477569143 0.007083824974382549 0.42179828298315036 2.5372993426838524 
172.99999999999602 1.6683473822698593 0.006302252755465405 0.765172684391354 2.439470476657248 
173.99999999999602 1.1765189267988099 0.003761957150260196 1.2027966091128899 2.381913551507439 
174.99999999999596 0.7167746153130117 0.0011019856610391568 1.6806639883652053 2.3971218616766943 
175.99999999999596 0.3578667829413879 1.6410258347425263e-08 2.1217358439526066 2.478479556354654 
176.99999999999596 0.13067736831943066 0.0010593251021369001 2.4493447663739087 2.580588038034538 
177.99999999999596 0.024463432368455544 0.0034313939646219613 2.6148573918225226 2.6428979107518393 
178.99999999999596 0.00015717176141947402 0.005420934828177511 2.617734348966151 2.623824802146033 


==> figures/mimo_beta/beampattern3.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0009209168582972874 0.0008801002703053282 2.474568895674887 2.476381262891395 
-179.0 5.7773607025477394e-05 0.0004311991006833933 2.4571802608143862 2.457593986984406 
-178.0 0.0011349445953826396 0.0003387541409562239 2.4007628406189707 2.4020909558261865 
-177.00000000000006 0.002439027009086709 0.001178174724842379 2.353430628220831 2.356876671434468 
-176.00000000000006 0.0025579983699255625 0.00290935572631737 2.3620857381235276 2.367395885732522 
-175.00000000000006 0.0014196550174317367 0.004757701365609359 2.441134985860382 2.4471831297052495 
-174.00000000000006 0.0002557287195375673 0.005659339914696195 2.5602840602959827 2.5660905317207785 
-173.00000000000006 0.0005858112765883018 0.004986205084028742 2.65951257042742 2.6649891700430026 
-172.0000000000001 0.002995700681095041 0.0030419531948423597 2.6831825131800318 2.6891504391076775 
-171.0000000000001 0.006591466787187717 0.000955439538628055 2.6137220772613787 2.621259027991032 
-170.0000000000001 0.009505282094390468 5.971406765862221e-06 2.4851486770770443 2.4947449028803925 
-169.0000000000001 0.010091619009454947 0.0008107710749668993 2.3678357224652165 2.378923639245508 
-168.00000000000014 0.007995195015922982 0.0029130491598758847 2.3318841711944933 2.3430340507441327 
-167.00000000000017 0.0043857470275695575 0.005051824633101602 2.4082141490764366 2.4178599620484142 
-166.00000000000017 0.0012294849995632673 0.005946469157471596 2.5677238823392523 2.574971722538059 
-165.00000000000017 9.544190544180352e-05 0.0050920944205520785 2.7293241797744026 2.734374538845552 
-164.00000000000017 0.001264037742320496 0.0030586826195575286 2.7929126088909535 2.796880561562603 
-163.0000000000002 0.003667539280342696 0.0011128258562480386 2.681336898450117 2.685607482004151 
-162.0000000000002 0.005638477515952078 0.0004155185457075084 2.3719878679060584 2.3774872126447426 
-161.00000000000023 0.005947977012970467 0.001309490997486435 1.9047965075708557 1.9115697330557675 
-160.00000000000023 0.00448455656337617 0.0031362167382745945 1.3651420771300264 1.3724279922097433 
-159.00000000000023 0.002202063206113453 0.00467700797153026 0.8512734143398463 0.8579870733883573 
-158.00000000000026 0.0004413466091547536 0.004923906823891565 0.4412028336416106 0.4465369097238774 
-157.00000000000026 9.387788743390076e-05 0.0036971246807785503 0.17203018803787054 0.17585839062721406 
-156.00000000000026 0.0011198842659985951 0.0017407487048568347 0.0373868687809254 0.04028838395649547 
-155.00000000000028 0.0026684438572494216 0.0002590519185393448 0.0003219950193754809 0.0032547984531852902 
-154.00000000000028 0.003665746762602181 0.00019004126052672577 0.01337266440535432 0.01719235458185431 
-153.0000000000003 0.003478388846570682 0.0016527424537195559 0.036613389547815275 0.0416864263339686 
-152.0000000000003 0.00225738191794551 0.0038821507133313567 0.047547152117048526 0.05363413732753118 
-151.0000000000003 0.000794406679056918 0.005670750379400603 0.041526325309122335 0.047963825210348685 
-150.00000000000034 1.7563895232079434e-05 0.006048923418502385 0.025489137094401645 0.0315556632627401 
-149.00000000000034 0.0004439756600889707 0.00481827929470135 0.009623536362229401 0.014901465079358604 
-148.00000000000037 0.0018986486429780048 0.0026534005145971047 0.0009748050418145168 0.005539907236965775 
-147.00000000000037 0.003632680343710322 0.0007351077692131177 0.0009351266298867336 0.00529899791004512 
-146.0000000000004 0.004746096059840914 0.000127381026176185 0.006306656272886004 0.011155275243154912 
-145.0000000000004 0.004669019688072507 0.0012300794921305523 0.012218786662823954 0.018078969199189415 
-144.00000000000043 0.0034485260956896037 0.003580982550019215 0.014949634224773134 0.0219392123585871 
-143.00000000000043 0.0017112475923510095 0.0060900946227898925 0.013382004605594591 0.021154739451655274 
-142.00000000000043 0.00034457416054690324 0.00757365708295522 0.00883650720234497 0.016743441161284754 
-141.00000000000045 7.043417014442749e-05 0.0073214131724342905 0.0038282478343322768 0.011223594808180004 
-140.00000000000045 0.001118177347649411 0.005432942982572148 0.000608139301156318 0.0071682769898309745 
-139.00000000000048 0.0031360636552660217 0.002781476772245132 0.0001936713049826058 0.006114042000130381 
-138.00000000000048 0.005359737396285075 0.0006378823137155828 0.0021807658240857674 0.008165738447696042 
-137.00000000000048 0.0069431097729833885 0.000131104901431333 0.005213285321575541 0.01225589459869936 
-136.0000000000005 0.007300082991590969 0.001776566709127328 0.00774499736812426 0.016774290235138555 
-135.0000000000005 0.006319576464001677 0.005258862650700227 0.008707880550352915 0.020231499112627227 
-134.0000000000005 0.0043837178967395555 0.009540586003311338 0.007842247738822451 0.02171444780072646 
-133.00000000000054 0.0022036199746178053 0.01323936470711566 0.005642414237629537 0.021044604690392234 
-132.00000000000054 0.0005528514200755025 0.015121681736420952 0.0030314512401534203 0.01868089448917123 
-131.00000000000054 4.076268865273167e-06 0.014534188032410527 0.0009498881887574046 0.015477904739806774 
-130.00000000000057 0.0007576420285362516 0.011631343272533259 2.5822108116348337e-05 0.012413864286178558 
-129.00000000000057 0.0026063074179460094 0.007339116449051754 0.00042098266246611243 0.010366369800942705 
-128.00000000000057 0.005028914314393165 0.003084313995738241 0.001861965679454705 0.009967175214391557 
-127.0000000000006 0.007366383110632392 0.00038732054989647105 0.003801832515522958 0.011532384256034619 
-126.0000000000006 0.009016329815765502 0.00044493248039427296 0.005629938772283327 0.015049059235198708 
-125.00000000000063 0.009588417848146994 0.003817675685749102 0.006854972644654201 0.02019999891929308 
-124.00000000000063 0.008984327003019982 0.010293566382265354 0.007214703009930661 0.02641629656765162 
-123.00000000000065 0.007393740568826709 0.01894529298452646 0.006700127754770349 0.032953950758695685 
-122.00000000000065 0.005221657534484536 0.028347639905133608 0.005509282019076134 0.038992021760209675 
-121.00000000000068 0.00297676829368528 0.03688882453103106 0.003960818852178412 0.04374586563358904 
-120.00000000000068 0.0011540051068432775 0.043098147169383025 0.0023994369277526868 0.046582971084825404 
-119.00000000000068 0.00013862446295093215 0.04592105070362825 0.0011179843536414707 0.04712458384260117 
-118.0000000000007 0.0001481673676429015 0.04489492681499515 0.000309657365149716 0.0453161157571916 
-117.00000000000071 0.0012165331812227943 0.04020668832168424 5.257044880640497e-05 0.04145378203578558 
-116.00000000000072 0.0032144282997194924 0.03263893593148266 0.00032088365060928975 0.03616268167301728 
-115.00000000000072 0.005894360010490692 0.023430486949241023 0.0010126083860232992 0.030330350390707958 
-114.00000000000075 0.00894641820094491 0.014086932048712012 0.0019837582055004565 0.025007357645812866 
-113.00000000000075 0.01205253576802879 0.006178069644027003 0.003080497218186176 0.021291155709911032 
-112.00000000000078 0.01493042663485058 0.001153550285642302 0.004164036663075421 0.02021048788491406 
-111.00000000000078 0.017362610552675947 0.00019861468748078943 0.00512614588961129 0.022625543307683862 
-110.00000000000078 0.0192097746603874 0.004141151058534146 0.005895595932191446 0.029154678556376965 
-109.00000000000081 0.020410551335733444 0.013411577438350041 0.006437371752731365 0.0401331486756084 
-108.00000000000081 0.02097139071854988 0.028049610094581328 0.0067471127795329265 0.055604061706917354 
-107.00000000000082 0.02095067619943858 0.04774734570951565 0.006843185813201094 0.0753375456657266 
-106.00000000000084 0.020440859781421176 0.07191616075003522 0.006758330954175378 0.09887135253150582 
-105.00000000000085 0.01955152943969661 0.09976520438957932 0.006532195283558167 0.12556490214266608 
-104.00000000000085 0.018395279319777653 0.13038103563809786 0.006205458866077369 0.15465888912334866 
-103.00000000000087 0.01707727147434274 0.1628005294862465 0.005815765709299232 0.1853336746263726 
-102.00000000000088 0.015688594737129948 0.19607195982038073 0.005395336656618018 0.21676134838433417 
-101.00000000000088 0.014302996508688834 0.2293017329936017 0.004969955419812901 0.2481481972706251 
-100.00000000000091 0.012976278046427656 0.26168634241885 0.004558952570358194 0.2787660620690268 
-99.00000000000091 0.011747557522076254 0.2925306379325053 0.004175826880297079 0.3079725165626792 
-98.00000000000094 0.010641657082054543 0.321254461550314 0.0038292030972471957 0.3352208734290543 
-97.00000000000094 0.009672001184505879 0.3473901711530816 0.0035239021002258894 0.360061700027061 
-96.00000000000094 0.008843574995156629 0.370573667028579 0.0032619747503574866 0.3821378580968633 
-95.00000000000097 0.008155649294337007 0.3905313710074854 0.0030436143010238942 0.40117513795540644 
-94.00000000000097 0.007604111843617378 0.40706529072864167 0.0028679099590227905 0.41697042217779096 
-93.00000000000098 0.007183345573629958 0.42003791796980405 0.0027334361880674285 0.4293790628236744 
-92.000000000001 0.006887660426953279 0.42935832144919905 0.0026386909165889523 0.43830285292134036 
-91.00000000000101 0.0067123221588419385 0.4349704393556796 0.002582404063364535 0.44367966254746427 
-90.00000000000101 0.006654233982225032 0.4368442736017701 0.0025637387782328123 0.44547552012578745 
-89.00000000000104 0.006712322158841854 0.4349704393556875 0.002582404063364362 0.4436796625474711 
-88.00000000000104 0.0068876604269529 0.4293583214492139 0.0026386909165890013 0.4383028529213542 
-87.00000000000104 0.007183345573629221 0.42003791796982737 0.002733436188066924 0.42937906282369853 
-86.00000000000107 0.0076041118436163445 0.4070652907286714 0.002867909959022974 0.41697042217781854 
-85.00000000000107 0.008155649294335734 0.39053137100752383 0.0030436143010232554 0.4011751379554422 
-84.0000000000011 0.008843574995155111 0.3705736670286219 0.003261974750356611 0.38213785809690287 
-83.0000000000011 0.009672001184504158 0.34739017115313053 0.003523902100225179 0.3600617000271067 
-82.00000000000111 0.010641657082052478 0.32125446155037074 0.0038292030972466805 0.33522087342911017 
-81.00000000000112 0.011747557522073857 0.29253063793256584 0.004175826880296438 0.3079725165627395 
-80.00000000000114 0.01297627804642508 0.26168634241891436 0.004558952570357168 0.2787660620690884 
-79.00000000000114 0.014302996508685932 0.22930173299366902 0.004969955419811833 0.2481481972706851 
-78.00000000000115 0.015688594737127033 0.1960719598204479 0.005395336656617383 0.2167613483843984 
-77.00000000000117 0.017077271474339753 0.1628005294863135 0.005815765709298225 0.18533367462643552 
-76.00000000000117 0.018395279319775113 0.13038103563816314 0.006205458866077093 0.15465888912341064 
-75.00000000000118 0.019551529439694484 0.09976520438963954 0.006532195283557662 0.1255649021427238 
-74.0000000000012 0.020440859781419317 0.0719161607500888 0.006758330954175075 0.09887135253155657 
-73.00000000000121 0.020950676199438082 0.0477473457095604 0.006843185813200754 0.07533754566576945 
-72.00000000000122 0.020971390718550195 0.028049610094616557 0.006747112779532959 0.055604061706953326 
-71.00000000000124 0.02041055133573514 0.013411577438374307 0.006437371752731968 0.040133148675635305 
-70.00000000000125 0.019209774660390578 0.004141151058547432 0.005895595932192719 0.029154678556394586 
-69.00000000000126 0.01736261055268037 0.00019861468748361664 0.005126145889612874 0.02262554330769266 
-68.00000000000126 0.014930426634855803 0.0011535502856359014 0.0041640366630777085 0.020210487884915366 
-67.00000000000128 0.01205253576803517 0.006178069644013438 0.0030804972181885473 0.021291155709906237 
-66.0000000000013 0.008946418200951342 0.014086932048693962 0.001983758205502773 0.02500735764580355 
-65.0000000000013 0.005894360010496533 0.02343048694922176 0.0010126083860249881 0.030330350390696148 
-64.00000000000131 0.003214428299724322 0.03263893593146505 0.0003208836506103025 0.03616268167300586 
-63.00000000000132 0.001216533181226003 0.04020668832167132 5.2570448806435795e-05 0.04145378203577599 
-62.000000000001336 0.00014816736764400475 0.044894926814989106 0.0003096573651485837 0.04531611575718562 
-61.00000000000135 0.00013862446294987327 0.04592105070362998 0.0011179843536394203 0.04712458384259954 
-60.00000000000135 0.0011540051068402685 0.04309814716939257 0.002399436927749691 0.046582971084828916 
-59.000000000001364 0.0029767682936810576 0.03688882453104624 0.003960818852175439 0.04374586563359683 
-58.00000000000138 0.005221657534479936 0.028347639905152235 0.005509282019073311 0.038992021760220916 
-57.00000000000139 0.00739374056882264 0.018945292984545375 0.006700127754768754 0.03295395075870895 
-56.0000000000014 0.00898432700301769 0.010293566382281233 0.007214703009930512 0.026416296567664962 
-55.000000000001414 0.009588417848146936 0.0038176756857592493 0.006854972644655626 0.02019999891930438 
-54.00000000000143 0.00901632981576792 0.0004449324803976583 0.005629938772286316 0.015049059235207572 
-53.00000000000144 0.007366383110636599 0.00038732054989349047 0.003801832515526899 0.011532384256039705 
-52.00000000000145 0.005028914314398222 0.0030843139957307635 0.0018619656794583203 0.009967175214392707 
-51.00000000000146 0.0026063074179505383 0.0073391164490425095 0.0004209826624681704 0.010366369800939988 
-50.00000000000147 0.0007576420285389889 0.011631343272525668 2.582210811584347e-05 0.012413864286173023 
-49.00000000000148 4.076268865483824e-06 0.014534188032406631 0.0009498881887541606 0.015477904739799975 
-48.00000000000149 0.0005528514200731344 0.015121681736422386 0.0030314512401484355 0.0186808944891654 
-47.000000000001506 0.0022036199746137044 0.013239364707121806 0.00564241423762446 0.021044604690389483 
-46.00000000000152 0.004383717896735183 0.009540586003319982 0.00784224773881905 0.021714447800727475 
-45.00000000000153 0.006319576463998577 0.005258862650708584 0.008707880550352978 0.02023149911263232 
-44.000000000001535 0.007300082991590279 0.0017765667091328137 0.007744997368128183 0.016774290235147194 
-43.00000000000155 0.006943109772985544 0.00013110490143244287 0.005213285321581718 0.01225589459870873 
-42.000000000001556 0.005359737396289204 0.0006378823137125633 0.0021807658240914924 0.00816573844770296 
-41.00000000000157 0.0031360636552706113 0.0027814767722398703 0.00019367130498451371 0.006114042000131581 
-40.000000000001585 0.0011181773476527245 0.005432942982567148 0.0006081393011525396 0.007168276989825557 
-39.0000000000016 7.043417014523594e-05 0.007321413172431947 0.003828247834323417 0.011223594808169566 
-38.000000000001606 0.00034457416054503993 0.007573657082956556 0.008836507202334207 0.016743441161273475 
-37.00000000000161 0.0017112475923475219 0.006090094622794307 0.013382004605587573 0.021154739451649158 
-36.00000000000163 0.0034485260956862536 0.00358098255002458 0.014949634224774268 0.02193921235859019 
-35.00000000000164 0.004669019688071124 0.0012300794921343472 0.012218786662833735 0.018078969199201655 
-34.00000000000165 0.004746096059842068 0.00012738102617669434 0.006306656272899094 0.01115527524316969 
-33.00000000000166 0.0036326803437135187 0.0007351077692102977 0.0009351266298936854 0.0052989979100524194 
-32.00000000000168 0.0018986486429815042 0.00265340051459258 0.0009748050418061971 0.005539907236956521 
-31.000000000001688 0.00044397566009105575 0.004818279294697567 0.009623536362203046 0.014901465079330326 
-30.000000000001698 1.75638952316565e-05 0.006048923418501402 0.025489137094366086 0.03155566326270348 
-29.000000000001705 0.0007944066790543703 0.005670750379403026 0.041526325309096584 0.04796382521032286 
-28.00000000000172 0.002257381917942479 0.0038821507133358483 0.04754715211705249 0.05363413732753665 
-27.00000000000173 0.003478388846569101 0.0016527424537236734 0.03661338954785424 0.04168642633401013 
-26.00000000000174 0.0036657467626030997 0.00019004126052826596 0.013372664405401882 0.017192354581904202 
-25.00000000000175 0.0026684438572523186 0.00025905191853756605 0.0003219950193668808 0.0032547984531776926 
-24.000000000001766 0.0011198842660015958 0.0017407487048529873 0.03738686878076709 0.040288383956336354 
-23.000000000001776 9.38778874347677e-05 0.003697124680774942 0.17203018803746936 0.17585839062680808 
-22.00000000000179 0.0004413466091524495 0.004923906823890453 0.4412028336409173 0.44653690972317117 
-21.000000000001798 0.00220206320610893 0.004677007971532274 0.8512734143388889 0.8579870733874021 
-20.00000000000181 0.004484556563371936 0.0031362167382784204 1.365142077128926 1.3724279922086555 
-19.000000000001823 0.005947977012969125 0.0013094909974895607 1.9047965075698015 1.911569733054732 
-18.000000000001833 0.00563847751595465 0.0004155185457077664 2.371987867905249 2.377487212643942 
-17.000000000001844 0.003667539280347687 0.001112825856245079 2.681336898449688 2.6856074820037215 
-16.000000000001855 0.0012640377423246679 0.003058682619553016 2.7929126088909237 2.796880561562574 
-15.000000000001867 9.544190544200028e-05 0.005092094420548773 2.7293241797746637 2.734374538845815 
-14.000000000001878 0.001229484999558569 0.005946469157471611 2.5677238823396116 2.574971722538408 
-13.000000000001888 0.004385747027561976 0.005051824633105044 2.408214149076697 2.4178599620486696 
-12.0000000000019 0.00799519501591657 0.0029130491598806855 2.331884171194534 2.343034050744175 
-11.000000000001913 0.010091619009453264 0.000810771074970182 2.367835722465041 2.378923639245338 
-10.000000000001922 0.00950528209439441 5.971406765682229e-06 2.4851486770767677 2.4947449028801105 
-9.000000000001934 0.006591466787194996 0.0009554395386246128 2.6137220772611585 2.6212590279908223 
-8.000000000001945 0.0029957006811016738 0.0030419531948378004 2.683182513179982 2.68915043910762 
-7.000000000001957 0.0005858112765911345 0.004986205084025814 2.6595125704275584 2.6649891700431385 
-6.000000000001967 0.00025572871953629555 0.005659339914696504 2.5602840602962265 2.5660905317210188 
-5.000000000001979 0.0014196550174288523 0.004757701365612479 2.4411349858605993 2.447183129705475 
-4.00000000000199 0.0025579983699242905 0.002909355726321354 2.362085738123619 2.367395885732617 
-3.0000000000020015 0.0024390270090884464 0.0011781747248451376 2.353430628220781 2.3568766714344216 
-2.000000000002013 0.0011349445953856808 0.00033875414095686475 2.4007628406188464 2.4020909558260635 
-1.0000000000020242 5.777360702617368e-05 0.0004311991006825942 2.457180260814299 2.4575939869843153 
-2.0355549961366507e-12 0.0009209168582928565 0.0008801002703045429 2.47456889567491 2.4763812628914192 
0.9999999999979531 0.004328630905234176 0.0010450483671828647 2.434620254528528 2.4400554622124955 
1.9999999999979419 0.00903406895106231 0.0007639936590993322 2.360619486407493 2.370446218883262 
2.9999999999979305 0.012506506852210953 0.0004744424603325336 2.3028219086807895 2.315709011397152 
3.999999999997919 0.012545742018930628 0.0008274010648634306 2.3063375411222715 2.319453741252582 
4.999999999997908 0.00889186645752434 0.002098196043173023 2.3811777848333224 2.3917962363148604 
5.999999999997897 0.0036776672222921533 0.0038581631872872447 2.493035192724589 2.500219592017312 
6.999999999997885 0.0002810252043078192 0.005182786961406504 2.581121245815529 2.5864246305270244 
7.999999999997874 0.001211763236839165 0.005272597125434456 2.593282194024473 2.5999268723072455 
8.999999999997863 0.00638405919652196 0.00404588948390482 2.5181630149393395 2.5290967932763597 
9.99999999999785 0.012965478068183205 0.0022619044367792017 2.3954567184379565 2.4114268648921047 
10.999999999997842 0.01701783776934021 0.0010556408859277782 2.297410957615307 2.316271642480906 
11.99999999999783 0.01597148964927746 0.0011839878935400005 2.290714992030468 2.3084962496808252 
12.999999999997817 0.0103768203853049 0.002499751494202863 2.3986785632478718 2.411884891422848 
13.999999999997806 0.003769436471659747 0.004028736137815792 2.583491479859784 2.5913086584767933 
14.999999999997796 0.000642499647026788 0.004619154710025795 2.757818180803717 2.7628875363153713 
15.999999999997783 0.0037147507383431754 0.0037397035168841575 2.820099761864474 2.8273108128242446 
16.999999999997772 0.01215721803572232 0.0018908235191015799 2.6966412138763256 2.7105428216758702 
17.999999999997762 0.021890214153696047 0.0003395209210736165 2.371280714008769 2.3935390130073433 
18.99999999999775 0.027822761122574646 0.0003284400111997855 1.8904991690774944 1.918842539699694 
19.999999999997737 0.026739573987053313 0.0022552874813919917 1.343854759940003 1.3731266549378447 
20.999999999997726 0.019151340210987806 0.005346535278869105 0.830329709151759 0.8550905022912332 
21.99999999999772 0.009033878678484913 0.008045423302606608 0.42574819091250704 0.44300397576467804 
22.999999999997705 0.0016116591298938382 0.008894469885606165 0.1636831830060543 0.17425943846435224 
23.999999999997694 0.0004596009630451889 0.007391180094452921 0.034648131190757624 0.042492124726665685 
24.99999999999768 0.005564196515610983 0.004311836485040021 0.00012266089129638657 0.009968971610514845 
25.99999999999767 0.013417335998552335 0.0013125952328762779 0.012822446537552894 0.027547320692950284 
26.99999999999766 0.019065750934901465 3.4340734706160785e-05 0.034164851019872426 0.05330430192851636 
27.999999999997648 0.018963797358689152 0.0012131933039484745 0.043250155238292294 0.06349898860373297 
28.999999999997634 0.013058904060492293 0.004283257991203684 0.0365257035777112 0.0539408190731211 
29.999999999997627 0.004972684601548192 0.007676396453668447 0.0212006822604365 0.0338926183218279 
30.999999999997616 0.0001602454518292019 0.009645135418067845 0.007036220825968771 0.01683976330730775 
31.999999999997602 0.0029832613255800456 0.00916827589790259 0.0003400269561284673 0.012453174719122424 
32.99999999999759 0.014186769096751766 0.006476221554875575 0.0018572077244485149 0.022470693588043156 
33.99999999999758 0.030077790904711618 0.002947236339244492 0.00807023493176307 0.04106448045632461 
34.99999999999757 0.043897139822798935 0.0004490091554720263 0.014137645121119875 0.05849229532476143 
35.999999999997556 0.0488638974318231 0.0004625256262907218 0.016581957431912247 0.06595882007458105 
36.99999999999754 0.04162347376767823 0.0034057498003941043 0.014567358316723487 0.05967286582706731 
37.999999999997534 0.024653367051320065 0.008452962838609381 0.009604449423223542 0.0427840899514774 
38.99999999999753 0.0066078010333519115 0.013899637153851344 0.004269344692315061 0.024815020530843244 
39.99999999999751 0.00039053854215158475 0.01787818835448318 0.0007835933337206881 0.019028846269504112 
40.9999999999975 0.019583776216192436 0.019095737367110826 0.00011411685452598425 0.03869227231028598 
41.999999999997485 0.07441140040206483 0.017286526741552673 0.001839180899097269 0.09335239447024647 
42.99999999999748 0.16850975370260865 0.013220409592841499 0.004632983098809114 0.18609670859883584 
43.99999999999746 0.2974412310708208 0.008306475144406118 0.007006325909167512 0.3124093109814314 
44.999999999997456 0.4492871072224739 0.003990251144517074 0.00793773982312604 0.46079267482153113 
45.99999999999745 0.607028030197508 0.0012055083229573253 0.007174236326694891 0.614902967920215 
46.999999999997435 0.75196417971024 9.619227588268485e-05 0.005170244338483482 0.7566338958120615 
47.99999999999742 0.8672504182373235 0.00010245300393411205 0.0027793104192409424 0.8694319035067564 
48.99999999999741 0.9407252160226867 0.00036241460696433267 0.0008731463893384913 0.9411470770614685 
49.9999999999974 0.966512204652013 0.0002719148984659434 4.069014955949549e-05 0.9658933291946621 
50.999999999997385 0.9452478036772773 9.654814672227518e-07 0.000449572486728995 0.944652721256134 
51.99999999999738 0.8831226476989592 0.00079295604995972 0.001874155491713827 0.8846423501972022 
52.99999999999737 0.7901424846439955 0.004951292053814614 0.0038380941838093703 0.7977026643483287 
53.99999999999736 0.6780898549994833 0.015516033747269956 0.005797429842612895 0.698117525876258 
54.99999999999734 0.5586187807694252 0.035718180779901514 0.0072988844005811085 0.6003207907081727 
55.99999999999733 0.4417850148747843 0.06834951707046565 0.008074541752533918 0.5168910782945579 
56.99999999999732 0.3351555182243877 0.11519373821946774 0.008064189976796964 0.45711525872538383 
57.99999999999731 0.2434961156102853 0.17663552692828566 0.007379746076928753 0.42625047688905116 
58.99999999999729 0.16893277318099234 0.2515124755327874 0.006237722828053284 0.42547078558778967 
59.99999999999728 0.11142896453686463 0.33721708690182206 0.0048861661612406865 0.45237432573561376 
60.99999999999728 0.06941431836100032 0.4300069275994399 0.0035455605796153294 0.5018636966804109 
61.999999999997264 0.0404250279298977 0.5254493564454168 0.0023733872414391398 0.5671960543227834 
62.99999999999725 0.021658723318446392 0.6189159223771167 0.001453024053658251 0.6410214292186021 
63.99999999999724 0.010391882635745706 0.7060481612422133 0.0008016095527548234 0.7162737393123668 
64.99999999999723 0.004246796953980439 0.7831355675286524 0.00038887779163950307 0.786834360385752 
65.99999999999721 0.0013227187034536546 0.8473713587594872 0.00015921515465599272 0.8479408193430482 
66.9999999999972 0.00022121169462155151 0.896976335151756 5.117632958883434e-05 0.8963552253351487 
67.9999999999972 6.451105378259421e-07 0.9312014121073083 1.1292490071949237e-05 0.9303348334422563 
68.99999999999719 9.22867942843065e-05 0.9502330515148557 1.363260727019968e-06 0.9494606392261659 
69.99999999999717 0.00020379286076812505 0.9550324587481825 8.71534293393138e-08 0.9543815337770726 
70.99999999999716 0.0002277879563759281 0.947139991104042 7.415035090711363e-07 0.9465248703792548 
71.99999999999714 0.0001655854375829176 0.9284724109327743 6.794100205922836e-06 0.9278130003316531 
72.99999999999714 6.996722373924012e-05 0.9011342734039658 2.7044500138210395e-05 0.900412574633866 
73.99999999999713 6.696485764095227e-06 0.8672575301589301 7.139266261411697e-05 0.8665314514944673 
74.99999999999712 3.197108063810529e-05 0.8288766129220162 0.00014780565582262162 0.8282682410138502 
75.9999999999971 0.0001819868447526049 0.7878406193904014 0.0002606177235648334 0.7875124041697233 
76.9999999999971 0.00047072912987617944 0.7457601091720852 0.00041000540186897534 0.7458883665930496 
77.99999999999709 0.0008926376039156515 0.7039834485362384 0.0005923281932176602 0.7047349163368029 
78.99999999999707 0.0014275677228544577 0.6635964209827845 0.0008009883131425926 0.6651106764925263 
79.99999999999706 0.002046278787190153 0.6254386387609309 0.001027501332064127 0.6278171080857277 
80.99999999999704 0.002715383106633243 0.5901308157357361 0.0012625460372642655 0.5934318062853249 
81.99999999999704 0.003401236431698277 0.5581078917448554 0.0014968477857692675 0.5623464151135448 
82.99999999999702 0.004072628718088519 0.529654089668937 0.0017218265703214974 0.5348050332750363 
83.99999999999702 0.004702366998365039 0.5049370645871054 0.0019299998721010497 0.5109403536616594 
84.999999999997 0.005267961428388289 0.4840392601189538 0.0021151689810476266 0.49080589275884995 
85.99999999999699 0.0057516658682211265 0.46698536430109344 0.0022724379949813868 0.47440350416246285 
86.99999999999697 0.006140115716801805 0.4537653395048329 0.0023981213644548274 0.46170595043036095 
87.99999999999697 0.0064237713228115344 0.4443528974034896 0.0024895932305956927 0.45267466678599894 
88.99999999999696 0.006596331090448292 0.4387195251439129 0.0025451239193529374 0.44727303305112764 
89.99999999999694 0.0066542339822250225 0.4368442736017716 0.0025637387782329584 0.44547552012578906 
90.99999999999694 0.00659633109044908 0.4387195251438901 0.0025451239193531286 0.44727303305110594 
91.99999999999692 0.0064237713228129335 0.4443528974034434 0.0024895932305960444 0.452674666785958 
92.99999999999692 0.006140115716803877 0.4537653395047621 0.00239812136445545 0.4617059504302911 
93.99999999999689 0.005751665868223636 0.4669853643010012 0.0022724379949824102 0.4744035041623762 
94.99999999999689 0.005267961428391503 0.4840392601188372 0.002115168981048556 0.4908058927587398 
95.99999999999689 0.004702366998368701 0.5049370645869646 0.0019299998721022502 0.5109403536615233 
96.99999999999686 0.004072628718092494 0.5296540896687729 0.0017218265703228524 0.5348050332748806 
97.99999999999686 0.0034012364317024366 0.5581078917446711 0.0014968477857706436 0.5623464151133671 
98.99999999999685 0.0027153831066373917 0.5901308157355306 0.001262546037265843 0.5934318062851314 
99.99999999999685 0.0020462787871940924 0.6254386387607057 0.0010275013320656585 0.6278171080855096 
100.99999999999682 0.0014275677228579886 0.6635964209825443 0.0008009883131438541 0.6651106764922894 
101.99999999999682 0.0008926376039186462 0.7039834485359859 0.0005923281932189455 0.7047349163365537 
102.99999999999679 0.0004707291298783533 0.7457601091718281 0.0004100054018699296 0.7458883665927925 
103.99999999999679 0.00018198684475394063 0.7878406193901467 0.0002606177235656132 0.7875124041694762 
104.99999999999679 3.197108063861485e-05 0.8288766129217718 0.00014780565582318844 0.8282682410136072 
105.99999999999676 6.696485763932724e-06 0.8672575301587071 7.139266261443093e-05 0.8665314514942406 
106.99999999999676 6.996722373868885e-05 0.9011342734037766 2.7044500138376315e-05 0.900412574633668 
107.99999999999673 0.000165585437582374 0.9284724109326313 6.794100206005099e-06 0.9278130003315076 
108.99999999999673 0.00022778795637577357 0.947139991103959 7.41503509080324e-07 0.9465248703791709 
109.99999999999672 0.00020379286076860126 0.9550324587481714 8.715342933821927e-08 0.9543815337770616 
110.99999999999672 9.22867942851158e-05 0.9502330515149273 1.3632607269990667e-06 0.9494606392262391 
111.99999999999669 6.451105378505534e-07 0.9312014121074705 1.129249007182965e-05 0.9303348334424187 
112.99999999999669 0.00022121169461826644 0.8969763351520121 5.117632958842654e-05 0.8963552253354111 
113.99999999999669 0.0013227187034425213 0.847371358759836 0.00015921515465499076 0.8479408193433877 
114.99999999999666 0.004246796953954414 0.7831355675290868 0.00038887779163759904 0.7868343603861555 
115.99999999999666 0.010391882635694554 0.7060481612427192 0.0008016095527516121 0.7162737393128166 
116.99999999999663 0.02165872331835704 0.6189159223776737 0.0014530240536534107 0.6410214292190688 
117.99999999999663 0.04042502792975436 0.5254493564460002 0.0023733872414327187 0.567196054323215 
118.99999999999662 0.0694143183607862 0.43000692760001946 0.003545560579607431 0.5018636966807699 
119.9999999999966 0.11142896453656308 0.33721708690237123 0.004886166161232211 0.45237432573585495 
120.9999999999966 0.16893277318058914 0.25151247553328215 0.006237722828045423 0.42547078558788004 
121.99999999999659 0.24349611560977627 0.1766355269287043 0.00737974607692294 0.42625047688895146 
122.99999999999658 0.33515551822377737 0.11519373821979952 0.008064189976794655 0.4571152587250967 
123.99999999999656 0.4417850148740961 0.06834951707070705 0.008074541752536244 0.516891078294111 
124.99999999999656 0.5586187807686939 0.035718180780060435 0.007298884400588104 0.600320790707611 
125.99999999999653 0.6780898549987642 0.015516033747360783 0.005797429842623876 0.6981175258756424 
126.99999999999653 0.7901424846433572 0.004951292053856273 0.0038380941838219713 0.797702664347744 
127.99999999999653 0.8831226476984733 0.0007929560499720484 0.0018741554917246976 0.8846423501967438 
128.9999999999965 0.9452478036770136 9.654814669714193e-07 0.00044957248673501083 0.9446527212558735 
129.9999999999965 0.966512204652023 0.0002719148984641422 4.0690149558264094e-05 0.9658933291946689 
130.99999999999648 0.9407252160229926 0.00036241460696515194 0.0008731463893296905 0.9411470770617708 
131.99999999999648 0.8672504182379102 0.00010245300393578201 0.0027793104192271557 0.8694319035073343 
132.99999999999645 0.7519641797110505 9.619227588014803e-05 0.005170244338469236 0.7566338958128622 
133.99999999999645 0.6070280301984519 0.0012055083229457455 0.007174236326685756 0.6149029679211429 
134.99999999999642 0.44928710722343745 0.003990251144494836 0.00793773982312658 0.4607926748224677 
135.99999999999642 0.29744123107169407 0.00830647514437662 0.007006325909178206 0.3124093109822865 
136.99999999999642 0.16850975370329938 0.013220409592812359 0.004632983098826411 0.18609670859951497 
137.9999999999964 0.07441140040252092 0.01728652674153353 0.0018391808991127378 0.09335239447069892 
138.9999999999964 0.01958377621641138 0.019095737367108588 0.00011411685453021654 0.03869227231050559 
139.9999999999964 0.0003905385421783158 0.017878188354499915 0.0007835933337077413 0.019028846269534175 
140.99999999999636 0.006607801033263419 0.013899637153881865 0.004269344692286402 0.024815020530756314 
141.99999999999636 0.0246533670512013 0.008452962838643475 0.009604449423189514 0.042784089951358274 
142.99999999999636 0.0416234737675985 0.003405749800419892 0.014567358316699879 0.05967286582699045 
143.99999999999633 0.048863897431816954 0.0004625256262999673 0.01658195743191309 0.06595882007458474 
144.99999999999633 0.043897139822862134 0.00044900915546338923 0.014137645121148392 0.05849229532484558 
145.99999999999633 0.030077790904810112 0.0029472363392241564 0.008070234931805196 0.041064480456444834 
146.9999999999963 0.014186769096840428 0.006476221554854728 0.001857207724477121 0.02247069358813938 
147.9999999999963 0.0029832613256244875 0.009168275897892002 0.00034002695611458903 0.01245317471914241 
148.99999999999628 0.00016024545182013157 0.009645135418072884 0.007036220825901251 0.016839763307235998 
149.99999999999628 0.004972684601503078 0.007676396453686445 0.021200682260337337 0.03389261832170141 
150.99999999999625 0.013058904060444439 0.004283257991225258 0.03652570357763374 0.05394081907301675 
151.99999999999625 0.0189637973586689 0.001213193303962677 0.043250155238295424 0.06349898860372984 
152.99999999999625 0.019065750934920536 3.434073470575907e-05 0.03416485101997679 0.053304301928639254 
153.99999999999622 0.013417335998598406 0.0013125952328618504 0.012822446537687937 0.027547320693118105 
154.99999999999622 0.005564196515655439 0.004311836485019588 0.00012266089127626852 0.009968971610518747 
155.9999999999962 0.00045960096305932565 0.007391180094437523 0.034648131190305756 0.04249212472621157 
156.9999999999962 0.0016116591298656027 0.008894469885604016 0.16368318300488785 0.1742594384631555 
157.99999999999616 0.00903387867842633 0.008045423302618615 0.42574819091045885 0.44300397576257616 
158.99999999999616 0.019151340210928326 0.0053465352788884994 0.830329709148896 0.8550905022883345 
159.99999999999616 0.026739573987024277 0.0022552874814086576 1.3438547599366677 1.3731266549344916 
160.99999999999613 0.02782276112259111 0.0003284400112058447 1.8904991690742485 1.918842539696496 
161.99999999999613 0.021890214153748627 0.0003395209210678723 2.371280714006229 2.393539013004836 
162.9999999999961 0.012157218035783143 0.0018908235190896966 2.696641213874941 2.71054282167452 
163.9999999999961 0.0037147507383811763 0.003739703516874789 2.8200997618643355 2.827310812824128 
164.9999999999961 0.0006424996470254833 0.004619154710024946 2.757818180804537 2.7628875363162044 
165.99999999999608 0.0037694364716257937 0.0040287361378232725 2.5834914798609874 2.591308658477993 
166.99999999999608 0.010376820385262974 0.0024997514942128036 2.3986785632488363 2.411884891423774 
167.99999999999608 0.01597148964925483 0.0011839878935450776 2.2907149920307823 2.3084962496811245 
168.99999999999605 0.017017837769350654 0.0010556408859241201 2.297410957614934 2.316271642480541 
169.99999999999605 0.012965478068219512 0.002261904436768962 2.3954567184372024 2.411426864891384 
170.99999999999602 0.006384059196561801 0.004045889483894498 2.5181630149386707 2.5290967932757344 
171.99999999999602 0.0012117632368594815 0.005272597125430594 2.5932821940242654 2.5999268723070457 
172.99999999999602 0.00028102520429881995 0.005182786961411367 2.581121245815873 2.586424630527366 
173.99999999999602 0.0036776672222623877 0.003858163187297705 2.4930351927252654 2.5002195920179777 
174.99999999999596 0.00889186645749404 0.0020981960431830774 2.381177784833948 2.3917962363154692 
175.99999999999596 0.012545742018918575 0.0008274010648684557 2.3063375411225238 2.3194537412528105 
176.99999999999596 0.012506506852223206 0.00047444246033214257 2.3028219086805892 2.315709011396969 
177.99999999999596 0.009034068951090102 0.000763993659096914 2.3606194864070353 2.3704462188828224 
178.99999999999596 0.004328630905261153 0.0010450483671823388 2.4346202545281366 2.4400554622121398 


==> figures/mimo_beta/beampattern4.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 2.617387857273687e-05 0.012358266676051948 2.561544523227945 2.5736127220615805 
-179.0 0.0013873601958401189 0.009111514915261139 2.529994614870008 2.540812949393915 
-178.0 0.003766120920672244 0.004787102178890424 2.4579622597299435 2.467403109618651 
-177.00000000000006 0.00531371317101567 0.0014423291270800297 2.393515238765265 2.4014480212578135 
-176.00000000000006 0.004918106949435696 0.0002962457161576174 2.381681694949467 2.3879820962524834 
-175.00000000000006 0.0029170455291368945 0.0011371673719728767 2.4359785324453895 2.440710246329765 
-174.00000000000006 0.0007774147516554523 0.0026633979075393077 2.5284841711941195 2.532078138124157 
-173.00000000000006 1.6133748128835696e-05 0.0034606689538197763 2.605105119457919 2.608347735193736 
-172.0000000000001 0.0011391649896894244 0.0029281425986825054 2.617678819855315 2.621450022487173 
-171.0000000000001 0.0033236740038091223 0.0015533578046763726 2.5543274277994925 2.5592096448194885 
-170.0000000000001 0.005028336734568725 0.0004183046112250548 2.4500269917665847 2.456014197445451 
-169.0000000000001 0.005079387739766512 0.0003459383411264772 2.3703114784670056 2.3768114229781108 
-168.00000000000014 0.0034792383468182715 0.0013098824959454942 2.3760337681098034 2.382195706310646 
-167.00000000000017 0.0014026925197336922 0.0025044318978787506 2.4876712424223926 2.4928820642933536 
-166.00000000000017 0.00040802899734370936 0.002987500901620635 2.6680817224347635 2.672366647169905 
-165.00000000000017 0.0014051159438066229 0.002411548600373185 2.833002714930189 2.8371045845604503 
-164.00000000000017 0.004056439215331419 0.0013137421643056907 2.8844705412802356 2.889544261300919 
-163.0000000000002 0.006977564982322152 0.0007591250235955692 2.751275723301078 2.7583343644372764 
-162.0000000000002 0.008579761777793637 0.0015839084653582237 2.417960996781132 2.4273425347636444 
-161.00000000000023 0.008006892448547843 0.0037591590255477473 1.9303077629168246 1.941428853811644 
-160.00000000000023 0.005595676223231804 0.00631261869908789 1.3767445166642884 1.388272493762254 
-159.00000000000023 0.002616829904928031 0.00787570666874685 0.8556180116736279 0.8659925733425405 
-158.00000000000026 0.0005023877854263129 0.007515681413828625 0.4430164155655588 0.4510861011202309 
-157.00000000000026 4.954637666726739e-05 0.005331819470826812 0.1734696405612733 0.17895439915268052 
-156.00000000000026 0.0010594068659650873 0.002444678446619991 0.03856833551967354 0.04214175597428616 
-155.00000000000028 0.002572271434117684 0.0003819845641310996 0.00043023158388067547 0.0033918211215543614 
-154.00000000000028 0.003502603455731093 0.00022506850026023963 0.01171138266824728 0.01540588723373104 
-153.0000000000003 0.003271193296674839 0.0020112304568647736 0.033184043799203665 0.03843435409979272 
-152.0000000000003 0.002079038523976824 0.004725375204428041 0.04306976526322873 0.04987426312024447 
-151.0000000000003 0.0007091539362503702 0.006869882026162401 0.03707684146633701 0.04469271242554909 
-150.00000000000034 1.8623758672443893e-05 0.007281964364038633 0.022034501990253932 0.02938928016312474 
-149.00000000000034 0.00043591772333734794 0.005748823777211756 0.007691253227758528 0.013919711555457836 
-148.00000000000037 0.0017401690710103063 0.003102494319178666 0.0005640533628644859 0.005421017656398351 
-147.00000000000037 0.0032159163596370594 0.0007676579455881283 0.001642916711730508 0.005610871638353721 
-146.0000000000004 0.004066172472903802 1.988400822138133e-05 0.007561950013432628 0.011618550864094433 
-145.0000000000004 0.0038433140654234557 0.001342570106900305 0.013506355486622636 0.018671225758936625 
-144.00000000000043 0.0026732026179738864 0.004196481066197373 0.015945637193482597 0.022818927204058828 
-143.00000000000043 0.0011757871460798736 0.007293282923015273 0.013981509323298566 0.02248115253096552 
-142.00000000000043 0.00014563571006108035 0.009217228045359297 0.009099909988788095 0.018508850109016702 
-141.00000000000045 0.00016533065665925284 0.00908752603731124 0.0038940437469046863 0.013189973148045818 
-140.00000000000045 0.0013382505886940896 0.006958026962417219 0.0006147587688054452 0.008935048898706473 
-139.00000000000048 0.0032526550854566965 0.003791036229153134 0.0002339276932286289 0.007276495098306075 
-138.00000000000048 0.0051735523465732194 0.0010400127191113732 0.00229152118616401 0.008485132942784778 
-137.00000000000048 0.006360378274493013 3.870770264523996e-05 0.005388989906747617 0.011764755783064672 
-136.0000000000005 0.0063672392614104265 0.001457601683448831 0.007959547742105343 0.015775404452961706 
-135.0000000000005 0.005206646723416081 0.005039199067901849 0.008932666566985634 0.019196409152743583 
-134.0000000000005 0.0033264610519273263 0.009696743746317361 0.008055022605661764 0.02112549978448971 
-133.00000000000054 0.001427926595890367 0.013916466231625284 0.005827767237992962 0.021240506078464474 
-132.00000000000054 0.000208052707160579 0.01629868812637891 0.003176999371920185 0.019757355092964037 
-131.00000000000054 0.0001252978997825856 0.0160405430328092 0.0010425869547699934 0.017269794801593588 
-130.00000000000057 0.00126516368860675 0.013203216844019495 5.107483060194897e-05 0.01455542545671756 
-129.00000000000057 0.0033372221887155336 0.008694078578359396 0.00036493947174440986 0.012402384054005757 
-128.00000000000057 0.005787457167373969 0.003991898689262598 0.0017156731048895964 0.011477057584244051 
-127.0000000000006 0.007976180266732625 0.0007181769356761118 0.003565225275033074 0.01223169410256335 
-126.0000000000006 0.009360241123587673 0.00019008200709269075 0.005313981153707274 0.014845232230793466 
-125.00000000000063 0.009627666687391763 0.0030784993469762344 0.006481144430309973 0.019195383557724835 
-124.00000000000063 0.008755674343545503 0.009250012240252502 0.006812004434273803 0.024866291947898 
-123.00000000000065 0.006989328752862502 0.017813194433648236 0.0063004946306597625 0.031197516645178457 
-122.00000000000065 0.0047595042090717524 0.027336010919011763 0.005142601387911935 0.03737483111067103 
-121.00000000000068 0.0025704584679932673 0.036165475499929406 0.003650642632714238 0.042553753423247326 
-120.00000000000068 0.0008884667956748826 0.04276823821580912 0.00216013994072706 0.045997208407309725 
-119.00000000000068 5.597475921640383e-05 0.046019477824570366 0.000953667783411894 0.04720328663027614 
-118.0000000000007 0.00024451452510128226 0.04539056070586668 0.00021469556180551085 0.045999774212936224 
-117.00000000000071 0.0014481051546220577 0.04101483656241823 1.3419168001231357e-05 0.04258865798487884 
-116.00000000000072 0.0035098854488699064 0.03363795391490333 0.0003186359790030281 0.03753400679858747 
-115.00000000000072 0.006169694743233039 0.024478936127870422 0.00102578317188047 0.03169754951920319 
-114.00000000000075 0.009119242356749825 0.015038683475788637 0.001990894843178812 0.02613522937532959 
-113.00000000000075 0.012053474696988394 0.006893903754970059 0.0030622652048176713 0.02197329097274561 
-112.00000000000078 0.014710435170310098 0.0015088337879400125 0.004104710228848213 0.020283534990616907 
-111.00000000000078 0.0168960293153356 8.738788638951557e-05 0.005014417054549801 0.021974796646370642 
-110.00000000000078 0.018493690900318046 0.003477390459062901 0.005724790038346661 0.02771267729475376 
-109.00000000000081 0.01946145782061241 0.012128544733551577 0.006205184636035885 0.0378735180822403 
-108.00000000000081 0.01982027134744748 0.026098137605817976 0.006455011941760288 0.052532837296258655 
-107.00000000000082 0.019637558722380998 0.04509372836535909 0.006495616483823541 0.07148387007702686 
-106.00000000000084 0.019009652095404183 0.06854010300369133 0.006361850070881441 0.09427890879533642 
-105.00000000000085 0.01804567832976299 0.09565806235544255 0.006094629798688117 0.1202848925874765 
-104.00000000000085 0.016854521918638937 0.12554443144439156 0.0057351555155708105 0.14874488571372851 
-103.00000000000087 0.015535529133977538 0.15724530720842833 0.005320971773825638 0.17883830468683776 
-102.00000000000088 0.014172903544466415 0.18981739686942384 0.004883727912369887 0.20973455114819375 
-101.00000000000088 0.012833278740646777 0.22237490604390375 0.004448309621716732 0.24063667715952244 
-100.00000000000091 0.011565724395089873 0.25412155878110926 0.004032954592678367 0.27081354620099285 
-99.00000000000091 0.010403396081390168 0.284368868567308 0.003649984532003512 0.2996204652650853 
-98.00000000000094 0.00936611649216563 0.3125427404300997 0.003306849725533215 0.3265093650240353 
-97.00000000000094 0.008463318717657167 0.33818095067471116 0.0030072623466332583 0.35103029274795067 
-96.00000000000094 0.007696945832221084 0.3609241371695842 0.0027522722066095845 0.37282630788496374 
-95.00000000000097 0.00706405442174485 0.3805027599612573 0.0025412034303758783 0.39162391296128257 
-94.00000000000097 0.006558995626349617 0.3967221676001713 0.0023724187866113263 0.40722100018379775 
-93.00000000000098 0.006175139202024298 0.409447515443321 0.0022439103926491775 0.4194740272381837 
-92.000000000001 0.005906164704152162 0.4185898901602804 0.0021537337220722554 0.42828581926275505 
-91.00000000000101 0.005746973935738671 0.42409463795108693 0.0021003095201184265 0.43359507409351333 
-90.00000000000101 0.005694286686523884 0.4259325907955405 0.002082618534776617 0.43536835233045834 
-89.00000000000104 0.005746973935738587 0.42409463795109476 0.0021003095201182482 0.43359507409352116 
-88.00000000000104 0.005906164704151826 0.4185898901602951 0.0021537337220723075 0.4282858192627692 
-87.00000000000104 0.006175139202023617 0.4094475154433441 0.0022439103926485612 0.4194740272382065 
-86.00000000000107 0.006558995626348673 0.39672216760020085 0.002372418786611435 0.4072210001838266 
-85.00000000000107 0.007064054421743677 0.38050275996129473 0.0025412034303751055 0.3916239129613185 
-84.0000000000011 0.007696945832219676 0.3609241371696257 0.0027522722066089986 0.3728263078850052 
-83.0000000000011 0.008463318717655566 0.33818095067475973 0.003007262346632542 0.351030292747998 
-82.00000000000111 0.009366116492163708 0.31254274043015523 0.0033068497255325483 0.32650936502408834 
-81.00000000000112 0.010403396081387913 0.2843688685673674 0.003649984532002631 0.29962046526514236 
-80.00000000000114 0.011565724395087428 0.2541215587811724 0.00403295459267738 0.2708135462010532 
-79.00000000000114 0.012833278740643987 0.22237490604396973 0.004448309621715764 0.24063667715958478 
-78.00000000000115 0.01417290354446358 0.1898173968694898 0.004883727912369323 0.20973455114825731 
-77.00000000000117 0.015535529133974602 0.15724530720849375 0.0053209717738247 0.1788383046868995 
-76.00000000000117 0.016854521918636393 0.1255444314444552 0.005735155515570684 0.14874488571379085 
-75.00000000000118 0.018045678329760752 0.09565806235550127 0.006094629798687537 0.12028489258753156 
-74.0000000000012 0.019009652095402178 0.06854010300374333 0.006361850070880938 0.09427890879538597 
-73.00000000000121 0.01963755872238021 0.04509372836540236 0.0064956164838229375 0.07148387007706831 
-72.00000000000122 0.019820271347447443 0.026098137605851748 0.006455011941760279 0.05253283729629277 
-71.00000000000124 0.01946145782061367 0.012128544733574572 0.006205184636036574 0.037873518082265356 
-70.00000000000125 0.01849369090032074 0.003477390459074987 0.005724790038347892 0.027712677294769752 
-69.00000000000126 0.016896029315339522 8.738788639129867e-05 0.005014417054551204 0.021974796646377803 
-68.00000000000126 0.014710435170314869 0.0015088337879327729 0.004104710228850581 0.02028353499061659 
-67.00000000000128 0.012053474696994334 0.006893903754955859 0.003062265204819686 0.02197329097273935 
-66.0000000000013 0.00911924235675597 0.01503868347577027 0.0019908948431810953 0.026135229375319462 
-65.0000000000013 0.00616969474323874 0.024478936127851115 0.001025783171882253 0.03169754951919116 
-64.00000000000131 0.003509885448874789 0.03363795391488603 0.00031863597900409443 0.03753400679857608 
-63.00000000000132 0.0014481051546254688 0.04101483656240585 1.3419168001353444e-05 0.04258865798486967 
-62.000000000001336 0.00024451452510271536 0.04539056070586136 0.0002146955618045115 0.04599977421293141 
-61.00000000000135 5.597475921572471e-05 0.04601947782457304 0.0009536677834099882 0.04720328663027637 
-60.00000000000135 0.0008884667956722222 0.042768238215819494 0.002160139940724279 0.04599720840731475 
-59.000000000001364 0.0025704584679892358 0.03616547549994535 0.0036506426327108424 0.04255375342325564 
-58.00000000000138 0.00475950420906717 0.027336010919030783 0.0051426013879092266 0.03737483111068272 
-57.00000000000139 0.006989328752858207 0.01781319443366721 0.006300494630657859 0.03119751664519138 
-56.0000000000014 0.008755674343542718 0.009250012240267969 0.006812004434273484 0.024866291947910516 
-55.000000000001414 0.009627666687391116 0.0030784993469855568 0.006481144430311479 0.01919538355773506 
-54.00000000000143 0.009360241123589488 0.00019008200709496952 0.005313981153710386 0.014845232230800594 
-53.00000000000144 0.007976180266736386 0.0007181769356719139 0.0035652252750368544 0.012231694102566594 
-52.00000000000145 0.0057874571673788375 0.003991898689254048 0.0017156731048930504 0.01147705758424381 
-51.00000000000146 0.003337222188720299 0.008694078578349442 0.0003649394717462926 0.012402384054002513 
-50.00000000000147 0.001265163688610131 0.013203216844011758 5.1074830601289536e-05 0.014555425456712538 
-49.00000000000148 0.00012529789978369454 0.01604054303280574 0.0010425869547666833 0.017269794801587822 
-48.00000000000149 0.00020805270715915867 0.01629868812638124 0.003176999371915082 0.019757355092959807 
-47.000000000001506 0.0014279265958870122 0.013916466231632525 0.005827767237987996 0.02124050607846357 
-46.00000000000152 0.0033264610519233083 0.009696743746326973 0.008055022605658376 0.021125499784492005 
-45.00000000000153 0.005206646723412843 0.005039199067910733 0.008932666566986233 0.019196409152750005 
-44.000000000001535 0.006367239261409173 0.0014576016834541923 0.007959547742109831 0.015775404452970505 
-43.00000000000155 0.006360378274494397 3.8707702645584654e-05 0.0053889899067539 0.011764755783072657 
-42.000000000001556 0.005173552346576606 0.0010400127191071628 0.0022915211861700173 0.00848513294279004 
-41.00000000000157 0.0032526550854608495 0.0037910362291466745 0.00023392769323065624 0.007276495098305671 
-40.000000000001585 0.001338250588697421 0.006958026962411384 0.000614758768801656 0.00893504889870013 
-39.0000000000016 0.00016533065666051746 0.00908752603730878 0.003894043746895447 0.013189973148035166 
-38.000000000001606 0.00014563571005991202 0.009217228045361224 0.009099909988777119 0.018508850109006315 
-37.00000000000161 0.0011757871460770228 0.007293282923020803 0.013981509323291163 0.022481152530960863 
-36.00000000000163 0.0026732026179708615 0.004196481066203922 0.01594563719348311 0.02281892720406294 
-35.00000000000164 0.0038433140654219587 0.0013425701069048862 0.01350635548663168 0.018671225758948844 
-34.00000000000165 0.004066172472904499 1.9884008221973444e-05 0.0075619500134461995 0.011618550864109317 
-33.00000000000166 0.003215916359639684 0.0007676579455846915 0.001642916711739187 0.005610871638361538 
-32.00000000000168 0.0017401690710133683 0.0031024943191731436 0.0005640533628588918 0.005421017656390307 
-31.000000000001688 0.0004359177233392762 0.005748823777207105 0.007691253227735411 0.01391971155543197 
-30.000000000001698 1.862375867212574e-05 0.007281964364037346 0.02203450199022089 0.029389280163090215 
-29.000000000001705 0.000709153936248035 0.006869882026165258 0.037076841466312335 0.0446927124255251 
-28.00000000000172 0.0020790385239739333 0.004725375204433477 0.04306976526323189 0.04987426312025009 
-27.00000000000173 0.00327119329667323 0.0020112304568698125 0.033184043799239865 0.03843435409983288 
-26.00000000000174 0.0035026034557318767 0.0002250685002620817 0.011711382668290986 0.015405887233777142 
-25.00000000000175 0.0025722714341204623 0.00038198456412863165 0.00043023158386904593 0.003391821121542928 
-24.000000000001766 0.0010594068659680546 0.0024446784466145345 0.03856833551951435 0.04214175597412488 
-23.000000000001776 4.9546376668060765e-05 0.005331819470821174 0.1734696405608726 0.17895439915227737 
-22.00000000000179 0.0005023877854235965 0.007515681413825797 0.4430164155648611 0.45108610111952846 
-21.000000000001798 0.0026168299049224466 0.00787570666874821 0.85561801167266 0.8659925733415637 
-20.00000000000181 0.005595676223225827 0.0063126186990925025 1.3767445166631636 1.3882724937611384 
-19.000000000001823 0.008006892448544512 0.0037591590255529957 1.93030776291574 1.9414288538105449 
-18.000000000001833 0.008579761777794789 0.001583908465361467 2.417960996780277 2.4273425347627846 
-17.000000000001844 0.006977564982327201 0.0007591250235956749 2.751275723300596 2.758334364436791 
-16.000000000001855 0.004056439215337677 0.0013137421643036275 2.884470541280168 2.8895442613008524 
-15.000000000001867 0.0014051159438106598 0.0024115486003711563 2.8330027149304393 2.837104584560689 
-14.000000000001878 0.00040802899734360034 0.0029875009016205037 2.6680817224351476 2.67236664717029 
-13.000000000001888 0.0014026925197300783 0.002504431897880726 2.4876712424227105 2.4928820642936653 
-12.0000000000019 0.003479238346814001 0.0013098824959480377 2.3760337681099255 2.382195706310769 
-11.000000000001913 0.0050793877397647125 0.00034593834112754945 2.3703114784669137 2.376811422978021 
-10.000000000001922 0.0050283367345707345 0.00041830461122367225 2.4500269917663755 2.4560141974452487 
-9.000000000001934 0.0033236740038135944 0.0015533578046734563 2.5543274277993024 2.5592096448193056 
-8.000000000001945 0.0011391649896932492 0.0029281425986802468 2.61767881985526 2.621450022487122 
-7.000000000001957 1.613374812926777e-05 0.003460668953820055 2.6051051194580217 2.608347735193833 
-6.000000000001967 0.0007774147516521149 0.002663397907542056 2.528484171194311 2.532078138124349 
-5.000000000001979 0.0029170455291321123 0.0011371673719758125 2.435978532445554 2.4407102463299206 
-4.00000000000199 0.004918106949432911 0.0002962457161576168 2.3816816949495103 2.3879820962525233 
-3.0000000000020015 0.005313713171016989 0.0014423291270752963 2.3935152387651777 2.4014480212577145 
-2.000000000002013 0.0037661209206768078 0.004787102178882022 2.4579622597297877 2.467403109618503 
-1.0000000000020242 0.0013873601958445333 0.00911151491525274 2.5299946148698877 2.5408129493937928 
-2.0355549961366507e-12 2.6173878573371208e-05 0.012358266676047789 2.5615445232279437 2.5736127220615774 
0.9999999999979531 0.0009722333728688983 0.01283121983327346 2.5309819032189442 2.5439893708837524 
1.9999999999979419 0.003972172604630667 0.010244862252949925 2.455762664308609 2.4689974313833467 
2.9999999999979305 0.007280969012566628 0.005933962723426934 2.380828780093077 2.3931668844378837 
3.999999999997919 0.008776933670813067 0.0020679725043005644 2.350134031098131 2.36036984832874 
4.999999999997908 0.007417229690693998 0.0003635599338399163 2.378893097884619 2.386303756636342 
5.999999999997897 0.004032472172626418 0.0011154679144563518 2.443675165904452 2.4484981315712373 
6.999999999997885 0.0008704542495805469 0.0031505606192809535 2.496649479604805 2.5001289181899864 
7.999999999997874 0.0001404291240523623 0.004699610609197015 2.4956942566244447 2.4995705062566476 
8.999999999997863 0.0025109531822205067 0.004587608689454011 2.432418324300397 2.438081775665714 
9.99999999999785 0.006585791183767743 0.002959280808595896 2.3410655012835018 2.3488505969294304 
10.999999999997842 0.009755253104614552 0.0010919152496656368 2.282109690953397 2.291179642468608 
11.99999999999783 0.00990347027840211 0.0004633145698062043 2.308719621598131 2.3176677304198443 
12.999999999997817 0.006859549000400232 0.00172239767855062 2.4339799450762496 2.4418282054679312 
13.999999999997806 0.00261685458815841 0.00424461037418858 2.6165426572478796 2.6235311296144164 
14.999999999997796 0.00013121883749732984 0.006541972024475476 2.772721448408418 2.7803551797167247 
15.999999999997783 0.001435041667990866 0.007229407845012771 2.8095067552855864 2.819747786567872 
16.999999999997772 0.006265941606021691 0.0059020867380603255 2.6628396359340787 2.6768627703500822 
17.999999999997762 0.01210412202880432 0.003364843831430709 2.3236656792432577 2.3409127687973807 
18.99999999999775 0.015634836617488462 0.0010943305108313 1.8410101564031134 1.8591651906105668 
19.999999999997737 0.014757575338217921 0.000306100791884073 1.3024668591584088 1.31847145193302 
20.999999999997726 0.009912168464062282 0.0012280675135084085 0.802257294670611 0.8138727743836714 
21.99999999999772 0.003897538152163736 0.003021379099793703 0.4110061796874574 0.4180657092113883 
22.999999999997705 0.0002659645943542087 0.004365184194797725 0.1585944344118874 0.16320559911611543 
23.999999999997694 0.0012309171984695871 0.004312747053977202 0.03423262651869396 0.039744451339205004 
24.99999999999768 0.006321573489885293 0.002881816432284689 0.0002331055207960876 0.00947328476573258 
25.99999999999767 0.01258860615128868 0.001030875927224871 0.011292414252198287 0.02502314264802561 
26.99999999999766 0.016275043918925598 5.825431414126878e-05 0.030826451218664227 0.04730166171435564 
27.999999999997648 0.015028997483726879 0.0008011794821549561 0.03916610766555672 0.05511487979029875 
28.999999999997634 0.009418333773019424 0.0031118117859839306 0.032992301406681704 0.045587358868432126 
29.999999999997627 0.002872682101092726 0.005907560865536016 0.01900249335669486 0.027801432477843613 
30.999999999997616 1.2834547605665651e-05 0.00775633992766359 0.0061831118800419055 0.013961846238462501 
31.999999999997602 0.004181621989059218 0.007662993661854849 0.0002462408959366142 0.012135078767622662 
32.99999999999759 0.015426231532147781 0.005628140271656421 0.0017491270650338967 0.02290863636217959 
33.99999999999758 0.029995541216401432 0.0026895425842024413 0.007376984256820838 0.04022328696480915 
34.99999999999757 0.04171882235209352 0.0004362642981174958 0.01269833146948197 0.055037679156384973 
35.999999999997556 0.04477033654209969 0.00025118429869043106 0.014628550808015988 0.05981309366843484 
36.99999999999754 0.036695125459635054 0.002656292920026342 0.012547663708025404 0.05200805510007663 
37.999999999997534 0.02043708785632575 0.007063499389932963 0.007957984170477179 0.035510565123185574 
38.99999999999753 0.004497694461476109 0.012025097639083458 0.003257590425006034 0.01980902603645894 
39.99999999999751 0.0010691281494617211 0.01584475052329723 0.0004273813451418611 0.01740953798862101 
40.9999999999975 0.022724207349524798 0.01726137309970378 0.00023525845807648296 0.040403287302382546 
41.999999999997485 0.07872826340423024 0.0159113225396536 0.0021646622623294038 0.09716533898156185 
42.99999999999748 0.17211743662652554 0.012395096321828858 0.0049079833401785315 0.18999661230616713 
43.99999999999746 0.2983824519521087 0.007956106379248658 0.007073562093788963 0.31420234268631253 
44.999999999997456 0.4460576987930972 0.003937827383315319 0.007764067829324736 0.45872744840249047 
45.99999999999745 0.5989484094834433 0.0012600430791891595 0.006828910573297424 0.6081214692736479 
46.999999999997435 0.7393138572783191 0.00012650048871599753 0.00477444312853422 0.7453446931113217 
47.99999999999742 0.8511607021811121 6.954056658585168e-05 0.00245072464963283 0.8547932117829983 
48.99999999999741 0.922890621137104 0.0003026080414904254 0.0006845630355691442 0.9249284478105472 
49.9999999999974 0.9488168900138475 0.00024152314196591412 1.973267801268059e-06 0.950031556674914 
50.999999999997385 0.9294061912023038 5.11166320940685e-06 0.0005127618736779719 0.9308242184241863 
51.99999999999738 0.8704101694042151 0.0007237410897222426 0.0019546447345541746 0.8739478484940072 
52.99999999999737 0.7812556465070253 0.004554739691488276 0.0038421529344042572 0.790515217550054 
53.99999999999736 0.6731373637101322 0.014396737794165724 0.0056472102129376195 0.6940973803520448 
54.99999999999734 0.5572168901599122 0.03337930551604645 0.006949106570776572 0.5985632045661742 
55.99999999999733 0.4432150691818811 0.06425710729697519 0.007518737544303824 0.5161522363203297 
56.99999999999732 0.3385397568125979 0.10884995645615862 0.007331499301403227 0.45605769664988816 
57.99999999999731 0.24795579868412984 0.16764560318101368 0.006525184341107202 0.4236591739684865 
58.99999999999729 0.17370588235984977 0.23963376196879055 0.005329478457273532 0.4204084507963574 
59.99999999999728 0.11593867418879283 0.3223839985699386 0.003993119209745436 0.44426348928713116 
60.99999999999728 0.07329092418937705 0.4123310739152618 0.002727263117560005 0.49049951012227166 
61.999999999997264 0.043491450251593324 0.5051985993348734 0.0016736272850776375 0.5527046854543903 
62.99999999999725 0.0238928846531908 0.5964787999465304 0.0008971091154776108 0.6237840245348438 
63.99999999999724 0.011878970672349503 0.6818910140913907 0.00039681379679706895 0.6968359477558693 
64.99999999999723 0.00513189413822407 0.7577591233596492 0.00012713469940069978 0.76581795869697 
65.99999999999721 0.001770759918035597 0.82127199643111 2.105854558644158e-05 0.8259688024530986 
66.9999999999972 0.0003877212557256169 0.8706153119895685 1.004966287729967e-05 0.8739963167426861 
67.9999999999972 1.3837198474838212e-05 0.9049834501617733 3.7567396377844306e-05 0.9080687516238 
68.99999999999719 4.5166323457602155e-05 0.9244941359958976 6.565689283739575e-05 0.9276621444940899 
69.99999999999717 0.0001538680482817401 0.9300356418180307 7.569254774912085e-05 0.9333193733871059 
70.99999999999716 0.00020173381807328362 0.9230774239303895 6.515857069567559e-05 0.9263710532063941 
71.99999999999714 0.00016644082393574798 0.9054716692851618 4.246341829400709e-05 0.9086580391486657 
72.99999999999714 8.49705936191374e-05 0.8792671801065215 2.1446811620105488e-05 0.8822830784419493 
73.99999999999713 1.4475905985220403e-05 0.8465499896392248 1.6695451027520584e-05 0.8494074225911095 
74.99999999999712 8.37160125822411e-06 0.8093183548816304 4.02278060484437e-05 0.8120984033361036 
75.9999999999971 0.00010427234022939137 0.7693941244051323 9.965634354273679e-05 0.7722267209900925 
76.9999999999971 0.00032021198490402703 0.7283683124547699 0.00019763511747451806 0.7314075332804384 
77.99999999999709 0.0006559759774916509 0.6875760680279501 0.0003322493807770196 0.6909770299486848 
78.99999999999707 0.0010970513782716188 0.6480949296692557 0.0004979708682345346 0.6519955151055414 
79.99999999999706 0.0016194313015687781 0.6107600073255787 0.0006868466202327394 0.6152685416820531 
80.99999999999704 0.0021941697808369356 0.5761902045008479 0.0008896720654149143 0.5813788531601998 
81.99999999999704 0.0027911070362965297 0.5448204856219442 0.0010969908779397347 0.550723393369856 
82.99999999999702 0.00338155917266932 0.5169362603591325 0.0012998459547274065 0.5235511672347828 
83.99999999999702 0.003940004606472037 0.49270702160182994 0.0014902684519684118 0.49999910144123144 
84.999999999997 0.004444929591482911 0.4722173243170295 0.0016615330710530575 0.4801241766830696 
85.99999999999699 0.004879047773643743 0.45549396975232803 0.0018082300046118778 0.4639309562687004 
86.99999999999697 0.00522911150221217 0.44252884454637836 0.0019262115339770411 0.4513942325233845 
87.99999999999697 0.005485507618021627 0.4332972650995382 0.00201246899902798 0.4424768870120178 
88.99999999999696 0.005641793171425 0.4277719173034688 0.0020649879190157 0.4371432560431659 
89.99999999999694 0.005694286686523878 0.42593259079554197 0.002082618534776598 0.4353683523304596 
90.99999999999694 0.005641793171425722 0.42777191730344616 0.0020649879190160012 0.4371432560431446 
91.99999999999692 0.005485507618022895 0.4332972650994922 0.0020124689990283586 0.4424768870119731 
92.99999999999692 0.005229111502214035 0.4425288445463091 0.0019262115339777788 0.4513942325233172 
93.99999999999689 0.004879047773645992 0.4554939697522377 0.001808230004613091 0.4639309562686148 
94.99999999999689 0.004444929591485786 0.47221732431691477 0.001661533071054055 0.48012417668295965 
95.99999999999689 0.00394000460647529 0.492707021601692 0.0014902684519695931 0.49999910144110027 
96.99999999999686 0.00338155917267284 0.5169362603589721 0.001299845954728828 0.5235511672346252 
97.99999999999686 0.002791107036300171 0.5448204856217636 0.0010969908779410618 0.5507233933696793 
98.99999999999685 0.0021941697808405282 0.5761902045006468 0.000889672065416244 0.5813788531600077 
99.99999999999685 0.0016194313015721368 0.6107600073253582 0.0006868466202340504 0.6152685416818308 
100.99999999999682 0.001097051378274568 0.6480949296690202 0.0004979708682355562 0.651995515105306 
101.99999999999682 0.0006559759774940842 0.6875760680277038 0.0003322493807780047 0.6909770299484391 
102.99999999999679 0.00032021198490571296 0.7283683124545195 0.00019763511747517286 0.7314075332801925 
103.99999999999679 0.00010427234023033477 0.7693941244048842 9.965634354318309e-05 0.7722267209898467 
104.99999999999679 8.371601258469889e-06 0.8093183548813925 4.022780604869797e-05 0.8120984033358648 
105.99999999999676 1.4475905984942425e-05 0.8465499896390088 1.6695451027564308e-05 0.8494074225908878 
106.99999999999676 8.497059361861215e-05 0.8792671801063384 2.1446811620021717e-05 0.8822830784417693 
107.99999999999673 0.00016644082393534339 0.9054716692850259 4.24634182938057e-05 0.9086580391485234 
108.99999999999673 0.00020173381807330425 0.9230774239303129 6.515857069559423e-05 0.9263710532063167 
109.99999999999672 0.00015386804828230742 0.930035641818024 7.569254774912815e-05 0.9333193733870984 
110.99999999999672 4.516632345825282e-05 0.9244941359959726 6.565689283754112e-05 0.9276621444941651 
111.99999999999669 1.3837198474245045e-05 0.9049834501619376 3.756739637803122e-05 0.9080687516239659 
112.99999999999669 0.00038772125572103484 0.8706153119898244 1.0049662877385076e-05 0.8739963167429331 
113.99999999999669 0.0017707599180222828 0.8212719964314562 2.1058545586159598e-05 0.8259688024534214 
114.99999999999666 0.005131894138194885 0.7577591233600773 0.0001271346993996341 0.7658179586973726 
115.99999999999666 0.011878970672294183 0.681891014091888 0.0003968137967948177 0.696835947756305 
116.99999999999663 0.023892884653096507 0.5964787999470754 0.0008971091154735963 0.6237840245352845 
117.99999999999663 0.04349145025144482 0.5051985993354419 0.001673627285072076 0.5527046854548077 
118.99999999999662 0.07329092418915834 0.41233107391582496 0.0027272631175528257 0.4904995101226068 
119.9999999999966 0.11593867418848845 0.3223839985704696 0.003993119209737356 0.44426348928735254 
120.9999999999966 0.1737058823594464 0.23963376196926703 0.005329478457265289 0.4204084507964271 
121.99999999999659 0.2479557986836248 0.1676456031814153 0.006525184341100746 0.42365917396837505 
122.99999999999658 0.3385397568119968 0.10884995645647524 0.0073314993014002875 0.4560576966496011 
123.99999999999656 0.4432150691812073 0.06425710729720434 0.0075187375443050205 0.5161522363198903 
124.99999999999656 0.5572168901592005 0.03337930551619628 0.006949106570782365 0.5985632045656212 
125.99999999999653 0.6731373637094367 0.014396737794250686 0.0056472102129475595 0.6940973803514434 
126.99999999999653 0.7812556465064108 0.004554739691526842 0.003842152934416351 0.7905152175494855 
127.99999999999653 0.8704101694037512 0.0007237410897335005 0.0019546447345648154 0.8739478484935636 
128.9999999999965 0.9294061912020557 5.111663209178676e-06 0.0005127618736843177 0.9308242184239414 
129.9999999999965 0.9488168900138639 0.00024152314196439691 1.9732678008442707e-06 0.9500315566749288 
130.99999999999648 0.9228906211374049 0.00030260804149126984 0.0006845630355613172 0.9249284478108375 
131.99999999999648 0.8511607021816822 6.954056658719357e-05 0.0024507246496196155 0.854793211783557 
132.99999999999645 0.7393138572791041 0.0001265004887130978 0.004774443128520162 0.745344693112095 
133.99999999999645 0.5989484094843576 0.0012600430791777442 0.006828910573287653 0.6081214692745494 
134.99999999999642 0.4460576987940324 0.003937827383294299 0.007764067829323738 0.45872744840340113 
135.99999999999642 0.29838245195296015 0.007956106379221587 0.007073562093798091 0.31420234268714686 
136.99999999999642 0.17211743662720574 0.012395096321803009 0.004907983340195025 0.1899966123068385 
137.9999999999964 0.07872826340468811 0.015911322539637743 0.002164662262345151 0.09716533898202215 
138.9999999999964 0.02272420734975574 0.017261373099703714 0.00023525845808285403 0.04040328730262083 
139.9999999999964 0.0010691281495055739 0.015844750523314112 0.00042738134513252435 0.017409537988672646 
140.99999999999636 0.004497694461403525 0.012025097639111897 0.0032575904249815208 0.019809026036390502 
141.99999999999636 0.0204370878562161 0.007063499389963374 0.007957984170446271 0.03551056512307548 
142.99999999999636 0.03669512545955479 0.0026562929200482626 0.012547663708003299 0.05200805509999618 
143.99999999999633 0.04477033654208441 0.0002511842986972363 0.014628550808015173 0.0598130936684245 
144.99999999999633 0.04171882235214345 0.00043626429810899496 0.012698331469506198 0.055037679156451656 
145.99999999999633 0.029995541216488595 0.002689542584184871 0.007376984256858467 0.04022328696491782 
146.9999999999963 0.015426231532232241 0.005628140271639744 0.001749127065060258 0.022908636362274234 
147.9999999999963 0.00418162198910832 0.007662993661847786 0.00024624089592497006 0.012135078767653374 
148.99999999999628 1.2834547607648086e-05 0.0077563399276695645 0.006183111879981359 0.013961846238410092 
149.99999999999628 0.0028726821010593585 0.0059075608655516304 0.01900249335660464 0.02780143247773529 
150.99999999999625 0.00941833377297777 0.0031118117860009266 0.032992301406610136 0.04558735886833607 
151.99999999999625 0.015028997483703807 0.0008011794821649891 0.03916610766555963 0.05511487979028825 
152.99999999999625 0.016275043918934175 5.825431414015721e-05 0.0308264512187602 0.04730166171445872 
153.99999999999622 0.012588606151322552 0.0010308759272150037 0.011292414252321354 0.025023142648172438 
154.99999999999622 0.0063215734899238415 0.002881816432273377 0.00023310552077030803 0.009473284765734372 
155.9999999999962 0.00123091719849008 0.004312747053972105 0.03423262651825644 0.03974445133878357 
156.9999999999962 0.00026596459434503623 0.004365184194802205 0.15859443441076582 0.1632055991149897 
157.99999999999616 0.0038975381521309596 0.0030213790998046305 0.411006179685482 0.41806570920938696 
158.99999999999616 0.009912168464025357 0.001228067513517954 0.8022572946678369 0.813872774380871 
159.99999999999616 0.014757575338198598 0.000306100791884852 1.3024668591551447 1.3184714519297256 
160.99999999999613 0.015634836617497604 0.0010943305108211145 1.8410101563998902 1.8591651906073339 
161.99999999999613 0.012104122028836052 0.0033648438314144505 2.323665679240672 2.3409127687947966 
162.9999999999961 0.006265941606057683 0.00590208673804714 2.6628396359325723 2.6768627703485985 
163.9999999999961 0.001435041668011217 0.007229407845010569 2.8095067552852915 2.819747786567611 
164.9999999999961 0.00013121883749265994 0.006541972024485639 2.7727214484090954 2.7803551797174104 
165.99999999999608 0.002616854588134922 0.004244610374204995 2.6165426572490134 2.6235311296155275 
166.99999999999608 0.006859549000375086 0.0017223976785634124 2.433979945077259 2.44182820546895 
167.99999999999608 0.00990347027839222 0.00046331456980812033 2.308719621598609 2.3176677304203213 
168.99999999999605 0.009755253104626086 0.0010919152496567499 2.2821096909532588 2.291179642468481 
169.99999999999605 0.006585791183792664 0.002959280808583591 2.3410655012829773 2.3488505969289215 
170.99999999999602 0.0025109531822425386 0.004587608689447824 2.432418324299871 2.4380817756652133 
171.99999999999602 0.00014042912405778555 0.004699610609201991 2.495694256624235 2.499570506256434 
172.99999999999602 0.0008704542495669438 0.0031505606192936374 2.496649479604993 2.500128918190152 
173.99999999999602 0.004032472172603796 0.001115467914466623 2.443675165904866 2.4484981315716374 
174.99999999999596 0.0074172296906777 0.00036355993383755097 2.378893097884947 2.3863037566366705 
175.99999999999596 0.008776933670813652 0.002067972504282395 2.350134031098129 2.3603698483287334 
176.99999999999596 0.007280969012583204 0.005933962723399688 2.3808287800927195 2.3931668844375182 
177.99999999999596 0.003972172604652232 0.010244862252926808 2.455762664308096 2.468997431382821 
178.99999999999596 0.0009722333728821144 0.012831219833266402 2.530981903218584 2.543989370883394 


==> figures/mimo_beta/beampattern5.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 7.078906497852656e-05 0.004962610847394184 2.5409080449728982 2.545306955780217 
-179.0 0.0014086723568769034 0.0035067704457977583 2.488842380634799 2.492997208459838 
-178.0 0.0040663922187051385 0.0014965942363945424 2.3988982173312565 2.403717935158523 
-177.00000000000006 0.006116290370056088 0.000197191351993086 2.3214871463783133 2.327232775493973 
-176.00000000000006 0.00619241793541978 0.0003178868192008938 2.3042861405374993 2.310518566524101 
-175.00000000000006 0.004329247280580832 0.0015808254563011324 2.3625195313292386 2.3684722211696174 
-174.00000000000006 0.0018259718412256543 0.0029792026096348684 2.4678102660471355 2.4729219200908372 
-173.00000000000006 0.0002966627522708372 0.003511125978990388 2.5628949077948713 2.567163434427922 
-172.0000000000001 0.0005901693191503423 0.0028587752544571004 2.5942297294171697 2.5981829166762296 
-171.0000000000001 0.002297587057357972 0.0015479190143248172 2.543831098669732 2.548154211522117 
-170.0000000000001 0.004122666428534986 0.0005084917830928277 2.4418013144534156 2.4468656284628882 
-169.0000000000001 0.004801389912041705 0.00038022327811644693 2.351719426869744 2.3573042559164654 
-168.00000000000014 0.003922549152947944 0.0010708928425119549 2.336166154913889 2.3415442378583013 
-167.00000000000017 0.002121132141458245 0.0018747794269027371 2.4205738213767343 2.4249165995118687 
-166.00000000000017 0.0005726811109466076 0.002049135288882566 2.574477275542894 2.5773558345851013 
-165.00000000000017 0.00017998768968571346 0.0014207512833049195 2.7200100649319947 2.721715066800948 
-164.00000000000017 0.0010094827010930878 0.0005773042124632484 2.7635221833025225 2.7650229022275803 
-163.0000000000002 0.0023224863813276035 0.000492806916920182 2.6350116940612227 2.637562733495694 
-162.0000000000002 0.0031295654623036168 0.001832981636534369 2.317129661445899 2.3217138455749216 
-161.00000000000023 0.0028639834184139346 0.004412572938718902 1.851578982666116 1.8584563862463077 
-160.00000000000023 0.0017285346470358393 0.007183756301107633 1.3219292639604614 1.3305088126058633 
-159.00000000000023 0.0005175355759940806 0.008790674800690653 0.8222753333099571 0.8313678149446956 
-158.00000000000026 6.68739364399191e-05 0.008359333529364767 0.4260070634473218 0.43433652935695877 
-157.00000000000026 0.0007080238379180098 0.006039368243496327 0.16681426813343567 0.1735468380396318 
-156.00000000000026 0.0020698097709889586 0.002964655140179628 0.03701421101594994 0.04206340902629162 
-155.00000000000028 0.0033294481756998293 0.0006505780385512446 0.00035859604535037415 0.0043402137899816885 
-154.00000000000028 0.0037313016005466027 0.00017692360395793615 0.011311805272546313 0.015190330719981505 
-153.0000000000003 0.0030434104532604048 0.0016210226644399128 0.032068187342280195 0.036678298404739865 
-152.0000000000003 0.0016834086087279885 0.004049540889080289 0.04162338439935863 0.04729771507378865 
-151.0000000000003 0.00045926220965996983 0.006054449667434508 0.03584287822440939 0.04231293161526688 
-150.00000000000034 9.649776165426091e-05 0.006521541256709819 0.021318522578510083 0.027915624644434225 
-149.00000000000034 0.0008315983898929801 0.005210882002821027 0.007443982297809512 0.01348246712587224 
-148.00000000000037 0.002292985040074583 0.002852713286675262 0.0004813394252170127 0.005626138019198627 
-147.00000000000037 0.003716802387262766 0.0007342145422516138 0.0013647407163047511 0.00580469620985641 
-146.0000000000004 0.00436197368635628 1.6701950938466495e-05 0.006853584116336978 0.0112052049194951 
-145.0000000000004 0.0038957891705960527 0.0011436735738712016 0.012348276148127899 0.017348212877697045 
-144.00000000000043 0.002555622549891625 0.003630026165388823 0.014516288053527336 0.02065974109418342 
-143.00000000000043 0.0010212324029625645 0.006315497964841973 0.012563578143440056 0.019865797635988062 
-142.00000000000043 7.936018941093724e-05 0.00793609168314575 0.007962691359347823 0.015957045039765527 
-141.00000000000045 0.00025375202928911496 0.007727827323205472 0.003200832386631384 0.011173576061780306 
-140.00000000000045 0.0015731578595442421 0.005783066184565876 0.0003835904638870759 0.007736503752011628 
-139.00000000000048 0.003570226332682992 0.0030117786658648287 0.0003544766142239865 0.006930096042845307 
-138.00000000000048 0.005492945898981374 0.0007447956265331453 0.0025809217301082294 0.008802879808896333 
-137.00000000000048 0.00662133838030912 0.0001664546135169021 0.0056602440113242385 0.012421477568502492 
-136.0000000000005 0.006550509575263916 0.0018203995650719266 0.008078142535059236 0.01641551994108278 
-135.0000000000005 0.005331175063396366 0.005383196816134903 0.008846417203524895 0.019527281705677763 
-134.0000000000005 0.0034280833530437754 0.009779445440183988 0.007793910264223117 0.020975018258654776 
-133.00000000000054 0.0015311041521946576 0.013576237048054482 0.005480293881590084 0.02057254620215549 
-132.00000000000054 0.00030341585666531065 0.015497839430845914 0.0028548666249140404 0.018652247369636686 
-131.00000000000054 0.00016190817037805037 0.014873496608156048 0.0008459730025359684 0.015884463742974517 
-130.00000000000057 0.0011599278662710627 0.01187198528780497 4.364452601364313e-05 0.013078945001113236 
-129.00000000000057 0.0029975750973049047 0.007461375248290321 0.0005628979607547396 0.011018948294597786 
-128.00000000000057 0.00513939754066933 0.003125911498435278 0.0020904884290518693 0.010342405140045344 
-127.0000000000006 0.0069888775175614894 0.00044239414371178486 0.004056328420142669 0.011463314685646302 
-126.0000000000006 0.008060385096025375 0.000647767143950911 0.00584627459258421 0.014522828688102082 
-125.00000000000063 0.008100356914386438 0.0043162339064171445 0.006982343793739158 0.019366588240040585 
-124.00000000000063 0.007132550630625458 0.01121980012968785 0.007226152054606486 0.0255531825061559 
-123.00000000000065 0.005427687489431437 0.020389058923157045 0.006595760653886112 0.032401196913531674 
-122.00000000000065 0.0034176985567225576 0.030339252873003156 0.005313170118368301 0.03907731981911848 
-121.00000000000068 0.0015848762543628542 0.03939266856578916 0.003713717451746797 0.04471796480211604 
-120.00000000000068 0.0003561720447942738 0.046017126975219015 0.0021497593043266696 0.0485665770746836 
-119.00000000000068 2.5253008727014507e-05 0.049109618702278854 0.000913151595858176 0.050102583630821325 
-118.0000000000007 0.0007136494405255271 0.04817727300827764 0.00018928164385737667 0.04913810726702302 
-117.00000000000071 0.0023711667386375665 0.043396453847575484 4.4181536753619906e-05 0.0458648614464334 
-116.00000000000072 0.004807358421963672 0.03555731780068012 0.00043825916138482855 0.04084389291785408 
-115.00000000000072 0.0077414543180144135 0.02592054809556963 0.0012563125726484804 0.03494200298903041 
-114.00000000000075 0.010857585317763834 0.01602301753814845 0.002343252571315541 0.02922795532643329 
-113.00000000000075 0.013854453499930423 0.007470216970933028 0.003537129042504589 0.024847146180769837 
-112.00000000000078 0.01648242693716853 0.001747521234230014 0.004694285002035362 0.022894693793225975 
-111.00000000000078 0.01856513773085608 7.261286037273472e-05 0.005704650842734772 0.024304415200870826 
-110.00000000000078 0.020006119102218427 0.003300440652349481 0.006497666763536645 0.029766120616388007 
-109.00000000000081 0.020783353731461816 0.011882148217035897 0.007040827911681736 0.03967753153591725 
-108.00000000000081 0.020935730321931485 0.025871821778617937 0.007333438927640912 0.05413124147198199 
-107.00000000000082 0.020545500400265267 0.044970210025877685 0.007398070019968886 0.07293243119760262 
-106.00000000000084 0.019720212979654077 0.06859264304225815 0.007271705478070457 0.09564000511785756 
-105.00000000000085 0.018576625167498095 0.09594868972714096 0.006997918173888 0.12162249222091703 
-104.00000000000085 0.017228033326384402 0.12612292711086248 0.006620770539192546 0.15012020728261175 
-103.00000000000087 0.015775543210992046 0.15814883280342037 0.006180636243146854 0.18030637971220392 
-102.00000000000088 0.014303105059970846 0.19107065150085872 0.005711794161297442 0.21134176849077085 
-101.00000000000088 0.01287570842133601 0.22399069665095164 0.005241459036130079 0.24241927909159927 
-100.00000000000091 0.011539934990480684 0.25610167463481026 0.004789849111507799 0.27279696827820854 
-99.00000000000091 0.010326050715140197 0.2867051588897467 0.004370909903851682 0.30181936756684186 
-98.00000000000094 0.009250917588748128 0.3152183055438972 0.00399337803148882 0.3289281858978377 
-97.00000000000094 0.008321163421616566 0.34117137105377837 0.0036619508169442303 0.35366416129993056 
-96.00000000000094 0.007536219985933708 0.36419868041214165 0.003378407009638718 0.37566217106840166 
-95.00000000000097 0.006890996863595994 0.3840255220629836 0.003142590878961566 0.3946417608455955 
-94.00000000000097 0.006378084335453011 0.400453120994891 0.002953222048998921 0.41039510368954557 
-93.00000000000098 0.005989468530153567 0.413343451261718 0.002808526964949167 0.42277413256455254 
-92.000000000001 0.005717797567678264 0.4226052553979606 0.002706707242512059 0.4316782700047334 
-91.00000000000101 0.005557264121586793 0.428182279317259 0.0026462686317528955 0.43704385432322024 
-90.00000000000101 0.005504174548659536 0.43004442570320894 0.0026262351342698025 0.4388360611541586 
-89.00000000000104 0.005557264121586706 0.428182279317267 0.0026462686317527367 0.4370438543232278 
-88.00000000000104 0.005717797567677924 0.4226052553979754 0.002706707242512091 0.4316782700047483 
-87.00000000000104 0.005989468530152884 0.41334345126174127 0.002808526964948625 0.4227741325645744 
-86.00000000000107 0.006378084335452038 0.4004531209949208 0.002953222048999087 0.41039510368957344 
-85.00000000000107 0.006890996863594806 0.3840255220630213 0.0031425908789608856 0.3946417608456309 
-84.0000000000011 0.007536219985932273 0.3641986804121839 0.003378407009637814 0.37566217106844213 
-83.0000000000011 0.008321163421614921 0.341171371053827 0.003661950816943469 0.3536641612999771 
-82.00000000000111 0.009250917588746126 0.31521830554395325 0.003993378031488247 0.3289281858978932 
-81.00000000000112 0.010326050715137845 0.28670515888980697 0.004370909903850966 0.3018193675668985 
-80.00000000000114 0.011539934990478132 0.256101674634874 0.004789849111506683 0.27279696827826777 
-79.00000000000114 0.012875708421333053 0.2239906966510183 0.0052414590361289206 0.24241927909166297 
-78.00000000000115 0.014303105059967798 0.1910706515009253 0.005711794161296718 0.21134176849083366 
-77.00000000000117 0.01577554321098885 0.1581488328034866 0.0061806362431457325 0.18030637971226676 
-76.00000000000117 0.01722803332638154 0.1261229271109267 0.0066207705391921785 0.15012020728267286 
-75.00000000000118 0.01857662516749552 0.09594868972720022 0.006997918173887392 0.12162249222097442 
-74.0000000000012 0.019720212979651687 0.06859264304231066 0.007271705478070062 0.0956400051179072 
-73.00000000000121 0.020545500400264104 0.044970210025921206 0.0073980700199684805 0.07293243119764407 
-72.00000000000122 0.02093573032193102 0.025871821778651785 0.007333438927640893 0.05413124147201609 
-71.00000000000124 0.02078335373146266 0.011882148217058824 0.007040827911682309 0.03967753153594148 
-70.00000000000125 0.020006119102220752 0.003300440652361349 0.006497666763537965 0.029766120616403824 
-69.00000000000126 0.018565137730859733 7.261286037409653e-05 0.005704650842736413 0.024304415200877505 
-68.00000000000126 0.016482426937173136 0.0017475212342221707 0.004694285002037786 0.022894693793225274 
-67.00000000000128 0.013854453499936407 0.007470216970918087 0.0035371290425071427 0.0248471461807636 
-66.0000000000013 0.010857585317770218 0.016023017538129198 0.0023432525713180923 0.029227955326422753 
-65.0000000000013 0.007741454318020563 0.02592054809554937 0.0012563125726504087 0.03494200298901832 
-64.00000000000131 0.004807358421969216 0.035557317800661785 0.000438259161386105 0.04084389291784256 
-63.00000000000132 0.0023711667386418444 0.043396453847562196 4.418153675388947e-05 0.04586486144642482 
-62.000000000001336 0.000713649440527935 0.048177273008271626 0.00018928164385645504 0.04913810726701834 
-61.00000000000135 2.5253008727366882e-05 0.049109618702281 0.0009131515958562495 0.050102583630821644 
-60.00000000000135 0.0003561720447926104 0.046017126975229264 0.0021497593043237192 0.048566577074689296 
-59.000000000001364 0.0015848762543596625 0.03939266856580532 0.00371371745174376 0.04471796480212613 
-58.00000000000138 0.003417698556718565 0.030339252873022825 0.0053131701183653296 0.03907731981913118 
-57.00000000000139 0.005427687489427445 0.020389058923177068 0.0065957606538843035 0.03240119691354613 
-56.0000000000014 0.007132550630622641 0.011219800129704725 0.00722615205460611 0.025553182506169538 
-55.000000000001414 0.00810035691438544 0.004316233906428029 0.00698234379374035 0.019366588240051684 
-54.00000000000143 0.008060385096026608 0.0006477671439547426 0.00584627459258706 0.01452282868810984 
-53.00000000000144 0.006988877517564589 0.0004423941437089551 0.004056328420146611 0.011463314685650544 
-52.00000000000145 0.005139397540673528 0.003125911498427718 0.0020904884290556124 0.010342405140045611 
-51.00000000000146 0.002997575097309124 0.007461375248280851 0.0005628979607570393 0.011018948294594773 
-50.00000000000147 0.0011599278662740569 0.01187198528779716 4.364452601341244e-05 0.013078945001108056 
-49.00000000000148 0.0001619081703789629 0.014873496608152013 0.0008459730025329411 0.0158844637429683 
-48.00000000000149 0.0003034158566638362 0.01549783943084737 0.0028548666249091146 0.018652247369631753 
-47.000000000001506 0.0015311041521913148 0.013576237048060784 0.005480293881584854 0.020572546202153198 
-46.00000000000152 0.0034280833530397426 0.009779445440192875 0.007793910264219395 0.020975018258655997 
-45.00000000000153 0.005331175063393054 0.005383196816143487 0.008846417203524559 0.01952728170568273 
-44.000000000001535 0.00655050957526252 0.001820399565077514 0.008078142535062805 0.016415519941090723 
-43.00000000000155 0.006621338380310331 0.00016645461351794333 0.005660244011330336 0.012421477568510898 
-42.000000000001556 0.005492945898984691 0.0007447956265299111 0.002580921730114252 0.008802879808902478 
-41.00000000000157 0.0035702263326872342 0.003011778665859301 0.0003544766142265489 0.006930096042846577 
-40.000000000001585 0.0015731578595478222 0.005783066184560676 0.0003835904638841476 0.007736503752007018 
-39.0000000000016 0.00025375202929071064 0.007727827323203118 0.003200832386623238 0.011173576061771384 
-38.000000000001606 7.936018941004517e-05 0.007936091683147274 0.007962691359337306 0.015957045039755823 
-37.00000000000161 0.0010212324029597814 0.006315497964846737 0.012563578143432565 0.01986579763598262 
-36.00000000000163 0.002555622549888376 0.0036300261653945246 0.014516288053527398 0.020659741094185946 
-35.00000000000164 0.0038957891705941106 0.001143673573875177 0.01234827614813655 0.01734821287770767 
-34.00000000000165 0.004361973686356485 1.670195093888818e-05 0.0068535841163496316 0.01120520491950839 
-33.00000000000166 0.0037168023872650936 0.0007342145422484541 0.0013647407163127048 0.005804696209863435 
-32.00000000000168 0.0022929850400777475 0.0028527132866702962 0.0004813394252114118 0.005626138019191164 
-31.000000000001688 0.0008315983898954246 0.005210882002816936 0.007443982297787094 0.013482467125848403 
-30.000000000001698 9.649776165466487e-05 0.00652154125670884 0.021318522578478383 0.02791562464440201 
-29.000000000001705 0.00045926220965817867 0.00605444966743727 0.035842878224385616 0.042312931615244305 
-28.00000000000172 0.0016834086087250924 0.004049540889085264 0.041623384399361425 0.0472977150737935 
-27.00000000000173 0.0030434104532581193 0.0016210226644442778 0.03206818734231488 0.03667829840477684 
-26.00000000000174 0.0037313016005462857 0.00017692360395909096 0.011311805272588567 0.01519033072002433 
-25.00000000000175 0.0033294481757016863 0.0006505780385481944 0.00035859604533931193 0.004340213789969356 
-24.000000000001766 0.002069809770991949 0.0029646551401737386 0.037014211015796425 0.04206340902613609 
-23.000000000001776 0.0007080238379202678 0.0060393682434903605 0.16681426813304978 0.17354683803924242 
-22.00000000000179 6.687393644012004e-05 0.00835933352936173 0.42600706344665296 0.43433652935628636 
-21.000000000001798 0.0005175355759921698 0.008790674800691954 0.8222753333090285 0.8313678149437699 
-20.00000000000181 0.0017285346470331418 0.007183756301112477 1.3219292639593871 1.3305088126048012 
-19.000000000001823 0.0028639834184123227 0.004412572938724789 1.8515789826650748 1.858456386245274 
-18.000000000001833 0.0031295654623042474 0.0018329816365385775 2.3171296614450814 2.321713845574108 
-17.000000000001844 0.002322486381330058 0.0004928069169213513 2.6350116940607657 2.6375627334952383 
-16.000000000001855 0.001009482701095621 0.0005773042124619837 2.7635221833024533 2.765022902227515 
-15.000000000001867 0.00017998768968629445 0.0014207512833031126 2.7200100649322194 2.721715066801176 
-14.000000000001878 0.0005726811109444565 0.002049135288882021 2.57447727554323 2.5773558345854415 
-13.000000000001888 0.002121132141454417 0.0018747794269039257 2.420573821376996 2.4249165995121365 
-12.0000000000019 0.003922549152944859 0.0010708928425137646 2.336166154913959 2.3415442378583706 
-11.000000000001913 0.004801389912041457 0.0003802232781171781 2.35171942686962 2.357304255916351 
-10.000000000001922 0.004122666428537848 0.0005084917830915329 2.441801314453197 2.4468656284626613 
-9.000000000001934 0.002297587057362053 0.0015479190143221308 2.5438310986695605 2.548154211521953 
-8.000000000001945 0.0005901693191527156 0.0028587752544548114 2.5942297294171497 2.5981829166761967 
-7.000000000001957 0.00029666275226951 0.003511125978990218 2.5628949077950143 2.567163434428066 
-6.000000000001967 0.0018259718412210885 0.0029792026096370854 2.4678102660473598 2.472921920091055 
-5.000000000001979 0.004329247280575838 0.0015808254563042235 2.3625195313294203 2.3684722211698035 
-4.00000000000199 0.006192417935417701 0.00031788681920255353 2.304286140537542 2.3105185665241463 
-3.0000000000020015 0.0061162903700585 0.00019719135199181034 2.321487146378205 2.327232775493861 
-2.000000000002013 0.004066392218710554 0.0014965942363907993 2.3988982173310682 2.403717935158336 
-1.0000000000020242 0.0014086723568815704 0.0035067704457938044 2.488842380634641 2.492997208459682 
-2.0355549961366507e-12 7.078906497885149e-05 0.004962610847392586 2.540908044972854 2.5453069557801724 
0.9999999999979531 0.0012447375120068632 0.004893202218363052 2.5321076929978155 2.5378190707739448 
1.9999999999979419 0.004504690675160233 0.003308570635913056 2.4793892906030948 2.4869895070564914 
2.9999999999979305 0.007979660490237921 0.0012338992738808363 2.4272752340197146 2.436439736356789 
3.999999999997919 0.009523879546828705 4.440094859209724e-05 2.4185285743335783 2.4281483311362067 
4.999999999997908 0.008133353597665467 0.0005418291010026826 2.4660197218048068 2.4748069871756266 
5.999999999997897 0.004651468316022967 0.002403454292887869 2.543234160732049 2.5504609402185414 
6.999999999997885 0.001255263577663326 0.0043878538367241185 2.599617634871012 2.6055210935882056 
7.999999999997874 3.153410656769137e-05 0.005165842812766502 2.591974436591838 2.597555264468634 
8.999999999997863 0.0015856121210784824 0.004215675032272573 2.513329267291681 2.519656372756212 
9.99999999999785 0.004632589119395408 0.0021758888234635417 2.401756382153571 2.4092290208401264 
10.999999999997842 0.006877734264659741 0.00041751229036253765 2.322922786167688 2.33099860722541 
11.99999999999783 0.006622170143064331 0.00012561539147559406 2.334905172770118 2.342519948782072 
12.999999999997817 0.004018039989830536 0.0015081092526506943 2.453817916949169 2.4602639349207425 
13.999999999997806 0.0010986779243574653 0.003658869181659636 2.6385537885831614 2.6442430353101054 
14.999999999997796 0.0005037421955454859 0.005161055099097263 2.802983027591746 2.809535760689902 
15.999999999997783 0.0036895297088196206 0.005026042338274716 2.8499993690753365 2.8594885007926174 
16.999999999997772 0.009787789523031996 0.0033488984132313535 2.711303897131852 2.7250265539220324 
17.999999999997762 0.015900286391014276 0.001255840145246295 2.3748542384442892 2.39235587458443 
18.99999999999775 0.01872291922215742 0.00018379396712944691 1.8887326179006427 1.9077347551115538 
19.999999999997737 0.016545573254729103 0.0009589787835038788 1.3416237717737518 1.3590172591048983 
20.999999999997726 0.010405518075758827 0.0032597330046508404 0.8301846519015413 0.843618806515707 
21.99999999999772 0.003652980787808483 0.005796030676706173 0.4278069554751564 0.43700616945879883 
22.999999999997705 0.000125979555869617 0.007087289141961562 0.16654538685915216 0.17357257835965237 
23.999999999997694 0.001963022970066433 0.006357530770844628 0.03665700399997546 0.04489397988819936 
24.99999999999768 0.008315415281221782 0.004008774918498714 0.000330401079090549 0.01266326631267722 
25.99999999999767 0.015724814807895247 0.0013990716510139658 0.01131890873797778 0.0284992666401588 
26.99999999999766 0.019998494594565763 6.645637323311927e-05 0.03180430130988134 0.05192142984080101 
27.999999999997648 0.018575221900525747 0.0008543442868931832 0.04107129720828096 0.060514373506586644 
28.999999999997634 0.012090146473949797 0.0034336981847296736 0.03521943719450522 0.050714569982546025 
29.999999999997627 0.00426006495568114 0.006478009381652006 0.020864264655650378 0.031555359737797134 
30.999999999997616 8.620377814266231e-05 0.008380271944886079 0.007259670378579802 0.01569643699497421 
31.999999999997602 0.0032452512606953336 0.008115365249108537 0.0005074157254412746 0.011883195437554853 
32.99999999999759 0.013970115667794963 0.005792876920544568 0.0014769404727804324 0.021306013097425327 
33.99999999999758 0.02851277103625697 0.0026266442955405547 0.006980050310937175 0.038218865708381455 
34.99999999999757 0.04055609335138869 0.0003548525270423806 0.012521722430976809 0.05353342950673565 
35.999999999997556 0.044057156184865866 0.0004125485224506524 0.014833576749534573 0.059374603433829644 
36.99999999999754 0.036364558242956195 0.0032587550931456252 0.013088570747866733 0.05273868663683289 
37.999999999997534 0.02032003559083866 0.008161281004475971 0.008639480014288482 0.037111334387448854 
38.99999999999753 0.004452676114000388 0.013511236546248681 0.0038325047275051083 0.02178043042383657 
39.99999999999751 0.001103846741500025 0.017497097684324933 0.0006907864144723028 0.019310569468729527 
40.9999999999975 0.023072518949864045 0.0188254382504381 8.445995114250284e-05 0.042075388612901304 
41.999999999997485 0.07986200341667662 0.017183474241200224 0.0016141604985075437 0.09885162100121644 
42.99999999999748 0.1746913195864423 0.013275560255279303 0.004066058505762025 0.192327180326283 
43.99999999999746 0.3031269002005365 0.0084578239765424 0.006097345155281674 0.31805980700716807 
44.999999999997456 0.45364547625287677 0.00415601959362548 0.006811776352819737 0.4650394127136671 
45.99999999999745 0.6098647639350079 0.0013207786965424638 0.0060234234108332615 0.6176413882465149 
46.999999999997435 0.7537567578997064 0.00013684606054708268 0.004184992772622481 0.7584780507466515 
47.99999999999742 0.8689893679279301 8.733148813793796e-05 0.002092401162554198 0.8715071350127057 
48.99999999999741 0.9436293758424555 0.0003339489633873978 0.0005305665662209845 0.9447573220257394 
49.9999999999974 0.9717101524909431 0.0002633109562208662 1.7386348746840344e-06 0.9721668636019455 
50.999999999997385 0.9535114211667741 1.9401837610015322e-06 0.0006097327111766032 0.9542595871627911 
51.99999999999738 0.8947103322623758 0.000725428512104951 0.002099569269596641 0.8976429856719278 
52.99999999999737 0.8047717116546619 0.004662359274110717 0.004000238096105001 0.813544631996972 
53.99999999999736 0.6950240412700304 0.014789915976609875 0.0057995191382702775 0.7157590391906787 
54.99999999999734 0.5768300826927071 0.034303567975003786 0.007089831474740999 0.6184348032852264 
55.99999999999733 0.46014589781661963 0.06599528832813216 0.007650395793046828 0.5340951103342098 
56.99999999999732 0.3526161081275916 0.11168492817574413 0.007459882584490835 0.47217796038182314 
57.99999999999731 0.25921707068918554 0.17182246359240919 0.0066553224848755355 0.4382411520166256 
58.99999999999729 0.18235942093964044 0.24532848597051102 0.005463222947892059 0.4338367995025969 
59.99999999999728 0.12230721888333555 0.3296831551996212 0.004128390181264457 0.4569484230795858 
60.99999999999728 0.0777595486366478 0.4212243950676637 0.0028586281151429483 0.5028155214357597 
61.999999999997264 0.04646053930688414 0.5155836561134862 0.0017937041414186354 0.5649483967697987 
62.99999999999725 0.02574124669070379 0.6081752415813513 0.000998273220524026 0.6361524054750567 
63.99999999999724 0.012938773583316108 0.6946609049711013 0.00047278507170450744 0.7094227495619807 
64.99999999999723 0.005675114967507041 0.7713298021440497 0.00017416460425543592 0.7786241421218824 
65.99999999999721 0.0020054482566449583 0.8353583659060485 3.858719984688683e-05 0.8389219172791408 
66.9999999999972 0.00046163078553313017 0.8849392904004924 8.286129276778627e-07 0.8869739770842037 
67.9999999999972 2.279575435572351e-05 0.9192892364977918 7.331067286116647e-06 0.920922195296868 
68.99999999999719 4.378463782647032e-05 0.9385587858822616 2.247344228075261e-05 0.9402370246381034 
69.99999999999717 0.0001666648318693125 0.9436751129674846 2.913829134939825e-05 0.9454721269776252 
70.99999999999716 0.00023333004245503847 0.9361486921096747 2.544853930750124e-05 0.937980234435865 
71.99999999999714 0.00021003475763009844 0.9178717478200685 1.9643785785415446e-05 0.9196307960511664 
72.99999999999714 0.00012877504471297914 0.8909299372948076 2.4721594275128777e-05 0.8925574627197276 
73.99999999999713 4.614665885309134e-05 0.8574415996866717 5.3926671709038094e-05 0.8589514805284454 
74.99999999999712 1.7677592427809955e-05 0.8194320885396633 0.00011761960121464472 0.8209070532495439 
75.9999999999971 8.436957168034704e-05 0.7787450262419048 0.0002216115522131832 0.7803173424480667 
76.9999999999971 0.00026791015541851215 0.7369881520656014 0.0003667583557342914 0.7388150341949515 
77.99999999999709 0.0005713571538128087 0.6955088106648566 0.0005494629434831963 0.6977489674221564 
78.99999999999707 0.0009827387884398687 0.6553928565987431 0.00076270779762092 0.6581876587198195 
79.99999999999706 0.0014797332316218844 0.6174805298174042 0.0009972874353970263 0.6209411046368369 
80.99999999999704 0.002034252245137723 0.5823933555746669 0.0012429964542015096 0.5865934872655411 
81.99999999999704 0.00261628744072084 0.5505670362099381 0.001489621798357581 0.5555409503583777 
82.99999999999702 0.003196765201735053 0.522286386336585 0.0017276700464211672 0.5280301680922468 
83.99999999999702 0.0037494084850510055 0.4977194403500561 0.0019488227005570917 0.5041948217021349 
84.999999999997 0.004251746203679601 0.4769488199502935 0.0021461528705643785 0.4840882422546641 
85.99999999999699 0.004685473411214738 0.4599992315513244 0.002314157937345302 0.46771134494900585 
86.99999999999697 0.005036375547730979 0.4468605510194511 0.002448669323492135 0.4550355854723578 
87.99999999999697 0.005294009704912283 0.4375063546826886 0.0025466972985132806 0.44602104766433737 
88.99999999999696 0.005451301166246304 0.4319079948246769 0.002606260044937719 0.4406299680847539 
89.99999999999694 0.00550417454865953 0.4300444257032102 0.0026262351342699413 0.43883606115415974 
90.99999999999694 0.005451301166247033 0.4319079948246537 0.002606260044937913 0.4406299680847312 
91.99999999999692 0.005294009704913569 0.4375063546826425 0.0025466972985136575 0.4460210476642912 
92.99999999999692 0.00503637554773285 0.4468605510193806 0.0024486693234928194 0.4550355854722883 
93.99999999999689 0.00468547341121699 0.4599992315512327 0.002314157937346404 0.4677113449489165 
94.99999999999689 0.004251746203682482 0.47694881995017724 0.002146152870565377 0.4840882422545555 
95.99999999999689 0.0037494084850542455 0.4977194403499162 0.0019488227005583691 0.5041948217019986 
96.99999999999686 0.0031967652017385164 0.5222863863364222 0.0017276700464226088 0.5280301680920875 
97.99999999999686 0.002616287440724397 0.5505670362097552 0.0014896217983590401 0.5555409503582 
98.99999999999685 0.002034252245141206 0.5823933555744626 0.0012429964542031507 0.5865934872653392 
99.99999999999685 0.0014797332316251047 0.6174805298171802 0.000997287435398622 0.6209411046366171 
100.99999999999682 0.00098273878844265 0.6553928565985044 0.0007627077976222219 0.6581876587195888 
101.99999999999682 0.0005713571538150455 0.6955088106646058 0.0005494629434845055 0.6977489674219105 
102.99999999999679 0.0002679101554199975 0.7369881520653464 0.0003667583557352146 0.7388150341946963 
103.99999999999679 8.436957168109816e-05 0.7787450262416519 0.00022161155221389728 0.7803173424478185 
104.99999999999679 1.7677592427889095e-05 0.8194320885394205 0.00011761960121514131 0.8209070532493026 
105.99999999999676 4.6146658852705833e-05 0.8574415996864512 5.392667170926252e-05 0.8589514805282238 
106.99999999999676 0.00012877504471241468 0.8909299372946204 2.4721594275203685e-05 0.8925574627195461 
107.99999999999673 0.0002100347576297324 0.9178717478199285 1.964378578540713e-05 0.9196307960510235 
108.99999999999673 0.00023333004245516134 0.9361486921095935 2.544853930746977e-05 0.9379802344357793 
109.99999999999672 0.00016666483186999784 0.9436751129674756 2.9138291349403043e-05 0.9454721269776164 
110.99999999999672 4.37846378271565e-05 0.9385587858823349 2.2473442280836324e-05 0.9402370246381816 
111.99999999999669 2.2795754354935296e-05 0.9192892364979561 7.331067286206178e-06 0.9209221952970293 
112.99999999999669 0.0004616307855279063 0.884939290400749 8.286129276278681e-07 0.886973977084453 
113.99999999999669 0.0020054482566302712 0.8353583659063968 3.858719984640397e-05 0.8389219172794805 
114.99999999999666 0.005675114967475399 0.771329802144482 0.00017416460425417343 0.7786241421222828 
115.99999999999666 0.012938773583256862 0.6946609049716038 0.00047278507170204153 0.7094227495624216 
116.99999999999663 0.025741246690603722 0.6081752415819033 0.0009982732205199782 0.6361524054755044 
117.99999999999663 0.04646053930672768 0.5155836561140635 0.001793704141412936 0.564948396770213 
118.99999999999662 0.07775954863641878 0.4212243950682362 0.002858628115135621 0.5028155214360996 
119.9999999999966 0.12230721888301817 0.32968315520016217 0.0041283901812562696 0.45694842307980477 
120.9999999999966 0.18235942093922214 0.2453284859709973 0.005463222947884098 0.43383679950265563 
121.99999999999659 0.2592170706886639 0.1718224635928197 0.006655322484869202 0.4382411520165055 
122.99999999999658 0.3526161081269729 0.11168492817606823 0.0074598825844875965 0.4721779603815258 
123.99999999999656 0.46014589781592874 0.06599528832836711 0.007650395793047896 0.534095110333754 
124.99999999999656 0.5768300826919801 0.034303567975157684 0.007089831474746652 0.6184348032846595 
125.99999999999653 0.6950240412693223 0.014789915976697293 0.005799519138280077 0.715759039190075 
126.99999999999653 0.8047717116540398 0.004662359274150412 0.004000238096116863 0.8135446319964003 
127.99999999999653 0.8947103322619102 0.000725428512116464 0.002099569269607493 0.8976429856714825 
128.9999999999965 0.9535114211665309 1.940183760647049e-06 0.0006097327111834617 0.954259587162551 
129.9999999999965 0.9717101524909705 0.00026331095621921725 1.7386348750220804e-06 0.9721668636019748 
130.99999999999648 0.943629375842772 0.0003339489633882623 0.0005305665662142517 0.9447573220260516 
131.99999999999648 0.86898936792852 8.733148813939474e-05 0.0020924011625424346 0.8715071350132864 
132.99999999999645 0.7537567579005132 0.0001368460605441077 0.004184992772609708 0.7584780507474312 
133.99999999999645 0.6098647639359434 0.0013207786965304556 0.006023423410824593 0.6176413882474303 
134.99999999999642 0.45364547625383095 0.004156019593603113 0.006811776352819497 0.4650394127145984 
135.99999999999642 0.30312690020140337 0.00845782397651325 0.006097345155290552 0.3180598070080212 
136.99999999999642 0.17469131958713358 0.013275560255250994 0.004066058505777072 0.19232718032696072 
137.9999999999964 0.07986200341714116 0.01718347424118214 0.0016141604985212123 0.09885162100167677 
138.9999999999964 0.02307251895009812 0.018825438250436782 8.445995114626572e-05 0.04207538861313852 
139.9999999999964 0.0011038467415448246 0.017497097684342055 0.0006907864144606301 0.01931056946877994 
140.99999999999636 0.004452676113928069 0.013511236546278898 0.0038325047274792795 0.021780430423769093 
141.99999999999636 0.0203200355907298 0.008161281004509238 0.00863948001425787 0.037111334387342 
142.99999999999636 0.0363645582428778 0.0032587550931705684 0.013088570747845753 0.05273868663675852 
143.99999999999633 0.044057156184853306 0.00041254852245966185 0.014833576749535943 0.05937460343382765 
144.99999999999633 0.04055609335144122 0.0003548525270345701 0.012521722431003182 0.05353342950680756 
145.99999999999633 0.02851277103634525 0.0026266442955221155 0.006980050310975207 0.038218865708488946 
146.9999999999963 0.013970115667877824 0.005792876920526126 0.0014769404728048005 0.02130601309751424 
147.9999999999963 0.0032452512607396644 0.008115365249099898 0.0005074157254252925 0.011883195437574686 
148.99999999999628 8.620377813725933e-05 0.008380271944891639 0.007259670378513846 0.0156964369949088 
149.99999999999628 0.004260064955639426 0.006478009381668663 0.020864264655556273 0.03155535973767771 
150.99999999999625 0.012090146473901196 0.003433698184748476 0.03521943719443402 0.0507145699824448 
151.99999999999625 0.018575221900499265 0.0008543442869044227 0.0410712972082879 0.0605143735065781 
152.99999999999625 0.01999849459457567 6.645637323115489e-05 0.031804301309983796 0.051921429840911144 
153.99999999999622 0.01572481480793475 0.0013990716510005538 0.011318908738104478 0.028499266640312302 
154.99999999999622 0.008315415281268192 0.004008774918481932 0.00033040107905867895 0.012663266312675326 
155.9999999999962 0.001963022970093947 0.006357530770834209 0.03665700399951447 0.0448939798877564 
156.9999999999962 0.00012597955586368851 0.007087289141963495 0.16654538685798512 0.17357257835848194 
157.99999999999616 0.0036529807877736607 0.005796030676719208 0.4278069554731179 0.43700616945673226 
158.99999999999616 0.01040551807571524 0.0032597330046672023 0.830184651898694 0.8436188065128304 
159.99999999999616 0.01654557325470122 0.0009589787835142106 1.3416237717704242 1.3590172591015233 
160.99999999999613 0.01872291922215987 0.00018379396712824426 1.8887326178973811 1.9077347551082728 
161.99999999999613 0.01590028639104446 0.0012558401452353006 2.3748542384417015 2.392355874581871 
162.9999999999961 0.009787789523072903 0.0033488984132182954 2.711303897130383 2.7250265539205913 
163.9999999999961 0.0036895297088501483 0.005026042338268459 2.849999369075101 2.859488500792405 
164.9999999999961 0.0005037421955529958 0.005161055099101973 2.8029830275924827 2.8095357606906655 
165.99999999999608 0.0010986779243442998 0.003658869181672217 2.6385537885843298 2.6442430353112707 
166.99999999999608 0.004018039989810923 0.0015081092526628543 2.4538179169501673 2.4602639349217186 
167.99999999999608 0.006622170143054339 0.0001256153914793411 2.334905172770532 2.3425199487824906 
168.99999999999605 0.006877734264666789 0.00041751229035544946 2.322922786167441 2.3309986072251547 
169.99999999999605 0.004632589119413954 0.002175888823450442 2.4017563821529166 2.4092290208394913 
170.99999999999602 0.0015856121210946592 0.004215675032262247 2.513329267291039 2.5196563727555925 
171.99999999999602 3.153410656910227e-05 0.005165842812765905 2.5919744365915576 2.5975552644683573 
172.99999999999602 0.0012552635776476191 0.0043878538367336595 2.5996176348711906 2.6055210935883863 
173.99999999999602 0.004651468315999449 0.002403454292901151 2.543234160732512 2.5504609402190086 
174.99999999999596 0.008133353597648801 0.0005418291010108147 2.4660197218052358 2.47480698717605 
175.99999999999596 0.009523879546829294 4.4400948589696466e-05 2.4185285743337053 2.4281483311363337 
176.99999999999596 0.007979660490255135 0.001233899273869572 2.4272752340194974 2.4364397363565677 
177.99999999999596 0.004504690675183178 0.003308570635900458 2.4793892906027235 2.4869895070561325 
178.99999999999596 0.0012447375120217428 0.004893202218357398 2.532107692997591 2.5378190707737374 


==> figures/mimo_beta/beampattern6.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0002553096405141587 0.004942656332769471 2.548675810308844 2.553692468168506 
-179.0 0.0003236619653782305 0.0032896167450737423 2.5096266037814314 2.5133453133324815 
-178.0 0.0018387516879925401 0.0018728340647346394 2.428737040604281 2.43275448400066 
-177.00000000000006 0.0034525567991783115 0.0020512260289722068 2.354542478314297 2.3604392547091297 
-176.00000000000006 0.004005431032839443 0.004289032493163176 2.3356716377136304 2.3443181192817653 
-175.00000000000006 0.0032383063666758228 0.007730769683954754 2.390373912204232 2.4015321528771487 
-174.00000000000006 0.001802738780909578 0.01064419657659767 2.4936612610915425 2.506050272806909 
-173.00000000000006 0.0006547242644018157 0.011459335424165568 2.590245517798155 2.602039639278621 
-172.0000000000001 0.0003332056301667825 0.009727506424262622 2.626183499466509 2.6357316652252574 
-171.0000000000001 0.0006502480749179089 0.00637837212580101 2.5810076141377962 2.5874704425997064 
-170.0000000000001 0.0009725300842687057 0.0031216035775724752 2.4815789448985464 2.48522049803981 
-169.0000000000001 0.0008280830100404758 0.001399092483434312 2.389125140193756 2.391151230101613 
-168.00000000000014 0.0003509420271378319 0.0015684497474436428 2.3659058748197994 2.3679415321108293 
-167.00000000000017 0.0002212012342997402 0.002817939841153918 2.4391819915704236 2.442633309910553 
-166.00000000000017 0.0011436975643355116 0.0038163970536471887 2.5815892616058327 2.58716713030161 
-165.00000000000017 0.003249107737327286 0.0036304390085056372 2.718261752685059 2.725845510322017 
-164.00000000000017 0.005859027526784172 0.0023011552825924287 2.757263234742362 2.7661077496677975 
-163.0000000000002 0.007802949622306332 0.0007338952544471997 2.6285320292084466 2.6376658673315974 
-162.0000000000002 0.00809606902697097 2.21598844583795e-05 2.3132191967454965 2.3218221638582177 
-161.00000000000023 0.0065433854436721065 0.0006842418272618896 1.8509663549623625 1.8585707426867377 
-160.00000000000023 0.0038839182533174847 0.0023169010716189904 1.3236652405155591 1.3301499005216304 
-159.00000000000023 0.0013848680822469571 0.0038711215724872416 0.8246990767479452 0.8301592675694944 
-158.00000000000026 0.00013794424023737305 0.004344446757752161 0.42774849203425747 0.4323645515259719 
-157.00000000000026 0.000481401017511805 0.0034299505485621096 0.16738479424935918 0.17136899589746593 
-156.00000000000026 0.0018765942303488558 0.00171193443263666 0.03682061064821634 0.04043676901174916 
-155.00000000000028 0.0032829466648888637 0.0003001885542836918 0.0002732232892825666 0.0038606189874676494 
-154.00000000000028 0.003784567614073169 0.00014484145448803409 0.01210556619909988 0.016038504174075933 
-153.0000000000003 0.0030965691074941225 0.0014565615368157155 0.03400730038092793 0.0385787751662661 
-152.0000000000003 0.0016769466712895935 0.0035749974099447733 0.04438824991874658 0.049676534470597104 
-151.0000000000003 0.00041358324561791823 0.005349714120851649 0.038743328518172804 0.044552374533531704 
-150.00000000000034 9.366903926790172e-05 0.005799144813915852 0.023648000254027274 0.02958175470454083 
-149.00000000000034 0.0009633744860415612 0.00466643621353798 0.008784211481690776 0.014438555855550737 
-148.00000000000037 0.002609070969441769 0.0025667881906573987 0.0008301247341016161 0.006011128402938174 
-147.00000000000037 0.004199101112068968 0.000659063115581378 0.0010643020235003172 0.005914799924032485 
-146.0000000000004 0.004932533777161825 3.2512744541140346e-05 0.006388711927184105 0.011345365160241153 
-145.0000000000004 0.004448909055361159 0.0011387683371945198 0.012125137679165683 0.017714802485389952 
-144.00000000000043 0.002995642817805217 0.0035579927760885444 0.014717555818698904 0.02128827297250648 
-143.00000000000043 0.0012889345184035417 0.006204043505736223 0.01312341892536794 0.020645102525404076 
-142.00000000000043 0.00015854716053701314 0.007852004251120984 0.008646721020255467 0.016688296264958914 
-141.00000000000045 0.00016005424288197893 0.007724065267541663 0.0037371251863484722 0.011644407078733468 
-140.00000000000045 0.0013344573565883713 0.0058589463548406355 0.0005824480003291412 0.007785100855645851 
-139.00000000000048 0.0032098738731946557 0.003106356777659011 0.00017280128530341036 0.0064851853458068025 
-138.00000000000048 0.005023584300956299 0.0007647559009202916 0.0021180318658972626 0.007896568914617166 
-137.00000000000048 0.006051068872448321 3.3082033852808156e-05 0.005100646811885297 0.011179188208226871 
-136.0000000000005 0.005897320851678885 0.0015126118362867851 0.00761286889611001 0.01503011924453343 
-135.0000000000005 0.0046382351125542455 0.004956984850674627 0.008605246910277205 0.01822441057614553 
-134.0000000000005 0.0027724997265990954 0.009355285487350524 0.007809850604674494 0.019975448514810114 
-133.00000000000054 0.0010215326129301915 0.01329935532335351 0.005691936289878781 0.02005644365665594 
-132.00000000000054 6.601898262612491e-05 0.015486132960953627 0.0031384376844593815 0.018729733486053904 
-131.00000000000054 0.0003180378185673452 0.01517127297602466 0.001061178221089328 0.016576405074559555 
-130.00000000000057 0.0018013282138305158 0.012424330987997856 7.669368930914234e-05 0.014310878956837808 
-129.00000000000057 0.004165366584622511 0.008116159302096325 0.0003547346385884428 0.012629234161318956 
-128.00000000000057 0.00681178535052792 0.0036615076949666476 0.001645315956064462 0.012103321232066876 
-127.0000000000006 0.00908008525885256 0.0006121736533862524 0.0034322103330395102 0.013111505755708954 
-126.0000000000006 0.010430575065065988 0.00022904364318381966 0.0051340258344275535 0.01579389580928112 
-125.00000000000063 0.010573997457981193 0.0031518963002692447 0.0062804890968607635 0.02002813721260424 
-124.00000000000063 0.009521295663722869 0.009244387228266386 0.006618807256449482 0.02543137259140773 
-123.00000000000065 0.0075534878656305 0.017635939722727423 0.006137865995819986 0.03139747973086168 
-122.00000000000065 0.005132436549216324 0.026930299582187085 0.0050246537099774 0.037174139578334764 
-121.00000000000068 0.0027839939256117524 0.035515215864590714 0.003581742441314116 0.041974184804698306 
-120.00000000000068 0.0009851838403508685 0.04189460013165028 0.002136675037921661 0.045104899631974935 
-119.00000000000068 7.936352779651514e-05 0.04497207063025046 0.0009672153671794973 0.046092034161053924 
-118.0000000000007 0.00023171002306183875 0.04423667585635846 0.00025546259207975667 0.04477475361232787 
-117.00000000000071 0.0014257912710402092 0.03982958157758787 7.309175296372969e-05 0.041353484134716144 
-116.00000000000072 0.0034931810922205968 0.03249702488646302 0.00039216175213201935 0.03638253638565388 
-115.00000000000072 0.00616332961694865 0.02345461754643598 0.0011119859843221936 0.030710452021183145 
-114.00000000000075 0.009120123226145185 0.014198726856993636 0.0020921009846391284 0.02538037898517774 
-113.00000000000075 0.01205377608609676 0.006302370040742038 0.0031832734473316963 0.02150854595912917 
-112.00000000000078 0.01470053296979304 0.0012278020630557228 0.004251473363060562 0.02016042452326438 
-111.00000000000078 0.01686684343288363 0.00017855477468894771 0.005192752527841466 0.022241900805815784 
-110.00000000000078 0.018438244548552654 0.00400288826911403 0.005939341118096519 0.0284179122036111 
-109.00000000000081 0.019375653536846858 0.013150669658493375 0.006458746106786543 0.039064989810175546 
-108.00000000000081 0.019703009863599963 0.027678007013379694 0.006748240271220732 0.05425830971638795 
-107.00000000000082 0.0194903879454164 0.047289121967528616 0.006827076643811908 0.07378915294737456 
-106.00000000000084 0.018836142710678374 0.07140286718432781 0.006728312944185041 0.09720560252055713 
-105.00000000000085 0.017850697345120053 0.0992314791577366 0.006491521836892058 0.12386794283310455 
-104.00000000000085 0.016643532692522774 0.12986089936252387 0.0061570691143133715 0.1530103365588038 
-103.00000000000087 0.015313999496292722 0.162324581586221 0.005762162988415698 0.18380152917518236 
-102.00000000000088 0.01394586146289806 0.19566552289637204 0.005338550861055775 0.21539911464459277 
-101.00000000000088 0.01260502229262168 0.2289838698314586 0.004911559195354159 0.24699387528892885 
-100.00000000000091 0.011339670918265267 0.261469596164629 0.004500107824609893 0.277842569473453 
-99.00000000000091 0.010182043419939096 0.2924213135435015 0.004117344787151376 0.3072890825444211 
-98.00000000000094 0.009151085186440278 0.32125326570623985 0.0037716065987630667 0.33477498726500676 
-97.00000000000094 0.008255445388797479 0.34749304777884127 0.0034674844515349104 0.35984127241694486 
-96.00000000000094 0.007496402640272035 0.37077269697712295 0.0032068508952951863 0.3821233418336599 
-95.00000000000097 0.006870475516010544 0.39081563987605106 0.0029897639993579114 0.40134144059994264 
-94.00000000000097 0.0063715976818897475 0.4074216631121793 0.002815212874086479 0.4172885187031861 
-93.00000000000098 0.005992828668739881 0.4204516866448133 0.002681699843525043 0.4298172767122869 
-92.000000000001 0.005727628911747917 0.42981372463193285 0.002587672756191198 0.4388278194602915 
-91.00000000000101 0.005570756612019953 0.43545105804575696 0.002531828956680854 0.4442570197025288 
-90.00000000000101 0.005518850842798635 0.43733333454287004 0.0025133133170705964 0.4460703929892243 
-89.00000000000104 0.005570756612019882 0.43545105804576484 0.0025318289566807007 0.444257019702537 
-88.00000000000104 0.005727628911747592 0.4298137246319477 0.002587672756191243 0.4388278194603047 
-87.00000000000104 0.005992828668739223 0.4204516866448369 0.0026816998435245333 0.4298172767123087 
-86.00000000000107 0.006371597681888824 0.4074216631122095 0.0028152128740866595 0.4172885187032165 
-85.00000000000107 0.0068704755160093915 0.39081563987608936 0.0029897639993572644 0.4013414405999787 
-84.0000000000011 0.007496402640270634 0.37077269697716553 0.0032068508952943276 0.3821233418337012 
-83.0000000000011 0.008255445388795883 0.34749304777889045 0.003467484451534208 0.359841272416991 
-82.00000000000111 0.009151085186438366 0.3212532657062971 0.003771606598762552 0.33477498726506105 
-81.00000000000112 0.010182043419936844 0.2924213135435623 0.0041173447871507346 0.30728908254447984 
-80.00000000000114 0.011339670918262832 0.26146959616469334 0.004500107824608867 0.27784256947351327 
-79.00000000000114 0.01260502229261889 0.22898386983152602 0.0049115591953530855 0.2469938752889926 
-78.00000000000115 0.013945861462895219 0.1956655228964394 0.00533855086105513 0.21539911464465422 
-77.00000000000117 0.015313999496289766 0.16232458158628815 0.005762162988414666 0.18380152917524606 
-76.00000000000117 0.016643532692520197 0.12986089936258902 0.0061570691143130775 0.1530103365588649 
-75.00000000000118 0.017850697345117777 0.09923147915779683 0.006491521836891533 0.1238679428331631 
-74.0000000000012 0.018836142710676303 0.07140286718438121 0.006728312944184716 0.09720560252060756 
-73.00000000000121 0.019490387945415563 0.04728912196757316 0.006827076643811545 0.07378915294741835 
-72.00000000000122 0.019703009863599855 0.027678007013414687 0.006748240271220734 0.054258309716423085 
-71.00000000000124 0.019375653536848055 0.01315066965851739 0.00645874610678709 0.03906498981020132 
-70.00000000000125 0.018438244548555277 0.00400288826912707 0.005939341118097766 0.028417912203627833 
-69.00000000000126 0.016866843432887503 0.0001785547746915525 0.005192752527843 0.022241900805823885 
-68.00000000000126 0.014700532969797777 0.001227802063049183 0.004251473363062812 0.02016042452326483 
-67.00000000000128 0.0120537760861027 0.006302370040728449 0.0031832734473340443 0.021508545959123743 
-66.0000000000013 0.009120123226151357 0.014198726856975687 0.0020921009846414573 0.025380378985168144 
-65.0000000000013 0.006163329616954372 0.02345461754641698 0.001111985984323911 0.030710452021171824 
-64.00000000000131 0.003493181092225501 0.032497024886445874 0.0003921617521331122 0.03638253638564277 
-63.00000000000132 0.00142579127104363 0.03982958157757554 7.309175296388289e-05 0.0413534841347075 
-62.000000000001336 0.0002317100230632285 0.04423667585635299 0.00025546259207881244 0.04477475361232266 
-61.00000000000135 7.936352779573076e-05 0.044972070630252714 0.0009672153671776496 0.04609203416105326 
-60.00000000000135 0.0009851838403480157 0.0418946001316603 0.002136675037918903 0.045104899631979285 
-59.000000000001364 0.002783993925607444 0.035515215864606105 0.003581742441311362 0.04197418480470668 
-58.00000000000138 0.005132436549211389 0.02693029958220565 0.005024653709974771 0.037174139578345415 
-57.00000000000139 0.007553487865625817 0.017635939722745977 0.006137865995818492 0.03139747973087424 
-56.0000000000014 0.00952129566371968 0.009244387228281593 0.006618807256449358 0.025431372591419872 
-55.000000000001414 0.010573997457980162 0.0031518963002785247 0.006280489096862092 0.020028137212614018 
-54.00000000000143 0.01043057506506761 0.00022904364318628403 0.005134025834430333 0.01579389580928819 
-53.00000000000144 0.009080085258856401 0.0006121736533824418 0.0034322103330431753 0.013111505755712573 
-52.00000000000145 0.006811785350533061 0.0036615076949585903 0.0016453159560677606 0.012103321232067163 
-51.00000000000146 0.004165366584627808 0.00811615930208685 0.0003547346385902242 0.012629234161316538 
-50.00000000000147 0.00180132821383454 0.012424330987990421 7.66936893084612e-05 0.014310878956833726 
-49.00000000000148 0.0003180378185691562 0.01517127297602124 0.0010611782210860246 0.01657640507455461 
-48.00000000000149 6.601898262533359e-05 0.015486132960955683 0.0031384376844544514 0.018729733486050424 
-47.000000000001506 0.0010215326129272705 0.013299355323360244 0.005691936289873841 0.020056443656654876 
-46.00000000000152 0.0027724997265952396 0.009355285487359557 0.0078098506046712585 0.019975448514812227 
-45.00000000000153 0.004638235112550923 0.004956984850683081 0.008605246910277396 0.018224410576150957 
-44.000000000001535 0.005897320851677342 0.0015126118362920502 0.007612868896113945 0.015030119244540974 
-43.00000000000155 0.006051068872449323 3.308203385349628e-05 0.005100646811891375 0.011179188208234603 
-42.000000000001556 0.0050235843009594034 0.0007647559009168115 0.002118031865902882 0.007896568914622397 
-41.00000000000157 0.0032098738731986586 0.0031063567776534293 0.00017280128530527166 0.006485185345807041 
-40.000000000001585 0.0013344573565916811 0.005858946354835552 0.000582448000325437 0.007785100855640281 
-39.0000000000016 0.00016005424288324994 0.0077240652675394945 0.0037371251863397965 0.01164440707872393 
-38.000000000001606 0.00015854716053574137 0.007852004251122622 0.008646721020244915 0.01668829626494882 
-37.00000000000161 0.001288934518400372 0.006204043505740962 0.013123418925360977 0.020645102525398775 
-36.00000000000163 0.002995642817801667 0.0035579927760941254 0.014717555818699844 0.021288272972509667 
-35.00000000000164 0.004448909055359075 0.0011387683371983798 0.01212513767917509 0.017714802485401224 
-34.00000000000165 0.004932533777162097 3.2512744541617395e-05 0.006388711927196905 0.011345365160254674 
-33.00000000000166 0.00419910111207158 0.0006590631155785363 0.0010643020235074443 0.005914799924039386 
-32.00000000000168 0.0026090709694452994 0.002566788190652942 0.0008301247340942686 0.0060111284029298415 
-31.000000000001688 0.000963374486044351 0.004666436213534377 0.008784211481666221 0.014438555855525174 
-30.000000000001698 9.366903926850146e-05 0.005799144813915066 0.02364800025399387 0.02958175470450747 
-29.000000000001705 0.00041358324561611314 0.005349714120854146 0.038743328518148525 0.04455237453350826 
-28.00000000000172 0.0016769466712865725 0.0035749974099491314 0.044388249918750435 0.04967653447060199 
-27.00000000000173 0.0030965691074917555 0.0014565615368195353 0.034007300380964764 0.038578775166304126 
-26.00000000000174 0.003784567614072952 0.00014484145448929515 0.012105566199144387 0.016038504174121605 
-25.00000000000175 0.003282946664891009 0.00030018855428187464 0.0002732232892726307 0.0038606189874579723 
-24.000000000001766 0.0018765942303520914 0.0017119344326331355 0.036820610648062066 0.04043676901159477 
-23.000000000001776 0.0004814010175138676 0.0034299505485591137 0.167384794248971 0.17136899589707708 
-22.00000000000179 0.0001379442402365028 0.004344446757751652 0.42774849203358695 0.43236455152529923 
-21.000000000001798 0.0013848680822428927 0.0038711215724895266 0.8246990767470166 0.8301592675685762 
-20.00000000000181 0.0038839182533118243 0.00231690107162261 1.3236652405144866 1.3301499005205495 
-19.000000000001823 0.006543385443667441 0.0006842418272645005 1.8509663549613264 1.858570742685707 
-18.000000000001833 0.008096069026969585 2.215988445830902e-05 2.313219196744683 2.321822163857388 
-17.000000000001844 0.007802949622308823 0.000733895254444579 2.628532029207992 2.6376658673311484 
-16.000000000001855 0.005859027526789232 0.002301155282589083 2.757263234742288 2.766107749667728 
-15.000000000001867 0.003249107737332426 0.0036304390085038912 2.718261752685266 2.7258455103222268 
-14.000000000001878 0.0011436975643386753 0.00381639705364818 2.5815892616061467 2.5871671303019204 
-13.000000000001888 0.0002212012343003713 0.0028179398411566576 2.43918199157066 2.442633309910791 
-12.0000000000019 0.0003509420271369349 0.0015684497474455126 2.36590587481985 2.3679415321108777 
-11.000000000001913 0.0008280830100396858 0.0013990924834328409 2.38912514019362 2.391151230101475 
-10.000000000001922 0.0009725300842689582 0.003121603577567073 2.4815789448983274 2.485220498039578 
-9.000000000001934 0.0006502480749187859 0.006378372125793708 2.5810076141376346 2.5874704425995305 
-8.000000000001945 0.000333205630166957 0.009727506424256944 2.626183499466499 2.635731665225234 
-7.000000000001957 0.0006547242644002717 0.011459335424164534 2.590245517798303 2.6020396392787655 
-6.000000000001967 0.001802738780906666 0.010644196576601855 2.4936612610917654 2.5060502728071357 
-5.000000000001979 0.003238306366673272 0.0077307696839618335 2.3903739122044088 2.4015321528773352 
-4.00000000000199 0.004005431032839137 0.004289032493169425 2.3356716377136686 2.3443181192818052 
-3.0000000000020015 0.003452556799180779 0.002051226028974727 2.3545424783141886 2.3604392547090307 
-2.000000000002013 0.0018387516879962071 0.0018728340647330215 2.4287370406041044 2.432754484000477 
-1.0000000000020242 0.0003236619653802209 0.003289616745070111 2.509626603781297 2.513345313332335 
-2.0355549961366507e-12 0.0002553096405122345 0.004942656332766858 2.548675810308827 2.5536924681684905 
0.9999999999979531 0.0021963629466091434 0.00555560213896341 2.5269772163281354 2.5342134968567684 
1.9999999999979419 0.005381370844963419 0.004782352846725541 2.466025020695308 2.475346111698128 
2.9999999999979305 0.008059632939184814 0.0033522779638900345 2.4133244128230595 2.4236444400524197 
3.999999999997919 0.008581038141735881 0.002444689327522153 2.411694342232684 2.4215255372297806 
4.999999999997908 0.006531257245714708 0.0027678719193987406 2.471052342616222 2.4792380901019215 
5.999999999997897 0.0031221962617745 0.004017855385142403 2.5601090883768647 2.566377137027285 
6.999999999997885 0.0005013957275929176 0.005110099549096215 2.6235736905283042 2.628623423889414 
7.999999999997874 0.0003745357687374117 0.005016417500401413 2.6152382955326643 2.620315121484703 
8.999999999997863 0.002840648042667004 0.00359863488405195 2.527677242525635 2.533871991728492 
9.99999999999785 0.006252202659640108 0.0018218096402994482 2.4008532905066264 2.4085342612278695 
10.999999999997842 0.008259281710644504 0.0011600537035419125 2.303659528801008 2.3123851177432364 
11.99999999999783 0.007399073443701267 0.00257664781188788 2.2975181394471056 2.3065003618764925 
12.999999999997817 0.004186692272561313 0.005771953652899203 2.401102053224578 2.4099447889158663 
13.999999999997806 0.0009414749940669084 0.009231734945835233 2.574739221406323 2.583970335156102 
14.999999999997796 0.00038426854265451226 0.011083460749900836 2.7327758066539602 2.743774449062085 
15.999999999997783 0.0038526127755669566 0.010232261471926265 2.7780085424681826 2.7922767062029568 
16.999999999997772 0.010270705089338339 0.0070568278775142166 2.641786717294235 2.659935224681371 
17.999999999997762 0.016578391092052155 0.0032202743467189903 2.3115648729716636 2.3326199670306393 
18.99999999999775 0.019429449085627628 0.0007072939777033977 1.83469866517745 1.8562188455866597 
19.999999999997737 0.01717078642818603 0.000677022006823839 1.298828326356435 1.3178886280358333 
20.999999999997726 0.010909569739383666 0.0028234738262625527 0.7992792380873159 0.8138662761901687 
21.99999999999772 0.003995141305328202 0.00561202942159407 0.40802916570673403 0.4180981057824101 
22.999999999997705 0.0001743723928738517 0.007226126841829654 0.15594504053160346 0.16351191601541762 
23.999999999997694 0.001466109503234476 0.006644988555750318 0.03259748891197171 0.040737375290300935 
24.99999999999768 0.006980221312304605 0.0042204128362285966 0.00010926803267727069 0.011341585695102832 
25.99999999999767 0.013380334129257038 0.0014387092138699337 0.012706727982349316 0.0276316882924863 
26.99999999999766 0.016765108641395667 3.53161696656228e-05 0.033347725295529144 0.05032224734974522 
27.999999999997648 0.014945045628851761 0.0009882229432512765 0.042112202296264785 0.05823385820444039 
28.999999999997634 0.008857869451398256 0.003958311931632832 0.03569128847271715 0.04865375944185053 
29.999999999997627 0.0023112347608371282 0.007470119779972878 0.020992142860429202 0.030854762136132384 
30.999999999997616 0.0001164148407671455 0.0097100486397248 0.007293129344412677 0.017156941883230647 
31.999999999997602 0.0055178764094589525 0.009496439392660757 0.0005679670395482314 0.015625130520846662 
32.99999999999759 0.018207536991192236 0.006909959894305632 0.001535420983026253 0.026748983200350872 
33.99999999999758 0.03396410853324735 0.0032751568768674306 0.00692488729881698 0.04433243390061367 
34.99999999999757 0.04621719481075977 0.0005269559779669108 0.01225552447972029 0.059220003020663305 
35.999999999997556 0.048964261997191914 0.00029453567252641684 0.014343461465036546 0.06382564871589286 
36.99999999999754 0.03986156789032721 0.003147620280247184 0.01246305319113425 0.05564624827774372 
37.999999999997534 0.02221542908859956 0.00834237540785254 0.0080350921217752 0.038690016431433494 
38.99999999999753 0.005025735568833212 0.01415050456251643 0.003413740924545556 0.022626848092846447 
39.99999999999751 0.0009720491039153205 0.01858891282626401 0.0005723541743394176 0.02017324195463596 
40.9999999999975 0.02297378674532679 0.020209547309943957 0.00029744923175150994 0.04361929647591154 
41.999999999997485 0.08042459535290618 0.01861576729213687 0.002104133204802438 0.10148383917750357 
42.99999999999748 0.1762580263609496 0.014519087079374039 0.004718063259219388 0.1961169513176128 
43.99999999999746 0.30567513166586013 0.009358029894832249 0.006774990814513178 0.3227528237418222 
44.999999999997456 0.4568118757796813 0.0046756735827522735 0.007395994931316604 0.470142187695241 
45.99999999999745 0.6130534368592381 0.0015286288648463514 0.006440036236876047 0.622541248296113 
46.999999999997435 0.7562918873198834 0.00016151453670502596 0.004416034697260199 0.7625659080889524 
47.99999999999742 0.870268690405087 5.828362362384056e-05 0.0021718221499775576 0.8742791514769408 
48.99999999999741 0.9432428143538467 0.0003323114822958914 0.0005287951247509102 0.9458828897405138 
49.9999999999974 0.9695030301925133 0.00029839878324284695 5.143231951963869e-06 0.9715202625342344 
50.999999999997385 0.9495884920418773 1.8453319622876662e-05 0.0007005999612462652 0.9519194479693469 
51.99999999999738 0.889390739134545 0.0006357325553231791 0.0023406016589639146 0.8938671263443079 
52.99999999999737 0.7985132727797594 0.004391309904926098 0.004425563043780364 0.8087287377503337 
53.99999999999736 0.6883374511186671 0.014317703108259677 0.006412393327061496 0.7103870612817393 
54.99999999999734 0.5702008105200587 0.033694582877672116 0.007865937176671653 0.6130277111434657 
55.99999999999733 0.4539757700692988 0.06540637949753106 0.00854493549326689 0.5291632313391195 
56.99999999999732 0.3471898728740455 0.11135252844860524 0.00841650679323943 0.4681807650777481 
57.99999999999731 0.25469334058410076 0.1720331655035521 0.007615127388660012 0.43555700860610885 
58.99999999999729 0.17878126497874686 0.24638065655013675 0.0063724754905421345 0.43274391986474264 
59.99999999999728 0.11962561932884794 0.3318478639433369 0.0049441469868129915 0.45761698677483 
60.99999999999728 0.07586272411462518 0.4247126736267155 0.0035519128488344137 0.5053098793064331 
61.999999999997264 0.04520322269638499 0.5205246688334111 0.002350329219868677 0.569237425708917 
62.99999999999725 0.024969777362220762 0.6146071440888524 0.001417698396012453 0.6421255904692803 
63.99999999999724 0.012509772695021138 0.7025336766451088 0.0007655836948033695 0.7169094339980059 
64.99999999999723 0.005467174561234432 0.7805175711860936 0.000358724641247576 0.7874135770767894 
65.99999999999721 0.00192447427637897 0.8456778446473582 0.00013762973894759225 0.8487821712000538 
66.9999999999972 0.0004411863088511494 0.8961708283639293 3.8212268253555544e-05 0.8976683308370149 
67.9999999999972 2.105103079379044e-05 0.9311974732017755 5.459992979495011e-06 0.9322222373720215 
68.99999999999719 3.8609524667112594e-05 0.9509106920102762 4.7047709167879664e-07 0.9519321916414079 
69.99999999999717 0.00015012627158170013 0.956254114354895 1.8070091892557004e-06 0.957375850863641 
70.99999999999716 0.00020649772161285724 0.9487644008487324 2.9435698956017134e-06 0.9499331379124839 
71.99999999999714 0.00017863853008767046 0.9303654742147858 7.703469293297115e-06 0.9315015255146749 
72.99999999999714 9.995199810568822e-05 0.9031765859871963 2.5289066809140764e-05 0.9042417860592915 
73.99999999999713 2.6288774761409457e-05 0.869348772519036 6.598795651796624e-05 0.870370235779444 
74.99999999999712 1.1245997130400198e-05 0.8309372647721314 0.00013811083002081907 0.8320034448333173 
75.9999999999971 9.346794581361074e-05 0.7898116190363316 0.00024628245882189694 0.7910539717783277 
76.9999999999971 0.00029239095675142186 0.7476010994393141 0.00039091742073195677 0.7491709410456129 
77.99999999999709 0.0006092516097209287 0.7056701916917206 0.0005685649684083424 0.7077168605696991 
78.99999999999707 0.0010308388562575146 0.665117859961478 0.000772773581210329 0.6677714354386779 
79.99999999999706 0.0015341982653645058 0.6267939604893258 0.0009951660708030904 0.630153700182936 
80.99999999999704 0.002091156317941384 0.5913267550248666 0.0012264936367783565 0.5954550558700036 
81.99999999999704 0.002672060142429482 0.5591564133665292 0.0014575235339377504 0.5640773551326198 
82.99999999999702 0.0032485070940427344 0.5305705072995515 0.0016796918888755262 0.5362717447378823 
83.99999999999702 0.0037950820664741764 0.5057385989075277 0.0018855118285024772 0.512175376358915 
84.999999999997 0.0042902552238997015 0.4847440020830629 0.0020687654662836725 0.49184424414922023 
85.99999999999699 0.00471664926664428 0.467611589508646 0.0022245286729684196 0.4752812774219273 
86.99999999999697 0.005060891017829135 0.4543311113959138 0.0023490841545554877 0.46245942287699393 
87.99999999999697 0.005313239057649787 0.44487589655767346 0.002439775753194499 0.4533398295650679 
88.99999999999696 0.005467143017109232 0.43921704586928606 0.0024948490591130976 0.4478854456033979 
89.99999999999694 0.0055188508427986204 0.4373333345428713 0.002513313317070732 0.446070392989226 
90.99999999999694 0.005467143017109946 0.4392170458692628 0.0024948490591132745 0.4478854456033753 
91.99999999999692 0.005313239057651029 0.44487589655762677 0.002439775753194848 0.4533398295650244 
92.99999999999692 0.0050608910178309595 0.45433111139584303 0.0023490841545561166 0.4624594228769289 
93.99999999999689 0.004716649266646491 0.4676115895085534 0.0022245286729694475 0.4752812774218391 
94.99999999999689 0.004290255223902518 0.48474400208294494 0.002068765466284587 0.491844244149106 
95.99999999999689 0.003795082066477361 0.5057385989073865 0.0018855118285036644 0.5121753763587796 
96.99999999999686 0.0032485070940461783 0.5305705072993869 0.0016796918888768685 0.5362717447377185 
97.99999999999686 0.002672060142433033 0.5591564133663446 0.0014575235339391104 0.5640773551324378 
98.99999999999685 0.002091156317944872 0.5913267550246604 0.0012264936367799046 0.595455055869802 
99.99999999999685 0.0015341982653677548 0.6267939604890995 0.0009951660708045996 0.6301537001827135 
100.99999999999682 0.0010308388562603446 0.6651178599612361 0.0007727735812115642 0.6677714354384436 
101.99999999999682 0.0006092516097232425 0.7056701916914668 0.0005685649684096096 0.707716860569449 
102.99999999999679 0.0002923909567529968 0.7476010994390558 0.0003909174207328646 0.749170941045356 
103.99999999999679 9.346794581446144e-05 0.789811619036076 0.00024628245882262693 0.7910539717780726 
104.99999999999679 1.1245997130579467e-05 0.8309372647718862 0.0001381108300213564 0.832003444833074 
105.99999999999676 2.628877476109486e-05 0.8693487725188134 6.598795651825007e-05 0.8703702357792171 
106.99999999999676 9.995199810516131e-05 0.9031765859870077 2.5289066809286542e-05 0.9042417860591022 
107.99999999999673 0.00017863853008730395 0.9303654742146442 7.703469293367781e-06 0.9315015255145365 
108.99999999999673 0.0002064977216129304 0.948764400848651 2.943569895611758e-06 0.9499331379124001 
109.99999999999672 0.00015012627158230988 0.9562541143548864 1.8070091892638516e-06 0.9573758508636344 
110.99999999999672 3.86095246677424e-05 0.950910692010352 4.7047709168522387e-07 0.9519321916414778 
111.99999999999669 2.105103079303259e-05 0.9311974732019427 5.459992979407777e-06 0.9322222373721899 
112.99999999999669 0.000441186308846144 0.8961708283641907 3.821226825320034e-05 0.8976683308372729 
113.99999999999669 0.0019244742763648228 0.8456778446477125 0.00013762973894665238 0.8487821712003878 
114.99999999999666 0.005467174561203813 0.7805175711865334 0.00035872464124571797 0.787413577077193 
115.99999999999666 0.012509772694963584 0.7025336766456204 0.0007655836948001736 0.7169094339984506 
116.99999999999663 0.024969777362123212 0.6146071440894134 0.0014176983960075894 0.6421255904697362 
117.99999999999663 0.04520322269623198 0.5205246688339975 0.0023503292198621267 0.5692374257093424 
118.99999999999662 0.07586272411440048 0.4247126736272969 0.0035519128488262835 0.5053098793067761 
119.9999999999966 0.11962561932853583 0.3318478639438855 0.004944146986804122 0.4576169867750578 
120.9999999999966 0.17878126497833421 0.24638065655062927 0.006372475490533726 0.43274391986481014 
121.99999999999659 0.2546933405835848 0.17203316550396663 0.0076151273886535305 0.4355570086060014 
122.99999999999658 0.3471898728734319 0.11135252844893186 0.008416506793236392 0.46818076507745326 
123.99999999999656 0.45397577006861195 0.06540637949776679 0.008544935493268523 0.5291632313386601 
124.99999999999656 0.5702008105193339 0.03369458287782562 0.007865937176678196 0.6130277111429057 
125.99999999999653 0.688337451117958 0.01431770310834596 0.006412393327072392 0.7103870612811182 
126.99999999999653 0.7985132727791335 0.004391309904964555 0.004425563043793387 0.8087287377497561 
127.99999999999653 0.889390739134072 0.0006357325553337816 0.0023406016589758213 0.8938671263438696 
128.9999999999965 0.9495884920416242 1.8453319622148563e-05 0.0007005999612538891 0.9519194479691022 
129.9999999999965 0.9695030301925289 0.0002983987832413039 5.1432319525950695e-06 0.9715202625342491 
130.99999999999648 0.9432428143541527 0.00033231148229702817 0.0005287951247439387 0.9458828897408114 
131.99999999999648 0.870268690405668 5.828362362527921e-05 0.002171822149965052 0.8742791514775066 
132.99999999999645 0.7562918873206842 0.00016151453670135886 0.004416034697246361 0.762565908089743 
133.99999999999645 0.6130534368601713 0.0015286288648328047 0.00644003623686624 0.6225412482970184 
134.99999999999642 0.45681187578063787 0.004675673582727699 0.007395994931315528 0.4701421876961758 
135.99999999999642 0.30567513166673216 0.009358029894800746 0.006774990814521832 0.32275282374267356 
136.99999999999642 0.1762580263616472 0.014519087079343976 0.004718063259235006 0.1961169513182999 
137.9999999999964 0.08042459535337622 0.01861576729211832 0.0021041332048175082 0.10148383917796878 
138.9999999999964 0.022973786745563194 0.020209547309943714 0.00029744923175717777 0.04361929647615458 
139.9999999999964 0.0009720491039580695 0.018588912826283555 0.0005723541743297879 0.020173241954688857 
140.99999999999636 0.005025735568754445 0.014150504562549616 0.0034137409245212766 0.0226268480927766 
141.99999999999636 0.022215429088481307 0.008342375407888267 0.008035092121745236 0.03869001643132134 
142.99999999999636 0.0398615678902391 0.003147620280273109 0.012463053191112853 0.05564624827765989 
143.99999999999633 0.048964261997172305 0.00029453567253450726 0.014343461465036712 0.06382564871588162 
144.99999999999633 0.046217194810810436 0.0005269559779565954 0.01225552447974523 0.05922000302072961 
145.99999999999633 0.03396410853334009 0.0032751568768458815 0.006924887298853975 0.04433243390072253 
146.9999999999963 0.018207536991285213 0.0069099598942847775 0.0015354209830503046 0.026748983200447454 
147.9999999999963 0.005517876409516708 0.009496439392651412 0.0005679670395324593 0.015625130520879812 
148.99999999999628 0.00011641484077518191 0.009710048639731659 0.007293129344346666 0.017156941883179483 
149.99999999999628 0.0023112347608057397 0.007470119779992201 0.02099214286033386 0.030854762136024404 
150.99999999999625 0.008857869451354822 0.003958311931654455 0.035691288472643 0.048653759441753694 
151.99999999999625 0.01494504562882505 0.000988222943264304 0.042112202296267956 0.058233858204429625 
152.99999999999625 0.016765108641401252 3.5316169663874616e-05 0.03334772529562978 0.050322247349850205 
153.99999999999622 0.01338033412929038 0.001438709213855585 0.01270672798248056 0.027631688292637735 
154.99999999999622 0.006980221312345149 0.004220412836210852 0.00010926803266134803 0.011341585695110025 
155.9999999999962 0.0014661095032577323 0.006644988555740063 0.03259748891154212 0.04073737528988368 
156.9999999999962 0.00017437239286545979 0.007226126841833191 0.15594504053048475 0.16351191601428983 
157.99999999999616 0.003995141305292119 0.00561202942160919 0.40802916570475894 0.41809810578040857 
158.99999999999616 0.010909569739339254 0.002823473826279553 0.7992792380845402 0.8138662761873797 
159.99999999999616 0.017170786428157465 0.0006770220068313832 1.29882832635318 1.3178886280325581 
160.99999999999613 0.01942944908562985 0.0007072939776951444 1.8346986651742516 1.8562188455834665 
161.99999999999613 0.01657839109208299 0.0032202743466977855 2.3115648729691243 2.3326199670281493 
162.9999999999961 0.010270705089380936 0.00705682787749063 2.6417867172927934 2.659935224679922 
163.9999999999961 0.0038526127755995378 0.010232261471912772 2.7780085424679504 2.7922767062027596 
164.9999999999961 0.0003842685426631956 0.011083460749904319 2.7327758066546752 2.74377444906284 
165.99999999999608 0.000941474994052886 0.0092317349458532 2.574739221407437 2.5839703351572276 
166.99999999999608 0.0041866922725386484 0.005771953652921496 2.401102053225496 2.4099447889167784 
167.99999999999608 0.0073990734436871946 0.0025766478119030136 2.297518139447414 2.306500361876803 
168.99999999999605 0.00825928171064863 0.0011600537035438008 2.303659528800646 2.3123851177428834 
169.99999999999605 0.006252202659658927 0.0018218096402905577 2.4008532905058666 2.4085342612271163 
170.99999999999602 0.0028406480426873006 0.0035986348840407445 2.52767724252492 2.5338719917277808 
171.99999999999602 0.00037453576874545646 0.005016417500396326 2.6152382955323534 2.6203151214844005 
172.99999999999602 0.0005013957275834412 0.005110099549099993 2.6235736905285036 2.628623423889607 
173.99999999999602 0.003122196261753815 0.004017855385150854 2.5601090883773905 2.5663771370278132 
174.99999999999596 0.006531257245696061 0.0027678719194043867 2.471052342616726 2.479238090102412 
175.99999999999596 0.008581038141730791 0.0024446893275201238 2.4116943422328725 2.4215255372299618 
176.99999999999596 0.008059632939195836 0.0033522779638817503 2.4133244128228615 2.423644440052204 
177.99999999999596 0.0053813708449833445 0.004782352846717642 2.466025020694907 2.4753461116977387 
178.99999999999596 0.0021963629466262603 0.005555602138962669 2.5269772163278432 2.53421349685649 


==> figures/mimo_beta/beampattern7.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.00037573443695096984 0.0038897150910429685 2.521291749957417 2.525864879415895 
-179.0 0.0023258030278832304 0.0022938364652033416 2.4973070387498386 2.5018178716248327 
-178.0 0.004700405377767823 0.0006575469750237631 2.4336926302442343 2.438590485815557 
-177.00000000000006 0.0057781849894153366 0.00016072258352430155 2.377511752326205 2.38275972683399 
-176.00000000000006 0.0047373480422695105 0.001172207467885523 2.3736158484170082 2.3787331940801013 
-175.00000000000006 0.002322070122749747 0.0029832081654672213 2.43513307863052 2.4396693050270906 
-174.00000000000006 0.0003785019295369984 0.004305990693103527 2.5328291380645127 2.5368955567092595 
-173.00000000000006 0.0005772146544165033 0.004191218365484951 2.6104552240158414 2.614890915283786 
-172.0000000000001 0.003214206622654155 0.0027218276409145246 2.6176902526076544 2.6236948590547375 
-171.0000000000001 0.006927898842451026 0.0009941585942422112 2.5416228194052244 2.5500615486760503 
-170.0000000000001 0.009537762687223979 0.0003890262033506296 2.4181246832533274 2.428945168306836 
-169.0000000000001 0.009448416044181649 0.0016238861271725175 2.315611631601124 2.327755347922819 
-168.00000000000014 0.006690478512350077 0.004227476588814004 2.299075152177504 2.3109620599175553 
-167.00000000000017 0.0029227302964256524 0.006793241893759052 2.3931963318370753 2.4035103518502536 
-166.00000000000017 0.0004083053385824557 0.007847745114992706 2.5639383764954875 2.572262718199796 
-165.00000000000017 0.0006326067561764617 0.0067677982546323675 2.7283255603029657 2.7352721992700517 
-164.00000000000017 0.0034314341726520477 0.004157994555996252 2.787761372682843 2.7945383670098964 
-163.0000000000002 0.007141712049417504 0.0014606249209517701 2.6689177271579347 2.6765959608820102 
-162.0000000000002 0.00963315573797458 6.445094367692617e-05 2.35345283665008 2.3623476054636137 
-161.00000000000023 0.009554844348447982 0.00048421469387615473 1.884230359464621 1.8937283210238154 
-160.00000000000023 0.007048632481091402 0.00211403817821583 1.3472825426582626 1.3561858340760207 
-159.00000000000023 0.0035547278276828777 0.0036781981142414368 0.839385565286326 0.8465662424695898 
-158.00000000000026 0.0008980210818863729 0.004067012913995706 0.4359559841080849 0.4409647640913447 
-157.00000000000026 0.00024336795229941012 0.003026628128028046 0.17165435367127924 0.17497372123931557 
-156.00000000000026 0.001525477150299836 0.0012893520332273398 0.0387997647639323 0.04163075281891719 
-155.00000000000028 0.0036256892401106697 9.152851783496653e-05 0.0005742197043233988 0.004283747983026384 
-154.00000000000028 0.005116108045503139 0.000395427618217579 0.010758592465004706 0.0162695726424697 
-153.0000000000003 0.005093444687989931 0.002290379660712187 0.03106819597878289 0.03848131327811091 
-152.0000000000003 0.003630092654831912 0.004919073445546523 0.04032231226713559 0.04892883955219987 
-151.0000000000003 0.001636770293099103 0.006954468845491339 0.034428501664751476 0.04308214862769717 
-150.00000000000034 0.0002775190320392624 0.0073389340978920236 0.020076775753493682 0.02773310922840416 
-149.00000000000034 0.0003036345269233907 0.005865726299774945 0.006679928644268471 0.012852354478309756 
-148.00000000000037 0.0016727277437679376 0.003291295751221349 0.0003918865956860332 0.005329423510028109 
-147.00000000000037 0.0036244260731117324 0.0009357520356241526 0.0019509239030827954 0.0064789088672891565 
-146.0000000000004 0.005125416021130847 6.560196474892945e-07 0.00791941821545485 0.013033989341890281 
-145.0000000000004 0.005417179626779915 0.000965604515692851 0.013580883617742933 0.019987289902971144 
-144.00000000000043 0.004379834530437126 0.0033631222171780907 0.0156047750716405 0.023401729097684166 
-143.00000000000043 0.002551179046737123 0.006025210080308902 0.013304277589342663 0.021944342126985292 
-142.00000000000043 0.0008272377536015804 0.007660463169239925 0.008312974949260997 0.01684855596364909 
-141.00000000000045 1.9121063491809956e-05 0.007473736836833618 0.003270340861799982 0.010777991887842703 
-140.00000000000045 0.00048635776045460877 0.005540634368734196 0.0003766436753507423 0.006384592460692213 
-139.00000000000048 0.0020043953721693548 0.0027801421784929645 0.0004914604454996116 0.0052390890531744784 
-138.00000000000048 0.003899674635238308 0.000556810516647864 0.0030273309470914855 0.007454231228089 
-137.00000000000048 0.005365185906495516 0.0001000142640754352 0.006483112094517049 0.011949131426929426 
-136.0000000000005 0.005804509616968792 0.0019894593209617405 0.009236675620925587 0.017072798955888886 
-135.0000000000005 0.005061002981672112 0.005909629775631053 0.010212176246030767 0.02126040420979335 
-134.0000000000005 0.0034544454139336643 0.010754132885181905 0.009189019663381036 0.0234901046245608 
-133.00000000000054 0.001633287873669036 0.015021685429811598 0.006720501250740388 0.023455465293251026 
-132.00000000000054 0.0003191673382950839 0.01734409367371534 0.0037865997902591657 0.021493023933428994 
-131.00000000000054 4.858080454478548e-05 0.016954865277955342 0.0013708498394332193 0.01836797830322644 
-130.00000000000057 0.0010018447236798654 0.013945927842254777 0.00012837271277062887 0.015023600005180895 
-129.00000000000057 0.0029655708422237736 0.009244952663084309 0.00023599767837276554 0.012365799009647196 
-128.00000000000057 0.00542322801202344 0.004341153208599913 0.0014293477993921246 0.011112009147129903 
-127.0000000000006 0.007728194169691713 0.0008605984706522053 0.003168853946294992 0.01170312450539027 
-126.0000000000006 0.009295890575578588 0.00012401954112514917 0.004851180723319454 0.014265004915971956 
-125.00000000000063 0.009756961263603255 0.0028085097184931155 0.0059913331535616215 0.018607806575182104 
-124.00000000000063 0.009035129533827587 0.008790830247915245 0.006330193956585638 0.024258288556109356 
-123.00000000000065 0.007341021587260825 0.017192656933711647 0.005856601655324603 0.0305247027869484 
-122.00000000000065 0.005097371673375822 0.026595320775420116 0.0047602448587219705 0.03659254639329673 
-121.00000000000068 0.00282561416971539 0.03535630873613026 0.003345854714818836 0.04164335243077144 
-120.00000000000068 0.0010272730326482454 0.04194725131794081 0.0019405455478135472 0.0449813805191787 
-119.00000000000068 8.771251408996873e-05 0.04524147178531149 0.0008185407674676961 0.04614834105363029 
-118.0000000000007 0.00021863543217656153 0.04470179228048522 0.00015601417775607646 0.04500645773735138 
-117.00000000000071 0.001443430050425233 0.04044778043944848 1.7755462402312917e-05 0.041775422148134594 
-116.00000000000072 0.003619363170832445 0.03320835554735004 0.0003695175725075367 0.03701750181884924 
-115.00000000000072 0.006484470819144736 0.02418542887529673 0.0011060986894090657 0.031574707986442685 
-114.00000000000075 0.009715089645096498 0.014864728256214434 0.002084964112434296 0.026470061485017637 
-113.00000000000075 0.012981495243594812 0.006811444262904875 0.003157321114364625 0.022789945698457253 
-112.00000000000078 0.015992723846028116 0.001482884408605035 0.004191691515985022 0.021565707802759435 
-111.00000000000078 0.0185259661477816 8.077241728797927e-05 0.005088108774957448 0.023670454517256006 
-110.00000000000078 0.020439844680902212 0.0034549825257959516 0.005783445464251025 0.029742436454826757 
-109.00000000000081 0.021673767164867935 0.01206056720397745 0.006249810216776785 0.04014082979028686 
-108.00000000000081 0.022237167120800122 0.025962303196586076 0.006488500466768567 0.054934309856543934 
-107.00000000000082 0.02219290690488695 0.04487620479321005 0.006521885203358595 0.07391844572027557 
-106.00000000000084 0.021638723498847958 0.06823543812350462 0.006385095114771722 0.09665509044800849 
-105.00000000000085 0.020689700888803664 0.09526829846528025 0.0061187590542294236 0.12252567448106534 
-104.00000000000085 0.019463679179685573 0.12507767645822424 0.005763418705957979 0.1507904170290506 
-103.00000000000087 0.018070500588778342 0.15671402455978184 0.005355774050343758 0.18064657683250493 
-102.00000000000088 0.016605188728461274 0.18923663997012227 0.004926593326222925 0.21128054516772557 
-101.00000000000088 0.015144614964925683 0.22176067091108384 0.004499952213778783 0.24191045501389385 
-100.00000000000091 0.013746914648165005 0.2534893718039924 0.004093414911445942 0.2718177441824331 
-99.00000000000091 0.012452829249673718 0.28373267377400707 0.0037187950890482445 0.3003675770350401 
-98.00000000000094 0.011288205535539428 0.31191410711787454 0.003383201395564443 0.32701910990607974 
-97.00000000000094 0.010267018931195717 0.3375685900581158 0.0030901528102406047 0.35132727036353084 
-96.00000000000094 0.00939445528210076 0.3603336957765398 0.0028406257539582056 0.3729380550824447 
-95.00000000000097 0.008669748068361377 0.3799368464628728 0.002633958016890297 0.39157940964022275 
-94.00000000000097 0.008088605936199096 0.3961805664698416 0.0024685809213185897 0.4070496189878259 
-93.00000000000098 0.007645169044775937 0.4089275429725688 0.0023425813776839894 0.4192048870722537 
-92.000000000001 0.00733350133740209 0.4180868537177263 0.0022541122856197023 0.42794748132960914 
-91.00000000000101 0.007148663497410333 0.4236023660873565 0.0022016764119781526 0.4332155080721099 
-90.00000000000101 0.007087424345912537 0.4254440084004158 0.002184308592579905 0.43497509588741246 
-89.00000000000104 0.007148663497410246 0.42360236608736473 0.002201676411977987 0.43321550807211817 
-88.00000000000104 0.007333501337401695 0.4180868537177406 0.0022541122856197453 0.4279474813296231 
-87.00000000000104 0.00764516904477517 0.40892754297259193 0.002342581377683543 0.41920488707227543 
-86.00000000000107 0.008088605936198007 0.39618056646987115 0.0024685809213187333 0.40704961898785486 
-85.00000000000107 0.008669748068360036 0.37993684646290987 0.002633958016889725 0.3915794096402591 
-84.0000000000011 0.00939445528209915 0.3603336957765815 0.002840625753957388 0.3729380550824839 
-83.0000000000011 0.010267018931193894 0.33756859005816375 0.0030901528102399312 0.3513272703635758 
-82.00000000000111 0.011288205535537261 0.31191410711793033 0.0033832013955639377 0.3270191099061348 
-81.00000000000112 0.012452829249671183 0.28373267377406663 0.0037187950890476247 0.3003675770350962 
-80.00000000000114 0.01374691464816229 0.25348937180405534 0.004093414911444948 0.2718177441824927 
-79.00000000000114 0.01514461496492263 0.22176067091114993 0.004499952213777727 0.2419104550139543 
-78.00000000000115 0.016605188728458176 0.18923663997018803 0.004926593326222261 0.2112805451677861 
-77.00000000000117 0.01807050058877519 0.15671402455984734 0.0053557740503427315 0.180646576832565 
-76.00000000000117 0.019463679179682898 0.12507767645828766 0.005763418705957625 0.15079041702910953 
-75.00000000000118 0.02068970088880139 0.09526829846533867 0.006118759054228844 0.12252567448111985 
-74.0000000000012 0.02163872349884599 0.06823543812355642 0.006385095114771329 0.09665509044805844 
-73.00000000000121 0.022192906904886386 0.044876204793253084 0.006521885203358158 0.07391844572031797 
-72.00000000000122 0.022237167120800434 0.0259623031966197 0.006488500466768468 0.054934309856577296 
-71.00000000000124 0.021673767164869677 0.012060567204000313 0.006249810216777232 0.040140829790311916 
-70.00000000000125 0.020439844680905504 0.003454982525807979 0.005783445464252158 0.029742436454843132 
-69.00000000000126 0.018525966147786187 8.077241728976537e-05 0.00508810877495888 0.023670454517263587 
-68.00000000000126 0.015992723846033566 0.0014828844085978691 0.0041916915159871965 0.021565707802759966 
-67.00000000000128 0.012981495243601501 0.0068114442628908365 0.0031573211143669203 0.022789945698452344 
-66.0000000000013 0.009715089645103274 0.014864728256196303 0.002084964112436602 0.02647006148500839 
-65.0000000000013 0.006484470819150942 0.024185428875277696 0.0011060986894107952 0.03157470798643196 
-64.00000000000131 0.003619363170837653 0.033208355547332966 0.0003695175725086886 0.03701750181883811 
-63.00000000000132 0.001443430050428792 0.040447780439436344 1.7755462402547796e-05 0.04177542214812582 
-62.000000000001336 0.00021863543217795045 0.04470179228048018 0.00015601417775521067 0.04500645773734701 
-61.00000000000135 8.7712514089112e-05 0.0452414717853143 0.0008185407674659428 0.04614834105363031 
-60.00000000000135 0.0010272730326453413 0.04194725131795124 0.0019405455478108855 0.04498138051918348 
-59.000000000001364 0.002825614169711151 0.03535630873614612 0.003345854714816143 0.04164335243078003 
-58.00000000000138 0.005097371673371133 0.02659532077543898 0.004760244858719376 0.036592546393308424 
-57.00000000000139 0.0073410215872565755 0.017192656933730323 0.0058566016553231485 0.03052470278696145 
-56.0000000000014 0.009035129533825003 0.008790830247930356 0.006330193956585524 0.024258288556121884 
-55.000000000001414 0.009756961263602938 0.002808509718502047 0.005991333153562941 0.018607806575192124 
-54.00000000000143 0.009295890575580768 0.00012401954112700796 0.004851180723322216 0.01426500491597895 
-53.00000000000144 0.00772819416969582 0.0008605984706475826 0.0031688539462985904 0.011703124505393375 
-52.00000000000145 0.005423228012028446 0.004341153208590949 0.0014293477993952836 0.011112009147129091 
-51.00000000000146 0.002965570842228462 0.009244952663073965 0.00023599767837425352 0.012365799009643061 
-50.00000000000147 0.0010018447236829209 0.013945927842246669 0.00012837271276949338 0.01502360000517464 
-49.00000000000148 4.858080454548282e-05 0.016954865277951554 0.0013708498394292912 0.01836797830321926 
-48.00000000000149 0.0003191673382933443 0.017344093673717472 0.003786599790253508 0.02149302393342356 
-47.000000000001506 0.001633287873665645 0.01502168542981882 0.0067205012507347 0.023455465293249166 
-46.00000000000152 0.003454445413930005 0.010754132885191742 0.009189019663377183 0.02349010462456298 
-45.00000000000153 0.0050610029816695904 0.005909629775640466 0.010212176246030689 0.021260404209800167 
-44.000000000001535 0.005804509616968452 0.0019894593209679365 0.009236675620929752 0.017072798955898878 
-43.00000000000155 0.005365185906497641 0.00010001426407682912 0.006483112094523878 0.01194913142693988 
-42.000000000001556 0.0038996746352419807 0.0005568105166447856 0.003027330947098247 0.00745423122809638 
-41.00000000000157 0.002004395372173086 0.002780142178487478 0.0004914604455026573 0.005239089053175785 
-40.000000000001585 0.000486357760456785 0.00554063436872901 0.0003766436753479026 0.00638459246068633 
-39.0000000000016 1.9121063491442168e-05 0.0074737368368313 0.003270340861791467 0.010777991887831372 
-38.000000000001606 0.0008272377535987578 0.007660463169241494 0.008312974949249716 0.01684855596363638 
-37.00000000000161 0.002551179046733157 0.00602521008031366 0.013304277589334345 0.02194434212697777 
-36.00000000000163 0.004379834530433867 0.00336312221718369 0.015604775071639999 0.023401729097686116 
-35.00000000000164 0.005417179626779149 0.0009656045156965715 0.013580883617751598 0.019987289902982607 
-34.00000000000165 0.00512541602113283 6.560196475187481e-07 0.007919418215468191 0.01303398934190601 
-33.00000000000166 0.0036244260731156065 0.0009357520356205222 0.0019509239030919708 0.006478908867298629 
-32.00000000000168 0.0016727277437715963 0.003291295751215912 0.0003918865956818737 0.005329423510022223 
-31.000000000001688 0.00030363452692496145 0.005865726299770462 0.006679928644247293 0.01285235447828559 
-30.000000000001698 0.00027751903203777125 0.007338934097890787 0.020076775753462683 0.027733109228370436 
-29.000000000001705 0.001636770293095335 0.006954468845494038 0.03442850166472773 0.043082148627672574 
-28.00000000000172 0.0036300926548280387 0.004919073445551712 0.04032231226713792 0.04892883955220335 
-27.00000000000173 0.005093444687988263 0.002290379660717185 0.031068195978816805 0.03848131327814803 
-26.00000000000174 0.005116108045504789 0.00039542761821995646 0.010758592465045833 0.016269572642514985 
-25.00000000000175 0.0036256892401147368 9.152851783385352e-05 0.0005742197043101701 0.004283747983016036 
-24.000000000001766 0.0015254771503037771 0.0012893520332239808 0.03879976476377433 0.041630752818759074 
-23.000000000001776 0.00024336795230027849 0.0030266281280248485 0.17165435367088508 0.17497372123891938 
-22.00000000000179 0.0008980210818828142 0.004067012913994943 0.4359559841074036 0.4409647640906591 
-21.000000000001798 0.003554727827676078 0.0036781981142436616 0.8393855652853819 0.8465662424686434 
-20.00000000000181 0.007048632481084712 0.0021140381782195224 1.3472825426571708 1.3561858340749475 
-19.000000000001823 0.00955484434844504 0.00048421469387860205 1.884230359463567 1.8937283210227553 
-18.000000000001833 0.009633155737977236 6.445094367595926e-05 2.353452836649261 2.362347605462808 
-17.000000000001844 0.007141712049424456 0.0014606249209472661 2.6689177271574898 2.6765959608815715 
-16.000000000001855 0.0034314341726593973 0.004157994555990311 2.7877613726827977 2.7945383670098507 
-15.000000000001867 0.0006326067561798877 0.006767798254628205 2.7283255603032255 2.73527219927031 
-14.000000000001878 0.0004083053385798833 0.00784774511499267 2.563938376495861 2.5722627182001823 
-13.000000000001888 0.00292273029641853 0.006793241893763154 2.393196331837365 2.4035103518505334 
-12.0000000000019 0.006690478512342687 0.004227476588819809 2.299075152177584 2.3109620599176357 
-11.000000000001913 0.00944841604417844 0.0016238861271767734 2.315611631600985 2.327755347922669 
-10.000000000001922 0.009537762687226847 0.0003890262033512174 2.4181246832530725 2.4289451683065764 
-9.000000000001934 0.006927898842458164 0.0009941585942394382 2.5416228194050032 2.5500615486758424 
-8.000000000001945 0.0032142066226612904 0.00272182764091079 2.61769025260758 2.623694859054663 
-7.000000000001957 0.0005772146544195771 0.004191218365483117 2.6104552240159395 2.6148909152838806 
-6.000000000001967 0.00037850192953483723 0.004305990693104933 2.53282913806471 2.5368955567094513 
-5.000000000001979 0.00232207012274464 0.002983208165470839 2.4351330786306975 2.439669305027268 
-4.00000000000199 0.004737348042265499 0.0011722074678887765 2.373615848417069 2.3787331940801626 
-3.0000000000020015 0.0057781849894154 0.00016072258352488984 2.3775117523261327 2.3827597268339207 
-2.000000000002013 0.004700405377771832 0.0006575469750212934 2.433692630244095 2.438590485815417 
-1.0000000000020242 0.0023258030278882225 0.002293836465199606 2.4973070387497365 2.501817871624741 
-2.0355549961366507e-12 0.000375734436953407 0.0038897150910406526 2.5212917499574274 2.5258648794159106 
0.9999999999979531 0.00016729189688705174 0.004294385206423584 2.486477653764575 2.4916168121906375 
1.9999999999979419 0.0016326373120999224 0.003204607935060985 2.413863356256889 2.4195637372304533 
2.9999999999979305 0.0033991559009217596 0.0013827763918488549 2.3515792867513103 2.3571279441457644 
3.999999999997919 0.00389582300560387 0.00012046179856242281 2.3445093767708793 2.3489204405357347 
4.999999999997908 0.002676145568186136 0.00032616182691253703 2.405161576116456 2.4080449313698473 
5.999999999997897 0.000940318124510439 0.0018808973151179232 2.503791740579195 2.5060570834388076 
6.999999999997885 0.0007788289492688365 0.00371655326222758 2.5843587401708867 2.588146901493055 
7.999999999997874 0.0035900790221505977 0.004564171253465271 2.597466732105083 2.605144682435316 
8.999999999997863 0.008787925620244967 0.003850351510014707 2.531174793735248 2.54387798319259 
9.99999999999785 0.013812893924200383 0.0021165104964787577 2.4214048654298446 2.4380311252118063 
10.999999999997842 0.01561640100446073 0.0006664064060051573 2.335046780957582 2.3524735165535757 
11.99999999999783 0.012750838177466093 0.0006789651097131794 2.3341074438628207 2.3487306276731665 
12.999999999997817 0.00668226408162541 0.002388696301250113 2.4397568141962376 2.4496132228595977 
13.999999999997806 0.0013346200171838617 0.004888792235596995 2.6152510255087247 2.6215089461082774 
14.999999999997796 0.0009625502695372398 0.006691840152648751 2.7767949686150324 2.783625255883587 
15.999999999997783 0.007547918316195736 0.006679289134659766 2.827173128098677 2.8398680343066722 
16.999999999997772 0.01930745696393676 0.0048196426682848926 2.6960489956946767 2.7182701139958256 
17.999999999997762 0.0313078110329124 0.0021945858908824093 2.3684985207183415 2.4001105591431906 
18.99999999999775 0.03795204022949046 0.0003251250351848641 1.8900123281031556 1.926731586396215 
19.999999999997737 0.035975760128132625 0.00023430861855966312 1.3477281426825798 1.3828782261654369 
20.999999999997726 0.026255780780555387 0.0018365887631397947 0.8379939663375339 0.8655260416870155 
21.99999999999772 0.013391788642591506 0.004022485417721887 0.4348467077006925 0.45208145610388245 
22.999999999997705 0.003280706668795121 0.00536663436940971 0.17142585542353733 0.1801042584678078 
23.999999999997694 2.768891680080085e-05 0.005009960619170366 0.039030316092272886 0.044153428234885966 
24.99999999999768 0.0038893721444865593 0.003178765123966674 0.0005620083514186994 0.0076687670590713745 
25.99999999999767 0.011347512687766095 0.0010412122146840738 0.010099279057199725 0.02244461993273309 
26.99999999999766 0.017226658073942126 4.449850358409716e-06 0.029853498575239657 0.046977461007369686 
27.999999999997648 0.01766699386818246 0.0008773208237905822 0.0389828431677102 0.05740267665184495 
28.999999999997634 0.012332941072767473 0.0033840531681227247 0.03341107828511706 0.049033991544361145 
29.999999999997627 0.004677755110980633 0.006296882782451597 0.019578020011596486 0.030517273087848157 
30.999999999997616 0.00012444880940918568 0.008101352939853665 0.006571788904041769 0.014819376771218404 
31.999999999997602 0.0031025758580030885 0.007821547440922444 0.0003415868150712627 0.011314639329530151 
32.99999999999759 0.01445613014996048 0.00556294531601239 0.0016347019192021039 0.021683128765048146 
33.99999999999758 0.030554765495548926 0.002497356479098907 0.007200321054205029 0.04021734539653672 
34.99999999999757 0.044628047591988074 0.00031137028698427277 0.012563410108649522 0.05737950169051947 
35.999999999997556 0.04981438522016185 0.00040492507579776405 0.014556615922759858 0.06457456925882851 
36.99999999999754 0.042648822623037305 0.0032313527046948743 0.01250266545736016 0.058148346420090175 
37.999999999997534 0.025523365713658274 0.008079263861092801 0.007900160661560613 0.04130117363448775 
38.99999999999753 0.0070767429968519304 0.013372979081432779 0.003185077073669732 0.02352832935045831 
39.99999999999751 0.0002847956122680469 0.017329774112064534 0.00038354943049843254 0.018016795950513646 
40.9999999999975 0.018873664479409188 0.018668813310221015 0.0002836319418946957 0.03794535925431156 
41.999999999997485 0.07324128315733294 0.017070919613666212 0.002350329901432444 0.09279576105820982 
42.99999999999748 0.16717621559186757 0.013220770256981948 0.005228203580762181 0.18563543896728937 
43.99999999999746 0.2963269359254943 0.008451825313575632 0.007472333304720621 0.3119800296732688 
44.999999999997456 0.4487712748299326 0.004174119037381286 0.008152184910071617 0.4604045050111342 
45.99999999999745 0.6073995863908725 0.0013352076899109109 0.007119482211414434 0.6146547129345787 
46.999999999997435 0.7533601921779406 0.00012927309229495565 0.004918520135760643 0.7567013994135722 
47.99999999999742 0.8696328992440812 5.621839431102129e-05 0.002459423377028192 0.8700279714046258 
48.99999999999741 0.9438976531653788 0.00029414868360770304 0.0006306873712702259 0.942463769121346 
49.9999999999974 0.9701670464917186 0.00023819420819855172 2.1376613906387774e-06 0.9680408793968086 
50.999999999997385 0.9490300854778612 1.0670357260498221e-05 0.0006972470820083002 0.9476098076126196 
51.99999999999738 0.8866937744648363 0.0007691786763552806 0.002434940712543887 0.8882291381820678 
52.99999999999737 0.7932311410574792 0.00471318451621218 0.0046852581296373715 0.8015822334148706 
53.99999999999736 0.6805224007919417 0.014784951242246212 0.006862372871921851 0.7018247344792203 
54.99999999999734 0.560327413092788 0.034145701734400125 0.008488419384028154 0.6033120515229053 
55.99999999999733 0.4427968903918956 0.0655599499415012 0.009289279324440482 0.5186050813990138 
56.99999999999732 0.33556904661203735 0.11083147331494593 0.00921444247262163 0.45703382606024817 
57.99999999999731 0.24345158413691376 0.17040801540815817 0.008396682975237504 0.4239501782506424 
58.99999999999729 0.16858369958512798 0.24322198996267766 0.007078924095487035 0.420658936457112 
59.99999999999728 0.1109187507887457 0.32677771912820364 0.005535929826377696 0.4449065822456722 
60.99999999999728 0.06886058233857349 0.4174465472954704 0.004011150230498397 0.4917438143522238 
61.999999999997264 0.039911982659497997 0.5108988039547366 0.002678800287270915 0.5545608996188479 
62.99999999999725 0.021236496357920694 0.6025892175282647 0.0016318684609779976 0.626115764758719 
63.99999999999724 0.010080842242769839 0.6882179723281232 0.0008904033252075874 0.6994196719894803 
64.99999999999723 0.004044724947503842 0.7641078171045672 0.00042166200820883926 0.7683998717362975 
65.99999999999721 0.0012128883381052372 0.8274619600579006 0.00016391794415361447 0.8283108053792051 
66.9999999999972 0.00017990423249118518 0.8764919681630993 4.7770944996922584e-05 0.8759072732652539 
67.9999999999972 3.199353180726941e-06 0.9104252093087813 1.1508255503156378e-05 0.9094208073547616 
68.99999999999719 0.00011729469296059101 0.9294152248500235 9.54818556170423e-06 0.9283941982402147 
69.99999999999717 0.00023545767334585938 0.9343853270405287 1.4773025219876135e-05 0.9334310376629509 
70.99999999999716 0.00025672296096481177 0.926836556585956 1.6498208242319375e-05 0.9259107415875912 
71.99999999999714 0.00018845914088230903 0.9086475382894187 1.6046557934696868e-05 0.9077084643974247 
72.99999999999714 8.842334372609792e-05 0.8818875800580931 2.1632401994247083e-05 0.8809467283915049 
73.99999999999713 2.592892224774814e-05 0.8486572383648843 4.375679173508381e-05 0.8477937434859244 
74.99999999999712 5.9248975074951e-05 0.8109637899480248 9.177031719519596e-05 0.810313633565373 
75.9999999999971 0.00022532919381846103 0.7706334047905607 0.0001718001098275878 0.7703666796347384 
76.9999999999971 0.0005378401854269581 0.7292576764843053 0.0002859192058604908 0.7295532146957153 
77.99999999999709 0.0009901432849659347 0.6881695637951027 0.000432264022156696 0.689192582257896 
78.99999999999707 0.0015605428765375223 0.6484425419291291 0.0006057529259413312 0.6503280569355117 
79.99999999999706 0.002218024403120999 0.6109065512123862 0.0007990871692024245 0.6137492577622397 
80.99999999999704 0.0029273981204975866 0.5761748339277976 0.0010037869855445453 0.5800248658116067 
81.99999999999704 0.0036533262363906186 0.5446766643124975 0.0012111004541574678 0.5495399998135952 
82.99999999999702 0.004363097717705461 0.5166920580711538 0.001412701075012045 0.522534136961359 
83.99999999999702 0.005028251941037354 0.4923856205279738 0.0016011516019984837 0.4991368271086233 
84.999999999997 0.0056252731782347075 0.4718376458369322 0.0017701535025493407 0.4793995570131222 
85.99999999999699 0.0061356179505197995 0.45507135626615697 0.0019146250119451034 0.46332295659104683 
86.99999999999697 0.00654532737244871 0.44207575300875124 0.0020306599811300845 0.4508791180983385 
87.99999999999697 0.0068444404841317315 0.43282394712137107 0.0021154190305353675 0.4420291583198863 
88.99999999999696 0.00702637856519627 0.42728707503467744 0.002166997922029265 0.43673633707496934 
89.99999999999694 0.0070874243459125175 0.42544400840041713 0.0021843085925800417 0.43497509588741423 
90.99999999999694 0.007026378565197112 0.42728707503465463 0.0021669979220294536 0.43673633707494824 
91.99999999999692 0.006844440484133212 0.43282394712132544 0.002115419030535696 0.4420291583198423 
92.99999999999692 0.006545327372450893 0.4420757530086814 0.002030659981130656 0.45087911809827114 
93.99999999999689 0.0061356179505224345 0.4550713562660664 0.0019146250119460148 0.46332295659096073 
94.99999999999689 0.005625273178238092 0.4718376458368169 0.001770153502550189 0.479399557013008 
95.99999999999689 0.005028251941041208 0.49238562052783574 0.0016011516019995694 0.4991368271084922 
96.99999999999686 0.00436309771770968 0.5166920580709929 0.0014127010750132536 0.5225341369612027 
97.99999999999686 0.0036533262363950257 0.5446766643123163 0.0012111004541586984 0.5495399998134195 
98.99999999999685 0.0029273981205019868 0.5761748339275952 0.0010037869855459307 0.5800248658114129 
99.99999999999685 0.0022180244031251815 0.6109065512121644 0.0007990871692037331 0.613749257762027 
100.99999999999682 0.0015605428765412875 0.6484425419288931 0.000605752925942404 0.6503280569352873 
101.99999999999682 0.000990143284969132 0.6881695637948545 0.00043226402215773444 0.689192582257649 
102.99999999999679 0.000537840185429303 0.7292576764840532 0.00028591920586126964 0.7295532146954635 
103.99999999999679 0.00022532919381992332 0.7706334047903105 0.0001718001098281968 0.7703666796344892 
104.99999999999679 5.924897507554257e-05 0.8109637899477846 9.177031719558283e-05 0.8103136335651323 
105.99999999999676 2.5928922247611714e-05 0.8486572383646657 4.37567917352848e-05 0.8477937434857057 
106.99999999999676 8.842334372552987e-05 0.8818875800579073 2.1632401994324346e-05 0.8809467283913208 
107.99999999999673 0.00018845914088173562 0.9086475382892792 1.604655793468776e-05 0.9077084643972824 
108.99999999999673 0.000256722960964622 0.9268365565858752 1.6498208242331907e-05 0.9259107415875086 
109.99999999999672 0.00023545767334633985 0.9343853270405186 1.4773025219912698e-05 0.9334310376629406 
110.99999999999672 0.00011729469296148315 0.9294152248500959 9.548185561749874e-06 0.928394198240285 
111.99999999999669 3.1993531809501632e-06 0.9104252093089427 1.1508255503071266e-05 0.9094208073549185 
112.99999999999669 0.00017990423248823986 0.8764919681633533 4.777094499650986e-05 0.8759072732655044 
113.99999999999669 0.0012128883380945936 0.827461960058245 0.00016391794415250498 0.8283108053795346 
114.99999999999666 0.004044724947478449 0.7641078171049952 0.0004216620082066899 0.7683998717366868 
115.99999999999666 0.010080842242719362 0.6882179723286211 0.0008904033252039342 0.6994196719899186 
116.99999999999663 0.021236496357832 0.6025892175288118 0.0016318684609724667 0.6261157647591674 
117.99999999999663 0.03991198265935509 0.5108988039553084 0.0026788002872636264 0.5545608996192657 
118.99999999999662 0.06886058233835939 0.41744654729603736 0.0040111502304894095 0.4917438143525597 
119.9999999999966 0.11091875078844354 0.3267777191287397 0.005535929826368041 0.44490658224589347 
120.9999999999966 0.16858369958472347 0.24322198996315933 0.007078924095477975 0.4206589364571816 
121.99999999999659 0.24345158413640244 0.1704080154085648 0.008396682975230715 0.4239501782505265 
122.99999999999658 0.33556904661142356 0.11083147331526705 0.00921444247261865 0.4570338260599501 
123.99999999999656 0.4427968903912034 0.06555994994173402 0.009289279324442687 0.5186050813985525 
124.99999999999656 0.5603274130920524 0.03414570173455275 0.008488419384035632 0.6033120515223366 
125.99999999999653 0.6805224007912187 0.014784951242333002 0.00686237287193389 0.7018247344785977 
126.99999999999653 0.7932311410568367 0.004713184516251755 0.004685258129651491 0.8015822334142851 
127.99999999999653 0.8866937744643489 0.0007691786763669564 0.00243494071255664 0.8882291381816033 
128.9999999999965 0.949030085477597 1.0670357260382396e-05 0.0006972470820162487 0.947609807612358 
129.9999999999965 0.9701670464917306 0.00023819420819705918 2.137661390942895e-06 0.9680408793968214 
130.99999999999648 0.9438976531656885 0.0002941486836085877 0.0006306873712623288 0.9424637691216426 
131.99999999999648 0.8696328992446734 5.621839431236208e-05 0.002459423377014415 0.8700279714051977 
132.99999999999645 0.7533601921787572 0.00012927309229182526 0.0049185201357455416 0.7567013994143658 
133.99999999999645 0.6073995863918226 0.0013352076898988155 0.007119482211403796 0.6146547129355069 
134.99999999999642 0.4487712748309006 0.004174119037358973 0.008152184910070472 0.46040450501208097 
135.99999999999642 0.29632693592637005 0.008451825313546709 0.007472333304730037 0.3119800296741186 
136.99999999999642 0.16717621559255852 0.013220770256953987 0.00522820358077926 0.1856354389679701 
137.9999999999964 0.07324128315778702 0.01707091961364846 0.0023503299014492004 0.09279576105866427 
138.9999999999964 0.01887366447962469 0.018668813310219884 0.00028363194190177875 0.03794535925453352 
139.9999999999964 0.0002847956122910074 0.0173297741120816 0.0003835494304894754 0.01801679595054533 
140.99999999999636 0.007076742996760337 0.013372979081462717 0.003185077073645264 0.023528329350372322 
141.99999999999636 0.02552336571353777 0.0080792638611257 0.007900160661529744 0.04130117363436939 
142.99999999999636 0.04264882262295741 0.003231352704719554 0.012502665457337648 0.058148346420013014 
143.99999999999633 0.04981438522015673 0.00040492507580681535 0.014556615922759123 0.06457456925883165 
144.99999999999633 0.04462804759205281 0.00031137028697685585 0.012563410108674233 0.05737950169060123 
145.99999999999633 0.03055476549564888 0.00249735647908109 0.007200321054242654 0.0402173453966557 
146.9999999999963 0.014456130150050215 0.005562945315994503 0.0016347019192276793 0.02168312876514543 
147.9999999999963 0.003102575858048369 0.007821547440913975 0.0003415868150579351 0.011314639329553918 
148.99999999999628 0.00012444880940128264 0.008101352939858858 0.006571788903979404 0.014819376771153654 
149.99999999999628 0.0046777551109376024 0.006296882782467466 0.019578020011505937 0.030517273087731018 
150.99999999999625 0.012332941072722788 0.0033840531681408026 0.03341107828504849 0.0490339915442661 
151.99999999999625 0.017666993868165844 0.0008773208238017706 0.038982843167717766 0.05740267665184683 
152.99999999999625 0.01722665807396389 4.449850357595353e-06 0.02985349857533962 0.04697746100749063 
153.99999999999622 0.01134751268781197 0.0010412122146730967 0.010099279057319829 0.02244461993288757 
154.99999999999622 0.00388937214452615 0.003178765123953089 0.0005620083513757212 0.007668767059053962 
155.9999999999962 2.7688916804581495e-05 0.005009960619162873 0.039030316091797086 0.04415342823440671 
156.9999999999962 0.003280706668751821 0.0053666343694130855 0.1714258554223552 0.18010425846658695 
157.99999999999616 0.013391788642515676 0.004022485417734021 0.4348467076986441 0.4520814561017708 
158.99999999999616 0.02625578078048029 0.0018365887631528236 0.8379939663346871 0.8655260416841128 
159.99999999999616 0.03597576012809378 0.00023430861856498208 1.347728142679271 1.3828782261621282 
160.99999999999613 0.03795204022950619 0.0003251250351783291 1.8900123280999321 1.9267315863929904 
161.99999999999613 0.03130781103297437 0.0021945858908671992 2.368498520715808 2.4001105591406917 
162.9999999999961 0.019307456964015392 0.004819642668269639 2.6960489956932627 2.718270113994438 
163.9999999999961 0.007547918316255603 0.0066792891346534235 2.827173128098477 2.8398680343065372 
164.9999999999961 0.0009625502695560085 0.0066918401526548975 2.7767949686157736 2.7836252558843197 
165.99999999999608 0.0013346200171627206 0.004888792235611677 2.615251025509858 2.621508946109392 
166.99999999999608 0.006682264081585811 0.0023886963012643755 2.439756814197165 2.4496132228604854 
167.99999999999608 0.012750838177435745 0.000678965109718827 2.3341074438631493 2.348730627673466 
168.99999999999605 0.015616401004457617 0.000666406405999918 2.335046780957267 2.3524735165532453 
169.99999999999605 0.013812893924223942 0.002116510496467567 2.4214048654291704 2.4380311252111415 
170.99999999999602 0.008787925620279476 0.003850351510006137 2.5311747937346514 2.543877983192022 
171.99999999999602 0.0035900790221768605 0.004564171253465702 2.5974667321049094 2.605144682435176 
172.99999999999602 0.0007788289492763619 0.0037165532622368837 2.5843587401712087 2.5881469014933893 
173.99999999999602 0.0009403181245025183 0.0018808973151296824 2.5037917405798034 2.5060570834393996 
174.99999999999596 0.002676145568175144 0.00032616182691862277 2.4051615761169933 2.408044931370363 
175.99999999999596 0.003895823005601266 0.00012046179855872331 2.3445093767710525 2.348920440535893 
176.99999999999596 0.0033991559009299405 0.0013827763918381193 2.3515792867510648 2.3571279441455153 
177.99999999999596 0.0016326373121115965 0.0032046079350508657 2.413863356256424 2.4195637372299834 
178.99999999999596 0.0001672918968917698 0.00429438520642122 2.486477653764208 2.4916168121902715 


==> figures/mimo_beta/beampattern8.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.006895308051049737 0.0032089617250833204 2.528356533731235 2.5384475545481324 
-179.0 0.009150515505382364 0.002344287347137814 2.4421295282308266 2.453543569568738 
-178.0 0.0077008842335497905 0.0009480881267894502 2.3513038257703727 2.3598208826427154 
-177.00000000000006 0.004126263703328863 0.0001718717430392549 2.310345214559844 2.3145467560647517 
-176.00000000000006 0.001047116518445905 0.0007634211860025139 2.345254010771544 2.347120344199346 
-175.00000000000006 6.7852286419609435e-06 0.002496637441206127 2.4381463080919468 2.440931060223687 
-174.00000000000006 0.0006941671718903768 0.004321817205989944 2.5363455037760976 2.54183756147927 
-173.00000000000006 0.0016852837150994869 0.005106762015599906 2.5813627699197337 2.588687376957282 
-172.0000000000001 0.0018050295251830707 0.004421002058981501 2.5422014772741592 2.5488314739089737 
-171.0000000000001 0.0009900488408360279 0.002803914152509836 2.4348683188996434 2.4387987138158045 
-170.0000000000001 0.0001292493681167452 0.0013444072598332256 2.3171395024370676 2.3184622614260513 
-169.0000000000001 0.0001932614154670754 0.0008949357875055455 2.2605709713610542 2.261331647843836 
-168.00000000000014 0.0014173598991096294 0.0014911906570278075 2.313526594396296 2.316115187536187 
-167.00000000000017 0.003134251317333936 0.002384569539770056 2.473537485889932 2.4789074857042364 
-166.00000000000017 0.004293943869594233 0.0026478735391461308 2.6825399843988778 2.6895665157656174 
-165.00000000000017 0.004213967331638969 0.0019083641116982577 2.8472908847393708 2.853666815902432 
-164.00000000000017 0.003005377446461829 0.0006783821354505952 2.875441610989151 2.879394960660746 
-163.0000000000002 0.0014209931127693786 4.0626333727242876e-05 2.7111205468877633 2.712705836497579 
-162.0000000000002 0.0003022413061800709 0.0008953795236575601 2.3551410935864867 2.356222400716236 
-161.00000000000023 4.7019161835437377e-05 0.003279975003439982 1.8627704416184232 1.865752095125937 
-160.00000000000023 0.00044577530468511555 0.006226915090413464 1.322067941706592 1.3282664125571426 
-159.00000000000023 0.0009372294736606657 0.008274576140225655 0.8233370265069963 0.8320806970257111 
-158.00000000000026 0.0010502558800237333 0.008321994978419905 0.432274065385354 0.4412923185339263 
-157.00000000000026 0.0007112264230613674 0.006300102103443889 0.17592016233081825 0.18273364171563924 
-156.00000000000026 0.000233020712798003 0.003247239496730069 0.04396072087144796 0.04737283240749518 
-155.00000000000028 3.862640051505781e-05 0.0007424291703926628 0.0016101187111294806 0.002386192419299331 
-154.00000000000028 0.00033959862673099743 3.2214278312223663e-05 0.006832168682776902 0.007195269222872961 
-153.0000000000003 0.0009901113586940943 0.0013565962731124104 0.02479643458585128 0.027093576375938518 
-152.0000000000003 0.0015954531568629989 0.003848622212813861 0.03534528981196723 0.040700183031818535 
-151.0000000000003 0.0017804027263544164 0.0060442503929511535 0.03300761623432194 0.0407310490328496 
-150.00000000000034 0.001431360878887284 0.006699459696764051 0.021996046499345286 0.03004556299923036 
-149.00000000000034 0.0007617391381175866 0.005459510681408311 0.00973797119403967 0.01591534307920317 
-148.00000000000037 0.00017364290399625508 0.003029701432344906 0.001883946312625484 0.005076847108255395 
-147.00000000000037 1.4083845178518333e-05 0.0007808505064406476 0.0001685701494827435 0.0009666467100013311 
-146.0000000000004 0.00037658384155511286 2.0682912276900963e-05 0.0028975047676305645 0.0032886284696600375 
-145.0000000000004 0.0010583293140314805 0.0013184738308437399 0.0068582565044093685 0.009205884021176471 
-144.00000000000043 0.0016847550406911926 0.004218572154310821 0.009295084626693977 0.015147115445403158 
-143.00000000000043 0.0019201730635983883 0.007464981131710907 0.009043232729367807 0.01836793350499812 
-142.00000000000043 0.0016449913586051614 0.009604849406294282 0.006592263368507626 0.017789433784641942 
-141.00000000000045 0.0010098015184279584 0.009669576428867585 0.003389254644230783 0.014035878931781865 
-140.00000000000045 0.00034903244740520565 0.007618146994058485 0.0009202192511725277 0.00887661438274517 
-139.00000000000048 8.901796323373009e-06 0.0043571965033894905 3.299220274048027e-05 0.004402334372530445 
-138.00000000000048 0.00018025994188377654 0.0013513272569668 0.0007193965965359437 0.002254893166663466 
-137.00000000000048 0.0008146320882987668 1.0293652031060083e-05 0.0023167360625799913 0.003133821912647573 
-136.0000000000005 0.0016545324949663967 0.00111661721839988 0.003928429569520171 0.006673698720719831 
-135.0000000000005 0.0023542315745228646 0.00451862351283363 0.004834197216660198 0.011664967776842573 
-134.0000000000005 0.0026305022259498646 0.009190778706964487 0.004731133432844486 0.016502578679820887 
-133.00000000000054 0.0023774860469190865 0.013615359193893093 0.0037581064124750934 0.01970451247373966 
-132.00000000000054 0.0017027182653109813 0.016326563028935467 0.0023513763427365723 0.02034697361690556 
-131.00000000000054 0.0008781700834112166 0.016416581072524025 0.0010279277475064717 0.01830601315268816 
-130.00000000000057 0.0002336492721810011 0.013836806021018092 0.00019166637457609798 0.014260524528128758 
-129.00000000000057 3.7600941285695085e-05 0.009412687146830738 2.2786524912032506e-05 0.009479521430272224 
-128.00000000000057 0.00040853429160314414 0.004590666726133522 0.0004653734812608933 0.005469644835260225 
-127.0000000000006 0.0012833953080051794 0.0010152739297123823 0.0012916993494508462 0.003585372933940913 
-126.0000000000006 0.0024462102071865508 7.237361243860854e-05 0.0022033023299748294 0.0047014013704909765 
-125.00000000000063 0.003600402276283058 0.0025268227733964985 0.002928956996802922 0.009019328708159868 
-124.00000000000063 0.004457339448714933 0.008340184569280823 0.003292045450345026 0.016039860976576205 
-123.00000000000065 0.004813450677099589 0.016695475599630378 0.0032366801384367504 0.0246896395581866 
-122.00000000000065 0.0045963711869462815 0.02620041317072342 0.0028166144953201203 0.03355892139216859 
-121.00000000000068 0.0038726815610203766 0.03520228067442622 0.0021598798771967336 0.04118879188453868 
-120.00000000000068 0.0028214131819679516 0.04213247651554697 0.0014245918005834296 0.04634547876948403 
-119.00000000000068 0.0016854283379157233 0.04580568232997736 0.0007589489659043549 0.04823162434795284 
-118.0000000000007 0.0007157724682700668 0.045620842444048244 0.0002734521759590602 0.04660460518888122 
-117.00000000000071 0.0001225945808010752 0.04164015868760974 2.800914893153667e-05 0.04179418252442629 
-116.00000000000072 4.179065187213092e-05 0.0345500759406564 3.236771642108835e-05 0.03463095021905162 
-115.00000000000072 0.0005210321439209773 0.025529153891290058 0.00025588322294852936 0.026310118839180663 
-114.00000000000075 0.0015239102370342913 0.016059195088025616 0.0006419265250778111 0.018221082000780858 
-113.00000000000075 0.002947553854204199 0.007718157179981779 0.0011228134477770213 0.011772608132716144 
-112.00000000000078 0.004647587355917315 0.0019882299220833856 0.0016323888678813553 0.008238123771403377 
-111.00000000000078 0.006464463369778175 0.00010289812142743353 0.0021148014403336557 0.008637556884032227 
-110.00000000000078 0.008246508201016063 0.0029457422435200885 0.002529200625593871 0.013663614269152745 
-109.00000000000081 0.009866839349616317 0.0110034727006628 0.0028509044519582738 0.023652724206543012 
-108.00000000000081 0.011233130368002974 0.02436772764626773 0.003070002766630481 0.038595118263543164 
-107.00000000000082 0.012290655599031667 0.0427751094764074 0.0031884483531259343 0.058174999866684875 
-106.00000000000084 0.013019985004682629 0.06567272620189693 0.003216557891127806 0.08183033634536051 
-105.00000000000085 0.013431114085890986 0.09229662705740936 0.0031696058921652326 0.10882210779555938 
-104.00000000000085 0.013555804864803582 0.12175225639995982 0.00306493346546157 0.13830431277930835 
-103.00000000000087 0.013439625380948065 0.15308866032665158 0.0029197649050316304 0.16938812889193375 
-102.00000000000088 0.013134751644231942 0.18536104150076915 0.0027497547143730313 0.20119589934735457 
-101.00000000000088 0.012694154223316507 0.2176789160996491 0.0025681804041675195 0.23290273166739514 
-100.00000000000091 0.012167409013004869 0.24923931062301047 0.002385643775852075 0.2637652475482977 
-99.00000000000091 0.011598086937828172 0.27934603129288077 0.0022101312134886657 0.2931383240011968 
-98.00000000000094 0.011022498326966017 0.30741704848891943 0.0020472968430473117 0.3204815115500747 
-97.00000000000094 0.01046948209569105 0.33298254124590826 0.001900858625402154 0.3453572590294179 
-96.00000000000094 0.009960915141543571 0.35567625694345956 0.0017730272954925165 0.36742319955381214 
-95.00000000000097 0.009512648578804201 0.37522268113134083 0.0016649157552131658 0.3864206503209641 
-94.00000000000097 0.009135632332444008 0.39142219269932604 0.0015768991208620986 0.40216123585069136 
-93.00000000000098 0.008837051116962584 0.40413598944175894 0.001508912189245244 0.4145132313597215 
-92.000000000001 0.008621351648951982 0.41327217253918974 0.0014606819344534316 0.4233888934205013 
-91.00000000000101 0.008491087000326926 0.4187740155709844 0.0014318987169616591 0.42873373374342816 
-90.00000000000101 0.008447537267310463 0.4206111337713757 0.0014223323111440414 0.4305184173598422 
-89.00000000000104 0.00849108700032721 0.41877401557099264 0.0014318987169615472 0.4287337337434358 
-88.00000000000104 0.008621351648951553 0.41327217253920384 0.0014606819344534466 0.4233888934205161 
-87.00000000000104 0.00883705111696233 0.40413598944178236 0.0015089121892450656 0.4145132313597439 
-86.00000000000107 0.00913563233244295 0.3914221926993551 0.0015768991208621147 0.40216123585071867 
-85.00000000000107 0.009512648578803497 0.3752226811313785 0.0016649157552128748 0.3864206503209995 
-84.0000000000011 0.009960915141542787 0.3556762569435015 0.001773027295492111 0.3674231995538528 
-83.0000000000011 0.010469482095690255 0.33298254124595644 0.001900858625401829 0.34535725902946424 
-82.00000000000111 0.011022498326964903 0.30741704848897505 0.0020472968430470437 0.3204815115501295 
-81.00000000000112 0.011598086937826964 0.27934603129294006 0.002210131213488368 0.29313832400125256 
-80.00000000000114 0.012167409013003828 0.24923931062307306 0.00238564377585167 0.2637652475483596 
-79.00000000000114 0.012694154223315334 0.21767891609971438 0.00256818040416703 0.23290273166745837 
-78.00000000000115 0.013134751644230997 0.1853610415008345 0.002749754714372781 0.20119589934741874 
-77.00000000000117 0.013439625380947196 0.15308866032671622 0.0029197649050312488 0.16938812889199634 
-76.00000000000117 0.013555804864803437 0.1217522564000225 0.0030649334654615904 0.13830431277937116 
-75.00000000000118 0.013431114085891446 0.09229662705746708 0.0031696058921651693 0.10882210779561817 
-74.0000000000012 0.013019985004683215 0.065672726201948 0.003216557891127723 0.08183033634541176 
-73.00000000000121 0.012290655599033763 0.04277510947644957 0.0031884483531259395 0.05817499986672829 
-72.00000000000122 0.011233130368005282 0.024367727646300304 0.0030700027666306345 0.03859511826357807 
-71.00000000000124 0.009866839349619088 0.011003472700684505 0.0028509044519586866 0.023652724206567804 
-70.00000000000125 0.008246508201019586 0.0029457422435310264 0.0025292006255945446 0.013663614269167745 
-69.00000000000126 0.006464463369781907 0.00010289812142817228 0.002114801440334501 0.008637556884037485 
-68.00000000000126 0.004647587355920719 0.00198822992207533 0.0016323888678824875 0.008238123771399942 
-67.00000000000128 0.0029475538542076437 0.007718157179967022 0.0011228134477780578 0.011772608132706027 
-66.0000000000013 0.0015239102370367824 0.016059195088006996 0.0006419265250787782 0.018221082000765696 
-65.0000000000013 0.0005210321439224972 0.0255291538912709 0.00025588322294916086 0.02631011883916342 
-64.00000000000131 4.1790651872528706e-05 0.034550075940639524 3.2367716421330684e-05 0.034630950219035506 
-63.00000000000132 0.0001225945808003574 0.04164015868759808 2.800914893131205e-05 0.041794182524413734 
-62.000000000001336 0.0007157724682684557 0.045620842444043824 0.0002734521759582554 0.04660460518887421 
-61.00000000000135 0.0016854283379135573 0.045805682329980876 0.0007589489659032372 0.04823162434795343 
-60.00000000000135 0.0028214131819656193 0.04213247651555816 0.001424591800581973 0.04634547876949127 
-59.000000000001364 0.003872681561018505 0.03520228067444269 0.002159879877195333 0.04118879188455187 
-58.00000000000138 0.004596371186945281 0.026200413170742634 0.0028166144953190126 0.03355892139218573 
-57.00000000000139 0.004813450677099658 0.01669547559964911 0.003236680138436396 0.02468963955820488 
-56.0000000000014 0.0044573394487161236 0.008340184569295703 0.0032920454503453634 0.01603986097659281 
-55.000000000001414 0.0036004022762851583 0.0025268227734049947 0.002928956996803962 0.009019328708171449 
-54.00000000000143 0.0024462102071890705 7.237361244000013e-05 0.00220330232997646 0.004701401370496468 
-53.00000000000144 0.0012833953080073604 0.00101527392970743 0.0012916993494526971 0.0035853729339400233 
-52.00000000000145 0.0004085342916044636 0.004590666726124522 0.000465373481262267 0.005469644835253846 
-51.00000000000146 3.760094128584302e-05 0.009412687146820765 2.278652491236849e-05 0.00947952143026281 
-50.00000000000147 0.00023364927218007915 0.01383680602101073 0.0001916663745750654 0.014260524528119316 
-49.00000000000148 0.0008781700834096609 0.016416581072521225 0.0010279277475041281 0.01830601315268157 
-48.00000000000149 0.0017027182653093023 0.01632656302893851 0.0023513763427336805 0.020346973616904046 
-47.000000000001506 0.002377486046918008 0.013615359193900887 0.0037581064124725208 0.019704512473743812 
-46.00000000000152 0.0026305022259499712 0.009190778706974349 0.0047311334328431825 0.01650257867982972 
-45.00000000000153 0.002354231574523957 0.00451862351284233 0.004834197216660971 0.011664967776853104 
-44.000000000001535 0.001654532494968019 0.0011166172184046985 0.0039284295695229685 0.006673698720729018 
-43.00000000000155 0.0008146320883003694 1.0293652030709111e-05 0.0023167360625836577 0.003133821912652519 
-42.000000000001556 0.0001802599418846318 0.0013513272569619533 0.0007193965965385951 0.00225489316666209 
-41.00000000000157 8.901796323178425e-06 0.004357196503382668 3.299220274041115e-05 0.004402334372523359 
-40.000000000001585 0.0003490324474040808 0.007618146994052642 0.0009202192511690482 0.008876614382734778 
-39.0000000000016 0.0010098015184265424 0.009669576428865446 0.0033892546442246692 0.014035878931772376 
-38.000000000001606 0.0016449913586040863 0.009604849406296648 0.006592263368501224 0.017789433784636943 
-37.00000000000161 0.0019201730635982387 0.007464981131716822 0.009043232729364572 0.01836793350500057 
-36.00000000000163 0.0016847550406921114 0.004218572154317573 0.009295084626696063 0.0151471154454129 
-35.00000000000164 0.0010583293140330168 0.0013184738308483265 0.006858256504416804 0.009205884021189971 
-34.00000000000165 0.00037658384155628944 2.0682912277422126e-05 0.0028975047676385183 0.003288628469669728 
-33.00000000000166 1.408384517874866e-05 0.0007808505064372649 0.00016857014948474218 0.0009666467100001713 
-32.00000000000168 0.00017364290399541428 0.0030297014323396867 0.0018839463126159276 0.005076847108239706 
-31.000000000001688 0.0007617391381161817 0.005459510681404209 0.00973797119401799 0.01591534307917634 
-30.000000000001698 0.0014313608788861368 0.0066994596967633714 0.021996046499319206 0.03004556299920308 
-29.000000000001705 0.001780402726354222 0.0060442503929543515 0.033007616234305946 0.04073104903283667 
-28.00000000000172 0.0015954531568638797 0.0038486222128191264 0.03534528981197526 0.040700183031832655 
-27.00000000000173 0.0009901113586954962 0.0013565962731167205 0.02479643458588419 0.02709357637597665 
-26.00000000000174 0.00033959862673208 3.2214278312969595e-05 0.00683216868280984 0.007195269222907775 
-25.00000000000175 3.862640051514999e-05 0.0007424291703891142 0.001610118711105575 0.0023861924192719835 
-24.000000000001766 0.00023302071279716633 0.0032472394967239505 0.04396072087128551 0.04737283240732661 
-23.000000000001776 0.0007112264230604015 0.006300102103438247 0.17592016233043295 0.18273364171525017 
-22.00000000000179 0.0010502558800234481 0.00832199497841772 0.4322740653846955 0.44129231853325995 
-21.000000000001798 0.0009372294736614097 0.008274576140227984 0.8233370265060765 0.8320806970247904 
-20.00000000000181 0.0004457753046862521 0.006226915090419018 1.322067941705509 1.328266412556067 
-19.000000000001823 4.701916183574325e-05 0.003279975003445847 1.862770441617345 1.8657520951248519 
-18.000000000001833 0.000302241306178659 0.0008953795236610205 2.3551410935856008 2.356222400715349 
-17.000000000001844 0.0014209931127663932 4.062633372727048e-05 2.711120546887226 2.712705836497047 
-16.000000000001855 0.0030053774464586474 0.0006783821354482997 2.8754416109890215 2.879394960660612 
-15.000000000001867 0.0042139673316374466 0.0019083641116959277 2.8472908847395937 2.8536668159026433 
-14.000000000001878 0.004293943869595457 0.0026478735391456247 2.6825399843992916 2.6895665157660487 
-13.000000000001888 0.003134251317337175 0.002384569539771506 2.473537485890334 2.478907485704631 
-12.0000000000019 0.0014173598991129486 0.0014911906570296612 2.3135265943965226 2.316115187536425 
-11.000000000001913 0.0001932614154684648 0.0008949357875058448 2.260570971361042 2.2613316478438232 
-10.000000000001922 0.00012924936811569728 0.0013444072598311125 2.317139502436868 2.3184622614258554 
-9.000000000001934 0.0009900488408339616 0.002803914152506338 2.434868318899391 2.4387987138155602 
-8.000000000001945 0.001805029525182178 0.004421002058978833 2.542201477273997 2.548831473908816 
-7.000000000001957 0.0016852837151008376 0.005106762015599975 2.5813627699197417 2.588687376957296 
-6.000000000001967 0.0006941671718926092 0.004321817205992905 2.536345503776259 2.5418375614794484 
-5.000000000001979 6.785228641985682e-06 0.002496637441210162 2.4381463080921617 2.440931060223921 
-4.00000000000199 0.001047116518441531 0.000763421186005122 2.3452540107716877 2.3471203441994986 
-3.0000000000020015 0.004126263703321287 0.00017187174303896145 2.310345214559836 2.3145467560647384 
-2.000000000002013 0.007700884233543827 0.0009480881267868677 2.351303825770224 2.3598208826425573 
-1.0000000000020242 0.009150515505383061 0.002344287347135158 2.442129528230626 2.453543569568531 
-2.0355549961366507e-12 0.006895308051057689 0.003208961725082716 2.5283565337311034 2.5384475545480107 
0.9999999999979531 0.0024097437307296333 0.002875115811952622 2.558222247265378 2.563528269423903 
1.9999999999979419 0.0002508199166453627 0.001708867369729814 2.512311260891596 2.5143087519481746 
2.9999999999979305 0.005247148013169033 0.000885060916977125 2.415346394915102 2.4215911954753047 
3.999999999997919 0.018130779207775193 0.0015174332926753181 2.3235587435499987 2.3435338993327286 
4.999999999997908 0.032793357040108065 0.0037687780259404585 2.2942015111384046 2.3314553821066046 
5.999999999997897 0.03844712588331031 0.006628288143957043 2.3531563097636607 2.3993274102194118 
6.999999999997885 0.027592729574015457 0.008596844445323526 2.477362632279484 2.514864819497925 
7.999999999997874 0.006769014691606411 0.008861729691148654 2.6009271557361733 2.61762920261498 
8.999999999997863 0.00385250214619089 0.008135167920056344 2.641750894024606 2.6538975522986643 
9.99999999999785 0.06554172616680931 0.008485036487242841 2.5357266708794737 2.608266231720365 
10.999999999997842 0.24250339409739455 0.012128759416961522 2.2627478845704228 2.5136406800515765 
11.99999999999783 0.5660581976363442 0.019876593055787775 1.8537105357705341 2.4333431607099283 
12.999999999997817 1.0260002687907517 0.030215184166213594 1.3771987515998019 2.4246276340651636 
13.999999999997806 1.5607903464181712 0.039693292944807196 0.9135451410758063 2.5032255453332186 
14.999999999997796 2.067383901151831 0.04449924138957849 0.5282852230736816 2.6281229883258224 
15.999999999997783 2.4297166719455987 0.04238548694531467 0.255371004930118 2.715130473294066 
16.999999999997772 2.556154657618474 0.033859925638375137 0.09462394340252805 2.6729561390367067 
17.999999999997762 2.4113373486198624 0.021971784047811988 0.021230235729245307 2.4443373665543913 
18.99999999999775 2.0293884076991864 0.01081889949779454 0.0007619243242635807 2.0328094187308716 
19.999999999997737 1.5029123009118779 0.003609946042181766 0.002650665353719334 1.503286126667558 
20.999999999997726 0.952144515078828 0.0013213470201814679 0.00760589311621862 0.9573475256419527 
21.99999999999772 0.4865289370165298 0.002601585028141214 0.00823480123328143 0.4954091681237975 
22.999999999997705 0.17340290804712824 0.004853232039147565 0.005103416750555558 0.1826078662598317 
23.999999999997694 0.024614614108950054 0.005796835243725783 0.0015806236064749516 0.03185678966433482 
24.99999999999768 0.0038942186948622876 0.004631939695206054 0.00010456960422678481 0.008634056284455738 
25.99999999999767 0.04943559212783599 0.0022227735389325617 0.0008873483557704573 0.05240624673935314 
26.99999999999766 0.10099103021844497 0.00032737766715158794 0.0025700165965274486 0.10353619170036192 
27.999999999997648 0.12060987487691514 0.00040629589218159486 0.0036116496490610334 0.12415123833973163 
28.999999999997634 0.10037039022650439 0.0027172281399504773 0.003319042541713769 0.10595860962753074 
29.999999999997627 0.05668368338992125 0.006172488473495503 0.0020405528833393576 0.06459966160231717 
30.999999999997616 0.016119100791253206 0.008975600370557967 0.0006812799180911756 0.0256620731239712 
31.999999999997602 0.00016153327967952384 0.009633226778711958 2.3173420687620058e-05 0.009822202558517101 
32.99999999999759 0.015364745811970407 0.0077749175830423515 0.0002914070313115689 0.023432021823455648 
33.99999999999758 0.05200174335121924 0.004360831423211008 0.0011425461174980002 0.05738851830427289 
34.99999999999757 0.0903253267144998 0.0012045769872290853 0.0019715171027678154 0.0932160557659208 
35.999999999997556 0.11064243779515337 8.650177372559858e-05 0.0022921461368705957 0.11260204487725844 
36.99999999999754 0.10251524861503698 0.001909983351980531 0.0019723077894143537 0.10594834226904153 
37.999999999997534 0.0694884547720353 0.006294474493138292 0.0012362316599957657 0.0766617613962786 
38.99999999999753 0.028006249313036368 0.011761448355460195 0.000486390197818119 0.04006796537360774 
39.99999999999751 0.0015421862796200952 0.016386201511098875 7.375638687067393e-05 0.0179764988711494 
40.9999999999975 0.012533261703502524 0.0185945963853916 0.0001386963843797526 0.031283196271048176 
41.999999999997485 0.07508202823708669 0.017753839221527717 0.0005816652438674797 0.09326998468671106 
42.99999999999748 0.1906824768056408 0.014331188989920942 0.0011486185428791855 0.20560401842494475 
43.99999999999746 0.3479049421616914 0.009599519524032317 0.0015679594323732566 0.3578784113101116 
44.999999999997456 0.525611566077466 0.005057234745314854 0.001668367305352292 0.5303603880163 
45.99999999999745 0.6983149081641465 0.0018277695052403631 0.0014320396965004718 0.6987826324419187 
46.999999999997435 0.8419449751665861 0.00028504203318719236 0.0009757761856505491 0.8396892073000467 
47.99999999999742 0.938515469326461 3.9908874270004466e-05 0.0004834185510753258 0.9349937050708945 
48.99999999999741 0.9787731316102622 0.0002741713233745948 0.0001265601443011475 0.9748636592948076 
49.9999999999974 0.9626136654392893 0.00028250333258741245 5.7819925300424775e-06 0.9586108730014137 
50.999999999997385 0.8976330600959377 1.9894812817282867e-05 0.00012894996961843554 0.8937707226615567 
51.99999999999738 0.7965278712582426 0.00046455124930393514 0.00042551940238469345 0.7938903011308648 
52.99999999999737 0.6741388733278891 0.0036780132549788305 0.0007834356238323214 0.675684178533674 
53.99999999999736 0.5448042048494531 0.012543552882568143 0.0010910334201032351 0.5561832917578095 
54.99999999999734 0.4204436694436608 0.030256219018059242 0.0012693641026907533 0.4503542641742478 
55.99999999999733 0.3095289052131534 0.059697706210414044 0.0012873912554791144 0.36946772134815037 
56.99999999999732 0.21687398847375666 0.10284561582037735 0.0011599175156530755 0.32029924794581516 
57.99999999999731 0.14404285287916663 0.16034319788108373 0.0009333778765829731 0.30509132465963634 
58.99999999999729 0.09011753679967717 0.23130581072782427 0.000666751910834884 0.32210509087631445 
59.99999999999728 0.05258729816955632 0.31338143627231274 0.0004141535327267025 0.3665473572058621 
60.99999999999728 0.028176194642462928 0.4030302303637951 0.00021326786725652227 0.43166090055034373 
61.999999999997264 0.013499330062010425 0.49595258158111194 8.097889360759532e-05 0.5097999528879178 
62.99999999999725 0.005505516293978646 0.5875803821789903 1.5226782059853906e-05 0.5933628319515428 
63.99999999999724 0.001715040339659783 0.6735504598088504 8.236326118893548e-07 0.6755071614613534 
64.99999999999723 0.0002918475036496236 0.750097013519354 1.6664147644527523e-05 0.7506210908163674 
65.99999999999721 1.6292957574290522e-06 0.8143246779931139 4.222504786502032e-05 0.81456120351279 
66.9999999999972 0.00010588750866059895 0.8643492175637043 6.207728158557672e-05 0.8646925635819817 
67.9999999999972 0.0002326361858775823 0.8993141917153582 6.799851793831178e-05 0.8997791849114356 
68.99999999999719 0.00025189249534974997 0.9193066933953332 5.894520719375365e-05 0.9197762080118506 
69.99999999999717 0.00017197727150999181 0.9252028385440783 3.952956879026948e-05 0.9255709892971562 
70.99999999999716 6.286357100459167e-05 0.9184749172189012 1.775822260314943e-05 0.9187119460680908 
71.99999999999714 6.086352689623904e-06 0.9009886592977973 2.6986173340353554e-06 0.901153784556967 
72.99999999999714 6.691230019507809e-05 0.874812827472986 2.5396589708937824e-06 0.8750375197795088 
73.99999999999713 0.000282962952702301 0.8420560670715512 2.328661804954559e-05 0.8425146970388704 
74.99999999999712 0.0006635396347196631 0.8047389508954984 6.813464418248992e-05 0.8056180955744617 
75.9999999999971 0.0011948250899335858 0.7647033069550226 0.0001374287586091038 0.7661761282561383 
76.9999999999971 0.0018474006735064788 0.7235566052298259 0.0002290462539199587 0.7257650212193498 
77.99999999999709 0.0025837671741670413 0.6826464506786435 0.00033902001495479276 0.6856913492371909 
78.99999999999707 0.0033646005447202326 0.643058894871174 0.00046224142715606693 0.6469972214607352 
79.99999999999706 0.0041532403164067895 0.6056340287046172 0.000593121649951086 0.6104809614211804 
80.99999999999704 0.004918404748978478 0.5709928128463592 0.0007261356472975325 0.5767271562353664 
81.99999999999704 0.0056353996910933615 0.5395700276684513 0.0008562147221795243 0.5461411864595455 
82.99999999999702 0.006286198371526865 0.5116493272200136 0.0009789852592270191 0.5189845917533767 
83.99999999999702 0.006858775012695322 0.48739747958953955 0.0010908724729236962 0.49540875192649503 
84.999999999997 0.007346023619468961 0.4668958533245585 0.0011890991348972957 0.47548530037908093 
85.99999999999699 0.007744518705064286 0.4501680065514788 0.0012716126991692877 0.4592324135580932 
86.99999999999697 0.008053298903947107 0.4372028335254678 0.0013369724864119095 0.4466366414045979 
87.99999999999697 0.008272789341779782 0.4279731313511704 0.0013842239193736755 0.43767028277951225 
88.99999999999696 0.00840392917790718 0.42244969206683847 0.001412780987078907 0.43230449763695555 
89.99999999999694 0.008447537267310372 0.42061113377137715 0.0014223323111440828 0.43051841735984364 
90.99999999999694 0.008403929177907703 0.4224496920668158 0.0014127809870790704 0.4323044976369341 
91.99999999999692 0.008272789341781064 0.42797313135112464 0.0013842239193739398 0.43767028277946957 
92.99999999999692 0.008053298903948753 0.43720283352539846 0.0013369724864122291 0.44663664140453213 
93.99999999999689 0.007744518705066086 0.4501680065513881 0.0012716126991698113 0.45923241355800565 
94.99999999999689 0.007346023619471711 0.46689585332444383 0.0011890991348978259 0.47548530037896924 
95.99999999999689 0.006858775012698568 0.4873974795894014 0.001090872472924353 0.49540875192636136 
96.99999999999686 0.0062861983715304295 0.5116493272198529 0.0009789852592277763 0.518984591753222 
97.99999999999686 0.00563539969109746 0.5395700276682701 0.0008562147221802953 0.5461411864593753 
98.99999999999685 0.004918404748982827 0.5709928128461573 0.0007261356472983755 0.576727156235175 
99.99999999999685 0.004153240316411397 0.6056340287043963 0.0005931216499519285 0.6104809614209634 
100.99999999999682 0.003364600544725057 0.6430588948709376 0.0004622414271568206 0.6469972214605061 
101.99999999999682 0.002583767174171728 0.6826464506783964 0.0003390200149555293 0.6856913492369526 
102.99999999999679 0.001847400673510792 0.7235566052295749 0.00022904625392057546 0.7257650212190995 
103.99999999999679 0.001194825089937188 0.7647033069547737 0.00013742875860959982 0.7661761282558975 
104.99999999999679 0.0006635396347225131 0.80473895089526 6.813464418284255e-05 0.8056180955742245 
105.99999999999676 0.00028296295270415845 0.8420560670713354 2.3286618049736434e-05 0.842514697038655 
106.99999999999676 6.691230019591287e-05 0.8748128274728041 2.53965897095006e-06 0.8750375197793254 
107.99999999999673 6.086352689581259e-06 0.9009886592976621 2.6986173339815862e-06 0.9011537845568329 
108.99999999999673 6.286357100398971e-05 0.9184749172188255 1.775822260302733e-05 0.9187119460680071 
109.99999999999672 0.00017197727150933273 0.9252028385440739 3.9529568790129465e-05 0.9255709892971534 
110.99999999999672 0.0002518924953494871 0.9193066933954114 5.894520719365899e-05 0.9197762080119302 
111.99999999999669 0.000232636185878093 0.8993141917155264 6.799851793830192e-05 0.8997791849116042 
112.99999999999669 0.00010588750866153753 0.8643492175639642 6.207728158566605e-05 0.8646925635822477 
113.99999999999669 1.6292957573992064e-06 0.8143246779934643 4.222504786517484e-05 0.8145612035131452 
114.99999999999666 0.0002918475036453872 0.7500970135197869 1.666414764467518e-05 0.7506210908167972 
115.99999999999666 0.001715040339645372 0.6735504598093516 8.236326119160177e-07 0.675507161461836 
116.99999999999663 0.005505516293944994 0.5875803821795382 1.5226782059633497e-05 0.5933628319520556 
117.99999999999663 0.013499330061943704 0.4959525815816815 8.097889360698814e-05 0.5097999528884223 
118.99999999999662 0.02817619464234716 0.4030302303643577 0.00021326786725550857 0.43166090055079437 
119.9999999999966 0.05258729816937081 0.31338143627284076 0.00041415353272527964 0.3665473572062054 
120.9999999999966 0.09011753679940088 0.23130581072829565 0.0006667519108333058 0.3221050908765099 
121.99999999999659 0.14404285287878085 0.16034319788147805 0.0009333778765813885 0.30509132465964306 
122.99999999999658 0.21687398847324968 0.10284561582068544 0.0011599175156520147 0.3202992479456169 
123.99999999999656 0.3095289052125285 0.05969770621063416 0.0012873912554786627 0.3694677213477454 
124.99999999999656 0.42044366944293454 0.03025621901820065 0.0012693641026912384 0.4503542641736653 
125.99999999999653 0.544804204848666 0.012543552882646131 0.0010910334201047972 0.5561832917571105 
126.99999999999653 0.6741388733271061 0.003678013255012496 0.000783435623834596 0.6756841785329399 
127.99999999999653 0.7965278712575455 0.0004645512493125281 0.0004255194023868137 0.7938903011301772 
128.9999999999965 0.8976330600954157 1.9894812816266838e-05 0.00012894996961981348 0.8937707226610334 
129.9999999999965 0.9626136654390323 0.00028250333258619765 5.781992530088034e-06 0.9586108730011591 
130.99999999999648 0.9787731316103314 0.00027417132337581075 0.00012656014429964253 0.974863659294876 
131.99999999999648 0.9385154693268853 3.990887427086197e-05 0.00048341855107257353 0.9349937050713123 
132.99999999999645 0.841944975167335 0.0002850420331824482 0.0009757761856475299 0.8396892073007762 
133.99999999999645 0.698314908165137 0.0018277695052258919 0.001432039696498177 0.6987826324428833 
134.99999999999642 0.5256115660785624 0.005057234745290341 0.0016683673053518155 0.5303603880173645 
135.99999999999642 0.34790494216273954 0.009599519524002531 0.0015679594323748792 0.3578784113111283 
136.99999999999642 0.19068247680649342 0.014331188989894387 0.0011486185428825147 0.20560401842576853 
137.9999999999964 0.0750820282376374 0.017753839221513724 0.000581665243870829 0.09326998468724886 
138.9999999999964 0.012533261703718983 0.01859459638539573 0.00013869638438152252 0.03128319627127014 
139.9999999999964 0.0015421862795529672 0.01638620151112097 7.375638686958322e-05 0.017976498871103898 
140.99999999999636 0.02800624931280372 0.011761448355492945 0.0004863901978142866 0.04006796537340544 
141.99999999999636 0.06948845477178539 0.006294474493170332 0.0012362316599908183 0.07666176139605738 
142.99999999999636 0.1025152486149008 0.0019099833520005033 0.001972307789410812 0.10594834226892236 
143.99999999999633 0.11064243779519514 8.650177372746017e-05 0.0022921461368704283 0.11260204487730244 
144.99999999999633 0.0903253267146963 0.0012045769872145533 0.0019715171027716383 0.09321605576610631 
145.99999999999633 0.05200174335147076 0.004360831423188858 0.0011425461175037198 0.05738851830450738 
146.9999999999963 0.015364745812145832 0.007774917583024667 0.0002914070313155707 0.023432021823617057 
147.9999999999963 0.00016153327967945665 0.009633226778707971 2.3173420686531302e-05 0.009822202558512357 
148.99999999999628 0.016119100791064912 0.008975600370569638 0.000681279918084401 0.025662073123788445 
149.99999999999628 0.056683683389636065 0.006172488473516554 0.0020405528833303235 0.06459966160204512 
150.99999999999625 0.10037039022628406 0.00271722813996972 0.003319042541708136 0.10595860962732535 
151.99999999999625 0.12060987487690693 0.00040629589218938036 0.003611649649063275 0.1241512383397334 
152.99999999999625 0.10099103021868594 0.0003273776671450295 0.002570016596536991 0.10353619170060516 
153.99999999999622 0.04943559212818559 0.0022227735389175334 0.0008873483557797458 0.05240624673969601 
154.99999999999622 0.0038942186950055913 0.0046319396951936005 0.00010456960422550735 0.008634056284585249 
155.9999999999962 0.02461461410848736 0.005796835243725003 0.0015806236064583425 0.03185678966385665 
156.9999999999962 0.17340290804573255 0.004853232039159037 0.005103416750531804 0.18260786625842618 
157.99999999999616 0.48652893701410904 0.0026015850281548188 0.008234801233270923 0.4954091681213952 
158.99999999999616 0.952144515075627 0.0013213470201806886 0.007605893116238157 0.9573475256387921 
159.99999999999616 1.502912300908461 0.0036099460421530455 0.0026506653537533217 1.5032861266641548 
160.99999999999613 2.029388407696293 0.010818899497736078 0.0007619243242329516 2.0328094187278887 
161.99999999999613 2.4113373486181833 0.02197178404773748 0.021230235728993817 2.4443373665523773 
162.9999999999961 2.556154657618419 0.03385992563830869 0.09462394340184516 2.6729561390358807 
163.9999999999961 2.429716671947163 0.04238548694528009 0.25537100492880793 2.7151304732942694 
164.9999999999961 2.0673839011546002 0.044499241389587704 0.5282852230716542 2.628122988326556 
165.99999999999608 1.5607903464214739 0.03969329294485433 0.9135451410731585 2.503225545333927 
166.99999999999608 1.0260002687938798 0.030215184166278275 1.3771987515968493 2.4246276340654127 
167.99999999999608 0.5660581976387756 0.01987659305584579 1.853710535767745 2.4333431607096117 
168.99999999999605 0.24250339409891014 0.012128759416996626 2.2627478845682827 2.513640680050922 
169.99999999999605 0.0655417261674919 0.008485036487253192 2.535726670878309 2.608266231719909 
170.99999999999602 0.0038525021463167615 0.008135167920052696 2.6417508940244536 2.6538975522986514 
171.99999999999602 0.00676901469149406 0.008861729691145665 2.600927155736754 2.6176292026154573 
172.99999999999602 0.02759272957390178 0.008596844445330489 2.477362632280324 2.514864819498676 
173.99999999999602 0.03844712588329701 0.006628288143973238 2.353156309764269 2.3993274102200224 
174.99999999999596 0.032793357040181666 0.003768778025957587 2.2942015111384935 2.3314553821067827 
175.99999999999596 0.018130779207869027 0.0015174332926846147 2.3235587435495817 2.3435338993324124 
176.99999999999596 0.005247148013226247 0.000885060916975751 2.4153463949144602 2.4215911954747087 
177.99999999999596 0.0002508199166503138 0.0017088673697223493 2.5123112608911122 2.5143087519476897 
178.99999999999596 0.0024097437307036987 0.002875115811947123 2.558222247265325 2.5635282694238053 


==> figures/mimo_beta/beampattern9.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.008512701952185241 0.0026473619418759557 2.4994379512424794 2.5093644605529133 
-179.0 0.010611268388739036 0.0016366524323050355 2.420051239616596 2.4308486233204785 
-178.0 0.008732036264379343 0.00042727226529694817 2.3406087843431 2.348399184975069 
-177.00000000000006 0.004697459694023255 8.077030995732477e-05 2.3105184508045165 2.3142188661541465 
-176.00000000000006 0.0013006988176939736 0.0010654173138465567 2.353897218825616 2.355585998988622 
-175.00000000000006 0.00022518755631015827 0.0028771505338408276 2.4540984796689607 2.456950466675464 
-174.00000000000006 0.0012503009250359027 0.004373675337396414 2.5608738913132694 2.5666398419880423 
-173.00000000000006 0.0029167954422537595 0.004573333431221211 2.6168485338628327 2.624788985333788 
-172.0000000000001 0.003825560767984427 0.003343227485521006 2.589278247001302 2.5970765307771653 
-171.0000000000001 0.0035354965480908006 0.0014899762987131114 2.4898888897751377 2.495558664602204 
-170.0000000000001 0.00255915554874076 0.00019709592255679804 2.371674752390093 2.3749186524837844 
-169.0000000000001 0.0016981834806433101 0.00021294244174973427 2.303527572855136 2.3056365599810222 
-168.00000000000014 0.001361594567035846 0.0013593269209978803 2.335047940856627 2.337628690953467 
-167.00000000000017 0.0013689306378149673 0.0026957829097902625 2.4688919693478333 2.4725395683784366 
-166.00000000000017 0.0012729078345870232 0.003212762396019795 2.6541794145607214 2.658127250111207 
-165.00000000000017 0.0008405947939001691 0.0025638588276094966 2.8041399339469972 2.8070852740298093 
-164.00000000000017 0.00027783983583762193 0.0013284192819031854 2.8297648899652548 2.8311633067449904 
-163.0000000000002 4.576944107877941e-05 0.000623969371706836 2.674355595836697 2.6751550698589366 
-162.0000000000002 0.0004551798436042715 0.0013308844306933612 2.3344144912754285 2.336643532796861 
-161.00000000000023 0.0013777417473347328 0.0034501894465527494 1.85935453734508 1.8648222856448533 
-160.00000000000023 0.002296419956446724 0.006024365057175951 1.332091437180429 1.3410909402000701 
-159.00000000000023 0.0026495881760162914 0.007681613672235206 0.8401196373887335 0.8510279312583874 
-158.00000000000026 0.0022126636986313625 0.007463983856738632 0.44912507558914133 0.45919718175125906 
-157.00000000000026 0.001249247951770112 0.005424272887634749 0.18828072829502046 0.19516161289631395 
-156.00000000000026 0.0003378039017162311 0.002626292974412142 0.050257150779615886 0.05329103379960182 
-155.00000000000028 2.6232562800371146e-06 0.0005512282503265401 0.002824979299291825 0.0033849248838399323 
-154.00000000000028 0.0003963199632858966 0.0002657621948723576 0.005292052539316539 0.005960157029984251 
-153.0000000000003 0.0012293313255411892 0.0018359673540894559 0.02284910172472639 0.025953377823960278 
-152.0000000000003 0.0019715692463977766 0.0043125404528378776 0.034459580524155514 0.04081577417245619 
-151.0000000000003 0.0021825195917711386 0.006277181769726747 0.03351363838696142 0.042057644595835934 
-150.00000000000034 0.001762404628892095 0.006628969521792061 0.0233671259582664 0.03183020537376755 
-149.00000000000034 0.0009843040730312365 0.0051747522931618675 0.011129604691235273 0.017332610037743938 
-148.00000000000037 0.00030915096861977847 0.0027165165670169967 0.002628474940959133 0.005670018627733903 
-147.00000000000037 0.00010983869150501292 0.00061212876887049 3.5205758046851506e-05 0.0007563187587923078 
-146.0000000000004 0.00046830307251948797 6.086605740140042e-05 0.0020824172675585916 0.0026091725687715167 
-145.0000000000004 0.0011508231737316014 0.0014899750278061018 0.005791581840051202 0.008439697305745945 
-144.00000000000043 0.001757623146631508 0.0043437977252659375 0.008400717086703834 0.014522464721365268 
-143.00000000000043 0.001949648851207022 0.007359544701695678 0.008565488423500018 0.017903712243062062 
-142.00000000000043 0.0016256601244048214 0.009174272397748621 0.0065417943843734585 0.017371280074315616 
-141.00000000000045 0.0009628945013523536 0.008962852569502994 0.0035965589947215106 0.013544924210486359 
-140.00000000000045 0.000313604196805121 0.006814052831800382 0.0011454082235162122 0.008285302366364055 
-139.00000000000048 2.212719712018535e-05 0.003690773684699722 7.344789877512539e-05 0.003789638740160059 
-138.00000000000048 0.00025820907999955686 0.001013699161477794 0.0004750754074694315 0.0017462507503032037 
-137.00000000000048 0.0009434933895075315 6.451634931528433e-05 0.0018010367082208795 0.0028101133207756915 
-136.0000000000005 0.0017961495940397691 0.0014634503936229847 0.003236582718877435 0.0065032733464909 
-135.0000000000005 0.0024626756326595997 0.0049246225233431475 0.004093126533456672 0.01149472827995819 
-134.0000000000005 0.0026716744111568254 0.009366868198770827 0.004054019651778849 0.01611219823494325 
-133.00000000000054 0.0023431529297574384 0.0133165509908248 0.0032178562766541335 0.018898684315607178 
-132.00000000000054 0.0016135205029738865 0.015438226145307623 0.0019759173891849727 0.01904609848163445 
-131.00000000000054 0.0007751095563929911 0.014999830108863625 0.0008115823725165489 0.016599245338882622 
-130.00000000000057 0.00016206513944746332 0.012120926315264683 0.00011307116217954582 0.012402091400489928 
-129.00000000000057 3.0026276858963632e-05 0.007739789937732875 6.0650010525417666e-05 0.007830965820000573 
-128.00000000000057 0.0004725543662251666 0.0033311962146847975 0.0006069857523696011 0.004408478145590208 
-127.0000000000006 0.0013982619284577753 0.000479108822944649 0.0015333353874625096 0.0034091607034583728 
-126.0000000000006 0.002568692843807368 0.00043853978112361343 0.002544844379016835 0.0055544692973654875 
-125.00000000000063 0.003677428756626892 0.0038071650582544286 0.0033664623593839815 0.010859640856413662 
-124.00000000000063 0.004441266834800544 0.010381948610299884 0.0038117125926621573 0.018650618814948176 
-123.00000000000065 0.0046756003518435155 0.019217900739647794 0.0038123378106626506 0.02772820055272849 
-122.00000000000065 0.0043355203907734395 0.028853529359804647 0.003411226079564473 0.03662779584126488 
-121.00000000000068 0.0035169644090566944 0.03763321083560334 0.0027302141970277963 0.043910903154887874 
-120.00000000000068 0.0024239167040127426 0.04404547853407079 0.0019274723576605775 0.04842801213797602 
-119.00000000000068 0.0013151764332519074 0.04700584509930433 0.0011573868019821658 0.04950801141630325 
-118.0000000000007 0.00044651439334969636 0.04603632593823351 0.0005413337230562402 0.04705052620957482 
-117.00000000000071 2.1839619449805383e-05 0.041322767731644464 0.0001526122374000393 0.04151921808404135 
-116.00000000000072 0.00016202053819189296 0.03365779173186437 1.459464078560734e-05 0.033851587857183556 
-115.00000000000072 0.0008942262317484947 0.02429652462052476 0.00010857738801420052 0.02531181788674869 
-114.00000000000075 0.0021596819617051436 0.014762175403630302 0.00038691114762422094 0.017317187258293596 
-113.00000000000075 0.0038345063610648487 0.006639382096189237 0.0007873607559309728 0.011266596566763473 
-112.00000000000078 0.005757051162840234 0.0013872737370418382 0.001245744578171216 0.0083936094627327 
-111.00000000000078 0.007755597844289264 0.00019428426390052667 0.0017052174336206923 0.009658257251395151 
-110.00000000000078 0.009671790094790234 0.003885735273753921 0.0021217300703688714 0.015683528659721918 
-109.00000000000081 0.01137715287409856 0.012885266520938127 0.002466033488218118 0.026735338535022656 
-108.00000000000081 0.012781935675346568 0.02722367338444251 0.00272305694458223 0.04273959938566862 
-107.00000000000082 0.013836979432955043 0.046584115856387893 0.002889628472517255 0.06332702846048344 
-106.00000000000084 0.0145302031136838 0.07037084899390739 0.0029714243950744973 0.08789532352706227 
-105.00000000000085 0.014879656616154981 0.09778903631083395 0.002979832378275854 0.11567890084266923 
-104.00000000000085 0.014925009103130243 0.12792511571320167 0.0029291749242869253 0.14581798154400177 
-103.00000000000087 0.014718993524700711 0.1598198694416417 0.0028345228297238013 0.1774209283909314 
-102.00000000000088 0.01431986005510073 0.19252920447505734 0.002710159888494622 0.20961595313443282 
-101.00000000000088 0.013785421784832112 0.22517025218915057 0.0025686488723297954 0.24159033625015094 
-100.00000000000091 0.013168880819912408 0.2569524987846978 0.0024203890889967663 0.27261694849972634 
-99.00000000000091 0.012516337032503143 0.2871951663364793 0.0022735356241823093 0.30206906607886047 
-98.00000000000094 0.01186570891726287 0.31533299486833405 0.0021341562814626157 0.3294252349385753 
-97.00000000000094 0.011246720331588961 0.340913013938253 0.0020065223656632173 0.35426632259309465 
-96.00000000000094 0.010681602983833112 0.36358495498387505 0.0018934548343384095 0.3762669801473149 
-95.00000000000097 0.010186205615203172 0.3830877646684478 0.001796672103335318 0.395183612262483 
-94.00000000000097 0.009771263665495808 0.399234342957997 0.0017171067314440238 0.4108407001551417 
-93.00000000000098 0.009443650428460638 0.4118962335766651 0.0016551740839925312 0.42311700978070543 
-92.000000000001 0.009207491115119901 0.42098959969360356 0.0016109868995830446 0.4319328937994157 
-91.00000000000101 0.009065069110138706 0.42646346143663133 0.0015845161455173486 0.4372395939569681 
-90.00000000000101 0.00901748742397488 0.4282908713927546 0.0015757015943777815 0.439011186781294 
-89.00000000000104 0.009065069110138997 0.42646346143663916 0.001584516145517258 0.4372395939569763 
-88.00000000000104 0.009207491115119449 0.42098959969361827 0.0016109868995830723 0.4319328937994295 
-87.00000000000104 0.009443650428460331 0.41189623357668803 0.0016551740839923436 0.4231170097807284 
-86.00000000000107 0.00977126366549468 0.39923434295802607 0.0017171067314440726 0.4108407001551702 
-85.00000000000107 0.01018620561520238 0.3830877646684849 0.0017966721033350309 0.3951836122625195 
-84.0000000000011 0.010681602983832226 0.3635849549839164 0.0018934548343380313 0.3762669801473554 
-83.0000000000011 0.011246720331588043 0.340913013938301 0.0020065223656629285 0.35426632259314067 
-82.00000000000111 0.011865708917261616 0.3153329948683898 0.0021341562814623945 0.32942523493862863 
-81.00000000000112 0.01251633703250178 0.28719516633653847 0.002273535624182063 0.30206906607891837 
-80.00000000000114 0.013168880819911183 0.25695249878476084 0.0024203890889964155 0.2726169484997875 
-79.00000000000114 0.013785421784830743 0.2251702521892166 0.0025686488723293734 0.2415903362502162 
-78.00000000000115 0.01431986005509958 0.19252920447512342 0.0027101598884944626 0.2096159531344978 
-77.00000000000117 0.01471899352469963 0.15981986944170756 0.0028345228297235055 0.17742092839099546 
-76.00000000000117 0.014925009103129931 0.12792511571326579 0.0029291749242870515 0.14581798154406622 
-75.00000000000118 0.01487965661615528 0.09778903631089325 0.002979832378275899 0.11567890084272917 
-74.0000000000012 0.014530203113684257 0.07037084899396004 0.0029714243950745237 0.0878953235271146 
-73.00000000000121 0.013836979432957109 0.04658411585643191 0.0028896284725173638 0.06332702846052904 
-72.00000000000122 0.012781935675348887 0.027223673384477075 0.0027230569445824827 0.04273959938570548 
-71.00000000000124 0.011377152874101432 0.012885266520961792 0.0024660334882186156 0.026735338535049665 
-70.00000000000125 0.009671790094793986 0.0038857352737666773 0.0021217300703695848 0.015683528659739168 
-69.00000000000126 0.007755597844293317 0.00019428426390285793 0.0017052174336215232 0.00965825725140233 
-68.00000000000126 0.005757051162844029 0.0013872737370349743 0.0012457445781722638 0.008393609462730616 
-67.00000000000128 0.0038345063610688017 0.006639382096175225 0.0007873607559318634 0.011266596566754366 
-66.0000000000013 0.0021596819617081594 0.014762175403611846 0.000386911147624981 0.017317187258278976 
-65.0000000000013 0.000894226231750542 0.02429652462050518 0.00010857738801459336 0.025311817886731428 
-64.00000000000131 0.00016202053819277138 0.033657791731846506 1.4594640785575173e-05 0.03385158785716659 
-63.00000000000132 2.183961944948853e-05 0.04132276773163145 0.00015261223739954563 0.041519218084027386 
-62.000000000001336 0.00044651439334835325 0.04603632593822752 0.0005413337230551365 0.047050526209566276 
-61.00000000000135 0.0013151764332498667 0.04700584509930632 0.0011573868019808368 0.049508011416301644 
-60.00000000000135 0.0024239167040103864 0.0440454785340807 0.0019274723576589471 0.04842801213798207 
-59.000000000001364 0.003516964409054695 0.03763321083561902 0.0027302141970263157 0.04391090315490041 
-58.00000000000138 0.004335520390772208 0.028853529359823733 0.0034112260795633696 0.03662779584128166 
-57.00000000000139 0.004675600351843345 0.019217900739667174 0.00381233781066238 0.027728200552747034 
-56.0000000000014 0.004441266834801511 0.010381948610316064 0.003811712592662635 0.01865061881496572 
-55.000000000001414 0.0036774287566288116 0.003807165058264671 0.0033664623593851945 0.010859640856427046 
-54.00000000000143 0.002568692843809845 0.00043853978112688827 0.002544844379018659 0.005554469297372994 
-53.00000000000144 0.0013982619284600274 0.00047910882294139147 0.0015333353874645566 0.003409160703459395 
-52.00000000000145 0.00047255436622662295 0.00333119621467698 0.0006069857523711775 0.004408478145585482 
-51.00000000000146 3.0026276859264688e-05 0.007739789937723359 6.065001052597753e-05 0.007830965819991922 
-50.00000000000147 0.00016206513944665008 0.012120926315257028 0.00011307116217876632 0.012402091400480706 
-49.00000000000148 0.000775109556391451 0.014999830108859913 0.0008115823725145134 0.016599245338875333 
-48.00000000000149 0.0016135205029721472 0.015438226145309463 0.001975917389182414 0.019046098481632034 
-47.000000000001506 0.002343152929756202 0.013316550990831457 0.003217856276651894 0.018898684315610332 
-46.00000000000152 0.0026716744111568054 0.009366868198779918 0.004054019651777765 0.01611219823495122 
-45.00000000000153 0.00246267563266061 0.004924622523351679 0.00409312653345747 0.011494728279968376 
-44.000000000001535 0.0017961495940413696 0.0014634503936282015 0.0032365827188799955 0.006503273346500249 
-43.00000000000155 0.0009434933895092159 6.451634931567604e-05 0.0018010367082240892 0.0028101133207809968 
-42.000000000001556 0.00025820908000054354 0.0010136991614737335 0.0004750754074714867 0.0017462507503021806 
-41.00000000000157 2.212719712011454e-05 0.003690773684693395 7.34478987745587e-05 0.003789638740153095 
-40.000000000001585 0.0003136041968040505 0.006814052831794586 0.0011454082235125096 0.008285302366353437 
-39.0000000000016 0.000962894501350921 0.008962852569500418 0.003596558994715687 0.013544924210476476 
-38.000000000001606 0.0016256601244036492 0.009174272397750349 0.0065417943843678284 0.01737128007431044 
-37.00000000000161 0.0019496488512067665 0.007359544701700992 0.008565488423497731 0.017903712243065018 
-36.00000000000163 0.001757623146632358 0.004343797725272384 0.008400717086706654 0.014522464721375288 
-35.00000000000164 0.0011508231737331343 0.0014899750278107922 0.005791581840058559 0.00843969730575959 
-34.00000000000165 0.0004683030725206733 6.086605740231041e-05 0.002082417267565558 0.002609172568780585 
-33.00000000000166 0.00010983869150521137 0.0006121287688675087 3.5205758047153876e-05 0.0007563187587898066 
-32.00000000000168 0.00030915096861880756 0.0027165165670119265 0.0026284749409478587 0.005670018627716513 
-31.000000000001688 0.0009843040730296159 0.005174752293157506 0.011129604691212843 0.017332610037715194 
-30.000000000001698 0.0017624046288907493 0.006628969521790796 0.02336712595824123 0.031830205373739484 
-29.000000000001705 0.0021825195917708866 0.006277181769729342 0.03351363838694793 0.04205764459582463 
-28.00000000000172 0.0019715692463988348 0.004312540452842863 0.03445958052416641 0.040815774172473056 
-27.00000000000173 0.0012293313255429589 0.0018359673540940037 0.02284910172476035 0.025953377824000173 
-26.00000000000174 0.00039631996328730974 0.0002657621948738369 0.005292052539346476 0.005960157030017106 
-25.00000000000175 2.6232562801236843e-06 0.0005512282503239265 0.002824979299259753 0.0033849248838052626 
-24.000000000001766 0.0003378039017148044 0.002626292974406772 0.050257150779441484 0.053291033799419775 
-23.000000000001776 0.0012492479517680019 0.005424272887629364 0.18828072829462367 0.19516161289591452 
-22.00000000000179 0.0022126636986297683 0.007463983856736126 0.4491250755884771 0.45919718175059404 
-21.000000000001798 0.002649588176016254 0.007681613672236821 0.8401196373878201 0.8510279312574907 
-20.00000000000181 0.0022964199564482544 0.006024365057180688 1.3320914371793655 1.3410909401990037 
-19.000000000001823 0.0013777417473367552 0.0034501894465579575 1.859354537344034 1.8648222856438108 
-18.000000000001833 0.0004551798436057254 0.0013308844306964202 2.3344144912745786 2.336643532796005 
-17.000000000001844 4.5769441078919396e-05 0.000623969371706659 2.674355595836186 2.6751550698584468 
-16.000000000001855 0.00027783983583665444 0.0013284192819008117 2.8297648899651335 2.831163306744871 
-15.000000000001867 0.0008405947938989952 0.0025638588276072354 2.804139933947201 2.8070852740300225 
-14.000000000001878 0.0012729078345865069 0.0032127623960196148 2.654179414561094 2.6581272501115816 
-13.000000000001888 0.0013689306378150104 0.002695782909792428 2.4688919693481823 2.472539568378785 
-12.0000000000019 0.0013615945670356385 0.0013593269210007881 2.3350479408568035 2.337628690953658 
-11.000000000001913 0.001698183480642072 0.00021294244175113663 2.303527572855089 2.3056365599809707 
-10.000000000001922 0.002559155548738631 0.00019709592255538985 2.3716747523898816 2.3749186524835615 
-9.000000000001934 0.0035354965480892614 0.0014899762987095502 2.489888889774894 2.4955586646019587 
-8.000000000001945 0.00382556076798502 0.003343227485517481 2.589278247001163 2.5970765307770187 
-7.000000000001957 0.002916795442256706 0.0045733334312200325 2.6168485338628664 2.6247889853338218 
-6.000000000001967 0.0012503009250392052 0.004373675337398358 2.5608738913134528 2.566639841988236 
-5.000000000001979 0.00022518755631047459 0.0028771505338446002 2.4540984796691903 2.45695046667569 
-4.00000000000199 0.0013006988176892007 0.001065417313849714 2.3538972188257743 2.3555859989887797 
-3.0000000000020015 0.004697459694014842 8.077030995797651e-05 2.310518450804528 2.314218866154156 
-2.000000000002013 0.008732036264372394 0.00042727226529506236 2.340608784342974 2.348399184974939 
-1.0000000000020242 0.010611268388739038 0.0016366524323024052 2.4200512396164147 2.4308486233202964 
-2.0355549961366507e-12 0.008512701952193363 0.0026473619418747926 2.499437951242353 2.509364460552794 
0.9999999999979531 0.0035890495263032536 0.002628222064939367 2.5331156848929433 2.5386482919046847 
1.9999999999979419 0.0001042615942630362 0.0016429945441810854 2.505467097547947 2.5073480287228236 
2.9999999999979305 0.0028506168133203423 0.000649727316851335 2.43983321818687 2.444387461663652 
3.999999999997919 0.013004875013147814 0.0008021859502183054 2.3851358834633696 2.400781469758224 
4.999999999997908 0.0254117826362317 0.0025378196824005004 2.38740590883847 2.417607772530065 
5.999999999997897 0.030444935144875642 0.005122722016035374 2.4614442086335453 2.4991552397748844 
6.999999999997885 0.021402418096431293 0.0070311665709943735 2.577592448980935 2.6075256018401753 
7.999999999997874 0.0046747930007079875 0.006956903548156593 2.6705409218125657 2.6826265279672383 
8.999999999997863 0.006804159182786103 0.004787486584525874 2.665839161509527 2.676669554090364 
9.99999999999785 0.07230574896215002 0.0018538898713837254 2.5112746713978242 2.5835427756185045 
10.999999999997842 0.24968051675465192 0.00022410260684048092 2.1986423383685723 2.445810664073873 
11.99999999999783 0.5691398490328711 0.0014423130010380425 1.7668763205536817 2.334263885122952 
12.999999999997817 1.0211277673673949 0.005501221130752197 1.2866947462231595 2.3100540837681045 
13.999999999997806 1.5464822135696328 0.010713124529277723 0.8349818701119324 2.389137880781587 
14.999999999997796 2.045433215822576 0.014591468575403332 0.47042968380540423 2.5278416303207436 
15.999999999997783 2.404790178235453 0.015226409189151595 0.21964661087358545 2.637569854933788 
16.999999999997772 2.5342003915313622 0.012335806442674863 0.07699674342864381 2.621972879191541 
17.999999999997762 2.397448417834852 0.007379907334018297 0.015214172593437986 2.418976674538851 
18.99999999999775 2.02601313028876 0.002700753532704389 0.00019137492440887577 2.0282603532283945 
19.999999999997737 1.5091330012716913 0.00022174428865330187 0.0033354532565198383 1.5123707393577486 
20.999999999997726 0.9642611258884832 0.0004717102482416889 0.007670859903130249 0.9723032504246384 
21.99999999999772 0.49962018317797485 0.0024640688548704616 0.007509332467119916 0.5096090345234384 
22.999999999997705 0.18315918941381296 0.004433445159836317 0.004166868155769037 0.1918072737306538 
23.999999999997694 0.028697120203737915 0.004940571736074371 0.0009837010907433367 0.0346501906261815 
24.99999999999768 0.002357411330418399 0.0036845329517646193 1.4044379252872106e-05 0.006050243172524843 
25.99999999999767 0.04419319101475411 0.0015821972032167527 0.0011210935701022314 0.04686845892699789 
26.99999999999766 0.0946951637674907 0.00012758540093232038 0.0028270199835982745 0.09762369122436605 
27.999999999997648 0.11548854965527323 0.00045108762261859896 0.0036890705290080973 0.1196239710306681 
28.999999999997634 0.09748799460209609 0.002635195921696911 0.0031983597902012053 0.10334216694748775 
29.999999999997627 0.055829961468744 0.005659138873233966 0.0018386824162656943 0.06336170410565524 
30.999999999997616 0.016235690353362035 0.007971480214208624 0.0005371323119725154 0.024771339373891865 
31.999999999997602 1.4043139256264622e-05 0.008348254659574103 2.6007073596278056e-06 0.008368135426882424 
32.99999999999759 0.014128934447025726 0.0065640196882783995 0.0003587065153224829 0.021026293194167538 
33.99999999999758 0.04953907719771747 0.003531718741643128 0.001197574939712184 0.05422385931300424 
34.99999999999757 0.08710153482080678 0.0008617481523812763 0.0019171992568099917 0.08983554120772608 
35.999999999997556 0.10740322768892335 8.445056586352416e-05 0.0020903066522337207 0.10955128448712885 
36.99999999999754 0.09991287063032253 0.001927371242375697 0.0016616526003820605 0.10350298418781255 
37.999999999997534 0.06783516443014861 0.005983468694113141 0.000910708151755478 0.07475374734866538 
38.99999999999753 0.02724326221718951 0.010898300305165358 0.0002511493123712453 0.03842297788178045 
39.99999999999751 0.0014053636440993379 0.014958092199697359 2.2262027289561275e-06 0.016377498368593164 
40.9999999999975 0.012816686921124075 0.01679355641606787 0.0002485562200521133 0.029829448040484766 
41.999999999997485 0.07587407141801641 0.015891182487373118 0.0008356244196138881 0.09251666205538019 
42.99999999999748 0.19247570405356798 0.012716292105788977 0.0014746467250662677 0.2065267590445894 
43.99999999999746 0.3515408960775343 0.008434625936145843 0.0018874677216728223 0.3616789065433087 
44.999999999997456 0.532085824455946 0.004386149004106424 0.0019207955157846258 0.5381838461522911 
45.99999999999745 0.7085131728853428 0.001550163080730635 0.0015885797691941343 0.7114391498084388 
46.999999999997435 0.856395428495292 0.0002218661646742294 0.0010406253891350466 0.8574580093599624 
47.99999999999742 0.9572275904652242 1.8890850438658664e-05 0.000485487804647541 0.957553439369302 
48.99999999999741 1.001199356329649 0.00020173959832400234 0.00010669883635120022 1.0013500113476732 
49.9999999999974 0.9877319366352216 0.0001780480311144113 4.366723502636786e-06 0.9877692572412394 
50.999999999997385 0.9241176892991768 4.410573374583169e-06 0.0001769977884496784 0.9241547736641309 
51.99999999999738 0.8229601390457284 0.0007117765478553531 0.0005404113866412643 0.8240571408177618 
52.99999999999737 0.6992083960382957 0.0043469930389770555 0.0009686957915209352 0.704350272929159 
53.99999999999736 0.5674636417835066 0.013714760044158088 0.0013387636238620113 0.5823230607363292 
54.99999999999734 0.43999694325826744 0.03188952001643412 0.0015638395031791928 0.473240908777354 
55.99999999999733 0.32565090510067407 0.06162209642936241 0.0016086927809052438 0.3886677532062219 
56.99999999999732 0.22957347791494306 0.10478105525405723 0.0014869961757103423 0.3356375392933885 
57.99999999999731 0.1535880007986765 0.1619468978728422 0.0012463776274131329 0.31660303979709326 
58.99999999999729 0.09694517037614425 0.2322306834703659 0.0009486622607244188 0.3299867682314297 
59.99999999999728 0.057214058512557946 0.3133335453397521 0.0006519310559346643 0.37111405896833477 
60.99999999999728 0.03112427142192244 0.40181433610771283 0.00039852759471671595 0.43331158596634467 
61.999999999997264 0.01524328382456747 0.4934990200512077 0.00021029059550112478 0.508990069770894 
62.99999999999725 0.0064412964583020794 0.5839511878510059 9.001121165929963e-05 0.5905817577929732 
63.99999999999724 0.002148457149182348 0.6689267212253442 2.6848788496095827e-05 0.6712581983950686 
64.99999999999723 0.00044165452208693806 0.7447522521852423 3.1822621375729934e-06 0.745402613631887 
65.99999999999721 1.1799174994615603e-05 0.80859034091282 8.440850577707464e-07 0.8088486723348962 
66.9999999999972 6.217995220528722e-05 0.8585783198885523 5.5028031197016855e-06 0.858922006493735 
67.9999999999972 0.00017967888960381873 0.8938481105765146 8.798001863376352e-06 0.894333215993222 
68.99999999999719 0.00020830712579546692 0.9144485473999915 8.473749559256547e-06 0.9149736542204493 
69.99999999999717 0.00014229048926387978 0.9211992027754126 7.119222092800685e-06 0.9216608656570531 
70.99999999999716 4.5886385981538995e-05 0.9155061287919085 1.0224060890547376e-05 0.9158720077596717 
71.99999999999714 7.203208742439377e-08 0.8991668428329387 2.4164758626570462e-05 0.8994933561045036 
72.99999999999714 7.213708103496738e-05 0.8741860740189262 5.454725700159246e-05 0.8746038731900243 
73.99999999999713 0.00030247866779124224 0.842616905593977 0.00010511858205500564 0.8433019850241189 
74.99999999999712 0.0007027991087386401 0.8064352762499858 0.00017727981544037256 0.8075777549623012 
75.9999999999971 0.0012607497423913407 0.7674501686934813 0.0002701095787226179 0.7692277278851639 
76.9999999999971 0.0019472995233991972 0.727247616987829 0.00038074489644265126 0.729806693750736 
77.99999999999709 0.002724363539443095 0.6871639673282729 0.0005049542660586102 0.6906091681465669 
78.99999999999707 0.0035512969010043065 0.6482824652313565 0.0006377594451587261 0.6526731191858134 
79.99999999999706 0.004389660176117853 0.6114469305901095 0.0007740012086536349 0.6167989995539686 
80.99999999999704 0.0052061919238549255 0.5772867001046051 0.0009087867971071286 0.583578133803622 
81.99999999999704 0.005974224308023259 0.5462478659190989 0.0010377942383000183 0.5534256993274583 
82.99999999999702 0.006673908287175644 0.5186268758463882 0.001157436830728441 0.5266147354431092 
83.99999999999702 0.007291633780311687 0.49460360621773825 0.001264908869337785 0.5033086979422335 
84.999999999997 0.007818986041724395 0.47427195864918364 0.0013581423629719133 0.48359098155891633 
85.99999999999699 0.00825150792520192 0.45766680577111946 0.0014357062722844516 0.4674905369770403 
86.99999999999697 0.00858746208543705 0.44478669727595965 0.0014966771305657386 0.4550032170725825 
87.99999999999697 0.008826720625427852 0.435612142550636 0.001540504942303827 0.44610882048632455 
88.99999999999696 0.00896985803657065 0.4301195316009562 0.0015668925868043558 0.44078398868267055 
89.99999999999694 0.00901748742397479 0.42829087139275607 0.0015757015943778233 0.4390111867812954 
90.99999999999694 0.008969858036571215 0.43011953160093364 0.001566892586804507 0.4407839886826502 
91.99999999999692 0.008826720625429219 0.43561214255059016 0.0015405049423040775 0.4461088204862786 
92.99999999999692 0.008587462085438848 0.44478669727589065 0.001496677130566043 0.4550032170725159 
93.99999999999689 0.008251507925203891 0.45766680577102964 0.0014357062722849632 0.4674905369769501 
94.99999999999689 0.007818986041727354 0.4742719586490694 0.0013581423629724072 0.4835909815588092 
95.99999999999689 0.007291633780315185 0.49460360621760097 0.0012649088693384128 0.503308697942102 
96.99999999999686 0.0066739082871794825 0.5186268758462285 0.0011574368307291762 0.5266147354429561 
97.99999999999686 0.0059742243080276635 0.5462478659189202 0.00103779423830078 0.5534256993272846 
98.99999999999685 0.005206191923859584 0.5772867001044063 0.0009087867971079727 0.5835781338034257 
99.99999999999685 0.004389660176122765 0.6114469305898921 0.000774001208654506 0.6167989995537565 
100.99999999999682 0.00355129690100942 0.6482824652311248 0.0006377594451595128 0.652673119185584 
101.99999999999682 0.0027243635394480566 0.6871639673280302 0.0005049542660594328 0.6906091681463262 
102.99999999999679 0.001947299523403738 0.7272476169875831 0.000380744896443351 0.7298066937505007 
103.99999999999679 0.0012607497423951365 0.7674501686932389 0.00027010957872322 0.7692277278849242 
104.99999999999679 0.0007027991087416389 0.8064352762497539 0.0001772798154408861 0.8075777549620682 
105.99999999999676 0.0003024786677932034 0.8426169055937685 0.00010511858205535058 0.8433019850239137 
106.99999999999676 7.213708103587367e-05 0.8741860740187514 5.454725700182602e-05 0.8746038731898483 
107.99999999999673 7.203208744729264e-08 0.8991668428328105 2.4164758626704964e-05 0.8994933561043769 
108.99999999999673 4.588638598100614e-05 0.9155061287918397 1.0224060890592873e-05 0.9158720077595983 
109.99999999999672 0.00014229048926330386 0.9211992027754135 7.11922209279197e-06 0.9216608656570496 
110.99999999999672 0.00020830712579528735 0.9144485474000732 8.473749559240048e-06 0.9149736542205338 
111.99999999999669 0.00017967888960434823 0.893848110576685 8.798001863390316e-06 0.894333215993393 
112.99999999999669 6.217995220606709e-05 0.8585783198888126 5.502803119731615e-06 0.8589220064939973 
113.99999999999669 1.1799174994042755e-05 0.808590340913169 8.440850577881475e-07 0.8088486723352464 
114.99999999999666 0.00044165452208148073 0.7447522521856718 3.1822621375108924e-06 0.7454026136323123 
115.99999999999666 0.002148457149165614 0.6689267212258398 2.6848788495854165e-05 0.6712581983955456 
116.99999999999663 0.0064412964582645175 0.5839511878515466 9.001121165876971e-05 0.5905817577934811 
117.99999999999663 0.015243283824494653 0.4934990200517699 0.0002102905955001657 0.5089900697713898 
118.99999999999662 0.031124271421797987 0.40181433610826783 0.0003985275947153733 0.4333115859667599 
119.9999999999966 0.05721405851236065 0.31333354534027363 0.0006519310559329412 0.3711140589686579 
120.9999999999966 0.09694517037585292 0.2322306834708324 0.0009486622607226223 0.329986768231603 
121.99999999999659 0.15358800079827262 0.1619468978732334 0.0012463776274114142 0.31660303979707943 
122.99999999999658 0.22957347791441576 0.10478105525436443 0.001486996175709277 0.3356375392931667 
123.99999999999656 0.3256509051000277 0.06162209642958352 0.0016086927809048786 0.3886677532057926 
124.99999999999656 0.43999694325752114 0.031889520016577966 0.0015638395031798878 0.47324090877674824 
125.99999999999653 0.5674636417827024 0.013714760044239155 0.0013387636238639212 0.5823230607356128 
126.99999999999653 0.6992083960375008 0.004346993039013653 0.0009686957915236647 0.7043502729283918 
127.99999999999653 0.8229601390450266 0.0007117765478660932 0.0005404113866438073 0.8240571408170688 
128.9999999999965 0.9241176892986587 4.41057337462165e-06 0.00017699778845140556 0.9241547736636162 
129.9999999999965 0.9877319366349769 0.0001780480311132896 4.366723502901951e-06 0.9877692572409903 
130.99999999999648 1.0011993563297386 0.0002017395983248449 0.0001066988363496839 1.0013500113477576 
131.99999999999648 0.9572275904656729 1.8890850439383128e-05 0.000485487804644529 0.9575534393697552 
132.99999999999645 0.8563954284960675 0.0002218661646702175 0.0010406253891315346 0.8574580093607209 
133.99999999999645 0.7085131728863573 0.0015501630807180503 0.0015885797691912286 0.7114391498094371 
134.99999999999642 0.5320858244570627 0.004386149004084743 0.0019207955157836216 0.5381838461533877 
135.99999999999642 0.35154089607859673 0.008434625936119121 0.0018874677216741812 0.36167890654434576 
136.99999999999642 0.19247570405442901 0.012716292105764701 0.0014746467250697877 0.20652675904543244 
137.9999999999964 0.07587407141857126 0.015891182487359767 0.0008356244196179281 0.09251666205592657 
138.9999999999964 0.012816686921343004 0.01679355641607061 0.00024855622005491725 0.029829448040708993 
139.9999999999964 0.0014053636440351943 0.014958092199716399 2.226202728998879e-06 0.016377498368547724 
140.99999999999636 0.02724326221696155 0.010898300305194458 0.0002511493123682421 0.03842297788157822 
141.99999999999636 0.06783516442990471 0.0059834686941422945 0.0009107081517507706 0.07475374734844566 
142.99999999999636 0.0999128706301915 0.0019273712423946785 0.001661652600378095 0.10350298418769822 
143.99999999999633 0.10740322768896739 8.44505658665938e-05 0.00209030665223271 0.10955128448717481 
144.99999999999633 0.08710153482100082 0.0008617481523695048 0.0019171992568129547 0.08983554120791153 
145.99999999999633 0.049539077197962425 0.0035317187416238987 0.0011975749397174923 0.05422385931323443 
146.9999999999963 0.014128934447193351 0.006564019688262255 0.0003587065153267507 0.021026293194323427 
147.9999999999963 1.4043139251425994e-05 0.008348254659569435 2.6007073592799123e-06 0.008368135426872446 
148.99999999999628 0.016235690353175732 0.007971480214217699 0.0005371323119664027 0.024771339373708207 
149.99999999999628 0.05582996146846854 0.0056591388732518955 0.0018386824162566278 0.0633617041053898 
150.99999999999625 0.09748799460188998 0.0026351959217142547 0.0031983597901946194 0.10334216694729197 
151.99999999999625 0.11548854965527688 0.0004510876226268034 0.0036890705290090167 0.11962397103068008 
152.99999999999625 0.09469516376773299 0.0001275854009281534 0.002827019983607159 0.09762369122461367 
153.99999999999622 0.04419319101508906 0.001582197203204364 0.0011210935701125952 0.04686845892733107 
154.99999999999622 0.002357411330531814 0.0036845329517529776 1.4044379254393125e-05 0.006050243172627825 
155.9999999999962 0.028697120203238315 0.004940571736071702 0.0009837010907297534 0.034650190625665385 
156.9999999999962 0.1831591894123874 0.00443344515984487 0.00416686815574597 0.19180727372920978 
157.99999999999616 0.4996201831755461 0.0024640688548844404 0.007509332467105978 0.5096090345210218 
158.99999999999616 0.9642611258853035 0.00047171024825014616 0.007670859903144232 0.972303250421489 
159.99999999999616 1.5091330012683235 0.00022174428864679932 0.003335453256553619 1.5123707393543937 
160.99999999999613 2.0260131302859317 0.0027007535326811273 0.0001913749243963153 2.0282603532255297 
161.99999999999613 2.3974484178332327 0.007379907333986418 0.01521417259323709 2.418976674537002 
162.9999999999961 2.5342003915313445 0.012335806442648641 0.07699674342805286 2.6219728791908925 
163.9999999999961 2.404790178237017 0.015226409189144002 0.21964661087240245 2.6375698549341626 
164.9999999999961 2.0454332158253097 0.014591468575418369 0.4704296838035146 2.5278416303216065 
165.99999999999608 1.546482213572879 0.010713124529308032 0.8349818701093927 2.3891378807823176 
166.99999999999608 1.0211277673704675 0.005501221130782914 1.2866947462202374 2.3100540837682892 
167.99999999999608 0.5691398490352639 0.0014423130010551293 1.766876320550813 2.334263885122484 
168.99999999999605 0.2496805167561565 0.00022410260683830305 2.198642338366236 2.4458106640730284 
169.99999999999605 0.07230574896284746 0.0018538898713676823 2.51127467139638 2.583542775617764 
170.99999999999602 0.0068041591829414855 0.004787486584508308 2.665839161509075 2.676669554090043 
171.99999999999602 0.004674793000625511 0.006956903548149062 2.6705409218129073 2.6826265279674697 
172.99999999999602 0.021402418096336463 0.0070311665710008605 2.5775924489816515 2.6075256018407917 
173.99999999999602 0.030444935144865577 0.005122722016050804 2.4614442086341795 2.4991552397755044 
174.99999999999596 0.02541178263629535 0.0025378196824150253 2.3874059088387103 2.417607772530389 
175.99999999999596 0.01300487501322524 0.0008021859502242143 2.3851358834631733 2.4007814697581087 
176.99999999999596 0.0028506168133616036 0.000649727316847788 2.4398332181864477 2.444387461663269 
177.99999999999596 0.00010426159425688308 0.0016429945441737677 2.505467097547622 2.507348028722489 
178.99999999999596 0.0035890495262721526 0.002628222064935696 2.5331156848929566 2.5386482919046607 


==> figures/mimo_beta/betasweep_BER.txt <==
beta BER0 BER1 
0.0 0.01965249999999999 0.019982499999999986 
0.01 0.02033750000000001 0.019919999999999966 
0.02 0.01995749999999999 0.01927999999999999 
0.03 0.019822499999999993 0.01983500000000002 
0.04 0.020205 0.019837500000000008 
0.05 0.0202175 0.019504999999999995 
0.06 0.021089999999999998 0.019329999999999986 
0.07 0.02184999999999998 0.019529999999999992 
0.08 0.02018500000000001 0.01978249999999998 
0.09 0.019685000000000008 0.019850000000000007 
0.1 0.020167500000000005 0.02004249999999999 
0.15 0.021462500000000023 0.019807500000000006 
0.2 0.022395000000000026 0.019845 
0.25 0.021987499999999993 0.019845 
0.3 0.022675 0.019600000000000006 
0.35 0.02251499999999998 0.019485000000000002 
0.4 0.020234999999999975 0.02006999999999995 
0.45 0.019894999999999996 0.01970250000000001 
0.5 0.01985500000000001 0.02067000000000002 
0.55 0.01940249999999996 0.01988999999999999 
0.6 0.019362500000000005 0.020089999999999997 
0.65 0.019260000000000027 0.020297500000000024 
0.7 0.019610000000000016 0.02009749999999999 
0.75 0.01988000000000001 0.020332500000000003 
0.8 0.019185000000000008 0.019905000000000006 
0.85 0.019104999999999983 0.019759999999999972 
0.9 0.019469999999999987 0.020204999999999973 
0.95 0.019144999999999995 0.019902500000000017 
0.99 0.018982500000000013 0.01958500000000002 
1.0 0.01860500000000001 0.020180000000000003 


==> figures/mimo_beta/betasweep_BMI.txt <==
beta BER0 BER1 
0.0 3.7479050159454346 3.7479050159454346 
0.01 3.748789072036743 3.748789072036743 
0.02 3.753878593444824 3.753878593444824 
0.03 3.7494606971740723 3.7494606971740723 
0.04 3.7478268146514893 3.7478268146514893 
0.05 3.7507832050323486 3.7507832050323486 
0.06 3.754436492919922 3.754436492919922 
0.07 3.751782178878784 3.751782178878784 
0.08 3.7494924068450928 3.7494924068450928 
0.09 3.744846820831299 3.744846820831299 
0.1 3.747121572494507 3.747121572494507 
0.15 3.7470757961273193 3.7470757961273193 
0.2 3.7454724311828613 3.7454724311828613 
0.25 3.7491519451141357 3.7491519451141357 
0.3 3.7500088214874268 3.7500088214874268 
0.35 3.7506155967712402 3.7506155967712402 
0.4 3.74700927734375 3.74700927734375 
0.45 3.747915267944336 3.747915267944336 
0.5 3.7395124435424805 3.7395124435424805 
0.55 3.7476701736450195 3.7476701736450195 
0.6 3.746189832687378 3.746189832687378 
0.65 3.743455171585083 3.743455171585083 
0.7 3.7456016540527344 3.7456016540527344 
0.75 3.744589328765869 3.744589328765869 
0.8 3.748300075531006 3.748300075531006 
0.85 3.748382806777954 3.748382806777954 
0.9 3.743042230606079 3.743042230606079 
0.95 3.747997283935547 3.747997283935547 
0.99 3.749387502670288 3.749387502670288 
1.0 3.7443623542785645 3.7443623542785645 


==> figures/mimo_beta/betasweep_Pd.txt <==
beta detect_prob_29 detect_prob_bm29 detect_prob_bm_theo29 false_alarm_29 false_alarm_bm29 false_alarm_bm_theo29 
0.0 0.7473623156547546 0.7473623156547546 0.7660655975341797 0.009526483714580536 0.009526483714580536 0.003618670394644141 
0.01 0.7432510852813721 0.7432510852813721 0.7699109315872192 0.009845147840678692 0.009845147840678692 0.003618670394644141 
0.02 0.7456619739532471 0.7456619739532471 0.7681410908699036 0.00965324230492115 0.00965324230492115 0.003618670394644141 
0.03 0.7497959136962891 0.7497959136962891 0.7656705975532532 0.010004620999097824 0.010004620999097824 0.003618670394644141 
0.04 0.7443814277648926 0.7443814277648926 0.767962634563446 0.009986938908696175 0.009986938908696175 0.003618670394644141 
0.05 0.7431098818778992 0.7431098818778992 0.7676844000816345 0.010272398591041565 0.010272398591041565 0.003618670394644141 
0.06 0.7462369203567505 0.7462369203567505 0.767947793006897 0.00904065277427435 0.00904065277427435 0.003618670394644141 
0.07 0.7434518337249756 0.7434518337249756 0.7671324610710144 0.010022806003689766 0.010022806003689766 0.003618670394644141 
0.08 0.7259061336517334 0.7259061336517334 0.7670091390609741 0.009905529208481312 0.009905529208481312 0.003618670394644141 
0.09 0.7219682335853577 0.7219682335853577 0.7660560011863708 0.010580101981759071 0.010580101981759071 0.003618670394644141 
0.1 0.7231239080429077 0.7231239080429077 0.767670214176178 0.010098379105329514 0.010098379105329514 0.003618670394644141 
0.15 0.7246114611625671 0.7246114611625671 0.7674268484115601 0.00910534430295229 0.00910534430295229 0.003618670394644141 
0.2 0.7239194512367249 0.7239194512367249 0.7680366039276123 0.009904731996357441 0.009904731996357441 0.003618670394644141 
0.25 0.7202154994010925 0.7202154994010925 0.7666858434677124 0.010302665643393993 0.010302665643393993 0.003618670394644141 
0.3 0.7240825295448303 0.7240825295448303 0.7636841535568237 0.009603889659047127 0.009603889659047127 0.003618670394644141 
0.35 0.7200806140899658 0.7200806140899658 0.7645597457885742 0.009662804193794727 0.009662804193794727 0.003618670394644141 
0.4 0.7117385864257812 0.7117385864257812 0.7584263682365417 0.010813944041728973 0.010813944041728973 0.003618670394644141 
0.45 0.711254894733429 0.711254894733429 0.7610659599304199 0.010791223496198654 0.010791223496198654 0.003618670394644141 
0.5 0.7104688286781311 0.7104688286781311 0.761551558971405 0.01075655035674572 0.01075655035674572 0.003618670394644141 
0.55 0.7097012996673584 0.7097012996673584 0.7646894454956055 0.010082823224365711 0.010082823224365711 0.003618670394644141 
0.6 0.7058413028717041 0.7058413028717041 0.7649797201156616 0.00964430347084999 0.00964430347084999 0.003618670394644141 
0.65 0.7074422836303711 0.7074422836303711 0.7642802000045776 0.010958518832921982 0.010958518832921982 0.003618670394644141 
0.7 0.7073219418525696 0.7073219418525696 0.7662072777748108 0.010166173800826073 0.010166173800826073 0.003618670394644141 
0.75 0.7051634788513184 0.7051634788513184 0.7663939595222473 0.010006179101765156 0.010006179101765156 0.003618670394644141 
0.8 0.7126851677894592 0.7126851677894592 0.7701874375343323 0.01027800515294075 0.01027800515294075 0.003618670394644141 
0.85 0.7071719765663147 0.7071719765663147 0.7647421360015869 0.009896626695990562 0.009896626695990562 0.003618670394644141 
0.9 0.7061951160430908 0.7061951160430908 0.7656509876251221 0.00950123555958271 0.00950123555958271 0.003618670394644141 
0.95 0.710060715675354 0.710060715675354 0.7684237360954285 0.009968847036361694 0.009968847036361694 0.003618670394644141 
0.99 0.7051066756248474 0.7051066756248474 0.7655713558197021 0.010454563423991203 0.010454563423991203 0.003618670394644141 
1.0 0.7087021470069885 0.7087021470069885 0.7659829258918762 0.009069884195923805 0.009069884195923805 0.003618670394644141 


==> figures/mimo_beta/betasweep_rmse.txt <==
SNR rmse_h0 rmse_h1 rmse_h2 rmse_h3 rmse_h4 rmse_h5 rmse_h6 rmse_h7 rmse_h8 rmse_h9 rmse_h10 rmse_h11 rmse_h12 rmse_h13 rmse_h14 rmse_h15 rmse_h16 rmse_h17 rmse_h18 rmse_h19 rmse_h20 rmse_h21 rmse_h22 rmse_h23 rmse_h24 rmse_h25 rmse_h26 rmse_h27 rmse_h28 rmse_h29 rmse_esprit CRB0 CRB1 CRB2 CRB3 CRB4 CRB5 CRB6 CRB7 CRB8 CRB9 CRB10 CRB11 CRB12 CRB13 CRB14 CRB15 CRB16 CRB17 CRB18 CRB19 CRB20 CRB21 CRB22 CRB23 CRB24 CRB25 CRB26 CRB27 CRB28 CRB29 
0.0 0.20173509697012673 
0.01 0.2005200334425656 
0.02 0.20061210417077677 
0.03 0.20173877171997756 
0.04 0.2017277011022962 
0.05 0.20127405886159386 
0.06 0.2010649146752329 
0.07 0.20173534626431852 
0.08 0.20197780059941384 
0.09 0.20116118986029885 
0.1 0.20150887862823313 
0.15 0.20124783054213158 
0.2 0.20186317514031105 
0.25 0.20145233751570768 
0.3 0.20135102119264991 
0.35 0.20137016930578563 
0.4 0.20140095047529952 
0.45 0.20083567850107567 
0.5 0.2015357384178184 
0.55 0.2018594749728588 
0.6 0.20203167772948502 
0.65 0.20181204961417545 
0.7 0.2009933012432053 
0.75 0.2015290561550109 
0.8 0.20120564890187456 
0.85 0.2010648683557304 
0.9 0.20185921660451833 
0.95 0.20137554340064281 
0.99 0.2017887619815618 
1.0 0.20130800067417864 


==> figures/mimo_beta2/beampattern0.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0031771353938997104 0.007999206702574837 2.4719149340848854 2.482799920049519 
-179.0 0.0065204296545594695 0.006621440209285057 2.4460129141866376 2.458646387962464 
-178.0 0.008658175442728731 0.004672859255384569 2.382256855908593 2.3948310708654392 
-177.00000000000006 0.008108935691620878 0.003468444114500888 2.32485406370447 2.335431108005906 
-176.00000000000006 0.0051136388253490315 0.0035579082430355295 2.3163447100961903 2.3238609288662624 
-175.00000000000006 0.001607423101303787 0.004419783322273665 2.369838447078671 2.374740188963347 
-174.00000000000006 1.7992971458051385e-05 0.004946405968055237 2.459276202557367 2.4633766070914063 
-173.00000000000006 0.0016689063188051946 0.004335894991693785 2.534050817128065 2.5396314325392257 
-172.0000000000001 0.005851765056612986 0.0027310169171445267 2.5496217708013296 2.558244772249683 
-171.0000000000001 0.010199614749228455 0.0011432781196323565 2.496013984617104 2.5076922033876805 
-170.0000000000001 0.012139407353591328 0.0007218924044626364 2.406999381094229 2.4201825193015933 
-169.0000000000001 0.010497530597073363 0.0018971121395043563 2.3436723079611377 2.3560608919589034 
-168.00000000000014 0.006239580903852651 0.004016662375670284 2.3606266634303275 2.37037955528888 
-167.00000000000017 0.0018892129460722066 0.005746842166582838 2.472760070600115 2.479463679825736 
-166.00000000000017 8.016144765942353e-06 0.005974553917460334 2.640551741631113 2.6454638506309975 
-165.00000000000017 0.0016865100582982315 0.004595309702483487 2.7819421616472124 2.787411567484882 
-164.00000000000017 0.005951487254878903 0.0026427274541716184 2.8052976945433317 2.813672633695595 
-163.0000000000002 0.010398626059478666 0.0016533809083009098 2.6477083415487446 2.6602715495114047 
-162.0000000000002 0.012612238531080708 0.0026683657406818533 2.3010255669774713 2.317440020414091 
-161.00000000000023 0.011500348037736249 0.005513795182844898 1.814823597168406 1.8332981387084082 
-160.00000000000023 0.007788693428010528 0.00882591139176916 1.2767160348762259 1.2947605271664027 
-159.00000000000023 0.0034655959589475933 0.010816306923814417 0.7802975829586596 0.7956964988529628 
-158.00000000000026 0.000587580857530678 0.010314179857863658 0.39497184064492774 0.4065558836724499 
-157.00000000000026 0.00017616947734617048 0.0074597527277032415 0.14906749107522768 0.15699750100079432 
-156.00000000000026 0.001806537176460106 0.003643326006485252 0.03031858690720905 0.035829664980012776 
-155.00000000000028 0.004034484795238323 0.0007376569443794678 3.818798292258649e-05 0.004813718399571373 
-154.00000000000028 0.00532588590656705 7.721075074090491e-05 0.012638222503730662 0.018106823342702076 
-153.0000000000003 0.004916907929598462 0.0017629120659848436 0.03194696556240317 0.03878727120499089 
-152.0000000000003 0.0031431090065175368 0.004661799676126306 0.039150481475009914 0.047171198024345155 
-151.0000000000003 0.0011239670891130028 0.007068898838171733 0.031852664769259124 0.04024774326827812 
-150.00000000000034 5.3125550007314714e-05 0.007641409559194458 0.017401557349533994 0.025231870099972454 
-149.00000000000034 0.0005246144136438812 0.006094412277526095 0.00498132241640017 0.01165886366895693 
-148.00000000000037 0.00225147149512207 0.003307341965203164 7.306675199187398e-05 0.005643180382466153 
-147.00000000000037 0.0042815380980320466 0.0008213435552982585 0.0027594357788334662 0.007875699226473831 
-146.0000000000004 0.005543487766266981 2.097103194875988e-05 0.009252338758210788 0.014873336566915592 
-145.0000000000004 0.005407472017463487 0.0014310450485320444 0.01484519114488955 0.021797229436034248 
-144.00000000000043 0.0039761323196433095 0.004469929671110363 0.016456041866764345 0.0250560689079405 
-143.00000000000043 0.001990019591347228 0.007752305200081137 0.013698066273064354 0.02359943938949692 
-142.00000000000043 0.00043287340405461167 0.009765137631117539 0.008406018903449214 0.018732536683759512 
-141.00000000000045 5.441168331670057e-05 0.009580047833420754 0.003262581741606685 0.01297533532889211 
-140.00000000000045 0.0010396964766765072 0.007275480900579145 0.0003833405470468626 0.0087300787173832 
-139.00000000000048 0.002958909303649625 0.0038979319651790806 0.0004951870662817124 0.007359965820805694 
-138.00000000000048 0.0049901101924168766 0.0010059896882986955 0.002910801224412758 0.008922744475345615 
-137.00000000000048 0.006290544220879185 1.3878852652066853e-05 0.006108570988027151 0.012463395714870956 
-136.0000000000005 0.006345838469373785 0.0016149824858939553 0.00852643032047648 0.016584081398805257 
-135.0000000000005 0.00515826546956638 0.005508911556103886 0.009195197105868108 0.019999469946301772 
-134.0000000000005 0.003218210373740913 0.010517489605470184 0.008000114925989938 0.021892646249502164 
-133.00000000000054 0.0012945187798819643 0.015020820574303024 0.005559816547628479 0.022025156502962287 
-132.00000000000054 0.00014215961239730742 0.017534978522387428 0.0028601781138697783 0.0206574019789324 
-131.00000000000054 0.00024120783074187772 0.01722121896004566 0.0008352507312187081 0.01837567140459975 
-130.00000000000057 0.0016529445807338659 0.014162014997470095 5.607699648525766e-05 0.01590895684247963 
-129.00000000000057 0.004025738722694087 0.009333602629395112 0.0006080688174304618 0.013980210384262422 
-128.00000000000057 0.006728944501555339 0.004308450337003765 0.0021521259571911895 0.013200291148876098 
-127.0000000000006 0.009056036469181877 0.0007990713546064628 0.004105287915782915 0.013993858106416455 
-126.0000000000006 0.010427032150698156 0.00018709962107148773 0.0058556560629238145 0.016546044501017296 
-125.00000000000063 0.010532792390380128 0.0031670880810728127 0.0069387531180235065 0.020768695571481154 
-124.00000000000063 0.009390799224100532 0.009586158661841112 0.007133964757606167 0.026294808233468216 
-123.00000000000065 0.007312034278520821 0.01849864891043724 0.006474355093298868 0.032512467783307554 
-122.00000000000065 0.004802169831541867 0.02839885464913725 0.005189367828479035 0.03864351365520388 
-121.00000000000068 0.002432358278544514 0.03755833458965254 0.0036126313604857704 0.04386058520891794 
-120.00000000000068 0.0007150409096460597 0.044382155088947134 0.0020869968088991224 0.04742442997407379 
-119.00000000000068 1.1412279196561766e-05 0.04770847570172418 0.0008902828429572241 0.0488161469563458 
-118.0000000000007 0.0004840645278191185 0.04700065606505888 0.0001931908493639685 0.04783880815593934 
-117.00000000000071 0.0020953217136549544 0.04241154505405727 4.980253825692349e-05 0.04466933838937426 
-116.00000000000072 0.0046419737454001945 0.034727749971700216 0.0004135000010494924 0.03985225343390392 
-115.00000000000072 0.0078119286534341185 0.02522209246442654 0.0011677506817332954 0.034238597097672255 
-114.00000000000075 0.011247582136608519 0.015452902231833317 0.0021613453095046535 0.028883200585064054 
-113.00000000000075 0.014603308380357465 0.007049770634027877 0.0032400789087372846 0.024919290593644804 
-112.00000000000078 0.017588858572975485 0.001519178331699675 0.004270164963751086 0.02343089429526507 
-111.00000000000078 0.01999516295494846 9.308363830338358e-05 0.005151809543531459 0.02534097958847018 
-110.00000000000078 0.02170301646394683 0.0036320669196245044 0.005823725523733 0.03132810748067432 
-109.00000000000081 0.02267783328892031 0.012584263150925803 0.006260731439878281 0.04177808670595359 
-108.00000000000081 0.022954975095999624 0.02699347445805692 0.00646704615211397 0.05677108144225712 
-107.00000000000082 0.022620297403849788 0.04654506264776161 0.006467706698970712 0.07609980477032603 
-106.00000000000084 0.021789883366774586 0.0706363244824556 0.006299987274555833 0.09931132530543171 
-105.00000000000085 0.020591836338338044 0.09845847061040006 0.006006027288553908 0.12576367836783334 
-104.00000000000085 0.019151813980986584 0.1290793020855886 0.005627255950040512 0.15468864678837208 
-103.00000000000087 0.01758293696021448 0.1615184542078414 0.0052007209382275935 0.18525332881105167 
-102.00000000000088 0.015979916429797774 0.1948100321698468 0.004757116734778261 0.2166149676375792 
-101.00000000000088 0.014416749028132253 0.22805015526377748 0.004320149253934813 0.24796555592331737 
-100.00000000000091 0.012947097119267727 0.260429100714565 0.003906831507246456 0.2785646294338863 
-99.00000000000091 0.011606444072421975 0.2912492970463623 0.003528338924305257 0.30776022751295534 
-98.00000000000094 0.010415218708689626 0.3199313780420093 0.003191125985910347 0.3349991348468218 
-97.00000000000094 0.009382255178966195 0.34601096055020003 0.0028980905489884926 0.35982822634452793 
-96.00000000000094 0.008508144461050238 0.36912887409314554 0.002649651126173294 0.3818890688887628 
-95.00000000000097 0.007788208132904644 0.38901737319363444 0.002444666416166278 0.40090797385405474 
-94.00000000000097 0.007214966101413781 0.4054845164642244 0.002281172755627674 0.416683533753116 
-93.00000000000098 0.006780071347962184 0.41839848846212374 0.0021569449223937226 0.42907339867826966 
-92.000000000001 0.006475748137449944 0.42767323384765443 0.0020699018214056673 0.43798172066486485 
-91.00000000000101 0.00629580144677553 0.43325640682509525 0.0020183845378705483 0.44334836443993214 
-90.00000000000101 0.0062362720890422035 0.43512032993826333 0.002001333288872513 0.44514067967099524 
-89.00000000000104 0.006295801446775404 0.4332564068251033 0.002018384537870373 0.4433483644399394 
-88.00000000000104 0.006475748137449571 0.4276732338476688 0.0020699018214056994 0.4379817206648778 
-87.00000000000104 0.006780071347961418 0.41839848846214717 0.002156944922393281 0.42907339867829325 
-86.00000000000107 0.007214966101412713 0.4054845164642541 0.002281172755627785 0.41668353375314293 
-85.00000000000107 0.007788208132903314 0.3890173731936724 0.0024446664161657293 0.40090797385409066 
-84.0000000000011 0.008508144461048611 0.3691288740931882 0.0026496511261725124 0.3818890688888033 
-83.0000000000011 0.00938225517896435 0.34601096055024866 0.0028980905489878286 0.35982822634457595 
-82.00000000000111 0.010415218708687399 0.31993137804206606 0.003191125985909821 0.33499913484687494 
-81.00000000000112 0.011606444072419383 0.29124929704642305 0.003528338924304603 0.30776022751301096 
-80.00000000000114 0.012947097119264917 0.2604291007146292 0.003906831507245481 0.2785646294339475 
-79.00000000000114 0.014416749028128997 0.22805015526384498 0.004320149253933788 0.24796555592338013 
-78.00000000000115 0.01597991642979446 0.19481003216991413 0.004757116734777534 0.2166149676376436 
-77.00000000000117 0.017582936960211043 0.1615184542079085 0.0052007209382265805 0.18525332881111445 
-76.00000000000117 0.01915181398098354 0.12907930208565374 0.0056272559500401 0.1546886467884338 
-75.00000000000118 0.020591836338335334 0.09845847061046022 0.006006027288553273 0.1257636783678898 
-74.0000000000012 0.021789883366772102 0.07063632448250895 0.006299987274555397 0.099311325305482 
-73.00000000000121 0.022620297403848678 0.04654506264780612 0.006467706698970228 0.07609980477036872 
-72.00000000000122 0.022954975095999322 0.026993474458091738 0.00646704615211392 0.05677108144229204 
-71.00000000000124 0.02267783328892149 0.01258426315094949 0.0062607314398787995 0.041778086705979156 
-70.00000000000125 0.02170301646394962 0.0036320669196370343 0.005823725523734097 0.031328107480691335 
-69.00000000000126 0.019995162954952725 9.308363830531148e-05 0.005151809543532886 0.02534097958847785 
-68.00000000000126 0.017588858572980787 0.0015191783316922808 0.004270164963753257 0.02343089429526517 
-67.00000000000128 0.014603308380364197 0.007049770634013259 0.00324007890873947 0.024919290593639017 
-66.0000000000013 0.011247582136615595 0.015452902231814334 0.0021613453095069455 0.028883200585054593 
-65.0000000000013 0.0078119286534408475 0.025222092464406553 0.0011677506817351108 0.034238597097660514 
-64.00000000000131 0.004641973745406094 0.034727749971682174 0.00041350000105066235 0.03985225343389286 
-63.00000000000132 0.0020953217136593038 0.042411545054044326 4.980253825713534e-05 0.04466933838936567 
-62.000000000001336 0.00048406452782126454 0.04700065606505323 0.00019319084936310734 0.04783880815593502 
-61.00000000000135 1.1412279196307e-05 0.04770847570172671 0.0008902828429553072 0.04881614695634617 
-60.00000000000135 0.0007150409096434952 0.044382155088957834 0.0020869968088962692 0.0474244299740788 
-59.000000000001364 0.00243235827854026 0.037558334589669 0.003612631360482504 0.043860585208926904 
-58.00000000000138 0.004802169831536796 0.028398854649156997 0.005189367828476063 0.03864351365521543 
-57.00000000000139 0.007312034278515891 0.018498648910456973 0.00647435509329671 0.032512467783320426 
-56.0000000000014 0.009390799224097123 0.009586158661857214 0.007133964757605592 0.02629480823348022 
-55.000000000001414 0.010532792390379051 0.0031670880810825094 0.006938753118024757 0.02076869557149115 
-54.00000000000143 0.010427032150699789 0.00018709962107377304 0.005855656062926822 0.016546044501024138 
-53.00000000000144 0.009056036469185777 0.0007990713546019283 0.004105287915786802 0.01399385810641983 
-52.00000000000145 0.006728944501560616 0.004308450336994623 0.0021521259571949686 0.013200291148876052 
-51.00000000000146 0.004025738722699457 0.009333602629384478 0.0006080688174327768 0.013980210384259516 
-50.00000000000147 0.0016529445807378369 0.014162014997461787 5.6076996485098806e-05 0.01590895684247507 
-49.00000000000148 0.00024120783074345808 0.017221218960041872 0.0008352507312157987 0.018375671404594417 
-48.00000000000149 0.00014215961239614353 0.01753497852238983 0.0028601781138647355 0.020657401978928465 
-47.000000000001506 0.0012945187798786442 0.015020820574310721 0.005559816547623225 0.022025156502961225 
-46.00000000000152 0.0032182103737367802 0.010517489605480474 0.008000114925986217 0.021892646249504565 
-45.00000000000153 0.005158265469563033 0.005508911556113468 0.009195197105868011 0.019999469946307954 
-44.000000000001535 0.006345838469372545 0.0016149824858998358 0.008526430320480206 0.016584081398813767 
-43.00000000000155 0.006290544220880728 1.3878852652609364e-05 0.0061085709880330085 0.012463395714879146 
-42.000000000001556 0.004990110192420527 0.001005989688294334 0.0029108012244191523 0.008922744475351367 
-41.00000000000157 0.002958909303653934 0.0038979319651722385 0.0004951870662846298 0.007359965820806051 
-40.000000000001585 0.0010396964766796713 0.007275480900572893 0.0003833405470440429 0.008730078717377283 
-39.0000000000016 5.4411683317361764e-05 0.009580047833418037 0.003262581741598054 0.012975335328881258 
-38.000000000001606 0.00043287340405244717 0.009765137631119516 0.008406018903437623 0.01873253668374752 
-37.00000000000161 0.0019900195913432734 0.007752305200086975 0.013698066273055387 0.023599439389489954 
-36.00000000000163 0.003976132319639437 0.0044699296711173155 0.016456041866763336 0.02505606890794262 
-35.00000000000164 0.005407472017461801 0.0014310450485369326 0.014845191144897223 0.0217972294360454 
-34.00000000000165 0.0055434877662682205 2.097103194938769e-05 0.009252338758224453 0.014873336566931373 
-33.00000000000166 0.004281538098035737 0.0008213435552945885 0.0027594357788443204 0.007875699226484815 
-32.00000000000168 0.002251471495126209 0.003307341965197302 7.306675199043354e-05 0.00564318038246297 
-31.000000000001688 0.0005246144136463492 0.00609441227752126 0.004981322416381617 0.011658863668936112 
-30.000000000001698 5.312555000664999e-05 0.007641409559193332 0.017401557349504125 0.025231870099940535 
-29.000000000001705 0.0011239670891095273 0.0070688988381750655 0.0318526647692338 0.04024774326825233 
-28.00000000000172 0.0031431090065132776 0.0046617996761322686 0.03915048147500842 0.04717119802434537 
-27.00000000000173 0.004916907929596006 0.0017629120659900248 0.03194696556243352 0.03878727120502371 
-26.00000000000174 0.005325885906568023 7.721075074214717e-05 0.012638222503772499 0.018106823342746266 
-25.00000000000175 0.004034484795242305 0.0007376569443755756 3.818798291933787e-05 0.0048137183995681995 
-24.000000000001766 0.0018065371764646144 0.003643326006477899 0.03031858690707336 0.03582966497987455 
-23.000000000001776 0.00017616947734777513 0.007459752727695855 0.1490674910748683 0.15699750100042845 
-22.00000000000179 0.0005875808575272341 0.010314179857859953 0.3949718406442857 0.4065558836717992 
-21.000000000001798 0.003465595958939713 0.010816306923816094 0.7802975829577489 0.7956964988520433 
-20.00000000000181 0.0077886934280016066 0.008825911391775073 1.276716034875148 1.2947605271653218 
-19.000000000001823 0.011500348037730833 0.005513795182851743 1.8148235971673328 1.8332981387073377 
-18.000000000001833 0.012612238531081904 0.0026683657406860514 2.301025566976601 2.317440020413238 
-17.000000000001844 0.010398626059486086 0.001653380908300763 2.6477083415482223 2.6602715495108815 
-16.000000000001855 0.005951487254888691 0.0026427274541681338 2.8052976945432078 2.813672633695481 
-15.000000000001867 0.0016865100583049167 0.004595309702479596 2.7819421616474083 2.787411567485071 
-14.000000000001878 8.016144765719598e-06 0.005974553917458978 2.640551741631457 2.6454638506313284 
-13.000000000001888 0.0018892129460651636 0.005746842166585081 2.472760070600421 2.4794636798260377 
-12.0000000000019 0.006239580903842937 0.004016662375674669 2.3606266634304647 2.3703795552890092 
-11.000000000001913 0.010497530597066713 0.0018971121395080833 2.3436723079610773 2.3560608919588324 
-10.000000000001922 0.012139407353591685 0.000721892404463439 2.4069993810940518 2.4201825193014184 
-9.000000000001934 0.010199614749235548 0.0011432781196300103 2.496013984616944 2.507692203387513 
-8.000000000001945 0.005851765056622596 0.002731016917140853 2.5496217708012856 2.5582447722496457 
-7.000000000001957 0.0016689063188117003 0.004335894991691305 2.534050817128168 2.539631432539335 
-6.000000000001967 1.799297145798751e-05 0.004946405968055293 2.4592762025575508 2.463376607091586 
-5.000000000001979 0.0016074231012978902 0.004419783322275451 2.3698384470788296 2.3747401889635005 
-4.00000000000199 0.005113638825341595 0.0035579082430368223 2.3163447100962395 2.3238609288663103 
-3.0000000000020015 0.008108935691616866 0.003468444114499758 2.3248540637043913 2.3354311080058254 
-2.000000000002013 0.008658175442730603 0.004672859255381 2.382256855908454 2.394831070865301 
-1.0000000000020242 0.006520429654565738 0.006621440209281196 2.446012914186533 2.4586463879623626 
-2.0355549961366507e-12 0.0031771353939062477 0.007999206702573541 2.4719149340848903 2.48279992004953 
0.9999999999979531 0.000717016439569048 0.007641940813436555 2.4426631043225395 2.4509182666120406 
1.9999999999979419 0.00038387073778954395 0.005427229003104043 2.3795562094361706 2.3854245369443063 
2.9999999999979305 0.001801427467605567 0.00249165909060166 2.3298745097538758 2.334332314785253 
3.999999999997919 0.0033898968906194583 0.0005752698092373569 2.3373842730660384 2.3415140585069016 
4.999999999997908 0.003636656901735389 0.000901426669756907 2.413852502609651 2.4184043074546357 
5.999999999997897 0.002280504060701471 0.00334050944805206 2.529174244490061 2.534521386801787 
6.999999999997885 0.0005397362265661365 0.006435866235679947 2.6268074900012426 2.6331751908282115 
7.999999999997874 0.00020700552462405336 0.008300148143499284 2.656169680019138 2.6638255146511107 
8.999999999997863 0.0022566620876077192 0.007806743826774438 2.6033811819806276 2.612557229578085 
9.99999999999785 0.005979025886083512 0.0053008598123481685 2.50224795396807 2.512840422188542 
10.999999999997842 0.009305421559677582 0.0023709153927373235 2.418293685296474 2.4296315931495682 
11.99999999999783 0.010157359155815263 0.0008365215081219689 2.413640840025685 2.424625110384498 
12.999999999997817 0.007919212283726869 0.0016116994629097388 2.51113589072292 2.520794058007395 
13.999999999997806 0.004008504950811155 0.004164708612474355 2.6766140816350057 2.684770262453151 
14.999999999997796 0.0010970650198758721 0.006892709563447193 2.828699862437751 2.836286344343522 
15.999999999997783 0.0014352419169624876 0.008139409635138832 2.8715214741755193 2.880215022668468 
16.999999999997772 0.005348739196219139 0.007193693187959974 2.7346892247325028 2.7459726178857795 
17.999999999997762 0.010899846159757741 0.0046547902928365395 2.4022124947842136 2.416375787478788 
18.99999999999775 0.014977782170886243 0.001979176389143925 1.9183269194095867 1.9340456046700294 
19.999999999997737 0.015174649601264537 0.0005419754568214778 1.369528867975867 1.3843718639705342 
20.999999999997726 0.011294273527654806 0.0008220316637041335 0.852514217004337 0.8641893854097585 
21.99999999999772 0.005550782485367599 0.0022007675095750043 0.4424641178991418 0.45012996563542385 
22.999999999997705 0.0013074194660443212 0.0034533925244659225 0.17385786088456068 0.17872444498231402 
23.999999999997694 0.001091860341424647 0.003581673552973221 0.038864893507934054 0.043667096394563 
24.99999999999768 0.005065932750593772 0.0024530659594639084 0.0003917698716929486 0.007955635911467765 
25.99999999999767 0.010868648726733947 0.0008635706884299283 0.011686734161358106 0.023360115797085235 
26.99999999999766 0.014955388136474283 1.3147314840959011e-05 0.033690978237971736 0.048545072621733146 
27.999999999997648 0.014691903225464084 0.0007353098783122366 0.044387386488030305 0.05971624684821052 
28.999999999997634 0.010020745743913533 0.002951325810616336 0.039042057145372504 0.05198308862981027 
29.999999999997627 0.003736349040911808 0.00566726306334524 0.02410361799216423 0.03355084677146409 
30.999999999997616 0.0001498756869739869 0.007507691554294285 0.00919563752538804 0.016938556967240496 
31.999999999997602 0.002787237081305414 0.00747852537990046 0.0010115152519981883 0.011354266292412315 
32.99999999999759 0.012292571023299417 0.005537285689393919 0.0009188116454823406 0.018777526193558162 
33.99999999999758 0.025646653660832918 0.0026684320469250607 0.00595103987173504 0.03423535890993591 
34.99999999999757 0.03720405956406517 0.00043183005942021464 0.011547175182961701 0.049111143584193544 
35.999999999997556 0.041211071441479605 0.00022111231809359883 0.014199687948193424 0.05555487222089872 
36.99999999999754 0.03478447602246559 0.0026000787405987455 0.012823150608583795 0.05016119828846766 
37.999999999997534 0.02010389761267144 0.007027428855650046 0.008607867121112106 0.03574380675543477 
38.99999999999753 0.004869034925216839 0.012079528894132795 0.003871420315892412 0.020876769179929457 
39.99999999999751 0.000741345638983748 0.016046727596153453 0.0007091255492489014 0.017593543070916984 
40.9999999999975 0.020235843842673545 0.017622246652703073 9.516027167834415e-05 0.03807533768576256 
41.999999999997485 0.07306283058168929 0.016385462941741407 0.0017018954740655409 0.09129578468397216 
42.99999999999748 0.1630673561703943 0.012894845271216288 0.004322675728971691 0.18047092709022367 
43.99999999999746 0.28666648818484225 0.008385666465536394 0.006563028241657666 0.3018774782521126 
44.999999999997456 0.4331730167509846 0.004230536822598257 0.007448232521573998 0.4452373226143046 
45.99999999999745 0.5868208108253903 0.0014025322401938337 0.006725706812192373 0.5955042716972939 
46.999999999997435 0.7298602527189858 0.00015920208937680245 0.00482104659635786 0.7355996286025125 
47.99999999999742 0.8458865031456952 6.280035564862808e-05 0.002550445042849095 0.8494767969562006 
48.99999999999741 0.9226169101274013 0.00031704581842736295 0.0007552981958557923 0.924875704269493 
49.9999999999974 0.9535834572636308 0.0002868910122384201 8.086826825034112e-06 0.9552465570292347 
50.999999999997385 0.9385450527420691 1.2137159462677726e-05 0.0004729421246878915 0.9405403994733764 
51.99999999999738 0.8827447211417873 0.0005388776756696055 0.001928548529880112 0.8868223619290238 
52.99999999999737 0.7953608586451606 0.0039604480427888255 0.003905046886030764 0.8049001035992233 
53.99999999999736 0.6875966997118341 0.013152499732122683 0.005863397059358534 0.7083252926385282 
54.99999999999734 0.5708268288325741 0.031273233723870565 0.007352607484327854 0.6111943120819638 
55.99999999999733 0.4551106203768301 0.06115595605706746 0.0081054033359546 0.5261467035335836 
56.99999999999732 0.34823688042581247 0.10473660683112537 0.008062373951208762 0.4628589756762787 
57.99999999999731 0.2553239709984331 0.16263682062315526 0.007337864881677976 0.427192216910726 
58.99999999999729 0.1788938063437556 0.23397586779954005 0.006152914017952663 0.4210105777627236 
59.99999999999728 0.1192784167058726 0.3164287203232227 0.004761587761634999 0.44257272234917117 
60.99999999999728 0.07520237202887126 0.4064972487370524 0.003390579319694301 0.4873261014543514 
61.999999999997264 0.044402391982972064 0.49992711163868864 0.0022023005679918106 0.5489078434234627 
62.99999999999725 0.024182611814141167 0.5921881460975007 0.001282649806872193 0.6201694541516516 
63.99999999999724 0.011846798236778684 0.6789395729611271 0.0006483707723312168 0.6940826676985941 
64.99999999999723 0.004987384316869676 0.7564181243028301 0.0002660654717965946 0.7644363948379617 
65.99999999999721 0.0016399348169321914 0.8217108797535615 7.497323454011249e-05 0.8262872636775208 
66.9999999999972 0.0003288993564022223 0.8728991257968738 7.507581973193302e-06 0.8761699499385067 
67.9999999999972 3.739130483805548e-05 0.9090804061177117 4.1215734216955755e-06 0.9121038349960963 
68.99999999999719 0.00013288527037745067 0.930290564266812 2.148178941454566e-05 0.9334487348705491 
69.99999999999717 0.0002752035131060027 0.9373553089399517 3.46799253545375e-05 0.940666393232298 
70.99999999999716 0.00032567101441983076 0.9317023809570684 3.515681494375981e-05 0.9350394233545067 
71.99999999999714 0.00026885312345247567 0.9151623153297105 2.6256711947917853e-05 0.9183890612855775 
72.99999999999714 0.00015204349400868317 0.8897798936748565 1.8089576650229716e-05 0.8928206949126057 
73.99999999999713 4.31478874147391e-05 0.857651361064948 2.2894815193984457e-05 0.8605140952398478 
74.99999999999712 4.820286105939203e-06 0.8207956531519299 5.1566893131468184e-05 0.8235651178677599 
75.9999999999971 8.137069375438546e-05 0.7810620984997172 0.00011154794091381162 0.7838780640148498 
76.9999999999971 0.00029467950020909187 0.7400727446049025 0.00020597357240820284 0.7431029672524033 
77.99999999999709 0.0006457222246111282 0.6991946733995281 0.00033378257207321657 0.7026094809724863 
78.99999999999707 0.0011189990116231843 0.659536258505354 0.0004904445283831722 0.6634882612538692 
79.99999999999706 0.0016879366192058415 0.6219609824546101 0.000668984597957235 0.6265712040537649 
80.99999999999704 0.0023200391086182636 0.587112849947599 0.000861054137174594 0.5924630917982548 
81.99999999999704 0.002981133892370065 0.5554482971538897 0.0010578800301934866 0.5615787234345645 
82.99999999999702 0.003638471998433228 0.5272705562806471 0.0012510041679654603 0.5341811527122421 
83.99999999999702 0.004262707489670728 0.5027635056392272 0.0014327870446404225 0.5104180597838549 
84.999999999997 0.004828928922229807 0.48202299994818076 0.0015966924269768682 0.4903544373868609 
85.99999999999699 0.005316977912385815 0.465084470231861 0.001737394796219489 0.4740006551130603 
86.99999999999697 0.0057112961747088084 0.45194618537234477 0.0018507614368330546 0.4613355850647177 
87.99999999999697 0.00600051680580839 0.44258798399644333 0.0019337610229197332 0.4523248637461073 
88.99999999999696 0.006176975338073482 0.4369855382180313 0.001984344323257608 0.4469345718376118 
89.99999999999694 0.006236272089042202 0.4351203299382645 0.0020013332888726425 0.4451406796709967 
90.99999999999694 0.00617697533807431 0.43698553821800856 0.0019843443232577924 0.4469345718375896 
91.99999999999692 0.006000516805809836 0.4425879839963971 0.001933761022920056 0.45232486374606184 
92.99999999999692 0.0057112961747109075 0.4519461853722747 0.0018507614368336001 0.46133558506464856 
93.99999999999689 0.005316977912388367 0.4650844702317695 0.001737394796220367 0.47400065511297607 
94.99999999999689 0.0048289289222330474 0.4820229999480647 0.001596692426977691 0.49035443738674817 
95.99999999999689 0.00426270748967439 0.5027635056390879 0.001432787044641469 0.5104180597837171 
96.99999999999686 0.0036384719984371523 0.5272705562804847 0.0012510041679666272 0.5341811527120867 
97.99999999999686 0.0029811338923741095 0.5554482971537075 0.0010578800301946434 0.5615787234343868 
98.99999999999685 0.0023200391086222343 0.5871128499473958 0.0008610541371759043 0.5924630917980575 
99.99999999999685 0.0016879366192095223 0.6219609824543877 0.0006689845979584634 0.6265712040535478 
100.99999999999682 0.001118999011626375 0.6595362585051175 0.0004904445283841437 0.663488261253636 
101.99999999999682 0.000645722224613708 0.6991946733992812 0.00033378257207414914 0.7026094809722397 
102.99999999999679 0.00029467950021081976 0.7400727446046516 0.00020597357240885626 0.7431029672521565 
103.99999999999679 8.137069375526184e-05 0.7810620984994697 0.00011154794091428958 0.7838780640146109 
104.99999999999679 4.820286106024701e-06 0.8207956531516938 5.1566893131727416e-05 0.8235651178675263 
105.99999999999676 4.3147887414240425e-05 0.8576513610647349 2.289481519407962e-05 0.860514095239632 
106.99999999999676 0.00015204349400792027 0.8897798936746787 1.8089576650218274e-05 0.8928206949124255 
107.99999999999673 0.000268853123451892 0.9151623153295798 2.625671194783348e-05 0.9183890612854456 
108.99999999999673 0.00032567101441978067 0.9317023809569984 3.515681494376026e-05 0.9350394233544361 
109.99999999999672 0.0002752035131066795 0.9373553089399542 3.4679925354604124e-05 0.9406663932322976 
110.99999999999672 0.00013288527037840872 0.9302905642668975 2.1481789414673143e-05 0.933448734870637 
111.99999999999669 3.7391304837935e-05 0.9090804061178872 4.121573421765065e-06 0.9121038349962767 
112.99999999999669 0.0003288993563981497 0.8728991257971414 7.50758197302741e-06 0.8761699499387711 
113.99999999999669 0.0016399348169192003 0.8217108797539188 7.497323453936834e-05 0.8262872636778651 
114.99999999999666 0.004987384316840265 0.7564181243032692 0.00026606547179492274 0.7644363948383764 
115.99999999999666 0.01184679823672213 0.6789395729616331 0.0006483707723282042 0.6940826676990511 
116.99999999999663 0.024182611814044082 0.5921881460980526 0.0012826498068673035 0.6201694541521032 
117.99999999999663 0.04440239198281873 0.49992711163926185 0.0022023005679854416 0.5489078434238764 
118.99999999999662 0.07520237202864515 0.4064972487376174 0.003390579319686375 0.48732610145468797 
119.9999999999966 0.11927841670555803 0.3164287203237532 0.004761587761626353 0.4425727223493747 
120.9999999999966 0.17889380634333996 0.23397586780001375 0.006152914017944418 0.42101057776277645 
121.99999999999659 0.2553239709979142 0.16263682062355186 0.00733786488167194 0.4271922169105947 
122.99999999999658 0.348236880425197 0.104736606831436 0.008062373951206013 0.4628589756759694 
123.99999999999656 0.4551106203761442 0.061155956057290344 0.008105403335957235 0.5261467035331319 
124.99999999999656 0.5708268288318542 0.03127323372401461 0.0073526074843351125 0.6111943120813929 
125.99999999999653 0.687596699711137 0.013152499732202982 0.005863397059369409 0.7083252926379231 
126.99999999999653 0.7953608586445532 0.003960448042824165 0.0039050468860430906 0.8049001035986624 
127.99999999999653 0.882744721141339 0.0005388776756790703 0.0019285485298911889 0.8868223619285944 
128.9999999999965 0.9385450527418446 1.2137159461823351e-05 0.0004729421246942042 0.9405403994731656 
129.9999999999965 0.9535834572636768 0.00028689101223696844 8.086826824225069e-06 0.9552465570292809 
130.99999999999648 0.9226169101277334 0.00031704581842843425 0.0007552981958476182 0.9248757042698141 
131.99999999999648 0.8458865031462945 6.280035564994703e-05 0.002550445042836055 0.8494767969567912 
132.99999999999645 0.7298602527197924 0.0001592020893734365 0.004821046596344294 0.7355996286033062 
133.99999999999645 0.5868208108263152 0.0014025322401815775 0.0067257068121837444 0.595504271698197 
134.99999999999642 0.43317301675191794 0.0042305368225762936 0.007448232521574326 0.44523732261521315 
135.99999999999642 0.28666648818568136 0.008385666465508639 0.006563028241667985 0.3018774782529384 
136.99999999999642 0.16306735617105508 0.012894845271190286 0.004322675728987977 0.18047092709087403 
137.9999999999964 0.07306283058212618 0.016385462941725968 0.0017018954740800009 0.09129578468440731 
138.9999999999964 0.020235843842887433 0.0176222466527039 9.51602716822812e-05 0.03807533768598128 
139.9999999999964 0.0007413456390186546 0.016046727596171356 0.000709125549237087 0.017593543070958437 
140.99999999999636 0.004869034925144595 0.012079528894162013 0.0038714203158666427 0.020876769179861136 
141.99999999999636 0.02010389761256951 0.007027428855680803 0.008607867121082224 0.035743806755334284 
142.99999999999636 0.03478447602239602 0.002600078740620596 0.012823150608564565 0.05016119828840038 
143.99999999999633 0.04121107144147294 0.00022111231810019864 0.01419968794819724 0.055554872220902274 
144.99999999999633 0.037204059564117715 0.00043183005941165747 0.011547175182989627 0.04911114358426493 
145.99999999999633 0.025646653660915533 0.002668432046907765 0.005951039871772132 0.03423535891003804 
146.9999999999963 0.012292571023374128 0.005537285689377786 0.0009188116455019475 0.018777526193635815 
147.9999999999963 0.0027872370813437734 0.007478525379893926 0.0010115152519741617 0.01135426629241985 
148.99999999999628 0.0001498756869686258 0.007507691554300446 0.009195637525313214 0.01693855696716671 
149.99999999999628 0.0037363490408770833 0.0056672630633605595 0.0241036179920638 0.03355084677134474 
150.99999999999625 0.010020745743876092 0.0029513258106327166 0.039042057145301075 0.05198308862971859 
151.99999999999625 0.014691903225447603 0.0007353098783218254 0.04438738648804413 0.05971624684821812 
152.99999999999625 0.014955388136487592 1.3147314840117223e-05 0.03369097823808435 0.04854507262185765 
153.99999999999622 0.010868648726767667 0.000863570688421286 0.011686734161491722 0.02336011579724369 
154.99999999999622 0.005065932750627042 0.0024530659594544603 0.00039176987165646655 0.007955635911454461 
155.9999999999962 0.0010918603414374214 0.0035816735529697703 0.038864893507450204 0.04366709639408822 
156.9999999999962 0.0013074194660291035 0.0034533925244707962 0.17385786088335434 0.17872444498109802 
157.99999999999616 0.005550782485333713 0.00220076750958437 0.4424641178970554 0.45012996563331564 
158.99999999999616 0.011294273527622096 0.0008220316637102924 0.8525142170014453 0.8641893854068412 
159.99999999999616 0.01517464960125216 0.0005419754568180537 1.3695288679725144 1.3843718639671905 
160.99999999999613 0.014977782170900915 0.0019791763891302914 1.9183269194063266 1.934045604666766 
161.99999999999613 0.010899846159790328 0.004654790292818959 2.402212494781647 2.416375787476259 
162.9999999999961 0.005348739196250992 0.007193693187948064 2.7346892247310524 2.7459726178843518 
163.9999999999961 0.0014352419169763927 0.008139409635139788 2.871521474175281 2.880215022668234 
164.9999999999961 0.0010970650198664814 0.006892709563460703 2.8286998624384374 2.83628634434418 
165.99999999999608 0.004008504950787439 0.004164708612492393 2.676614081636073 2.684770262454201 
166.99999999999608 0.007919212283705715 0.001611699462921163 2.511135890723787 2.520794058008273 
167.99999999999608 0.010157359155810602 0.0008365215081194299 2.413640840025974 2.4246251103847904 
168.99999999999605 0.009305421559691992 0.0023709153927220805 2.4182936852961543 2.429631593149261 
169.99999999999605 0.005979025886107506 0.005300859812329577 2.5022479539674314 2.5128404221879084 
170.99999999999602 0.0022566620876269695 0.007806743826764131 2.6033811819801005 2.612557229577561 
171.99999999999602 0.00020700552462909967 0.008300148143503923 2.6561696800190555 2.663825514651056 
172.99999999999602 0.0005397362265581162 0.006435866235696876 2.6268074900016685 2.6331751908286463 
173.99999999999602 0.002280504060690204 0.00334050944807094 2.529174244490774 2.53452138680251 
174.99999999999596 0.0036366569017314268 0.0009014266697662766 2.4138525026102866 2.4184043074552677 
175.99999999999596 0.0033898968906261513 0.0005752698092318409 2.337384273066306 2.3415140585071588 
176.99999999999596 0.0018014274676166322 0.0024916590905850852 2.3298745097537132 2.334332314785085 
177.99999999999596 0.0003838707377940608 0.0054272290030866295 2.379556209435771 2.385424536943898 
178.99999999999596 0.0007170164395600263 0.007641940813428131 2.4426631043222167 2.4509182666117018 


==> figures/mimo_beta2/beampattern1.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0033056548833586526 0.006679440019087739 2.5170726147758518 2.526791990100673 
-179.0 0.005700784397375307 0.005553092829829103 2.4784489137759205 2.489630315857724 
-178.0 0.00810456201541473 0.0032447778250521255 2.395654524873552 2.4071227574747995 
-177.00000000000006 0.008694919125427816 0.001075570832602227 2.3158283934919 2.325884135544049 
-176.00000000000006 0.006800969193343402 6.401995996344806e-05 2.287361389462849 2.2946007736703837 
-175.00000000000006 0.0034304105578504126 0.0003224780984125534 2.3299136806857272 2.333998449964482 
-174.00000000000006 0.0006503648697768217 0.0011270237731362696 2.421272616644572 2.4231913424642215 
-173.00000000000006 0.00023419860791716425 0.0015538322069883889 2.509362789890418 2.5110004675045663 
-172.0000000000001 0.002483204278787171 0.0011901542740714803 2.5427925839237338 2.546022482067023 
-171.0000000000001 0.006008055398221302 0.000408704412585891 2.502238571310002 2.5080257803516908 
-170.0000000000001 0.008608972397546011 3.3983795917675e-05 2.414187384242474 2.42218474491974 
-169.0000000000001 0.008670814553353914 0.000671617529589486 2.3384147580062686 2.347250306833212 
-168.00000000000014 0.006169320444631524 0.0022021953752253834 2.3352963057243037 2.343368504694099 
-167.00000000000017 0.0026607214891930745 0.003808006414651946 2.4302522523180277 2.436585948271547 
-166.00000000000017 0.0002934967643425657 0.004513358770771978 2.594248984803841 2.598959965245727 
-165.00000000000017 0.000491324731837733 0.0038570545534313294 2.7507931031905217 2.754946385590756 
-164.00000000000017 0.003126934956936472 0.0022283731679460096 2.806234198496961 2.8112134042322294 
-163.0000000000002 0.006659015644515173 0.0006349172292322502 2.688812417098217 2.695560346285375 
-162.0000000000002 0.009091282919140799 5.8566955340627714e-05 2.3783762119146163 2.3869024164692276 
-161.00000000000023 0.009131529903190891 0.0008280189624193685 1.9141482636396396 1.923531411281831 
-160.00000000000023 0.00686024146429054 0.002416776940571637 1.3788062321717673 1.3876543596008004 
-159.00000000000023 0.0035662043416060736 0.003789388247364363 0.8676631634853799 0.8747754523165071 
-158.00000000000026 0.0009221325601395157 0.004063841036214707 0.4570009904976598 0.4619015880223624 
-157.00000000000026 3.479071356859631e-05 0.0030650072566953362 0.18395270922549792 0.1870575335586011 
-156.00000000000026 0.0009173267705607083 0.0014266462359949995 0.043585361620545895 0.045954720808942064 
-155.00000000000028 0.0026296845317709846 0.00019123745149283986 0.000888965856416547 0.0037120343044321487 
-154.00000000000028 0.00392793002807436 0.00016603362144605803 0.009941762333325754 0.014006498954121335 
-153.0000000000003 0.003998662693219083 0.001431163166074664 0.03144506637209165 0.03683147286183321 
-152.0000000000003 0.0028611025547985464 0.0032895620324654264 0.042611232701005176 0.0487274664540139 
-151.0000000000003 0.0012565931509121219 0.004677314401734774 0.03795561935922084 0.04387693152458641 
-150.00000000000034 0.00014983426367895899 0.004785492474963162 0.023514631018081506 0.028456000558761834 
-149.00000000000034 0.0001616862366811773 0.0035337838446896064 0.008865520912117343 0.012571619921779936 
-148.00000000000037 0.001249508545869741 0.0016333750003693383 0.0008533003164942273 0.003737050034697169 
-147.00000000000037 0.00277882437080075 0.00021274529574710245 0.000989609102013509 0.003966425820184901 
-146.0000000000004 0.003905577694526537 0.00021651309017599579 0.006325482074451174 0.010422213289116643 
-145.0000000000004 0.004036443595481346 0.0018984180295460657 0.012197123406168364 0.018107629825233545 
-144.00000000000043 0.0031228201800484207 0.004667289796720168 0.014965101683532215 0.022742562791236237 
-143.00000000000043 0.001657119101326684 0.007355730828994795 0.013482995720311858 0.02249852184470672 
-142.00000000000043 0.0004024908055983035 0.008770549471499176 0.008997615573311647 0.018183503022314685 
-141.00000000000045 1.2113969245859524e-05 0.008256199993410365 0.003974224200763012 0.012254790567826612 
-140.00000000000045 0.0007276181881608011 0.006010426189184915 0.0006712669021018176 0.0074104580373005775 
-139.00000000000048 0.002286894624803312 0.0030178829609228274 0.00016160324819098303 0.005451532551485071 
-138.00000000000048 0.004061611856386376 0.0006434291747649198 0.0021078026571394897 0.006785035864156132 
-137.00000000000048 0.005341776083535824 6.953701792109834e-05 0.005193310999477806 0.010573241484877169 
-136.0000000000005 0.005632580155266548 0.001814641184451465 0.007864315704810014 0.015287907977934124 
-135.0000000000005 0.004841159544903403 0.0055201158739724 0.009003015921624988 0.019356633026978723 
-134.0000000000005 0.0032913459398426453 0.010075125118319731 0.008281572174311651 0.021657971391950567 
-133.00000000000054 0.0015799977316305767 0.014015993963647586 0.006137119212499548 0.02175503243065211 
-132.00000000000054 0.0003464624550217223 0.016042165724261127 0.003468298681171251 0.019880334530253705 
-131.00000000000054 4.8206442666014927e-05 0.015463749448857566 0.0012307151037740946 0.016756238416328662 
-130.00000000000057 0.0008196098945970527 0.01243602357569724 9.862775224427406e-05 0.013350092192778615 
-129.00000000000057 0.002450564298797082 0.007920018925402436 0.00029297072811849256 0.010640073924640708 
-128.00000000000057 0.004475948934649385 0.003400752893115245 0.0015927738756705823 0.009432095162611818 
-127.0000000000006 0.006332962347548007 0.0004646016365089429 0.0034820108190697988 0.010239091027637925 
-126.0000000000006 0.007529527479321811 0.000366675281957238 0.0053534376622796425 0.01321906032757023 
-125.00000000000063 0.007773570663408936 0.0037061310037856377 0.00669451410477195 0.018165071213866804 
-124.00000000000063 0.007033289758951138 0.01028353615671729 0.007206290505528977 0.02454234811932242 
-123.00000000000065 0.005523270800679776 0.019157772189670772 0.006839108910845601 0.031568334333790346 
-122.00000000000065 0.003632176751450158 0.028868375977827723 0.0057567717846224225 0.03832854245516041 
-121.00000000000068 0.0018197118320861362 0.03775513295590129 0.004256894202000193 0.04391496749244139 
-120.00000000000068 0.0005125496971756609 0.044295140535261804 0.0026786623713937075 0.04756785755212178 
-119.00000000000068 2.2902147646716124e-05 0.04738647216531062 0.0013233192434235132 0.04879881721764503 
-118.0000000000007 0.0005030278202631532 0.04653038779068763 0.0004021218764543461 0.04747525854567505 
-117.00000000000071 0.0019380034353666832 0.04189243955183556 1.563248359768881e-05 0.04385288797175268 
-116.00000000000072 0.004170341753701114 0.034249306188245524 0.00015991198144690678 0.03855243357155075 
-115.00000000000072 0.0069449856769582775 0.024847633140280753 0.0007506538928328254 0.03248667450979322 
-114.00000000000075 0.009961953405971561 0.015211332688985333 0.0016553095944306085 0.026751724142302993 
-113.00000000000075 0.012925636716598866 0.0069350441735674985 0.002724791565363155 0.02250095768510158 
-112.00000000000078 0.015583212036630606 0.0014958334359210838 0.003819145802286246 0.020820546022140035 
-111.00000000000078 0.01774856800425193 0.00010555998424386028 0.004824576202787184 0.02262278502782327 
-110.00000000000078 0.019311632406484345 0.0036154482713479192 0.005661669271990307 0.02856842602390388 
-109.00000000000081 0.02023545312164713 0.012474463910197152 0.006286285902765345 0.03902335250710823 
-108.00000000000081 0.02054469670171995 0.026735484919507075 0.006685346741713143 0.054049408829129626 
-107.00000000000082 0.020309505055723612 0.046098520012488244 0.006869814254542248 0.07342481588333297 
-106.00000000000084 0.019628183353720477 0.06997825530729945 0.006866815323090019 0.09668683097873604 
-105.00000000000085 0.018611311100315612 0.09758348405375593 0.0067122891771199565 0.12318816179813386 
-104.00000000000085 0.017368864804857182 0.12799777948964486 0.006444966589599194 0.15215888413040765 
-103.00000000000087 0.016001024941885957 0.16025339216037307 0.006101997826552841 0.182766842117352 
-102.00000000000088 0.01459263097119858 0.19339318660282098 0.005716196826807981 0.21417129145082595 
-101.00000000000088 0.013210786036778326 0.22651804415846957 0.005314660350681847 0.245566489714589 
-100.00000000000091 0.011904881199286758 0.25881929138856885 0.0049184299629533475 0.2762137477257637 
-99.00000000000091 0.010708259416132652 0.2895972621443669 0.004542857769680751 0.30546194531772103 
-98.00000000000094 0.009640812526889952 0.31826807402743085 0.004198380139329285 0.33275760068894944 
-97.00000000000094 0.008711944062189078 0.3443611761824733 0.003891469682930435 0.3576462607501581 
-96.00000000000094 0.0079234919081162 0.36751031887666935 0.0036256052376911975 0.37976730095849814 
-95.00000000000097 0.007272356951755187 0.38744042637863346 0.0034021610190807638 0.3988442651963577 
-94.00000000000097 0.00675270934150334 0.4039525317549855 0.003221164220799105 0.41467272518808784 
-93.00000000000098 0.006357736055746625 0.4169085424148013 0.0030819041444829073 0.42710737390122244 
-92.000000000001 0.006080952488565636 0.426217210965253 0.002983396889489701 0.43604975251490913 
-91.00000000000101 0.005917131285914063 0.4318223260275184 0.0029247202804320396 0.44143769166321123 
-90.00000000000101 0.005862909965634891 0.4336938307801908 0.0029052368011336055 0.44323725234067074 
-89.00000000000104 0.0059171312859139695 0.4318223260275261 0.0029247202804318626 0.44143769166322017 
-88.00000000000104 0.006080952488565296 0.4262172109652678 0.0029833968894897476 0.43604975251492345 
-87.00000000000104 0.006357736055745928 0.41690854241482467 0.0030819041444823734 0.42710737390124554 
-86.00000000000107 0.006752709341502364 0.4039525317550153 0.003221164220799298 0.4146727251881171 
-85.00000000000107 0.007272356951753991 0.3874404263786712 0.0034021610190801068 0.3988442651963947 
-84.0000000000011 0.007923491908114741 0.3675103188767123 0.0036256052376902994 0.37976730095853717 
-83.0000000000011 0.008711944062187432 0.3443611761825222 0.0038914696829297148 0.3576462607502051 
-82.00000000000111 0.009640812526887957 0.31826807402748764 0.004198380139328779 0.3327576006890033 
-81.00000000000112 0.010708259416130333 0.2895972621444273 0.004542857769680121 0.305461945317778 
-80.00000000000114 0.011904881199284251 0.2588192913886328 0.004918429962952331 0.27621374772582286 
-79.00000000000114 0.013210786036775448 0.22651804415853688 0.005314660350680811 0.24556648971465175 
-78.00000000000115 0.014592630971195657 0.19339318660288796 0.005716196826807406 0.21417129145089067 
-77.00000000000117 0.016001024941882908 0.16025339216043968 0.006101997826551924 0.18276684211741454 
-76.00000000000117 0.017368864804854528 0.1279977794897096 0.006444966589599014 0.15215888413047093 
-75.00000000000118 0.018611311100313287 0.09758348405381566 0.006712289177119575 0.12318816179819093 
-74.0000000000012 0.019628183353718347 0.06997825530735238 0.006866815323089874 0.09668683097878686 
-73.00000000000121 0.02030950505572273 0.04609852001253224 0.006869814254542082 0.07342481588337642 
-72.00000000000122 0.020544696701719784 0.02673548491954152 0.006685346741713368 0.05404940882916454 
-71.00000000000124 0.020235453121648282 0.012474463910220647 0.006286285902766133 0.03902335250713386 
-70.00000000000125 0.019311632406486937 0.003615448271360356 0.00566166927199175 0.028568426023920474 
-69.00000000000126 0.0177485680042558 0.00010555998424579723 0.004824576202788879 0.02262278502783081 
-68.00000000000126 0.015583212036635345 0.0014958334359138124 0.0038191458022885823 0.02082054602213988 
-67.00000000000128 0.012925636716604851 0.0069350441735531315 0.0027247915653655043 0.022500957685095472 
-66.0000000000013 0.009961953405977796 0.015211332688966591 0.001655309594432815 0.02675172414229264 
-65.0000000000013 0.006944985676964148 0.024847633140260936 0.0007506538928343445 0.032486674509780766 
-64.00000000000131 0.004170341753706271 0.03424930618822763 0.00015991198144768928 0.038552433571538806 
-63.00000000000132 0.0019380034353705224 0.04189243955182266 1.5632483597467185e-05 0.043852887971743436 
-62.000000000001336 0.0005030278202651085 0.04653038779068184 0.0004021218764529318 0.04747525854566984 
-61.00000000000135 2.290214764668711e-05 0.04738647216531288 0.0013233192434212717 0.04879881721764503 
-60.00000000000135 0.0005125496971737415 0.04429514053527199 0.002678662371390621 0.04756785755212722 
-59.000000000001364 0.001819711832082889 0.037755132955917224 0.0042568942019972555 0.04391496749245107 
-58.00000000000138 0.003632176751446296 0.028868375977847003 0.005756771784619752 0.03832854245517327 
-57.00000000000139 0.0055232708006760925 0.019157772189690263 0.0068391089108443045 0.03156833433380516 
-56.0000000000014 0.007033289758948752 0.01028353615673351 0.007206290505529163 0.02454234811933653 
-55.000000000001414 0.007773570663408393 0.003706131003795854 0.006694514104773644 0.01816507121387807 
-54.00000000000143 0.007529527479323376 0.0003666752819604228 0.005353437662282811 0.013219060327578157 
-53.00000000000144 0.006332962347551232 0.000464601636505546 0.003482010819073756 0.010239091027641855 
-52.00000000000145 0.004475948934653462 0.0034007528931072352 0.0015927738756740068 0.009432095162611337 
-51.00000000000146 0.0024505642988009706 0.007920018925392682 0.00029297072812019037 0.010640073924636588 
-50.00000000000147 0.0008196098945995872 0.012436023575689296 9.862775224333963e-05 0.013350092192772204 
-49.00000000000148 4.8206442666508896e-05 0.015463749448853563 0.0012307151037704554 0.016756238416321404 
-48.00000000000149 0.000346462455020067 0.016042165724262723 0.0034682986811660436 0.01988033453024848 
-47.000000000001506 0.0015799977316274011 0.01401599396365413 0.006137119212494469 0.021755032430650214 
-46.00000000000152 0.0032913459398391733 0.010075125118328929 0.008281572174308463 0.02165797139195315 
-45.00000000000153 0.004841159544900911 0.0055201158739813004 0.009003015921625404 0.01935663302698545 
-44.000000000001535 0.005632580155265958 0.0018146411844573072 0.007864315704814261 0.015287907977943839 
-43.00000000000155 0.005341776083537591 6.953701792224889e-05 0.00519331099948418 0.010573241484886501 
-42.000000000001556 0.004061611856389699 0.0006434291747615885 0.0021078026571452143 0.006785035864161887 
-41.00000000000157 0.002286894624806933 0.0030178829609169683 0.00016160324819273618 0.005451532551484536 
-40.000000000001585 0.0007276181881632645 0.006010426189179161 0.000671266902097831 0.0074104580372933255 
-39.0000000000016 1.2113969246194048e-05 0.008256199993407362 0.003974224200754048 0.012254790567815055 
-38.000000000001606 0.000402490805596445 0.008770549471500142 0.008997615573300923 0.01818350302230319 
-37.00000000000161 0.0016571191013236188 0.007355730828999313 0.013482995720305 0.02249852184470158 
-36.00000000000163 0.003122820180045694 0.004667289796726153 0.014965101683533467 0.022742562791240515 
-35.00000000000164 0.004036443595480529 0.0018984180295509104 0.01219712340617815 0.01810762982524733 
-34.00000000000165 0.0039055776945279325 0.0002165130901777582 0.006325482074464136 0.010422213289132714 
-33.00000000000166 0.0027788243708037437 0.0002127452957454474 0.0009896091020205186 0.003966425820193176 
-32.00000000000168 0.0012495085458726362 0.0016333750003656073 0.0008533003164866472 0.00373705003468873 
-31.000000000001688 0.00016168623668242496 0.003533783844686073 0.008865520912092867 0.012571619921753192 
-30.000000000001698 0.00014983426367773243 0.004785492474961859 0.023514631018048963 0.028456000558726845 
-29.000000000001705 0.0012565931509090664 0.004677314401736467 0.037955619359198396 0.04387693152456244 
-28.00000000000172 0.002861102554795462 0.003289562032469078 0.042611232701011074 0.048727466454020096 
-27.00000000000173 0.003998662693217878 0.0014311631660781647 0.03144506637212925 0.036831472861872876 
-26.00000000000174 0.0039279300280759 0.00016603362144743588 0.009941762333367448 0.014006498954165895 
-25.00000000000175 0.0026296845317744133 0.0001912374514913869 0.0008889658563977935 0.0037120343044153236 
-24.000000000001766 0.0009173267705637777 0.0014266462359917727 0.043585361620375365 0.04595472080877126 
-23.000000000001776 3.479071356878046e-05 0.003065007256692339 0.18395270922508655 0.18705753355818588 
-22.00000000000179 0.0009221325601357207 0.004063841036213875 0.4570009904969615 0.4619015880216592 
-21.000000000001798 0.00356620434159953 0.0037893882473662177 0.8676631634844251 0.8747754523155472 
-20.00000000000181 0.006860241464284328 0.0024167769405749997 1.3788062321706744 1.3876543595996962 
-19.000000000001823 0.00913152990318836 0.0008280189624220652 1.914148263638594 1.9235314112807784 
-18.000000000001833 0.009091282919143543 5.8566955340865344e-05 2.378376211913808 2.3869024164684243 
-17.000000000001844 0.006659015644521847 0.0006349172292298015 2.68881241709778 2.695560346284936 
-16.000000000001855 0.003126934956943433 0.002228373167942343 2.806234198496915 2.811213404232181 
-15.000000000001867 0.000491324731840935 0.0038570545534287186 2.7507931031907678 2.754946385591017 
-14.000000000001878 0.0002934967643401214 0.004513358770772036 2.594248984804198 2.5989599652460744 
-13.000000000001888 0.0026607214891863984 0.0038080064146545937 2.43025225231831 2.4365859482718237 
-12.0000000000019 0.006169320444624705 0.0022021953752289223 2.3352963057243974 2.3433685046941966 
-11.000000000001913 0.008670814553351143 0.0006716175295918692 2.338414758006173 2.347250306833113 
-10.000000000001922 0.008608972397549028 3.3983795917840834e-05 2.414187384242288 2.4221847449195586 
-9.000000000001934 0.006008055398228247 0.00040870441258443306 2.5022385713098556 2.508025780351556 
-8.000000000001945 0.0024832042787937274 0.0011901542740700725 2.542792583923726 2.546022482067022 
-7.000000000001957 0.0002341986079192342 0.0015538322069884546 2.509362789890555 2.511000467504705 
-6.000000000001967 0.0006503648697731759 0.0011270237731377875 2.4212726166447727 2.423191342464428 
-5.000000000001979 0.003430410557843433 0.0003224780984139625 2.3299136806858747 2.3339984499646262 
-4.00000000000199 0.006800969193337469 6.401995996281722e-05 2.2873613894628635 2.2946007736703917 
-3.0000000000020015 0.008694919125426435 0.0010755708325987886 2.3158283934917785 2.3258841355439173 
-2.000000000002013 0.008104562015418265 0.0032447778250471277 2.3956545248733687 2.407122757474611 
-1.0000000000020242 0.005700784397380862 0.005553092829825221 2.4784489137757864 2.4896303158575925 
-2.0355549961366507e-12 0.003305654883362205 0.006679440019087324 2.517072614775837 2.526791990100659 
0.9999999999979531 0.002591872884860807 0.00589589290262329 2.4942192922650945 2.50224404361066 
1.9999999999979419 0.003916752864936722 0.0036321777163078515 2.4323543652639477 2.43923985492989 
2.9999999999979305 0.006104224317862731 0.0012804242615678098 2.3791159694881565 2.3856658153294097 
3.999999999997919 0.007323418091393732 0.0003248717785212712 2.3771457983525464 2.3838824304422808 
4.999999999997908 0.006437735511927201 0.0013613432401928304 2.4367636891405215 2.4437352848603395 
5.999999999997897 0.003859500957904397 0.003676084937024862 2.52826559532538 2.535237814436803 
6.999999999997885 0.001287795047472943 0.005695065190650484 2.5989197220244495 2.605722380885851 
7.999999999997874 0.0004976597468711537 0.0060284624403074034 2.6049680444921295 2.6116866165274875 
8.999999999997863 0.002033976536138936 0.0044210216906939125 2.539851638920655 2.546718990133577 
9.99999999999785 0.004755657207433301 0.0019653507740306406 2.441738614327456 2.4488576806559563 
10.999999999997842 0.006598218815588532 0.0004174104484296016 2.3750429497030536 2.382236911621667 
11.99999999999783 0.006067105975899603 0.0010496247887929674 2.395214756291816 2.4022181608159854 
12.999999999997817 0.003432624520941956 0.003788092839264771 2.5154204275738734 2.5223409508388133 
13.999999999997806 0.000754416683053432 0.007200144660863662 2.692835405815922 2.700540657554502 
14.999999999997796 0.0006294074953102908 0.009349066267666288 2.842016660221882 2.8520565988879056 
15.999999999997783 0.004426460218170745 0.008977013113470376 2.869072948293686 2.88300769164201 
16.999999999997772 0.01116124064566493 0.00627370416479947 2.7104201462380324 2.7288395331757904 
17.999999999997762 0.017805254737947623 0.002758827044484253 2.35853808701186 2.380355176419153 
18.99999999999775 0.020932591959928533 0.0003650908773714281 1.864273951683882 1.8868227662814823 
19.999999999997737 0.018750472743650895 0.00029656914773249426 1.3165584998580313 1.3366115392643674 
20.999999999997726 0.012279505470191698 0.0023544700729750587 0.8100610293778179 0.825329181716044 
21.99999999999772 0.0049274250639747795 0.005115075182865099 0.41503290656714203 0.4253558649942467 
22.999999999997705 0.0006471559510412418 0.006820525664510629 0.1605504594980815 0.16807065202503327 
23.999999999997694 0.0017152244293784059 0.006428745379223642 0.035033024176126026 0.043159552729426544 
24.99999999999768 0.007408496066094498 0.004203017253937777 0.0002935142079149789 0.011934868590889734 
25.99999999999767 0.014359347057777463 0.0015204674259224331 0.01085665868897973 0.026852358896136685 
26.99999999999766 0.01842592049754857 4.3909849245599634e-05 0.03015417862702659 0.048794071638818666 
27.999999999997648 0.017063585213215316 0.0007550744969824075 0.038540246139212614 0.05652061735304869 
28.999999999997634 0.010894963169517305 0.0033979864648791503 0.03262071029931766 0.04701946095207651 
29.999999999997627 0.0035935897082863427 0.006624622321231795 0.018927261507584076 0.029189823657089442 
30.999999999997616 8.150898983306543e-05 0.008736636216825664 0.006274672880156861 0.015110216236419715 
31.999999999997602 0.003921621794079169 0.008603847052398632 0.00028791817131751607 0.012853492826207754 
32.99999999999759 0.015215423681761233 0.00627105676563728 0.0015593484935230142 0.023142570952938323 
33.99999999999758 0.03009892786540175 0.002953623061077262 0.006900326258903025 0.04010506997131632 
34.99999999999757 0.042192786720640287 0.00044821981533734064 0.012022173628283738 0.05483602308697862 
35.999999999997556 0.04547130867832494 0.0002714451192556086 0.01392689570384536 0.059814853547382224 
36.99999999999754 0.03737735386212402 0.0029486693721516664 0.011990166565607384 0.05239943185685068 
37.999999999997534 0.020888660390109108 0.007774503139626797 0.007633334759307103 0.036318284332272986 
38.99999999999753 0.004653779721922302 0.013125225713778221 0.0031454833560999296 0.020924601209606694 
39.99999999999751 0.001056897202941507 0.017149628525754253 0.00042471167801361425 0.01867498736379928 
40.9999999999975 0.02282512860232637 0.01851418232715104 0.00021612873243956 0.041707913566337754 
41.999999999997485 0.07927611884100805 0.016885192141391173 0.0020418246665114058 0.09850218284929202 
42.99999999999748 0.17337213120769782 0.012972054483780474 0.004668046596590572 0.1914507177826028 
43.99999999999746 0.3004243737032046 0.008154834178211204 0.006774228159625476 0.3158770504035463 
44.999999999997456 0.44873617265426313 0.0038864049263952097 0.007499690981477387 0.4606431384031124 
45.99999999999745 0.6018971448092159 0.001131352144602025 0.006682801072901334 0.6101322537928697 
46.999999999997435 0.7420246156958702 6.533988366905154e-05 0.004778827675332887 0.7471101978037235 
47.99999999999742 0.8530907446522706 0.00013953915069876008 0.0025691331696970575 0.8558206111173038 
48.99999999999741 0.9235734748866151 0.0004703556294895205 0.0008208064666834535 0.9246743981243265 
49.9999999999974 0.9479494768101945 0.0004004865062290651 2.9713451898565075e-05 0.9480342008824028 
50.999999999997385 0.9268954247793719 2.860292859496715e-05 0.00031353172277373136 0.9268277346921323 
51.99999999999738 0.8663745901515396 0.0005284261222990769 0.0014513247597836784 0.8679867245451189 
52.99999999999737 0.7759886781069101 0.0041552322523434465 0.003018460044065415 0.7829390321733061 
53.99999999999736 0.667045864986791 0.013936628683701189 0.004549548089209865 0.68553379349421 
54.99999999999734 0.5507510343156896 0.033131974335314486 0.005672817438180294 0.5898317277034839 
55.99999999999733 0.43680383971686043 0.06459799481071707 0.0061846768450608365 0.5081505980565234 
56.99999999999732 0.33254198293744053 0.11020837823879345 0.006060229826364635 0.44964504744924894 
57.99999999999731 0.24263135682209983 0.17044747709663524 0.0054151928305959515 0.4195569013084097 
58.99999999999729 0.16920688140305826 0.24424672120801888 0.004443483285319654 0.4191321936553835 
59.99999999999728 0.11231699910866653 0.3290739985210221 0.0033537601911461075 0.44609157928695486 
60.99999999999728 0.07051673745296717 0.42123589690356855 0.0023210744717592443 0.4954756470481457 
61.999999999997264 0.04147698703828373 0.5163197379408235 0.0014606770532800467 0.5606674833429193 
62.99999999999725 0.022516700650289802 0.6096899115703467 0.0008231597115736174 0.6344135666047439 
63.99999999999724 0.011007202301968978 0.6969589589721991 0.00040515516083564047 0.7097073866532625 
64.99999999999723 0.004634619103478508 0.7743726302328311 0.00016805266773550382 0.78045380212642 
65.99999999999721 0.0015328818276052023 0.8390730769347436 5.7894163521356e-05 0.8418840182889981 
66.9999999999972 0.0003147770319298817 0.8892293509896643 2.1713895462093903e-05 0.8907330535672732 
67.9999999999972 3.370019700736376e-05 0.9240450835541135 1.8039685356881257e-05 0.9252197886239759 
68.99999999999719 0.00010684008807003015 0.9436672851492847 2.1360766352767333e-05 0.9448838870012647 
69.99999999999717 0.00022452893308823874 0.9490271874422433 2.173325455445703e-05 0.9503362320776613 
70.99999999999716 0.00026298857558168564 0.941644851604859 2.1298987399272295e-05 0.9429734640277324 
71.99999999999714 0.00021050752130714748 0.9234255678180298 2.949203299720969e-05 0.9246963497755707 
72.99999999999714 0.00011123327054981809 0.8964697456319533 5.8333404968057656e-05 0.8976592157794002 
73.99999999999713 2.6644384137004155e-05 0.8629107399607735 0.00011869301313420813 0.8640658151585542 
74.99999999999712 1.231466458821375e-05 0.8247881588654007 0.00021789575162342643 0.8260171746649352 
75.9999999999971 0.00010648611843161535 0.7839584654300621 0.0003586614034433329 0.7854097657119137 
76.9999999999971 0.00032682746749177133 0.7420404859633625 0.0005391283163400112 0.7438777700258663 
77.99999999999709 0.0006721879196965751 0.7003907985831822 0.000753607529368352 0.7027709012805804 
78.99999999999707 0.0011268529803021255 0.6601027052989716 0.0009937132257258144 0.6631586646568094 
79.99999999999706 0.0016655543928084636 0.6220222788960963 0.0012495768870838028 0.6258525247556085 
80.99999999999704 0.002258150992296794 0.5867754872886308 0.0015109407365935948 0.5914387099007776 
81.99999999999704 0.0028734214953794503 0.5548013256181042 0.0017680150661751233 0.5603159159047743 
82.99999999999702 0.0034817817723022744 0.5263869828812511 0.0020120584889071268 0.5327337103212029 
83.99999999999702 0.004056973709571414 0.5017021574132616 0.0022356936158637 0.5088288106308857 
84.999999999997 0.00457689901595736 0.48083060195327837 0.002433002987792976 0.4886575328818627 
85.99999999999699 0.005023820525372555 0.46379776641493686 0.002599464754295206 0.4722235576425346 
86.99999999999697 0.005384153681593096 0.4505939972509717 0.0027317894734873362 0.4595007526906129 
87.99999999999697 0.005648043938911719 0.44119315543926796 0.0028277133418519915 0.4504511622231018 
88.99999999999696 0.005808887226923998 0.4355667549044115 0.002885793123204413 0.4450384640266046 
89.99999999999694 0.005862909965634887 0.4336938307801923 0.002905236801133758 0.44323725234067235 
90.99999999999694 0.005808887226924751 0.43556675490438806 0.002885793123204607 0.4450384640265833 
91.99999999999692 0.005648043938913029 0.44119315543922105 0.0028277133418523484 0.4504511622230575 
92.99999999999692 0.0053841536815950105 0.45059399725090105 0.0027317894734879933 0.45950075269054547 
93.99999999999689 0.005023820525374873 0.4637977664148449 0.002599464754296275 0.4722235576424475 
94.99999999999689 0.0045768990159603265 0.48083060195316196 0.002433002987793956 0.4886575328817505 
95.99999999999689 0.004056973709574769 0.5017021574131212 0.002235693615864982 0.508828810630752 
96.99999999999686 0.0034817817723058965 0.5263869828810878 0.0020120584889085818 0.5327337103210441 
97.99999999999686 0.0028734214953832025 0.5548013256179202 0.0017680150661766219 0.5603159159045927 
98.99999999999685 0.0022581509923005 0.5867754872884259 0.0015109407365953367 0.5914387099005765 
99.99999999999685 0.001665554392811928 0.6220222788958716 0.0012495768870855151 0.6258525247553905 
100.99999999999682 0.0011268529803051665 0.6601027052987318 0.000993713225727256 0.6631586646565761 
101.99999999999682 0.0006721879196990803 0.7003907985829306 0.0007536075293698479 0.7027709012803334 
102.99999999999679 0.0003268274674935016 0.7420404859631062 0.0005391283163411408 0.7438777700256153 
103.99999999999679 0.00010648611843256876 0.783958465429809 0.00035866140344427893 0.7854097657116593 
104.99999999999679 1.2314664588432595e-05 0.8247881588651571 0.00021789575162414643 0.8260171746646913 
105.99999999999676 2.6644384136657102e-05 0.8629107399605527 0.00011869301313461945 0.8640658151583316 
106.99999999999676 0.00011123327054918985 0.8964697456317664 5.833340496828581e-05 0.8976592157792127 
107.99999999999673 0.0002105075213066365 0.9234255678178893 2.9492032997337686e-05 0.924696349775433 
108.99999999999673 0.0002629885755816124 0.9416448516047788 2.1298987399272935e-05 0.9429734640276491 
109.99999999999672 0.00022452893308879063 0.9490271874422351 2.173325455443961e-05 0.9503362320776524 
110.99999999999672 0.00010684008807082125 0.9436672851493597 2.1360766352765896e-05 0.9448838870013414 
111.99999999999669 3.370019700716623e-05 0.9240450835542803 1.8039685356915606e-05 0.9252197886241463 
112.99999999999669 0.0003147770319260657 0.8892293509899238 2.1713895461995353e-05 0.8907330535675334 
113.99999999999669 0.0015328818275931644 0.8390730769350955 5.78941635209286e-05 0.84188401828934 
114.99999999999666 0.0046346191034512384 0.7743726302332676 0.0001680526677345045 0.7804538021268308 
115.99999999999666 0.011007202301916357 0.6969589589727064 0.0004051551608336851 0.7097073866537161 
116.99999999999663 0.02251670065019905 0.6096899115709038 0.0008231597115703521 0.6344135666052143 
117.99999999999663 0.04147698703813955 0.5163197379414052 0.001460677053275481 0.5606674833433525 
118.99999999999662 0.0705167374527534 0.42123589690414515 0.0023210744717532916 0.49547564704850255 
119.9999999999966 0.11231699910836743 0.3290739985215664 0.0033537601911394267 0.44609157928719445 
120.9999999999966 0.16920688140266038 0.24424672120850743 0.004443483285313132 0.4191321936554707 
121.99999999999659 0.24263135682159953 0.17044747709704675 0.005415192830590802 0.41955690130831724 
122.99999999999658 0.33254198293684256 0.11020837823911768 0.006060229826362092 0.44964504744896994 
123.99999999999656 0.4368038397161883 0.06459799481095102 0.006184676845061989 0.5081505980560924 
124.99999999999656 0.5507510343149772 0.033131974335466684 0.005672817438185308 0.5898317277029426 
125.99999999999653 0.6670458649860915 0.013936628683786497 0.004549548089218301 0.6855337934936044 
126.99999999999653 0.7759886781062898 0.004155232252381078 0.0030184600440753702 0.7829390321727293 
127.99999999999653 0.8663745901510671 0.0005284261223089183 0.0014513247597923971 0.8679867245446674 
128.9999999999965 0.9268954247791141 2.8602928593577037e-05 0.0003135317227784666 0.9268277346918758 
129.9999999999965 0.9479494768102016 0.0004004865062270931 2.971345189710261e-05 0.9480342008823996 
130.99999999999648 0.923573474886907 0.00047035562949068483 0.0008208064666753371 0.9246743981246113 
131.99999999999648 0.8530907446528344 0.00013953915070089428 0.0025691331696843923 0.8558206111178563 
132.99999999999645 0.7420246156966522 6.533988366685855e-05 0.004778827675319581 0.7471101978044957 
133.99999999999645 0.6018971448101303 0.0011313521445906435 0.006682801072892385 0.6101322537937637 
134.99999999999642 0.4487361726552011 0.003886404926373176 0.007499690981477096 0.4606431384040191 
135.99999999999642 0.3004243737040605 0.008154834178182128 0.0067742281596345905 0.3158770504043842 
136.99999999999642 0.17337213120838293 0.01297205448375213 0.004668046596606353 0.1914507177832735 
137.9999999999964 0.0792761188414696 0.016885192141373098 0.002041824666526505 0.09850218284974939 
138.9999999999964 0.022825128602559 0.01851418232714989 0.00021612873244548618 0.041707913566576035 
139.9999999999964 0.0010568972029850769 0.017149628525771635 0.0004247116780045573 0.01867498736385168 
140.99999999999636 0.004653779721848106 0.013125225713808607 0.0031454833560764965 0.02092460120953958 
141.99999999999636 0.02088866038999764 0.00777450313965987 0.007633334759277843 0.03631828433216513 
142.99999999999636 0.03737735386204289 0.002948669372175855 0.011990166565586094 0.05239943185677153 
143.99999999999633 0.04547130867831034 0.0002714451192633377 0.013926895703844748 0.059814853547374126 
144.99999999999633 0.042192786720692224 0.00044821981532802143 0.012022173628307313 0.054836023087044966 
145.99999999999633 0.03009892786549125 0.002953623061057571 0.006900326258939018 0.04010506997142254 
146.9999999999963 0.015215423681846979 0.0062710567656183115 0.001559348493547678 0.023142570953030062 
147.9999999999963 0.0039216217941274575 0.00860384705239039 0.0002879181713049167 0.012853492826235576 
148.99999999999628 8.15089898318985e-05 0.008736636216832365 0.006274672880096584 0.015110216236364944 
149.99999999999628 0.0035935897082483726 0.0066246223212497604 0.018927261507495435 0.029189823656980717 
150.99999999999625 0.010894963169471325 0.0033979864648987766 0.032620710299248575 0.04701946095198062 
151.99999999999625 0.017063585213190006 0.0007550744969935794 0.03854024613921649 0.05652061735303803 
152.99999999999625 0.01842592049755802 4.390984924283949e-05 0.03015417862712182 0.04879407163892107 
153.99999999999622 0.014359347057814904 0.0015204674259082067 0.010856658689100202 0.02685235889628063 
154.99999999999622 0.0074084960661374285 0.00420301725392106 0.00029351420788548816 0.011934868590887032 
155.9999999999962 0.0017152244294014506 0.006428745379214691 0.03503302417568285 0.043159552728996985 
156.9999999999962 0.0006471559510305051 0.00682052566451508 0.1605504594969496 0.1680706520238945 
157.99999999999616 0.004927425063935688 0.005115075182880385 0.4150329065651495 0.425355864992217 
158.99999999999616 0.012279505470145152 0.0023544700729916067 0.8100610293750115 0.8253291817131931 
159.99999999999616 0.018750472743621956 0.00029656914773952455 1.3165584998547186 1.3366115392610163 
160.99999999999613 0.02093259195993197 0.00036509087736333134 1.8642739516805937 1.886822766278168 
161.99999999999613 0.01780525473798045 0.0027588270444643902 2.358538087009199 2.380355176416472 
162.9999999999961 0.01116124064570955 0.0062737041647784155 2.71042014623645 2.728839533174228 
163.9999999999961 0.00442646021820522 0.008977013113459975 2.8690729482933235 2.8830076916416774 
164.9999999999961 0.0006294074953212097 0.00934906626767234 2.8420166602225057 2.8520565988885496 
165.99999999999608 0.0007544166830424991 0.007200144660882517 2.6928354058170183 2.7005406575556012 
166.99999999999608 0.0034326245209230035 0.0037880928392855203 2.5154204275748535 2.522340950839807 
167.99999999999608 0.006067105975888603 0.001049624788804142 2.3952147562922597 2.402218160816424 
168.99999999999605 0.006598218815593336 0.00041741044842608994 2.3750429497028716 2.3822369116214914 
169.99999999999605 0.004755657207449383 0.0019653507740166384 2.4417386143268844 2.448857680655398 
170.99999999999602 0.0020339765361538464 0.0044210216906798135 2.539851638920096 2.5467189901330154 
171.99999999999602 0.0004976597468737743 0.006028462440303022 2.60496804449193 2.6116866165273005 
172.99999999999602 0.0012877950474612743 0.005695065190658659 2.5989197220247124 2.605722380886115 
173.99999999999602 0.0038595009578865917 0.0036760849370398667 2.5282655953259328 2.535237814437347 
174.99999999999596 0.006437735511915354 0.0013613432402044183 2.436763689141031 2.443735284860841 
175.99999999999596 0.007323418091395209 0.00032487177852158077 2.3771457983527347 2.383882430442484 
176.99999999999596 0.0061042243178749305 0.0012804242615564716 2.3791159694879545 2.3856658153292 
177.99999999999596 0.003916752864949256 0.0036321777162920572 2.432354365263543 2.4392398549294825 
178.99999999999596 0.002591872884863171 0.005895892902612926 2.494219292264796 2.5022440436103532 


==> figures/mimo_beta2/beampattern10.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.012752155506859654 0.0018105943063570038 2.4972333117405094 2.512190381525932 
-179.0 0.021538235525402894 0.0020586664353299824 2.364246120042575 2.3885103624775232 
-178.0 0.01916127821413106 0.0012720779712734336 2.286821240059205 2.30800999833818 
-177.00000000000006 0.00998740347275273 0.0002717234463902269 2.2985834493785937 2.309455073428402 
-176.00000000000006 0.0020808614138299883 0.00013661204963540891 2.386152620582367 2.3886720058346116 
-175.00000000000006 0.0001584008315854565 0.0013532164362900106 2.4984779794889156 2.499945599844019 
-174.00000000000006 0.0033736969050393497 0.0034519258864035914 2.5732235039947358 2.5797577348455207 
-173.00000000000006 0.007518418086012397 0.0053340946722372756 2.5681519745454717 2.580638211564903 
-172.0000000000001 0.008843480898771332 0.006007319163955375 2.4828630481934404 2.49743221435737 
-171.0000000000001 0.006562100397810558 0.005197756996469227 2.3605696347019283 2.3722082831269486 
-170.0000000000001 0.002734696901428098 0.00344319374149449 2.26884899186741 2.275034704105487 
-169.0000000000001 0.0002441457384888637 0.0016610491815012359 2.2680556423967797 2.2699883930207996 
-168.00000000000014 0.0006357666180347541 0.0005404064154466574 2.381702348008261 2.382800673175685 
-167.00000000000017 0.003281478163868557 0.00018671950872861635 2.5820589406373444 2.585265036594652 
-166.00000000000017 0.006147605498792613 0.00022426051837662485 2.7972040508039533 2.803130768994257 
-165.00000000000017 0.007343889341598946 0.0002186461881901682 2.936273134228006 2.943282757071485 
-164.00000000000017 0.006294221543068316 6.960237966017831e-05 2.92209640937166 2.9279116039723942 
-163.0000000000002 0.0038499169583362048 7.929373697711815e-05 2.7180162762123445 2.72150256825158 
-162.0000000000002 0.0014838217107284463 0.0006632793944809539 2.339018325247137 2.3408836876572847 
-161.00000000000023 0.0002639064939932027 0.0019397748472629766 1.8443891726494799 1.8464712717962026 
-160.00000000000023 0.0003025950508308948 0.0035187157050326776 1.3165098912382165 1.3203258899201455 
-159.00000000000023 0.000930606864553144 0.004664765628874343 0.8349941909040848 0.8406405322726328 
-158.00000000000026 0.0013291924370502544 0.004740792892630113 0.45571356911290434 0.46184036700486353 
-157.00000000000026 0.001115240663555103 0.003638690535182883 0.20087282014732574 0.2056627571648004 
-156.00000000000026 0.0005069870784573048 0.0019053064843136522 0.06120877297328635 0.06363352447661347 
-155.00000000000028 4.417663635338373e-05 0.000465926505768316 0.006910361534526977 0.007420784541616062 
-154.00000000000028 0.00013258554977051468 0.00010392882937394848 0.0016073167155545459 0.0018453552330271379 
-153.0000000000003 0.0007496223257169429 0.0010082512145376953 0.014115910571481864 0.015883449612639516 
-152.0000000000003 0.0014857845299955405 0.0026588903671639335 0.024815143173643067 0.02897631560455457 
-151.0000000000003 0.0018502101141336332 0.004117845146737435 0.026261200869753053 0.0322464018311208 
-150.00000000000034 0.0016075072413680553 0.0045566211160418665 0.01975386765112883 0.02592986774680737 
-149.00000000000034 0.0009235345014708237 0.0037208215827491454 0.010430171391592727 0.015079056824246723 
-148.00000000000037 0.00024529089807703803 0.0020759418036356597 0.0031192388157273276 0.005439929819921817 
-147.00000000000037 1.2993536854435389e-05 0.0005612853394502426 0.00014398417725507666 0.0007171388212292918 
-146.0000000000004 0.0003931265093859887 9.183868089107262e-05 0.001119196483128227 0.0016061910562881582 
-145.0000000000004 0.0011886783435904461 0.0010749063618636966 0.004031062264357668 0.006300802073720343 
-144.00000000000043 0.0019640902962848976 0.0031893023914364004 0.006657316586908189 0.011819053725481973 
-143.00000000000043 0.002297523163117094 0.005531316257665594 0.007602742986231369 0.015438742890582039 
-142.00000000000043 0.0020120668815911146 0.00704597315165013 0.006645263199397869 0.015706517951172765 
-141.00000000000045 0.0012641270104381261 0.007028969265261091 0.004477933281383681 0.012769624737544791 
-140.00000000000045 0.0004544188261459303 0.005462891586523384 0.0021499013887899864 0.00806283408206159 
-139.00000000000048 2.0730229577526802e-05 0.003040287268124363 0.0005300125190637676 0.0035866767928090953 
-138.00000000000048 0.0002236968254094614 0.0008741338169953557 1.3884541344730456e-06 0.0010976779194481463 
-137.00000000000048 0.00102809773754902 3.1438380734636194e-05 0.00043668109430408463 0.0014987155727042179 
-136.0000000000005 0.002126297479903843 0.0010911548235282848 0.001378637471879836 0.004601754150854984 
-135.0000000000005 0.0030809206700686035 0.0039039038701373344 0.002295890510300877 0.009287004432089215 
-134.0000000000005 0.0035143164960574455 0.007638467155729388 0.002796353856200835 0.013952979023950166 
-133.00000000000054 0.003261274611205299 0.011083919209638308 0.002732728487989536 0.017077017605557677 
-132.00000000000054 0.0024269552079217386 0.013084227818287024 0.002193711581086104 0.017698658120401105 
-131.00000000000054 0.001337101892153712 0.012945208617394316 0.00141673088306773 0.015688834298580118 
-130.00000000000057 0.0004106449415121289 0.010677438235736572 0.0006740675691923103 0.011750773651718241 
-129.00000000000057 9.373350582078763e-06 0.00700594815846096 0.00017734336904696104 0.007183341723116218 
-128.00000000000057 0.0003196873924903923 0.003158907348570551 2.5658026114786214e-05 0.003499488062328352 
-127.0000000000006 0.0013021701545139937 0.000514226398834715 0.00020110069420130019 0.0020181888892372864 
-126.0000000000006 0.0027166347987707057 0.00021641967453497115 0.0005996036260603329 0.003537725419117198 
-125.00000000000063 0.004204899130787114 0.002871633029053542 0.0010781956093587016 0.008161330209151609 
-124.00000000000063 0.005398699037149723 0.008394467964512124 0.0015007570547141721 0.015298167343862955 
-123.00000000000065 0.006018342273125125 0.01603130860332645 0.001770314687449083 0.02381787055538102 
-122.00000000000065 0.0059365472661424305 0.024537470924987034 0.001843289360878685 0.03230577529131217 
-121.00000000000068 0.005196264231183707 0.03245187135954191 0.001727301631046671 0.03935297774179105 
-120.00000000000068 0.003985626777511639 0.03839883862957535 0.0014678308293333605 0.04381937429947021 
-119.00000000000068 0.002583468292756124 0.0413515407288119 0.0011300959658342884 0.04502406146643846 
-118.0000000000007 0.0012932595869122503 0.04081003835592278 0.0007816322700457299 0.04283953389528542 
-117.00000000000071 0.00038221845463008974 0.03687192780894771 0.00047911379032686735 0.03768801139907871 
-116.00000000000072 3.7450448347692416e-05 0.030197935716715515 0.0002608744352707581 0.030455598244487778 
-115.00000000000072 0.00034454340167390545 0.02189362055494853 0.00014488059631007292 0.022350599433123567 
-114.00000000000075 0.0012880354411007316 0.013339024607051244 0.00013086173079304649 0.01473593195345842 
-113.00000000000075 0.002768887323453539 0.006000599493937566 0.0002049079930209289 0.008963348638268233 
-112.00000000000078 0.0046319912134566875 0.001255609346412301 0.00034494078639528907 0.006231069368853508 
-111.00000000000078 0.006696654308990558 0.00025097017553352434 0.0005258450200381757 0.007478465046554394 
-110.00000000000078 0.008784323520521562 0.0038086723580405876 0.0007235313180520295 0.013323447508139142 
-109.00000000000081 0.010739856074300584 0.01238066246328087 0.0009176375987167429 0.024041441349483727 
-108.00000000000081 0.012444759246991543 0.026048716132105427 0.0010929098995481556 0.03957993026999287 
-107.00000000000082 0.013822582554707393 0.04456004669457651 0.0012395018988784758 0.05959975261233395 
-106.00000000000084 0.01483783075788346 0.06738716999117812 0.001352515644821291 0.08353337043566594 
-105.00000000000085 0.01549034771200414 0.09380046816461976 0.0014311037833152503 0.11065084057039691 
-104.00000000000085 0.01580719757131867 0.12294333840444181 0.0014774005921266834 0.1401256824245438 
-103.00000000000087 0.0158337997526853 0.15390211749782842 0.001495474887877617 0.17109479561221488 
-102.00000000000088 0.01562562278773085 0.1857655658042764 0.0014904233231954839 0.20270864421888174 
-101.00000000000088 0.01524124750759798 0.2176711482197417 0.0014676598759895381 0.23416981764824366 
-100.00000000000091 0.014737166599200255 0.24883739970741608 0.00143241141031468 0.26475963555024384 
-99.00000000000091 0.014164346128775903 0.2785831883462815 0.0013894001013184374 0.2938536166346661 
-98.00000000000094 0.013566349750507713 0.3063356795394079 0.0013426785610784178 0.32092738019930783 
-97.00000000000094 0.012978708065033755 0.3316293233501289 0.0012955789103847113 0.345554943538541 
-96.00000000000094 0.012429180873825541 0.35409833276460195 0.001250739086100823 0.36740149099833247 
-95.00000000000097 0.011938581763890371 0.3734650042486517 0.0012101752548882604 0.3862126011774824 
-94.00000000000097 0.011521887469446062 0.38952595549491337 0.0011753760584552848 0.4018017023713203 
-93.00000000000098 0.011189418964600194 0.4021380026107722 0.0011474010886002527 0.41403724527242447 
-92.000000000001 0.010947943666903237 0.411205031666481 0.0011269716909384309 0.4228307832014019 
-91.00000000000101 0.0108016007229156 0.4166668768997638 0.0011145466152394548 0.42812686500212743 
-90.00000000000101 0.010752591031981637 0.41849092004549293 0.001110378172856249 0.4298953911791149 
-89.00000000000104 0.010801600722915862 0.41666687689977167 0.0011145466152393797 0.428126865002136 
-88.00000000000104 0.010947943666902762 0.4112050316664955 0.0011269716909384634 0.4228307832014156 
-87.00000000000104 0.011189418964599815 0.4021380026107952 0.0011474010886000862 0.4140372452724481 
-86.00000000000107 0.011521887469445052 0.3895259554949426 0.0011753760584554056 0.4018017023713485 
-85.00000000000107 0.011938581763889719 0.3734650042486886 0.0012101752548880833 0.3862126011775177 
-84.0000000000011 0.012429180873824499 0.3540983327646432 0.0012507390861005961 0.36740149099837166 
-83.0000000000011 0.012978708065032806 0.3316293233501763 0.0012955789103845634 0.3455549435385868 
-82.00000000000111 0.013566349750506683 0.30633567953946267 0.0013426785610783573 0.32092738019936146 
-81.00000000000112 0.01416434612877482 0.27858318834634 0.00138940010131838 0.2938536166347228 
-80.00000000000114 0.014737166599199086 0.24883739970747804 0.0014324114103145217 0.2647596355503035 
-79.00000000000114 0.015241247507596967 0.21767114821980663 0.0014676598759893946 0.23416981764830688 
-78.00000000000115 0.01562562278772992 0.18576556580434098 0.0014904233231955396 0.20270864421894472 
-77.00000000000117 0.015833799752684747 0.1539021174978926 0.0014954748878775802 0.17109479561227814 
-76.00000000000117 0.015807197571318574 0.1229433384045039 0.001477400592126923 0.14012568242460552 
-75.00000000000118 0.015490347712004917 0.09380046816467706 0.0014311037833154147 0.1106508405704552 
-74.0000000000012 0.014837830757884857 0.06738716999122882 0.0013525156448214528 0.0835333704357188 
-73.00000000000121 0.013822582554710056 0.044560046694618556 0.001239501898878646 0.05959975261237864 
-72.00000000000122 0.012444759246994553 0.026048716132138414 0.0010929098995483952 0.03957993027002911 
-71.00000000000124 0.010739856074304154 0.012380662463303499 0.0009176375987170781 0.0240414413495103 
-70.00000000000125 0.008784323520525779 0.0038086723580527376 0.0007235313180524001 0.013323447508155716 
-69.00000000000126 0.006696654308994887 0.00025097017553590975 0.0005258450200385522 0.0074784650465615264 
-68.00000000000126 0.004631991213460448 0.0012556093464061394 0.0003449407863956498 0.006231069368851482 
-67.00000000000128 0.0027688873234572677 0.0060005994939249145 0.00020490799302113735 0.008963348638259486 
-66.0000000000013 0.0012880354411032185 0.01333902460703462 0.0001308617307931159 0.014735931953444503 
-65.0000000000013 0.0003445434016751632 0.02189362055493105 0.00014488059630992926 0.022350599433107268 
-64.00000000000131 3.745044834763556e-05 0.030197935716699792 0.0002608744352704368 0.030455598244471804 
-63.00000000000132 0.0003822184546286775 0.03687192780893652 0.0004791137903264243 0.037688011399065365 
-62.000000000001336 0.0012932595869099772 0.04081003835591811 0.0007816322700449807 0.04283953389527779 
-61.00000000000135 0.00258346829275326 0.04135154072881426 0.0011300959658336357 0.045024061466437205 
-60.00000000000135 0.003985626777508829 0.03839883862958481 0.0014678308293327757 0.043819374299475765 
-59.000000000001364 0.005196264231181928 0.03245187135955618 0.0017273016310461338 0.03935297774180286 
-58.00000000000138 0.0059365472661414296 0.02453747092500406 0.0018432893608785806 0.03230577529132804 
-57.00000000000139 0.006018342273125743 0.016031308603343394 0.001770314687449424 0.02381787055539875 
-56.0000000000014 0.005398699037151746 0.008394467964525955 0.0015007570547148962 0.01529816734387957 
-55.000000000001414 0.004204899130789826 0.0028716330290619475 0.001078195609359641 0.008161330209163691 
-54.00000000000143 0.0027166347987737996 0.00021641967453724456 0.000599603626061297 0.0035377254191234723 
-53.00000000000144 0.0013021701545165266 0.0005142263988314282 0.00020110069420191425 0.0020181888892371273 
-52.00000000000145 0.0003196873924917486 0.003158907348563575 2.5658026114831273e-05 0.0034994880623227965 
-51.00000000000146 9.373350581971661e-06 0.0070059481584528295 0.00017734336904630247 0.007183341723107358 
-50.00000000000147 0.00041064494151070956 0.010677438235730342 0.0006740675691910349 0.011750773651709264 
-49.00000000000148 0.0013371018921515534 0.0129452086173916 0.0014167308830661518 0.01568883429857368 
-48.00000000000149 0.0024269552079196222 0.013084227818289069 0.0021937115810846857 0.017698658120399717 
-47.000000000001506 0.0032612746112040516 0.011083919209644294 0.002732728487989047 0.017077017605561857 
-46.00000000000152 0.0035143164960577747 0.007638467155737167 0.002796353856201434 0.013952979023958794 
-45.00000000000153 0.0030809206700700815 0.0039039038701443873 0.0022958905103026375 0.009287004432099509 
-44.000000000001535 0.0021262974799059484 0.0010911548235324276 0.0013786374718820404 0.004601754150863407 
-43.00000000000155 0.0010280977375510443 3.143838073477607e-05 0.00043668109430560875 0.001498715572707923 
-42.000000000001556 0.0002236968254105187 0.0008741338169919664 1.3884541344967098e-06 0.0010976779194458433 
-41.00000000000157 2.0730229577251127e-05 0.003040287268119354 0.0005300125190616063 0.003586676792801668 
-40.000000000001585 0.00045441882614449716 0.0054628915865190105 0.0021499013887856773 0.008062834082051374 
-39.0000000000016 0.001264127010436427 0.0070289692652593695 0.004477933281378811 0.012769624737536393 
-38.000000000001606 0.0020120668815898518 0.007045973151651756 0.006645263199394315 0.015706517951169553 
-37.00000000000161 0.0022975231631170673 0.005531316257669845 0.007602742986231258 0.015438742890586025 
-36.00000000000163 0.0019640902962860876 0.0031893023914412845 0.006657316586912191 0.011819053725492117 
-35.00000000000164 0.0011886783435922543 0.0010749063618670754 0.004031062264363954 0.006300802073731773 
-34.00000000000165 0.0003931265093873041 9.183868089157496e-05 0.0011191964831329766 0.0016061910562947044 
-33.00000000000166 1.2993536854593442e-05 0.0005612853394479948 0.0001439841772535623 0.0007171388212256958 
-32.00000000000168 0.0002452908980760257 0.0020759418036321313 0.0031192388157165966 0.005439929819906542 
-31.000000000001688 0.0009235345014692736 0.0037208215827463724 0.01043017139157458 0.015079056824224226 
-30.000000000001698 0.0016075072413669709 0.0045566211160414 0.019753867651110892 0.025929867746788186 
-29.000000000001705 0.0018502101141337675 0.004117845146739567 0.026261200869746495 0.032246401831116385 
-28.00000000000172 0.0014857845299968114 0.0026588903671674277 0.02481514317365607 0.028976315604572637 
-27.00000000000173 0.0007496223257184886 0.0010082512145405617 0.014115910571509868 0.01588344961267171 
-26.00000000000174 0.0001325855497713258 0.00010392882937455887 0.0016073167155706736 0.0018453552330447078 
-25.00000000000175 4.417663635292671e-05 0.00046592650576629893 0.006910361534478604 0.0074207845415653 
-24.000000000001766 0.0005069870784560246 0.0019053064843101528 0.06120877297310163 0.06363352447642286 
-23.000000000001776 0.0011152406635540765 0.0036386905351797243 0.2008728201469337 0.2056627571644062 
-22.00000000000179 0.0013291924370505048 0.004740792892628989 0.45571356911226035 0.4618403670042182 
-21.000000000001798 0.0009306068645544447 0.004664765628875704 0.8349941909031977 0.8406405322717401 
-20.00000000000181 0.0003025950508318622 0.003518715705035688 1.3165098912371678 1.3203258899191108 
-19.000000000001823 0.00026390649399218175 0.0019397748472660859 1.844389172648413 1.8464712717951401 
-18.000000000001833 0.001483821710724653 0.0006632793944828905 2.3390183252462253 2.3408836876563766 
-17.000000000001844 0.003849916958330804 7.929373697760161e-05 2.7180162762117392 2.721502568250973 
-16.000000000001855 0.006294221543064246 6.96023796598842e-05 2.9220964093714437 2.927911603972171 
-15.000000000001867 0.0073438893415988795 0.00021864618818996393 2.9362731342281534 2.9432827570716293 
-14.000000000001878 0.0061476054987972305 0.0002242605183767671 2.7972040508043423 2.8031307689946465 
-13.000000000001888 0.0032814781638748915 0.00018671950872846678 2.5820589406377956 2.585265036595112 
-12.0000000000019 0.000635766618038363 0.0005404064154452292 2.3817023480085977 2.382800673176024 
-11.000000000001913 0.0002441457384865889 0.00166104918149815 2.268055642396893 2.269988393020903 
-10.000000000001922 0.0027346969014208516 0.0034431937414905775 2.2688489918673 2.2750347041053667 
-9.000000000001934 0.006562100397803372 0.005197756996466352 2.3605696347016862 2.372208283126687 
-8.000000000001945 0.008843480898770023 0.006007319163955173 2.4828630481932086 2.497432214357143 
-7.000000000001957 0.007518418086018827 0.0053340946722401136 2.568151974545373 2.580638211564817 
-6.000000000001967 0.0033736969050483794 0.0034519258864080453 2.5732235039948153 2.579757734845615 
-5.000000000001979 0.00015840083158787143 0.001353216436293679 2.4984779794891243 2.4999455998442364 
-4.00000000000199 0.0020808614138193987 0.00013661204963650187 2.3861526205825903 2.3886720058348248 
-3.0000000000020015 0.009987403472732892 0.0002717234463887619 2.298583449378707 2.309455073428498 
-2.000000000002013 0.01916127821411662 0.0012720779712712348 2.286821240059136 2.308009998338091 
-1.0000000000020242 0.02153823552540947 0.002058666435329297 2.364246120042344 2.388510362477299 
-2.0355549961366507e-12 0.012752155506886183 0.0018105943063586377 2.4972333117402257 2.512190381525686 
0.9999999999979531 0.0008826655852465356 0.0007137872575651588 2.6168149045232343 2.618493425281865 
1.9999999999979419 0.011299985770004874 2.7993953624943905e-05 2.645690421963747 2.6569359577300626 
2.9999999999979305 0.08263607849152103 0.001327443533576654 2.5284255540070815 2.612435608347113 
3.999999999997919 0.2530506389756089 0.0053549854148774835 2.252065934307122 2.510976068629376 
4.999999999997908 0.5417312050322253 0.011256919315027513 1.8494965822463434 2.4036779613168235 
5.999999999997897 0.9346383187887415 0.016782730090860377 1.385838292468035 2.3391733913495845 
6.999999999997885 1.3830153562641747 0.019430297775173102 0.9350922503729191 2.3399810629251374 
7.999999999997874 1.8176396703516267 0.017881367638784514 0.5571723807878355 2.3953098773263575 
8.999999999997863 2.1737238328157695 0.012834904305736363 0.283684195381189 2.4726305332835063 
9.99999999999785 2.415138653324738 0.006685207379254129 0.11585944474551976 2.539520840705938 
10.999999999997842 2.5459664000784694 0.002203284695560142 0.03265502079761251 2.581960228668035 
11.99999999999783 2.6031564538494685 0.0010075535850400485 0.0035897735435905086 2.6082256932044423 
12.999999999997817 2.6335064803419854 0.002746189257488476 0.0004707631683635143 2.6367156451683758 
13.999999999997806 2.666376490290853 0.00546939125872302 0.004220908073024205 2.6758243442542375 
14.999999999997796 2.696014271206849 0.006931224427015697 0.006050106849682915 2.708737854280888 
15.999999999997783 2.6826858501804347 0.005997504703958309 0.004649178630582722 2.6931951356041663 
16.999999999997772 2.572351353020152 0.003296872655064415 0.002054846451954282 2.5777228605239397 
17.999999999997762 2.325313763526211 0.0007455645605104246 0.00036902396369929995 2.326565964329393 
18.99999999999775 1.9398549215747147 0.0002787416652965617 0.00028902709864692903 1.9406047024774333 
19.999999999997737 1.459458619894566 0.0025931906380122056 0.0012233774725022276 1.4634347212136662 
20.999999999997726 0.9602597853910125 0.006670569888738846 0.002149329924927787 0.9691806555282932 
21.99999999999772 0.5246514424463321 0.010353088983213602 0.0023900287696671553 0.5374353029230851 
22.999999999997705 0.21297478543847986 0.011605921355913608 0.0018966938081507751 0.22647886825063343 
23.999999999997694 0.045309389149923184 0.009708113396657636 0.0010662971330198383 0.05607226447331931 
24.99999999999768 2.754425890961725e-05 0.005682102709851479 0.0003708590629131575 0.00607397221549075 
25.99999999999767 0.027968804248565387 0.0017337900605045174 7.358218965310309e-05 0.02977930411604506 
26.99999999999766 0.07463700801781024 4.188998630941488e-05 0.0001567216735767407 0.07484275903749095 
27.999999999997648 0.10044946978992295 0.0015814107678223464 0.00042443845567755614 0.10245771225535592 
28.999999999997634 0.09129170341028198 0.005615846086577923 0.0006625173977470505 0.09756247873825251 
29.999999999997627 0.05682956453841906 0.010103311055916884 0.000749750076007196 0.06766622991783146 
30.999999999997616 0.01950590105190568 0.012768844559943364 0.0006807886573553259 0.03293649284132854 
31.999999999997602 0.0005091216211480542 0.012266330410746552 0.0005226255536286785 0.013283474202861483 
32.99999999999759 0.00916980038411188 0.008843979316424022 0.0003536054320045425 0.018361113779080968 
33.99999999999758 0.03969599505184238 0.004211813526610873 0.0002238063848406666 0.04413235362145261 
34.99999999999757 0.07543850990550771 0.0007175882256756948 0.00014819650786318544 0.07630633734884497 
35.999999999997556 0.09772832502599381 0.0002574144331587691 0.00012100404238804434 0.09810300373355425 
36.99999999999754 0.09492590481398963 0.0034359230559017637 0.00013247697213604985 0.09847989819618228 
37.999999999997534 0.0679027451888614 0.009333182105462648 0.00017590682373163805 0.07738658377164848 
38.99999999999753 0.030136369787389 0.015933518925620567 0.0002443727407318659 0.04628312349928928 
39.99999999999751 0.002919776225846784 0.02097863882111301 0.0003244320068376901 0.02419423254899885 
40.9999999999975 0.00791883245338246 0.022851630547531775 0.0003944335796639039 0.031147723323082518 
41.999999999997485 0.05993303383171294 0.02112844748097521 0.0004301990666727748 0.08149240138166165 
42.99999999999748 0.16222603625878448 0.01661096725280388 0.0004150258921035897 0.17927276510537932 
43.99999999999746 0.30559153754085366 0.010886527903401734 0.00034807356962783233 0.3168645116068884 
44.999999999997456 0.4709646861752148 0.00564188907990547 0.0002463051374377791 0.47690346495447994 
45.99999999999745 0.6343585498528864 0.0020295384484101796 0.0001388715133351766 0.6365836942783715 
46.999999999997435 0.7724551064338173 0.0003310195987289796 5.6666944787595424e-05 0.7729014096915187 
47.99999999999742 0.8673154184474353 2.4121365623769598e-05 2.1764991119669134e-05 0.8674209127021208 
48.99999999999741 0.9092135440307267 0.00020168153646804538 4.095128995623469e-05 0.909519464548054 
49.9999999999974 0.8972863664857482 0.0001692060906676156 0.00010530477705461798 0.8976328773240448 
50.999999999997385 0.8382954209527184 1.9374471362509366e-06 0.00019509613098413352 0.8385782459551389 
51.99999999999738 0.7441741078458508 0.0008731563642966263 0.0002873917728169873 0.7454366650960373 
52.99999999999737 0.6291462681762857 0.005051805383245124 0.00036326134292896607 0.634676961321897 
53.99999999999736 0.5070956578086847 0.015573207438369164 0.00041226007024414824 0.5232012935618157 
54.99999999999734 0.38963082182433434 0.03567707627274687 0.00043330073205686577 0.42585017130409836 
55.99999999999733 0.28502211227615554 0.068159106539335 0.000432447175825809 0.35369014419370687 
56.99999999999732 0.1979608042167964 0.11478891444918506 0.0004190527773996964 0.31318803793234595 
57.99999999999731 0.12994396754538132 0.17591484148830266 0.0004018599265509689 0.3061973403873547 
58.99999999999729 0.08002980766589993 0.2503207727473237 0.00038629181051515557 0.3305677666465894 
59.99999999999728 0.04572047150950702 0.33533963999469607 0.00037348952343450073 0.3811402630087304 
60.99999999999728 0.023785870514390548 0.4271776942975047 0.0003609751361342313 0.45089508508429404 
61.999999999997264 0.010915535284263488 0.5213719725903333 0.0003443638285845557 0.5320619691756373 
62.99999999999725 0.004154721245152662 0.6132930913373913 0.0003193840676019791 0.6170601664781942 
63.99999999999724 0.0011335183307617641 0.6986136771418272 0.00028355860301155676 0.6991968863583288 
64.99999999999723 0.00012938168370486337 0.7736833183405192 0.00023714897449553663 0.7731051393158623 
65.99999999999721 1.6046290901677877e-05 0.8357769169670567 0.00018325662315466851 0.8349407542049346 
66.9999999999972 0.00015018678274565184 0.8832086214407744 0.00012721372590463923 0.8823822413923401 
67.9999999999972 0.00023727135361917658 0.9153238849467138 7.553823780099948e-05 0.9144877362533204 
68.99999999999719 0.00020496316608629525 0.9323955322285195 3.47637729647287e-05 0.9314635179385244 
69.99999999999717 9.979758244466295e-05 0.935455821837096 1.0408632379904807e-05 0.9343920258175161 
70.99999999999716 1.2765056435159565e-05 0.9260964747885434 6.2555134037143614e-06 0.9249570926385734 
71.99999999999714 3.258144686636538e-05 0.9062643015493402 2.4009680874015297e-05 0.9051928326474264 
72.99999999999714 0.00022164929134633237 0.8780733310287012 6.331494337933241e-05 0.8772720408035033 
73.99999999999713 0.0006083454972024036 0.8436469164015453 0.00012204768362967088 0.8433411160540402 
74.99999999999712 0.0011895081335798034 0.8049964058543593 0.0001967822750147117 0.8054018563326715 
75.9999999999971 0.0019381015620427114 0.76393736995036 0.00028332150331353365 0.7652359918603278 
76.9999999999971 0.0028124524106698814 0.7220403799521082 0.00037720424796369327 0.7243657634526878 
77.99999999999709 0.003764803676288962 0.6806109113336266 0.00047413023867593016 0.6840428177264711 
78.99999999999707 0.0047480386477405075 0.6406918742524732 0.0005702703643822399 0.645257752555081 
79.99999999999706 0.005720216675095881 0.6030822201017216 0.000662455523229775 0.6087634076855544 
80.99999999999704 0.0066470558945671086 0.5683656974011565 0.0007482547492451408 0.5751061288737609 
81.99999999999704 0.007502751285022256 0.5369448262715362 0.0008259638501691166 0.5446604917127873 
82.99999999999702 0.008269599487967023 0.5090762885138529 0.0008945299660943749 0.5176641843602507 
83.99999999999702 0.008936879291184231 0.48490502156701276 0.0009534369360407726 0.4942508147747413 
84.999999999997 0.009499360001130799 0.46449525671776504 0.0010025729147736665 0.474479278569718 
85.99999999999699 0.009955715298625321 0.44785750526597073 0.0010420968836843552 0.45835898636510525 
86.99999999999697 0.01030702996220497 0.4349710595960335 0.0010723157349721692 0.4458707168051856 
87.99999999999697 0.010555512617685076 0.4258019525651476 0.0010935792456006272 0.4369831587998768 
88.99999999999696 0.010703473459405068 0.4203165350471375 0.0011061968901653336 0.43166536515754866 
89.99999999999694 0.010752591031981742 0.4184909200454944 0.001110378172856294 0.4298953911791162 
90.99999999999694 0.010703473459405411 0.420316535047115 0.0011061968901653466 0.4316653651575261 
91.99999999999692 0.01055551261768612 0.42580195256510206 0.0010935792456006938 0.436983158799831 
92.99999999999692 0.010307029962206709 0.4349710595959645 0.0010723157349723 0.4458707168051201 
93.99999999999689 0.009955715298627116 0.44785750526588114 0.0010420968836846417 0.45835898636501776 
94.99999999999689 0.009499360001133739 0.46449525671765074 0.0010025729147738892 0.4744792785696051 
95.99999999999689 0.008936879291187836 0.48490502156687515 0.0009534369360411125 0.49425081477460886 
96.99999999999686 0.008269599487970968 0.5090762885136927 0.0008945299660947784 0.5176641843600973 
97.99999999999686 0.007502751285027042 0.5369448262713556 0.0008259638501695178 0.5446604917126117 
98.99999999999685 0.006647055894572536 0.5683656974009546 0.0007482547492457045 0.5751061288735634 
99.99999999999685 0.005720216675101562 0.6030822201015 0.0006624555232303892 0.6087634076853373 
100.99999999999682 0.004748038647746572 0.6406918742522355 0.0005702703643827742 0.6452577525548481 
101.99999999999682 0.003764803676294963 0.6806109113333769 0.00047413023867656177 0.6840428177262301 
102.99999999999679 0.002812452410675545 0.722040379951853 0.00037720424796424957 0.7243657634524365 
103.99999999999679 0.0019381015620477244 0.763937369950106 0.0002833215033140761 0.7652359918600817 
104.99999999999679 0.0011895081335839392 0.8049964058541135 0.0001967822750152053 0.8054018563324272 
105.99999999999676 0.0006083454972054418 0.84364691640132 0.00012204768363006727 0.8433411160538208 
106.99999999999676 0.00022164929134805593 0.8780733310285079 6.331494337961005e-05 0.877272040803315 
107.99999999999673 3.258144686693177e-05 0.9062643015491916 2.4009680874198317e-05 0.9051928326472739 
108.99999999999673 1.2765056434883682e-05 0.9260964747884517 6.255513403748877e-06 0.9249570926384844 
109.99999999999672 9.979758244395809e-05 0.9354558218370745 1.0408632379815697e-05 0.9343920258174973 
110.99999999999672 0.00020496316608581566 0.9323955322285788 3.476377296452943e-05 0.9314635179385844 
111.99999999999669 0.0002372713536193375 0.9153238849468636 7.553823780069683e-05 0.9144877362534727 
112.99999999999669 0.00015018678274649416 0.8832086214410179 0.0001272137259043153 0.8823822413925824 
113.99999999999669 1.60462909022045e-05 0.8357769169673922 0.00018325662315433745 0.8349407542052695 
114.99999999999666 0.00012938168370233143 0.7736833183409406 0.0002371489744952228 0.7731051393162856 
115.99999999999666 0.0011335183307508271 0.6986136771423216 0.00028355860301129785 0.6991968863588103 
116.99999999999663 0.004154721245124928 0.6132930913379375 0.0003193840676017963 0.6170601664787121 
117.99999999999663 0.010915535284206093 0.5213719725909081 0.00034436382858443764 0.5320619691761562 
118.99999999999662 0.02378587051428742 0.4271776942980779 0.0003609751361341512 0.4508950850847601 
119.9999999999966 0.045720471509338695 0.33533963999524025 0.00037348952343442646 0.38114026300909915 
120.9999999999966 0.08002980766564555 0.2503207727478151 0.0003862918105150566 0.33056776664682397 
121.99999999999659 0.12994396754502302 0.17591484148871897 0.0004018599265508693 0.30619734038740554 
122.99999999999658 0.19796080421631973 0.11478891444951528 0.0004190527773995425 0.31318803793219824 
123.99999999999656 0.28502211227556823 0.06815910653957528 0.00043244717582584176 0.35369014419336287 
124.99999999999656 0.38963082182365033 0.035677076272905055 0.00043330073205697875 0.4258501713035733 
125.99999999999653 0.5070956578079413 0.015573207438459564 0.0004122600702443435 0.5232012935611701 
126.99999999999653 0.6291462681755434 0.005051805383286698 0.0003632613429292897 0.6346769613211917 
127.99999999999653 0.7441741078451976 0.000873156364309277 0.0002873917728175429 0.7454366650954006 
128.9999999999965 0.838295420952239 1.937447136613314e-06 0.00019509613098472826 0.8385782459546531 
129.9999999999965 0.8972863664855206 0.00016920609066640055 0.00010530477705510431 0.8976328773238159 
130.99999999999648 0.9092135440308152 0.00020168153646889304 4.095128995650507e-05 0.9095194645481447 
131.99999999999648 0.8673154184478583 2.4121365624318722e-05 2.1764991119623215e-05 0.8674209127025484 
132.99999999999645 0.7724551064345454 0.0003310195987236962 5.666694478722562e-05 0.7729014096922394 
133.99999999999645 0.6343585498538297 0.002029538448394196 0.000138871513334573 0.6365836942792885 
134.99999999999642 0.47096468617624215 0.005641889079877687 0.00024630513743708737 0.4769034649554785 
135.99999999999642 0.30559153754181984 0.010886527903366684 0.000348073569627296 0.3168645116078258 
136.99999999999642 0.16222603625955218 0.016610967252770663 0.0004150258921033566 0.1792727651061106 
137.9999999999964 0.059933033832188176 0.021128447480954837 0.00043019906667284805 0.0814924013821165 
138.9999999999964 0.007918832453547122 0.022851630547531875 0.0003944335796642359 0.031147723323247438 
139.9999999999964 0.002919776225759005 0.020978638821135237 0.0003244320068381731 0.024194232548933943 
140.99999999999636 0.03013636978716685 0.01593351892565826 0.000244372740732337 0.04628312349910542 
141.99999999999636 0.0679027451886437 0.009333182105503263 0.00017590682373197706 0.0773865837714717 
142.99999999999636 0.09492590481389157 0.0034359230559310935 0.0001324769721362089 0.09847989819611283 
143.99999999999633 0.09772832502605969 0.00025741443316724895 0.00012100404238799224 0.09810300373362779 
144.99999999999633 0.07543850990570193 0.0007175882256622458 0.00014819650786290168 0.0763063373490244 
145.99999999999633 0.03969599505206503 0.004211813526583618 0.00022380638484003983 0.04413235362164782 
146.9999999999963 0.009169800384244635 0.008843979316397126 0.00035360543200359886 0.018361113779185766 
147.9999999999963 0.00050912162111483 0.012266330410733464 0.0005226255536275923 0.013283474202814246 
148.99999999999628 0.0195059010517164 0.012768844559950634 0.0006807886573545507 0.03293649284114645 
149.99999999999628 0.056829564538174296 0.010103311055940844 0.0007497500760071686 0.06766622991760965 
150.99999999999625 0.09129170341012897 0.005615846086606354 0.0006625173977481698 0.09756247873812801 
151.99999999999625 0.10044946978997471 0.0015814107678409723 0.00042443845567931174 0.10245771225542914 
152.99999999999625 0.07463700801805988 4.18899863088181e-05 0.00015672167357804167 0.07484275903774092 
153.99999999999622 0.027968804248844712 0.0017337900604854916 7.358218965259928e-05 0.029779304116305142 
154.99999999999622 2.7544258914173778e-05 0.0056821027098246475 0.00037085906291002676 0.006073972215465379 
155.9999999999962 0.045309389149312436 0.009708113396637687 0.0010662971330146999 0.056072264472684534 
156.9999999999962 0.21297478543701776 0.011605921355911458 0.001896693808146152 0.2264788682491647 
157.99999999999616 0.5246514424440057 0.010353088983230308 0.0023900287696661375 0.5374353029207827 
158.99999999999616 0.9602597853880785 0.006670569888764938 0.0021493299249316492 0.9691806555253891 
159.99999999999616 1.4594586198914838 0.0025931906380335687 0.001223377472508858 1.4634347212106034 
160.99999999999613 1.9398549215720025 0.00027874166530239097 0.0002890270986505626 1.9406047024747255 
161.99999999999613 2.3253137635242567 0.0007455645604996599 0.0003690239636939818 2.3265659643274503 
162.9999999999961 2.572351353019085 0.0032968726550460675 0.0020548464519396423 2.577722860522853 
163.9999999999961 2.682685850180112 0.005997504703945687 0.0046491786305678864 2.693195135603825 
164.9999999999961 2.6960142712069515 0.006931224427017596 0.006050106849683054 2.7087378542810057 
165.99999999999608 2.6663764902910705 0.005469391258737779 0.004220908073045606 2.675824344254483 
166.99999999999608 2.6335064803421653 0.0027461892575045615 0.000470763168379366 2.636715645168592 
167.99999999999608 2.6031564538496923 0.0010075535850430836 0.0035897735435169898 2.608225693204591 
168.99999999999605 2.545966400078996 0.002203284695542091 0.03265502079730122 2.5819602286682426 
169.99999999999605 2.4151386533258523 0.0066852073792191494 0.11585944474478109 2.5395208407062793 
170.99999999999602 2.1737238328176125 0.012834904305699153 0.2836841953798525 2.4726305332839655 
171.99999999999602 1.8176396703540998 0.017881367638762587 0.5571723807858288 2.3953098773268113 
172.99999999999602 1.3830153562669478 0.01943029777517685 0.9350922503703368 2.3399810629253124 
173.99999999999602 0.9346383187913774 0.01678273009088761 1.385838292465168 2.3391733913493726 
174.99999999999596 0.5417312050343427 0.011256919315065174 1.8494965822436196 2.4036779613162707 
175.99999999999596 0.2530506389770077 0.005354985414909569 2.2520659343049934 2.5109760686287075 
176.99999999999596 0.08263607849222707 0.001327443533592922 2.528425554005867 2.6124356083466145 
177.99999999999596 0.011299985770212044 2.7993953625409384e-05 2.6456904219635144 2.6569359577300533 
178.99999999999596 0.0008826655852075886 0.0007137872575580419 2.616814904523759 2.6184934252823373 


==> figures/mimo_beta2/beampattern11.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.013474348408202677 0.0017216095057011218 2.515726901215304 2.5313563436134867 
-179.0 0.02954671627237802 0.0010257856867270882 2.376929471839499 2.4077292994229174 
-178.0 0.03332422660655052 0.00021464935530290052 2.294610008795083 2.3281162524227246 
-177.00000000000006 0.025004967150720928 0.0005356034437971497 2.3147152722456754 2.3399111465618123 
-176.00000000000006 0.012588395251810242 0.0026898785185286143 2.43015492751332 2.444789958246419 
-175.00000000000006 0.003648134884905943 0.006152499811752643 2.5864039393418534 2.595366716309059 
-174.00000000000006 0.0008881814913459374 0.009362543352127058 2.7084933964546134 2.7178790636430135 
-173.00000000000006 0.0023638464483123327 0.01066496337722597 2.7371699220502754 2.7494729779172244 
-172.0000000000001 0.0044563395028275705 0.009366590912508597 2.657479022507108 2.6708114718895026 
-171.0000000000001 0.0047972200336011146 0.006196079669942962 2.5064429471880736 2.517165421922444 
-170.0000000000001 0.00332960102112767 0.0028659291333520743 2.3562713092353276 2.362295603832534 
-169.0000000000001 0.001455666633939085 0.0010327725082726821 2.2809268014341804 2.2831716319429853 
-168.00000000000014 0.00047183828735992056 0.0013335482014556995 2.321400667695129 2.322741268597204 
-167.00000000000017 0.0005994947383585467 0.0030977029140849084 2.465278731979355 2.4682296882402395 
-166.00000000000017 0.0011285586267909902 0.0048738315249495096 2.649289360166677 2.654320780081982 
-165.00000000000017 0.0012624541086244435 0.005386054252373264 2.783077955064599 2.788685279314902 
-164.00000000000017 0.0008459944114688583 0.004292921509583872 2.783440493368673 2.7876628326135338 
-163.0000000000002 0.0004269744459469761 0.002295348379040988 2.604603860775997 2.6066983560909445 
-162.0000000000002 0.0007097854709014301 0.0005868137475015129 2.2529790732363852 2.254014470329443 
-161.00000000000023 0.0019092566292720989 5.217626188909817e-05 1.782208665871667 1.7842476667422429 
-160.00000000000023 0.003518166041357397 0.0007421398512909073 1.272558784223901 1.2771229458281284 
-159.00000000000023 0.004636193274507352 0.0019286860075363999 0.804178827484481 0.8111260297076103 
-158.00000000000026 0.004586655375276862 0.00265355958407621 0.4346010896564434 0.442173895281557 
-157.00000000000026 0.00336986062855743 0.002379433941714977 0.18749367242981685 0.19345571679408022 
-156.00000000000026 0.0016546135870735663 0.0013217930584050646 0.05423217180314493 0.057298942090553175 
-155.00000000000028 0.0003446708578492383 0.0002731955126559778 0.004909685154552466 0.005542249475756901 
-154.00000000000028 2.9500629443128762e-05 6.202460568023717e-05 0.0028156177001862886 0.0029086558524555905 
-153.0000000000003 0.0006708425786810171 0.0010043354407633 0.016667995824996958 0.018377867059021964 
-152.0000000000003 0.0016926923707926464 0.0026891605148248164 0.027201155536400148 0.031664045429522385 
-151.0000000000003 0.0023779206689394194 0.004216294968376448 0.027669592725102034 0.03437319003128533 
-150.00000000000034 0.0023027764827558707 0.004729652555007383 0.02011648167201718 0.027253742680073342 
-149.00000000000034 0.001551232903244488 0.003924192499312252 0.010180087797754197 0.01572815798991732 
-148.00000000000037 0.000611595250591736 0.0022352689745318128 0.002816989902716136 0.005695783578720247 
-147.00000000000037 5.2442715643701034e-05 0.0006118043360933761 0.0001614284316461596 0.0008295776494631285 
-146.0000000000004 0.00018722186790873338 8.461327464753594e-06 0.0015042816225035568 0.0017010451087934666 
-145.0000000000004 0.0009160363915707039 0.0008766675129444831 0.0045673128223158695 0.00638229053766273 
-144.00000000000043 0.0018115088964097623 0.0029211108779851093 0.007041368091118738 0.011828759725149069 
-143.00000000000043 0.002375115042204785 0.005238499727958308 0.007628802189676906 0.01532404512925263 
-142.00000000000043 0.0023092645595879564 0.0067578355088361375 0.006308749561286686 0.01546583931517636 
-141.00000000000045 0.001661772074094343 0.006758719405371314 0.003966925912780125 0.012464000295351555 
-140.00000000000045 0.0007824642464548395 0.005219875599926299 0.0017494191257334548 0.007800076258208481 
-139.00000000000048 0.00013289610713488616 0.0028434005350990873 0.0004963171846284136 0.003490998324072246 
-138.00000000000048 5.6519721221545504e-05 0.0007557965698740488 0.00046397813310601236 0.001276383468595357 
-137.00000000000048 0.0006219085534057988 2.814850756672045e-05 0.0013622952764564505 0.0020136138685646434 
-136.0000000000005 0.001603603190571509 0.0012249799533665838 0.0025999902619624595 0.005450025103130881 
-135.0000000000005 0.002595016643799722 0.004164756988306346 0.0035826485066600714 0.010395094465912084 
-134.0000000000005 0.003190900774744388 0.007977147491272771 0.0039351941260966266 0.015186217357464936 
-133.00000000000054 0.003155656691250015 0.011421127391234633 0.003587402206974213 0.01826535992678044 
-132.00000000000054 0.0025108473377304747 0.013333720826006675 0.0027295012125638347 0.018674928349688643 
-131.00000000000054 0.0015165432001780332 0.01304323353014226 0.001689194318986352 0.01633134551782911 
-130.00000000000057 0.0005654952195437708 0.010607985732106874 0.000793547779559916 0.012019360278988584 
-129.00000000000057 3.871250510800255e-05 0.0068128878152124255 0.00026553363784943015 0.007138263350918983 
-128.00000000000057 0.0001775638538156708 0.002940706552257961 0.00017885995259174265 0.003296649977519736 
-127.0000000000006 0.001013282989728906 0.00040270993619054556 0.0004690720005932065 0.0018804548395747092 
-126.0000000000006 0.002369103586987013 0.00034581367904714934 0.0009820528000609662 0.0037086541311027663 
-125.00000000000063 0.0039244375543348795 0.0033465401885701125 0.0015354562744419955 0.008852326199559902 
-124.00000000000063 0.005313176115278822 0.009265041452886575 0.0019722181298234883 0.016641465764622537 
-123.00000000000065 0.006223030489945131 0.017281266915825152 0.002193870083567726 0.025835805913323403 
-122.00000000000065 0.006468647607948424 0.026086829174267114 0.0021706750389463517 0.03490230377050279 
-121.00000000000068 0.006023679131514052 0.03417256949560025 0.0019326663216583618 0.042327931350929576 
-120.00000000000068 0.00501079624049574 0.040138766676348324 0.0015492969594892668 0.046900971043432736 
-119.00000000000068 0.0036595678144623503 0.04296126772079236 0.00110580140887729 0.04791191926697667 
-118.0000000000007 0.0022478918163812947 0.04216683315738025 0.0006825803515977481 0.045249333546343876 
-117.00000000000071 0.0010431008265270613 0.037897044671529684 0.0003411869210576518 0.039389884001312436 
-116.00000000000072 0.00025527242687348753 0.030865080642633536 0.00011784863976422929 0.03130067768939499 
-115.00000000000072 9.66268285216116e-06 0.022228477683646337 2.3519493037413708e-05 0.022283184720823582 
-114.00000000000075 0.0003394717880629915 0.013411298057671656 4.8424027370210505e-05 0.013791594487282528 
-113.00000000000075 0.00119571226783696 0.00591099662688329 0.0001688322597805609 0.007255550529120928 
-112.00000000000078 0.002468419842556992 0.0011205205058541763 0.0003541372625167397 0.0039301594704580535 
-111.00000000000078 0.004012813186341021 0.0001873893226919124 0.0005729132336939067 0.004787277238570893 
-110.00000000000078 0.005674828950234387 0.003921329801766451 0.0007972776736024708 0.010453315249874461 
-109.00000000000081 0.007312110165907911 0.012752599345380396 0.0010054181867934844 0.021191535047012 
-108.00000000000081 0.00880841273687784 0.026735788518029904 0.001182506966729718 0.03692170453890094 
-107.00000000000082 0.010081070406424189 0.04558922341892438 0.0013204118233428495 0.05726719850073871 
-106.00000000000084 0.011082373040793845 0.06875804557352416 0.0014166563339070687 0.08161886628968774 
-105.00000000000085 0.011796394890289696 0.0954891641116512 0.0014730319256374578 0.10920576604844848 
-104.00000000000085 0.012233016124069029 0.1249078918101311 0.0014941679316402099 0.13916461526485382 
-103.00000000000087 0.012420739531657145 0.15608851385628672 0.0014862577979605795 0.1706020136281185 
-102.00000000000088 0.012399560459760503 0.18811371563339538 0.0014560434639865156 0.20264574301782337 
-101.00000000000088 0.01221473064458224 0.22012028995393504 0.0014100865230752366 0.23448345811789756 
-100.00000000000091 0.011911859625883113 0.2513305987885066 0.0013543064476191032 0.2653886910526856 
-99.00000000000091 0.011533476085058255 0.28107077008576753 0.001293740007956713 0.2947352488496668 
-98.00000000000094 0.011116947234419984 0.30877756747094587 0.0012324666927229513 0.32200180179387167 
-97.00000000000094 0.010693524556604729 0.3339963506552736 0.0011736467129178248 0.3467688077661042 
-96.00000000000094 0.010288231880723324 0.3563726535481914 0.0011196260627789935 0.36870997769232106 
-95.00000000000097 0.009920314518806882 0.3756397594898339 0.0010720733800721428 0.38758034871420655 
-94.00000000000097 0.009604003910336854 0.39160435276789546 0.0010321235447322905 0.4032027743755817 
-93.00000000000098 0.009349402711246133 0.40413195682478886 0.001000511714002092 0.41545432960959294 
-92.000000000001 0.009163347482666133 0.413133493120816 0.0009776882521215825 0.4242538097300308 
-91.00000000000101 0.009050152176154172 0.4185539487231244 0.0009639097317274458 0.42955120709064565 
-90.00000000000101 0.009012171861764808 0.4203638441003353 0.0009593041133394085 0.4313197918025471 
-89.00000000000104 0.009050152176154432 0.418553948723132 0.0009639097317273719 0.4295512070906525 
-88.00000000000104 0.009163347482665774 0.41313349312083 0.0009776882521216074 0.4242538097300449 
-87.00000000000104 0.009349402711245887 0.4041319568248111 0.0010005117140019283 0.4154543296096163 
-86.00000000000107 0.00960400391033606 0.3916043527679242 0.0010321235447323962 0.4032027743756103 
-85.00000000000107 0.00992031451880644 0.3756397594898708 0.0010720733800719516 0.3875803487142424 
-84.0000000000011 0.01028823188072253 0.35637265354823255 0.001119626062778756 0.36870997769236163 
-83.0000000000011 0.010693524556604063 0.33399635065532135 0.0011736467129176583 0.3467688077661489 
-82.00000000000111 0.011116947234419286 0.30877756747100066 0.0012324666927228639 0.3220018017939262 
-81.00000000000112 0.011533476085057552 0.2810707700858259 0.0012937400079566241 0.29473524884972463 
-80.00000000000114 0.011911859625882343 0.2513305987885686 0.0013543064476189092 0.26538869105274654 
-79.00000000000114 0.012214730644581614 0.2201202899539998 0.0014100865230750484 0.23448345811796284 
-78.00000000000115 0.012399560459760005 0.1881137156334601 0.001456043463986524 0.20264574301788862 
-77.00000000000117 0.012420739531656974 0.1560885138563511 0.0014862577979604826 0.1706020136281833 
-76.00000000000117 0.012233016124069305 0.12490789181019367 0.0014941679316404042 0.13916461526491705 
-75.00000000000118 0.01179639489029071 0.09548916411170909 0.001473031925637573 0.10920576604850778 
-74.0000000000012 0.01108237304079532 0.06875804557357555 0.0014166563339071874 0.08161886628974258 
-73.00000000000121 0.010081070406426714 0.045589223418967276 0.0013204118233429876 0.057267198500784364 
-72.00000000000122 0.008808412736880539 0.026735788518063634 0.0011825069667299405 0.036921704538937505 
-71.00000000000124 0.007312110165910956 0.012752599345403584 0.001005418186793826 0.02119153504703866 
-70.00000000000125 0.005674828950237815 0.00392132980177908 0.0007972776736028821 0.010453315249891005 
-69.00000000000126 0.004012813186344376 0.00018738932269455537 0.0005729132336943368 0.004787277238577412 
-68.00000000000126 0.0024684198425597 0.0011205205058480597 0.0003541372625172 0.003930159470455087 
-67.00000000000128 0.0011957122678393458 0.0059109966268704175 0.00016883225978087118 0.0072555505291107955 
-66.0000000000013 0.00033947178806421945 0.013411298057654581 4.842402737037444e-05 0.013791594487266773 
-65.0000000000013 9.662682852246915e-06 0.022228477683628237 2.351949303734362e-05 0.022283184720805475 
-64.00000000000131 0.00025527242687242756 0.030865080642617074 0.00011784863976392146 0.03130067768937667 
-63.00000000000132 0.0010431008265248593 0.03789704467151778 0.00034118692105712873 0.03938988400129779 
-62.000000000001336 0.0022478918163786254 0.04216683315737496 0.0006825803515969066 0.045249333546334966 
-61.00000000000135 0.0036595678144594516 0.042961267720794276 0.0011058014088764442 0.04791191926697488 
-60.00000000000135 0.0050107962404932 0.04013876667635764 0.001549296959488429 0.046900971043438856 
-59.000000000001364 0.0060236791315127726 0.03417256949561475 0.0019326663216575931 0.04232793135094232 
-58.00000000000138 0.00646864760794807 0.02608682917428465 0.0021706750389460447 0.03490230377051977 
-57.00000000000139 0.006223030489946402 0.01728126691584279 0.0021938700835678763 0.0258358059133424 
-56.0000000000014 0.0053131761152813 0.009265041452901208 0.001972218129824163 0.01664146576464042 
-55.000000000001414 0.003924437554337884 0.003346540188579288 0.0015354562744430396 0.008852326199573287 
-54.00000000000143 0.0023691035869901145 0.0003458136790500288 0.0009820528000621218 0.0037086541311099693 
-53.00000000000144 0.0010132829897312218 0.00040270993618761415 0.00046907200059406187 0.0018804548395749065 
-52.00000000000145 0.00017756385381668315 0.002940706552251059 0.0001788599525919828 0.0032966499775140936 
-51.00000000000146 3.87125051075543e-05 0.006812887815204139 0.0002655336378488046 0.007138263350909684 
-50.00000000000147 0.0005654952195421933 0.010607985732100322 0.0007935477795584518 0.012019360278978854 
-49.00000000000148 0.0015165432001759509 0.013043233530139213 0.001689194318984345 0.016331345517821918 
-48.00000000000149 0.002510847337728658 0.013333720826008472 0.0027295012125617985 0.01867492834968663 
-47.000000000001506 0.0031556566912492034 0.011421127391240515 0.0035874022069730823 0.018265359926784304 
-46.00000000000152 0.003190900774745146 0.00797714749128064 0.003935194126096755 0.015186217357473756 
-45.00000000000153 0.002595016643801442 0.0041647569883136275 0.003582648506661752 0.010395094465922912 
-44.000000000001535 0.001603603190573543 0.0012249799533710062 0.002599990261965056 0.0054500251031400476 
-43.00000000000155 0.000621908553407443 2.8148507567122354e-05 0.0013622952764587525 0.002013613868568999 
-42.000000000001556 5.651972122205909e-05 0.0007557965698708632 0.00046397813310704994 0.0012763834685937108 
-41.00000000000157 0.00013289610713407957 0.002843400535094202 0.0004963171846271932 0.0034909983240653053 
-40.000000000001585 0.0007824642464530833 0.005219875599921984 0.0017494191257296592 0.00780007625819858 
-39.0000000000016 0.0016617720740926946 0.006758719405369646 0.003966925912775194 0.012464000295343251 
-38.000000000001606 0.0023092645595870456 0.0067578355088377855 0.006308749561282528 0.015465839315173048 
-37.00000000000161 0.0023751150422052325 0.005238499727962545 0.007628802189675986 0.01532404512925637 
-36.00000000000163 0.0018115088964113506 0.0029211108779899075 0.007041368091122182 0.011828759725159075 
-35.00000000000164 0.0009160363915725872 0.0008766675129476653 0.004567312822322133 0.0063822905376742685 
-34.00000000000165 0.00018722186790971637 8.461327464991263e-06 0.001504281622508892 0.0017010451088000354 
-33.00000000000166 5.2442715643223965e-05 0.0006118043360908679 0.00016142843164544871 0.0008295776494593953 
-32.00000000000168 0.0006115952505900893 0.0022352689745281213 0.0028169899027057723 0.005695783578704486 
-31.000000000001688 0.001551232903242583 0.003924192499309471 0.0101800877977354 0.015728157989893875 
-30.000000000001698 0.0023027764827549067 0.0047296525550070394 0.02011648167199745 0.027253742680052533 
-29.000000000001705 0.0023779206689401033 0.004216294968378744 0.02766959272509318 0.03437319003127941 
-28.00000000000172 0.0016926923707945944 0.002689160514828413 0.02720115553641174 0.03166404542953981 
-27.00000000000173 0.0006708425786829473 0.0010043354407662133 0.016667995825025983 0.01837786705905562 
-26.00000000000174 2.9500629443586373e-05 6.20246056809957e-05 0.0028156177002069804 0.002908655852477524 
-25.00000000000175 0.00034467085784749323 0.0002731955126544732 0.004909685154512496 0.005542249475713576 
-24.000000000001766 0.0016546135870701359 0.0013217930584026513 0.054232171802971935 0.057298942090373596 
-23.000000000001776 0.0033698606285541394 0.0023794339417134297 0.1874936724294393 0.19345571679369292 
-22.00000000000179 0.004586655375275535 0.0026535595840767256 0.434601089655816 0.4421738952809304 
-21.000000000001798 0.004636193274508658 0.0019286860075386147 0.8041788274836172 0.8111260297067596 
-20.00000000000181 0.0035181660413606025 0.0007421398512931385 1.2725587842228852 1.2771229458271214 
-19.000000000001823 0.0019092566292751043 5.2176261889395095e-05 1.7822086658706435 1.7842476667412386 
-18.000000000001833 0.000709785470902969 0.0005868137474990589 2.252979073235528 2.2540144703285905 
-17.000000000001844 0.0004269744459466536 0.002295348379036835 2.6046038607754456 2.6066983560903947 
-16.000000000001855 0.0008459944114677402 0.004292921509580348 2.783440493368497 2.7876628326133495 
-15.000000000001867 0.0012624541086240346 0.005386054252372572 2.783077955064758 2.7886852793150574 
-14.000000000001878 0.0011285586267918667 0.004873831524952125 2.6492893601670295 2.6543207800823345 
-13.000000000001888 0.0005994947383595243 0.0030977029140890405 2.465278731979718 2.4682296882406027 
-12.0000000000019 0.00047183828735918336 0.0013335482014582138 2.3214006676953316 2.322741268597416 
-11.000000000001913 0.001455666633935924 0.001032772508271139 2.2809268014341386 2.283171631942935 
-10.000000000001922 0.0033296010211237743 0.00286592913334639 2.3562713092350767 2.362295603832268 
-9.000000000001934 0.0047972200335996956 0.006196079669935744 2.506442947187742 2.517165421922112 
-8.000000000001945 0.004456339502830441 0.009366590912503584 2.657479022506855 2.670811471889244 
-7.000000000001957 0.0023638464483171228 0.010664963377225974 2.7371699220502173 2.7494729779171765 
-6.000000000001967 0.0008881814913458177 0.0093625433521321 2.708493396454781 2.7178790636432044 
-5.000000000001979 0.003648134884894111 0.0061524998117600295 2.586403939342161 2.595366716309371 
-4.00000000000199 0.012588395251786722 0.0026898785185347066 2.4301549275136196 2.444789958246696 
-3.0000000000020015 0.025004967150696823 0.0005356034437996123 2.3147152722458255 2.339911146561941 
-2.000000000002013 0.033324226606543876 0.00021464935530200543 2.2946100087950123 2.3281162524226486 
-1.0000000000020242 0.0295467162724003 0.0010257856867251555 2.3769294718392517 2.407729299422685 
-2.0355549961366507e-12 0.013474348408240432 0.0017216095057005062 2.515726901215018 2.531356343613228 
0.9999999999979531 0.0005691981206370048 0.0015641842470157097 2.629907315931662 2.632692640614575 
1.9999999999979419 0.02376221830514604 0.000983702334033056 2.6360220723454937 2.6617471706160276 
2.9999999999979305 0.12536988354913478 0.00133213359016566 2.4812068921899724 2.6093882538474356 
3.999999999997919 0.34022935525286124 0.003860504368978351 2.16244352968166 2.5086616895221807 
4.999999999997908 0.6768197098048968 0.00861896477726741 1.7253836800518831 2.4136193288024907 
5.999999999997897 1.1060851151277264 0.014078697150439117 1.2453149777025008 2.3687683117341156 
6.999999999997885 1.5655287182126971 0.017818107900006024 0.7999545591732299 2.386725462863415 
7.999999999997874 1.9792420280494984 0.017901545017507643 0.4456981906285137 2.4459615474588365 
8.999999999997863 2.286145525072364 0.01408952369053537 0.20561473854179813 2.5082963953820423 
9.99999999999785 2.4634413600721206 0.008091486111421147 0.07120993794599409 2.5443524381221034 
10.999999999997842 2.533441735758104 0.002665875781859237 0.01409829458973221 2.5510766414288524 
11.99999999999783 2.549506469094316 9.975334419597874e-05 0.0007356695213133965 2.5507832999400657 
12.999999999997817 2.5671709639618996 0.0009874178669674282 0.003954764704204606 2.572510067687052 
13.999999999997806 2.6142876304616824 0.004029774811661177 0.008101032837439591 2.627069675654328 
14.999999999997796 2.674938050839388 0.006932627838396588 0.008109687665325977 2.690984202315381 
15.999999999997783 2.695332085992735 0.007812797288976114 0.005194417406232081 2.7095738186752447 
16.999999999997772 2.6091707967531326 0.00624547298337447 0.00225224986680658 2.618868989681807 
17.999999999997762 2.370474888614872 0.0033558508911408534 0.0010195272371088676 2.375741324002503 
18.99999999999775 1.9783984060617161 0.0009752297352279936 0.0014208778348797058 1.9812131133580744 
19.999999999997737 1.4826120348797767 0.0004453942126688734 0.00235676366260732 1.4853693479348944 
20.999999999997726 0.9671650596802728 0.0018245462609751502 0.0028039681543380857 0.9714433446434636 
21.99999999999772 0.520563004431576 0.0039488032899734305 0.0024365343685689724 0.5265147068343984 
22.999999999997705 0.20544668935502164 0.005251793462120769 0.0015815111101856753 0.21194829864501982 
23.999999999997694 0.04042243353365962 0.004792593242418722 0.0007866618019804825 0.04585242486759748 
24.99999999999768 0.0002475559002229378 0.0028519617856213224 0.0004032893494734132 0.0035019825304816003 
25.99999999999767 0.03216853990911241 0.000753726878489948 0.00043306561466026366 0.03339870066475386 
26.99999999999766 0.07974506708806155 4.7281245725553895e-05 0.0006426044388251495 0.08041686253650371 
27.999999999997648 0.10358778148460869 0.001555473049484013 0.0007866419501937556 0.10580024736074022 
28.999999999997634 0.09129936916861671 0.0048468343879011925 0.0007668019199784764 0.09669679945492032 
29.999999999997627 0.054593818632431575 0.008425809155678874 0.0006469255700562489 0.06344201355460391 
30.999999999997616 0.017192859161213412 0.010522601370709645 0.0005579825988252438 0.028125019313400227 
31.999999999997602 0.00027536016879551684 0.010042796220782234 0.0005840371115234036 0.010874625763491165 
32.99999999999759 0.012061475681451451 0.007171059723328349 0.0007072800878322804 0.02001571147422407 
33.99999999999758 0.045225490036154864 0.0033257428240959608 0.0008335510215870186 0.04949452885774384 
34.99999999999757 0.08193607578687777 0.0005039561944320372 0.0008652307142269815 0.08336213566477774 
35.999999999997556 0.10320503442037884 0.00035401788015616484 0.0007670033474611471 0.10426864573437784 
36.99999999999754 0.0980033344013395 0.003422153954433931 0.0005854391848663991 0.10183336533897137 
37.999999999997534 0.06840437855678778 0.008909193442519553 0.0004176949368690469 0.0774888058873375 
38.99999999999753 0.029135298305705038 0.015016722474197292 0.0003542254684007895 0.044295177271513504 
39.99999999999751 0.002284096599975625 0.019694817695657386 0.00043027680906723454 0.022330596580520924 
40.9999999999975 0.00958320840222729 0.021446415593974845 0.0006103880677747838 0.0317623591951068 
41.999999999997485 0.06519231852381786 0.019852036259561803 0.0008092579890139241 0.08618823235366119 
42.99999999999748 0.171293940758334 0.015628237109119765 0.0009339554242626351 0.18835355359866918 
43.99999999999746 0.3175384082656138 0.010242644927519924 0.0009249837236168326 0.32927297516170273 
44.999999999997456 0.4840051714645915 0.005283904472986471 0.0007782120101553981 0.49059710157233266 
45.99999999999745 0.6463544187846624 0.0018609416469271825 0.0005413429219384736 0.6491625109404208 
46.999999999997435 0.7814572465940007 0.0002668794706320787 0.00029052873357573924 0.7822547829615161 
47.99999999999742 0.8719905189500948 1.999078246546463e-05 9.973703406931854e-05 0.8721992898855149 
48.99999999999741 0.9090635906699697 0.0002446837410818574 1.576409291697676e-05 0.9093279070562315 
49.9999999999974 0.8926438595242268 0.0002369790147431395 4.693116714060506e-05 0.8929458204430419 
50.999999999997385 0.830139187102798 7.641461755301042e-06 0.00016670726856084814 0.8304539011562073 
51.99999999999738 0.7338454115645653 0.0006189536624552875 0.0003278957935400476 0.7351473037013591 
52.99999999999737 0.618050250523952 0.004209145638798649 0.0004803880669029001 0.6233674379003399 
53.99999999999736 0.4964556203475826 0.013698705021452009 0.0005859806173249263 0.5116546623948258 
54.99999999999734 0.3803335484927948 0.032261699067551323 0.0006263351219357966 0.4143933524330095 
55.99999999999733 0.277562161647594 0.06269938914936554 0.0006033486297154454 0.34223006781480725 
56.99999999999732 0.1924682752226575 0.10686414314755123 0.0005337483070446987 0.3013397483325454 
57.99999999999731 0.12626721148843584 0.16525412937152753 0.00044098185611693707 0.29345370411633226 
58.99999999999729 0.07784174727937344 0.2368477460111955 0.00034742507168427023 0.31646370715220923 
59.99999999999728 0.0446219779896154 0.3191883979118572 0.0002689848199623274 0.3653776212363077 
60.99999999999728 0.02338848894127735 0.4086799646270128 0.00021290313281642286 0.4334112553890073 
61.999999999997264 0.010895452648634285 0.501020510192676 0.00017844870292963214 0.5130413365616192 
62.99999999999725 0.0042779203531828815 0.5916895359577587 0.0001594929087136071 0.5968989249573248 
63.99999999999724 0.0012574012421649378 0.6764101168552148 0.0001477659547393158 0.6784379072361837 
64.99999999999723 0.00018862920983906108 0.7515260182263748 0.00013577200890670964 0.7523606241443453 
65.99999999999721 6.21920055995902e-07 0.8142586702459472 0.00011873420467366217 0.814817822656463 
66.9999999999972 8.201091284659598e-05 0.8628336331626014 9.536825475559829e-05 0.86342204023086 
67.9999999999972 0.0001500098501219857 0.8964865862643279 6.762493172183737e-05 0.8971236136617884 
68.99999999999719 0.00012924730681722034 0.9153726484464298 3.974013232863163e-05 0.9159993655622818 
69.99999999999717 5.4433932698442153e-05 0.9204095835112508 1.6986605706858303e-05 0.9209986366997681 
70.99999999999716 1.2866709142284946e-06 0.9130861001342018 4.469304862774062e-06 0.9136824774871922 
71.99999999999714 4.384328931677897e-05 0.8952627017036627 6.195619735893679e-06 0.8959817406554988 
72.99999999999714 0.00023298147144032704 0.8689862443771909 2.4527526820542608e-05 0.8699901443660171 
73.99999999999713 0.0005899039814462837 0.8363321949849046 6.0016712518631e-05 0.8378000956808996 
74.99999999999712 0.001108760938693168 0.7992818038852767 0.00011155204805231333 0.8013826508809584 
75.9999999999971 0.001763742988381135 0.7596358052551637 0.00017671409526828777 0.7625085226668705 
76.9999999999971 0.002517369431740554 0.7189621781708828 0.0002522274816757873 0.7227043476112839 
77.99999999999709 0.003327983676961344 0.6785729618918575 0.0003344188280660774 0.6832371813643677 
78.99999999999707 0.004155491225871101 0.6395239176764118 0.00041961496474649245 0.645120023961377 
79.99999999999706 0.004965088239005711 0.6026306590604118 0.0005044449326837592 0.6091317348653611 
80.99999999999704 0.005729158791261124 0.5684954005417956 0.0005860341383512668 0.5758456683082219 
81.99999999999704 0.0064277273636272935 0.5375393998280913 0.000662097265241818 0.5456625020686586 
82.99999999999702 0.007047908762222416 0.510037250124551 0.0007309476225231258 0.518843874403816 
83.99999999999702 0.007582761981660379 0.4861502442851775 0.0007914454467848129 0.49554447442939453 
84.999999999997 0.00802987498350324 0.46595697453347246 0.0008429078722846447 0.4758410918725544 
85.99999999999699 0.00838991629449915 0.44948009541810197 0.0008850005853972066 0.4597578018612624 
86.99999999999697 0.00866530597344552 0.43670874820541156 0.000917627098417075 0.447286944000224 
87.99999999999697 0.008859092141495844 0.4276165320820583 0.0009408272514779335 0.4384058724865303 
88.99999999999696 0.008974072517284491 0.42217513585418415 0.0009546926992265725 0.4330896329642105 
89.99999999999694 0.00901217186176491 0.4203638441003366 0.000959304113339447 0.4313197918025485 
90.99999999999694 0.00897407251728473 0.4221751358541619 0.0009546926992266002 0.4330896329641881 
91.99999999999692 0.008859092141496654 0.42761653208201345 0.0009408272514780239 0.4384058724864867 
92.99999999999692 0.008665305973446858 0.43670874820534317 0.0009176270984172255 0.44728694400015745 
93.99999999999689 0.008389916294500472 0.44948009541801254 0.0008850005853975183 0.45975780186117304 
94.99999999999689 0.00802987498350555 0.4659569745333599 0.0008429078722848901 0.47584109187244317 
95.99999999999689 0.007582761981663239 0.48615024428504156 0.0007914454467851704 0.4955444744292633 
96.99999999999686 0.007047908762225538 0.5100372501243922 0.0007309476225235427 0.5188438744036649 
97.99999999999686 0.006427727363631152 0.5375393998279135 0.0006620972652422255 0.5456625020684849 
98.99999999999685 0.0057291587912655755 0.5684954005415969 0.0005860341383518024 0.5758456683080271 
99.99999999999685 0.004965088239010405 0.6026306590601943 0.0005044449326843354 0.609131734865147 
100.99999999999682 0.004155491225876176 0.6395239176761794 0.0004196149647469739 0.6451200239611569 
101.99999999999682 0.0033279836769664227 0.6785729618916135 0.0003344188280666233 0.6832371813641243 
102.99999999999679 0.0025173694317454 0.7189621781706347 0.0002522274816762443 0.7227043476110452 
103.99999999999679 0.0017637429883854846 0.7596358052549179 0.00017671409526870768 0.7625085226666242 
104.99999999999679 0.0011087609386968237 0.7992818038850401 0.000111552048052671 0.8013826508807292 
105.99999999999676 0.0005899039814490389 0.8363321949846899 6.0016712518882975e-05 0.8378000956806809 
106.99999999999676 0.0002329814714419615 0.8689862443770091 2.452752682069542e-05 0.8699901443658359 
107.99999999999673 4.3843289317429064e-05 0.8952627017035262 6.195619735959912e-06 0.8959817406553601 
108.99999999999673 1.2866709141304133e-06 0.9130861001341224 4.4693048627432195e-06 0.9136824774871164 
109.99999999999672 5.4433932697956614e-05 0.9204095835112421 1.698660570675139e-05 0.9209986366997603 
110.99999999999672 0.00012924730681687738 0.9153726484465018 3.974013232848384e-05 0.9159993655623588 
111.99999999999669 0.00015000985012213265 0.8964865862644887 6.762493172164247e-05 0.8971236136619509 
112.99999999999669 8.201091284722176e-05 0.8628336331628524 9.536825475546114e-05 0.863422040231116 
113.99999999999669 6.219200561023531e-07 0.8142586702462885 0.00011873420467355155 0.8148178226568011 
114.99999999999666 0.00018862920983605971 0.7515260182267985 0.00013577200890662027 0.7523606241447631 
115.99999999999666 0.0012574012421537385 0.6764101168557073 0.00014776595473924462 0.6784379072366634 
116.99999999999663 0.004277920353155511 0.5916895359582997 0.00015949290871352338 0.5968989249578299 
117.99999999999663 0.010895452648578378 0.5010205101932406 0.00017844870292948174 0.5130413365621208 
118.99999999999662 0.023388488941177465 0.40867996462757306 0.0002129031328161619 0.433411255389469 
119.9999999999966 0.044621977989452485 0.3191883979123857 0.0002689848199619086 0.36537762123667306 
120.9999999999966 0.07784174727912704 0.23684774601166966 0.0003474250716837284 0.3164637071524358 
121.99999999999659 0.12626721148808775 0.16525412937192666 0.0004409818561163503 0.29345370411638394 
122.99999999999658 0.1924682752221927 0.10686414314786528 0.0005337483070441166 0.3013397483323878 
123.99999999999656 0.27756216164701847 0.06269938914959197 0.0006033486297152552 0.3422300678144573 
124.99999999999656 0.3803335484921208 0.03226169906769853 0.0006263351219359012 0.4143933524324849 
125.99999999999653 0.49645562034684493 0.013698705021534568 0.0005859806173253579 0.5116546623941685 
126.99999999999653 0.618050250523209 0.004209145638835358 0.0004803880669036589 0.6233674378996363 
127.99999999999653 0.7338454115639039 0.0006189536624654771 0.00032789579354107766 0.735147303700708 
128.9999999999965 0.8301391871023011 7.641461754810056e-06 0.00016670726856177263 0.8304539011557073 
129.9999999999965 0.8926438595239743 0.0002369790147419013 4.693116714110325e-05 0.8929458204427847 
130.99999999999648 0.909063590670029 0.00024468374108296283 1.5764092916832242e-05 0.9093279070562965 
131.99999999999648 0.8719905189504884 1.9990782466321483e-05 9.973703406846663e-05 0.8721992898859026 
132.99999999999645 0.7814572465947061 0.0002668794706272541 0.0002905287335743486 0.7822547829622085 
133.99999999999645 0.6463544187855925 0.0018609416469120637 0.0005413429219369145 0.6491625109413344 
134.99999999999642 0.48400517146561955 0.005283904472960162 0.0007782120101541222 0.49059710157333253 
135.99999999999642 0.31753840826659263 0.010242644927486845 0.0009249837236163371 0.32927297516264115 
136.99999999999642 0.17129394075912316 0.015628237109088606 0.000933955424263067 0.18835355359942743 
137.9999999999964 0.06519231852431685 0.019852036259542835 0.0008092579890149953 0.08618823235414443 
138.9999999999964 0.009583208402410937 0.021446415593975015 0.0006103880677760277 0.03176235919529259 
139.9999999999964 0.0022840965998963177 0.019694817695678084 0.00043027680906808623 0.022330596580463817 
140.99999999999636 0.02913529830547898 0.015016722474232183 0.00035422546840082887 0.04429517727132223 
141.99999999999636 0.06840437855655644 0.008909193442557167 0.000417694936868252 0.07748880588714292 
142.99999999999636 0.09800333440122498 0.0034221539544614693 0.0005854391848652008 0.10183336533888208 
143.99999999999633 0.10320503442043327 0.0003540178801652116 0.0007670033474601846 0.10426864573444042 
144.99999999999633 0.08193607578707156 0.0005039561944217514 0.0008652307142268173 0.08336213566496212 
145.99999999999633 0.04522549003638935 0.003325742824073502 0.0008335510215875737 0.04949452885795754 
146.9999999999963 0.012061475681603335 0.007171059723305896 0.0007072800878331814 0.020015711474354613 
147.9999999999963 0.000275360168779713 0.010042796220771104 0.0005840371115239195 0.010874625763465439 
148.99999999999628 0.01719285916103097 0.010522601370715147 0.0005579825988250209 0.028125019313223996 
149.99999999999628 0.05459381863217895 0.008425809155697891 0.0006469255700554485 0.06344201355437068 
150.99999999999625 0.09129936916844535 0.004846834387923989 0.0007668019199779903 0.09669679945477085 
151.99999999999625 0.10358778148464275 0.0015554730494997822 0.0007866419501941604 0.10580024736078965 
152.99999999999625 0.07974506708830678 4.7281245727771e-05 0.000642604438826403 0.08041686253675205 
153.99999999999622 0.032168539909407566 0.000753726878480003 0.0004330656146612867 0.033398700665040644 
154.99999999999622 0.00024755590025831445 0.002851961785607342 0.00040328934947251384 0.0035019825305027297 
155.9999999999962 0.040422433533076646 0.004792593242410445 0.000786661801976648 0.045852424867002826 
156.9999999999962 0.2054466893535601 0.0052517934621237276 0.0015815111101800659 0.2119482986435595 
157.99999999999616 0.520563004429205 0.003948803289985392 0.002436534368564695 0.5265147068320302 
158.99999999999616 0.967165059677251 0.001824546260987444 0.0028039681543382032 0.9714433446404446 
159.99999999999616 1.4826120348765894 0.00044539421267213847 0.002356763662612274 1.4853693479316943 
160.99999999999613 1.9783984060589284 0.0009752297352183016 0.0014208778348850576 1.981213113355275 
161.99999999999613 2.370474888612918 0.0033558508911229047 0.001019527237107197 2.375741324000514 
162.9999999999961 2.609170796752167 0.006245472983359054 0.0022522498667930037 2.6188689896808066 
163.9999999999961 2.6953320859925975 0.007812797288973557 0.00519441740621146 2.7095738186750857 
164.9999999999961 2.6749380508397023 0.006932627838409452 0.008109687665314128 2.6909842023157045 
165.99999999999608 2.6142876304620497 0.004029774811681765 0.00810103283745328 2.627069675654726 
166.99999999999608 2.56717096396209 0.0009874178669815395 0.003954764704236998 2.572510067687294 
167.99999999999608 2.5495064690943705 9.975334419129122e-05 0.0007356695213045488 2.550783299940085 
168.99999999999605 2.533441735758305 0.0026658757818331675 0.014098294589549473 2.551076641428855 
169.99999999999605 2.463441360072833 0.008091486111383365 0.07120993794544297 2.5443524381222073 
170.99999999999602 2.2861455250738425 0.014089523690502828 0.20561473854067508 2.50829639538237 
171.99999999999602 1.9792420280517484 0.01790154501749542 0.4456981906266911 2.445961547459238 
172.99999999999602 1.565528718215441 0.017818107900019 0.7999545591707444 2.3867254628636756 
173.99999999999602 1.1060851151305189 0.014078697150469785 1.245314977699599 2.368768311734037 
174.99999999999596 0.6768197098072873 0.008618964777300906 1.7253836800489957 2.413619328802042 
175.99999999999596 0.3402293552545562 0.00386050436900141 2.1624435296792823 2.508661689521535 
176.99999999999596 0.12536988355007653 0.0013321335901736113 2.4812068921885015 2.609388253846912 
177.99999999999596 0.023762218305484185 0.000983702334030765 2.636022072345068 2.6617471706159384 
178.99999999999596 0.0005691981206273945 0.0015641842470123979 2.6299073159321016 2.632692640615055 


==> figures/mimo_beta2/beampattern12.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.017559480791344357 0.0061366970055653875 2.5044100053233826 2.5284720821305293 
-179.0 0.028775034849910945 0.004757672278255246 2.3553669386558855 2.3894817547645855 
-178.0 0.026608744957429504 0.0024408496487010366 2.2708727105062323 2.3007262273256486 
-177.00000000000006 0.01548143218390599 0.0005756068724688874 2.2900003530535167 2.3068218351780865 
-176.00000000000006 0.004642565639381226 6.075349271718282e-05 2.399110304443273 2.404192380283535 
-175.00000000000006 0.0001564067434819282 0.0007630813244486246 2.5413171538982295 2.542003186760979 
-174.00000000000006 0.0019665816583620257 0.0017596767736657274 2.645301250976868 2.6481927451997773 
-173.00000000000006 0.0059085313591984235 0.002120535631106839 2.660200356838439 2.667020379319935 
-172.0000000000001 0.007787265451630858 0.0016241153841425342 2.580325790728593 2.58846358455807 
-171.0000000000001 0.006280542805274972 0.0008849659624682459 2.448187752209465 2.4542458482265643 
-170.0000000000001 0.0030897586966977214 0.0008254074069045363 2.3345146806752872 2.3375404352793194 
-169.0000000000001 0.0009527737310156395 0.00190517119855865 2.3046558324510316 2.3067249720974523 
-168.00000000000014 0.0013826941329928134 0.003691181434049904 2.3868503031509944 2.3910525909048514 
-167.00000000000017 0.0037447948350623275 0.005095827666413424 2.556603416587397 2.5643724744090757 
-166.00000000000017 0.006034423116845867 0.005127718967399313 2.743737256767611 2.753664031910554 
-165.00000000000017 0.006497526551150659 0.003629724142868561 2.858472400687571 2.8673887324296774 
-164.00000000000017 0.0048314357083567685 0.001479670604471162 2.8249627935905655 2.830344468473026 
-163.0000000000002 0.0022153936974839954 9.196585991381147e-05 2.608408306081587 2.6102759543759424 
-162.0000000000002 0.00033402643994047225 0.0005302240838572538 2.225683567875285 2.2266655003753817 
-161.00000000000023 0.00019893428720052877 0.0028034840667973296 1.7370243873145834 1.740604356590397 
-160.00000000000023 0.0015755285867140284 0.005803286886827684 1.2239895743171954 1.232190232027512 
-159.00000000000023 0.003298408409027675 0.007930393780349753 0.763428731223054 0.7754797796698522 
-158.00000000000026 0.004139960777577634 0.008028090166447465 0.40715185458743264 0.41995835645384655 
-157.00000000000026 0.003595926248562773 0.0060560347486182066 0.1731952827382757 0.18322702430496546 
-156.00000000000026 0.002104098380308001 0.0031074267444965867 0.049235020436177994 0.054599847791349146 
-155.00000000000028 0.0006436282231403213 0.0007737675649661189 0.004247242570339306 0.005687992027072674 
-154.00000000000028 5.540394533495574e-05 0.00024304552482772907 0.002518529808303866 0.0028144981690513358 
-153.0000000000003 0.00054249536527413 0.0016549396733446234 0.01478120890937105 0.017017958509522636 
-152.0000000000003 0.0016285584625424507 0.004066044174431893 0.023679148213686756 0.029469814281690446 
-151.0000000000003 0.0025327518051712146 0.006017758208809258 0.02356635033347514 0.03224323034796814 
-150.00000000000034 0.002677302208273189 0.0063661034688999125 0.016632211091572445 0.025791024565738386 
-149.00000000000034 0.0020087046286776595 0.00490900439576665 0.008001933737450131 0.014994016756857584 
-148.00000000000037 0.0009704745957331526 0.0024828972109633383 0.001927430706444666 0.005409103197701809 
-147.00000000000037 0.00019053465775218514 0.000501631210482883 3.644909651522017e-05 0.0007291361302545069 
-146.0000000000004 9.948462866295143e-05 0.0002031223823612297 0.0014845484880500262 0.001788713027981162 
-145.0000000000004 0.0007034086032792911 0.0020024635210109877 0.004182158162819251 0.006914420836827456 
-144.00000000000043 0.001617492638505392 0.005271695964232476 0.00615621521275156 0.013104863599320256 
-143.00000000000043 0.0023100528453908462 0.008636211965996315 0.006403699325302595 0.017433480255131605 
-142.00000000000043 0.0024013705011977334 0.010623570926347222 0.005041250709645834 0.01815384326603621 
-141.00000000000045 0.0018545119710005427 0.010346197500413132 0.0029204230823570002 0.015192331211436276 
-140.00000000000045 0.0009728563151381662 0.007906053503369563 0.0010444819847352574 0.009966031698972741 
-139.00000000000048 0.00022739012247111873 0.0043557418573136105 9.344634847364751e-05 0.0046914599194535014 
-138.00000000000048 1.6906389325964544e-05 0.0012552367168072176 0.00021976151383342892 0.001491364365430905 
-137.00000000000048 0.0004822515584504935 3.0802465063093234e-05 0.0011155903821528335 0.0016307775160317717 
-136.0000000000005 0.001454222232709952 0.001406759374598899 0.002244431280713059 0.005126724233901079 
-135.0000000000005 0.0025435159547414657 0.005128694677329806 0.0030991311837057127 0.010820764292909908 
-134.0000000000005 0.003317743602309566 0.010064936571249156 0.003380896453675425 0.01683981419765209 
-133.00000000000054 0.0034812648386485586 0.014623851377139304 0.0030557904501324947 0.021253576879045825 
-132.00000000000054 0.002984559447470771 0.017316533985773333 0.0023032658319584024 0.02269804990759664 
-131.00000000000054 0.0020287378524449663 0.01726102138926026 0.001405361781523653 0.020774669071553748 
-130.00000000000057 0.0009764678650957518 0.01446555022642264 0.0006310442535588611 0.01612825356171475 
-129.00000000000057 0.00021379974328633315 0.009818363277162331 0.00015523534401814217 0.01021575533594685 
-128.00000000000057 1.8023313076106998e-05 0.004812133441318345 2.8576758657422168e-05 0.004865837592632253 
-127.0000000000006 0.0004755690247460816 0.0011080117917331529 0.0001927839950124665 0.0017739443901565817 
-126.0000000000006 0.0014697072957879 7.78426322190632e-05 0.0005238071887657856 0.0020739428644480735 
-125.00000000000063 0.0027317054290566974 0.0024510823830110316 0.0008820838572281023 0.0060860601910564934 
-124.00000000000063 0.00393036413975682 0.008147535265686174 0.0011535269935615126 0.013280716719554444 
-123.00000000000065 0.004767899510950825 0.01631749212315378 0.0012726680434324866 0.022438924866412382 
-122.00000000000065 0.005054390052959061 0.025556252044338968 0.0012270386387611906 0.031947137603797304 
-121.00000000000068 0.004744471011895666 0.03422363114210735 0.0010472229747544156 0.040144887639874664 
-120.00000000000068 0.0039334520038642636 0.040786238694201025 0.0007893398956621546 0.045646660269704625 
-119.00000000000068 0.002821169358691302 0.04410898507036577 0.0005164525055861338 0.047579142155383704 
-118.0000000000007 0.0016581705632812522 0.0436455665533857 0.0002835558141883232 0.04570284279422624 
-117.00000000000071 0.0006898502998380527 0.03950685760680126 0.00012842126015714 0.04041502212569723 
-116.00000000000072 0.0001110696817685174 0.032413409526960764 6.848005623552472e-05 0.03265299554024608 
-115.00000000000072 3.8507614637711863e-05 0.023558290094317775 0.00010252611904628509 0.023730248641758205 
-114.00000000000075 0.0005024297011301502 0.01441701013892812 0.00021539456852674136 0.015142092219048085 
-113.00000000000075 0.0014551190364430274 0.00654263187825289 0.0003837794528032968 0.00837445895324095 
-112.00000000000078 0.002790588689094028 0.0013784818344171174 0.0005817536650062417 0.004741496148854685 
-111.00000000000078 0.004369430619572569 0.00011111988913364796 0.0007851069058922925 0.005267580733630869 
-110.00000000000078 0.006043349080911199 0.0035752013930391 0.0009741455167483883 0.010619556445329971 
-109.00000000000081 0.007675479449848081 0.012211848383496081 0.0011349998519185763 0.02108690793522262 
-108.00000000000081 0.00915441720467121 0.026074499300099592 0.001259727850646277 0.0366020003805008 
-107.00000000000082 0.010401527819443122 0.044871474755614586 0.0013456019630764303 0.056789529577057886 
-106.00000000000084 0.011372317937203438 0.06803255795777861 0.0013939589268128435 0.08103360033615528 
-105.00000000000085 0.012053340133669417 0.09478720058290235 0.0014089219271309936 0.10855179780908353 
-104.00000000000085 0.012456326836101287 0.12424380255383907 0.0013962101944371265 0.1384675953702102 
-103.00000000000087 0.012611124684563576 0.15546215263264002 0.0013621587074144305 0.16987487522090214 
-102.00000000000088 0.012558671048674589 0.1875139505794422 0.001312995358802806 0.20189077481718584 
-101.00000000000088 0.012344847109609381 0.2195289291741943 0.00125437022270283 0.23369521480135558 
-100.00000000000091 0.012015651026932058 0.250726203012489 0.001191100613251583 0.264557153328104 
-99.00000000000091 0.011613816270678003 0.2804319911635098 0.001127082237750457 0.29384880041887684 
-98.00000000000094 0.011176776762590535 0.30808580556422743 0.0010653156000170858 0.32104974518494683 
-97.00000000000094 0.010735750246440417 0.3332376493202727 0.0010080029010255335 0.3457432751480853 
-96.00000000000094 0.010315658134153773 0.35553884461951135 0.000956680049488238 0.36760719655224255 
-95.00000000000097 0.009935601927048458 0.3747289295725296 0.0009123583027339047 0.38640129392605516 
-94.00000000000097 0.009609651344108435 0.3906207350543803 0.000875658894062065 0.40195328105959705 
-93.00000000000098 0.00934774933718989 0.4030853625713852 0.0008469310169346104 0.414144761225961 
-92.000000000001 0.009156591169663992 0.4120383934598733 0.0008263485629901132 0.4228983798417591 
-91.00000000000101 0.00904038070259201 0.41742830593326996 0.0008139842244535537 0.4281670475809527 
-90.00000000000101 0.00900140328512788 0.41922777727312877 0.0008098613060617779 0.4299258504629808 
-89.00000000000104 0.009040380702592266 0.41742830593327784 0.0008139842244534839 0.4281670475809604 
-88.00000000000104 0.009156591169663608 0.412038393459887 0.0008263485629901335 0.4228983798417722 
-87.00000000000104 0.009347749337189591 0.4030853625714075 0.0008469310169344716 0.4141447612259835 
-86.00000000000107 0.009609651344107633 0.3906207350544087 0.0008756588940621516 0.40195328105962463 
-85.00000000000107 0.009935601927047982 0.3747289295725662 0.000912358302733743 0.38640129392608913 
-84.0000000000011 0.010315658134152963 0.35553884461955226 0.000956680049488018 0.3676071965522835 
-83.0000000000011 0.010735750246439704 0.3332376493203199 0.0010080029010253772 0.3457432751481307 
-82.00000000000111 0.011176776762589798 0.3080858055642823 0.0010653156000169973 0.3210497451850019 
-81.00000000000112 0.01161381627067724 0.28043199116356815 0.0011270822377503654 0.29384880041893363 
-80.00000000000114 0.01201565102693125 0.25072620301255094 0.0011911006132513937 0.264557153328166 
-79.00000000000114 0.012344847109608731 0.21952892917425945 0.0012543702227026318 0.2336952148014196 
-78.00000000000115 0.012558671048674036 0.18751395057950687 0.0013129953588027626 0.20189077481725007 
-77.00000000000117 0.012611124684563352 0.1554621526327044 0.001362158707414304 0.16987487522096617 
-76.00000000000117 0.012456326836101485 0.12424380255390167 0.0013962101944372354 0.13846759537027348 
-75.00000000000118 0.012053340133670352 0.09478720058296028 0.0014089219271310374 0.1085517978091421 
-74.0000000000012 0.01137231793720485 0.06803255795782993 0.0013939589268128813 0.08103360033620803 
-73.00000000000121 0.010401527819445578 0.04487147475565737 0.0013456019630764824 0.05678952957710242 
-72.00000000000122 0.009154417204673878 0.0260744993001331 0.001259727850646406 0.0366020003805368 
-71.00000000000124 0.007675479449851111 0.012211848383518898 0.0011349998519188283 0.02108690793524906 
-70.00000000000125 0.006043349080914642 0.0035752013930512674 0.0009741455167487049 0.010619556445346009 
-69.00000000000126 0.004369430619575963 0.00011111988913567122 0.0007851069058926756 0.0052675807336366 
-68.00000000000126 0.002790588689096816 0.00137848183441026 0.0005817536650067021 0.004741496148851092 
-67.00000000000128 0.001455119036445598 0.006542631878239195 0.00038377945280365584 0.008374458953230073 
-66.0000000000013 0.0005024297011316038 0.01441701013891033 0.00021539456852705068 0.015142092219032031 
-65.0000000000013 3.850761463810322e-05 0.023558290094299064 0.00010252611904643332 0.02373024864174025 
-64.00000000000131 0.00011106968176783658 0.032413409526944006 6.84800562355085e-05 0.03265299554022881 
-63.00000000000132 0.000689850299836319 0.03950685760678936 0.00012842126015696876 0.040415022125683306 
-62.000000000001336 0.0016581705632790675 0.04364556655338088 0.00028355581418787793 0.04570284279421867 
-61.00000000000135 0.0028211693586888925 0.04410898507036862 0.0005164525055856446 0.0475791421553836 
-60.00000000000135 0.003933452003862185 0.04078623869421148 0.0007893398956616241 0.04564666026971235 
-59.000000000001364 0.004744471011894731 0.03422363114212309 0.0010472229747538547 0.04014488763988916 
-58.00000000000138 0.005054390052958905 0.025556252044357543 0.0012270386387609159 0.031947137603815526 
-57.00000000000139 0.004767899510952051 0.016317492123172028 0.0012726680434325351 0.02243892486643194 
-56.0000000000014 0.003930364139759051 0.008147535265700747 0.001153526993561919 0.013280716719571416 
-55.000000000001414 0.0027317054290592105 0.0024510823830193487 0.0008820838572287636 0.006086060191068018 
-54.00000000000143 0.001469707295790323 7.784263222029973e-05 0.0005238071887665484 0.002073942864452492 
-53.00000000000144 0.0004755690247476217 0.001108011791727995 0.0001927839950130031 0.0017739443901534958 
-52.00000000000145 1.8023313076380555e-05 0.004812133441309036 2.857675865749169e-05 0.004865837592623182 
-51.00000000000146 0.00021379974328528486 0.009818363277151925 0.0001552353440175479 0.010215755335934822 
-50.00000000000147 0.0009764678650938283 0.014465550226414818 0.0006310442535575948 0.01612825356170363 
-49.00000000000148 0.002028737852442821 0.017261021389257038 0.001405361781521934 0.020774669071546778 
-48.00000000000149 0.0029845594474691792 0.017316533985776195 0.002303265831956641 0.022698049907596177 
-47.000000000001506 0.0034812648386481322 0.014623851377147215 0.003055790450131483 0.02125357687905228 
-46.00000000000152 0.0033177436023107115 0.010064936571259417 0.003380896453675495 0.016839814197663762 
-45.00000000000153 0.002543515954743465 0.005128694677339122 0.0030991311837071473 0.010820764292922736 
-44.000000000001535 0.0014542222327120896 0.0014067593746043593 0.002244431280715385 0.005126724233911107 
-43.00000000000155 0.0004822515584520177 3.080246506316174e-05 0.0011155903821549983 0.0016307775160355348 
-42.000000000001556 1.6906389326222408e-05 0.0012552367168023992 0.0002197615138346455 0.0014913643654275624 
-41.00000000000157 0.0002273901224700581 0.004355741857306373 9.344634847287726e-05 0.004691459919444373 
-40.000000000001585 0.0009728563151362896 0.007906053503363005 0.0010444819847321913 0.009966031698961318 
-39.0000000000016 0.00185451197099899 0.010346197500410177 0.002920423082352674 0.01519233121142724 
-38.000000000001606 0.0024013705011971084 0.010623570926349078 0.005041250709641904 0.01815384326603344 
-37.00000000000161 0.0023100528453916538 0.008636211966002201 0.006403699325301267 0.01743348025513702 
-36.00000000000163 0.001617492638507149 0.005271695964239729 0.006156215212754049 0.013104863599331846 
-35.00000000000164 0.000703408603281024 0.0020024635210165093 0.004182158162824534 0.006914420836839962 
-34.00000000000165 9.948462866354231e-05 0.00020312238236278594 0.0014845484880549958 0.0017887130279883158 
-33.00000000000166 0.0001905346577512109 0.000501631210480273 3.6449096515368495e-05 0.0007291361302510456 
-32.00000000000168 0.0009704745957311369 0.0024828972109584013 0.0019274307064365078 0.00540910319768656 
-31.000000000001688 0.002008704628675735 0.0049090043957622925 0.008001933737434196 0.014994016756835253 
-30.000000000001698 0.002677302208272577 0.006366103468898632 0.016632211091554907 0.025791024565718614 
-29.000000000001705 0.0025327518051723977 0.006017758208811848 0.023566350333466414 0.03224323034796315 
-28.00000000000172 0.0016285584625447386 0.004066044174436815 0.02367914821369592 0.029469814281707054 
-27.00000000000173 0.0005424953652759741 0.0016549396733489573 0.014781208909396264 0.01701795850955404 
-26.00000000000174 5.540394533490711e-05 0.0002430455248287754 0.0025185298083225988 0.0028144981690710284 
-25.00000000000175 0.0006436282231380586 0.0007737675649629587 0.004247242570303507 0.005687992027031269 
-24.000000000001766 0.0021040983803045647 0.0031074267444907624 0.04923502043601866 0.05459984779118011 
-23.000000000001776 0.0035959262485604077 0.006056034748612696 0.17319528273792154 0.183227024304604 
-22.00000000000179 0.00413996077757803 0.008028090166445352 0.407151854586834 0.41995835645324475 
-21.000000000001798 0.0032984084090306957 0.007930393780352213 0.7634287312222132 0.775479779669014 
-20.00000000000181 0.0015755285867177194 0.005803286886833384 1.2239895743161853 1.2321902320265126 
-19.000000000001823 0.0001989342872020363 0.0028034840668031947 1.7370243873135387 1.740604356589344 
-18.000000000001833 0.00033402643993831296 0.0005302240838602147 2.2256835678743765 2.2266655003744704 
-17.000000000001844 0.0022153936974788754 9.196585991263931e-05 2.6084083060809644 2.610275954375316 
-16.000000000001855 0.004831435708351799 0.0014796706044670834 2.824962793590313 2.830344468472767 
-15.000000000001867 0.006497526551149151 0.0036297241428643982 2.858472400687675 2.86738873242977 
-14.000000000001878 0.006034423116849068 0.005127718967397688 2.7437372567679463 2.753664031910885 
-13.000000000001888 0.003744794835067796 0.005095827666415132 2.556603416587788 2.5643724744094785 
-12.0000000000019 0.0013826941329961708 0.0036911814340535513 2.3868503031512676 2.391052590905119 
-11.000000000001913 0.0009527737310137545 0.0019051711985618527 2.3046558324510835 2.3067249720975025 
-10.000000000001922 0.00308975869669152 0.000825407406905563 2.3345146806751234 2.3375404352791525 
-9.000000000001934 0.0062805428052692906 0.0008849659624671586 2.4481877522091904 2.454245848226289 
-8.000000000001945 0.007787265451631025 0.0016241153841409688 2.5803257907283554 2.588463584557838 
-7.000000000001957 0.005908531359205322 0.0021205356311066233 2.6602003568383674 2.66702037931987 
-6.000000000001967 0.0019665816583695366 0.0017596767736673359 2.645301250976999 2.648192745199916 
-5.000000000001979 0.00015640674348018174 0.0007630813244507208 2.5413171538985004 2.542003186761249 
-4.00000000000199 0.0046425656393646614 6.075349271759373e-05 2.399110304443551 2.4041923802838028 
-3.0000000000020015 0.015481432183880702 0.0005756068724663326 2.290000353053661 2.3068218351782095 
-2.000000000002013 0.02660874495741306 0.002440849648696346 2.270872710506162 2.300726227325557 
-1.0000000000020242 0.028775034849920455 0.004757672278251046 2.355366938655627 2.389481754764323 
-2.0355549961366507e-12 0.017559480791377216 0.006136697005564322 2.504410005323064 2.52847208213024 
0.9999999999979531 0.0027567297508327756 0.005695264693779566 2.640202253344628 2.649126259158403 
1.9999999999979419 0.012971265260239546 0.0038118706360711573 2.676995675892438 2.6948662386951963 
2.9999999999979305 0.09029191933322486 0.0020526022048917305 2.55479694925393 2.649277922584963 
3.999999999997919 0.27467703107480623 0.0022301099576137085 2.261663401490258 2.5418406110028657 
4.999999999997908 0.583930183445362 0.0051684184904382865 1.8362673740262878 2.429358414801519 
5.999999999997897 0.9992253845617689 0.009997225332545542 1.3515449493615357 2.3646358557683924 
6.999999999997885 1.4650951857634382 0.014495061508769547 0.8880190791855651 2.370321446732551 
7.999999999997874 1.9063800979894894 0.01632847775361822 0.5084442175912517 2.431821529973694 
8.999999999997863 2.255845725644688 0.014438565086775759 0.24304285937822456 2.511477431732474 
9.99999999999785 2.479789712095765 0.00970715666244105 0.0887015379712013 2.5738643808317567 
10.999999999997842 2.5888599403108437 0.004477408758617961 0.019289534381770227 2.606257685442728 
11.99999999999783 2.6280819572670477 0.0012194198804536293 0.0005440009135597265 2.6220876491798566 
12.999999999997817 2.6504856301268025 0.0011568704457824573 0.0028344663999547385 2.645949276506212 
13.999999999997806 2.6872779573023124 0.0036739283589803666 0.0078085460620633896 2.6899200119832187 
14.999999999997796 2.72958755108424 0.0068166618473698174 0.008549426264248655 2.736093267019198 
15.999999999997783 2.7311730426903065 0.00852697045222509 0.005597122989133634 2.7366370260584683 
16.999999999997772 2.6310232080718974 0.0078288426710906 0.0020526562350135094 2.632699795352283 
17.999999999997762 2.384894339899698 0.005270073834361119 0.00016889422980140688 2.3829200228273835 
18.99999999999775 1.9905405484443026 0.002423067767184992 0.00023858305399511077 1.9869530220959177 
19.999999999997737 1.4946795998565212 0.0008293264040415044 0.0012126339158564103 1.4919324144765258 
20.999999999997726 0.9786645551584503 0.0010732461294081282 0.0018939561287941288 0.978405237697291 
21.99999999999772 0.5297572989546455 0.0025322501392425418 0.0017558399203108327 0.532234145516015 
22.999999999997705 0.21100443528183244 0.0038937572947644284 0.00103972129378672 0.21518015022676013 
23.999999999997694 0.04241527186336681 0.004058151272216975 0.00033795802589945903 0.046644189434014695 
24.99999999999768 0.00014970615815341034 0.002844772024125761 9.415794638237816e-05 0.0030891855768809366 
25.99999999999767 0.0320649152582334 0.001081409913542507 0.0003522039814271069 0.03339417930839795 
26.99999999999766 0.08129073210786118 5.739448210317629e-05 0.0008282591904287003 0.08188382707008245 
27.999999999997648 0.10727553114472375 0.0007006168262865599 0.0011655142939315285 0.10872994192984804 
28.999999999997634 0.09634606105637268 0.002980463439131179 0.0011666829280702477 0.10009807589651681 
29.999999999997627 0.059416430004900204 0.0058810575446508005 0.0008727651972964602 0.06590338208910788 
30.999999999997616 0.020183833598673075 0.007947328339575734 0.0004833844706047666 0.028506166993307214 
31.999999999997602 0.0005025759416692712 0.008086466601952053 0.00020620786392832786 0.008788101193890363 
32.99999999999759 0.009610471677789665 0.006182376553736538 0.0001392477469221006 0.015919707315204038 
33.99999999999758 0.041094128346881566 0.003200674677946527 0.00024350243090855595 0.044422816076242995 
34.99999999999757 0.07758364143743349 0.0007415476690685057 0.0003981331655772497 0.07846356761062573 
35.999999999997556 0.09997186613151239 0.0002786788978801641 0.00048722487676131695 0.1003668335210352 
36.99999999999754 0.09662620049004773 0.0024631370626835183 0.00046319772986106844 0.09915965012257955 
37.999999999997534 0.06877767917802564 0.0068164886643628094 0.0003583292121848555 0.0756395640053944 
38.99999999999753 0.030356556843688487 0.011934063013827148 0.00025034346549797137 0.042373014620818376 
39.99999999999751 0.0029230117602983005 0.0160788396110508 0.00021050967096042006 0.019181632439820125 
40.9999999999975 0.008057945243326472 0.017883273190614904 0.00026491802154584264 0.026222398534269973 
41.999999999997485 0.06013171214563774 0.016854508889818057 0.0003858764957996917 0.07728135851190325 
42.99999999999748 0.16179736417279494 0.013490260161700855 0.000511708155708178 0.1754232933751029 
43.99999999999746 0.30329466833193275 0.008993594731852284 0.0005799649423347676 0.31205111232440763 
44.999999999997456 0.46527772615360463 0.004740598387589443 0.0005560780387583815 0.46922315453192825 
45.99999999999745 0.6238700091140867 0.0017398852116874656 0.000445435121531037 0.624162896450891 
46.999999999997435 0.7562455294015498 0.0003042301319594227 0.00028676195298307235 0.7544840135896203 
47.99999999999742 0.8452173239208156 5.345294005514231e-05 0.0001330998690573548 0.8427435529904671 
48.99999999999741 0.8818870703141614 0.00023330007630631013 3.0385052143400987e-05 0.8793762574816858 
49.9999999999974 0.8661078670887818 0.0002208813973225928 2.34700809200818e-06 0.8636432753688653 
50.999999999997385 0.8051062292567975 3.0458095921446786e-05 4.60219326405221e-05 0.8027588526856594 
51.99999999999738 0.7109642460103169 0.0006449709166623773 0.00013722527099464287 0.7097183946003964 
52.99999999999737 0.5977502672070489 0.004064738772573236 0.0002419001131074044 0.6005005664528593 
53.99999999999736 0.47896011774839425 0.013056248279018894 0.00032821204342237315 0.49128035337333936 
54.99999999999734 0.3656853254006005 0.03066937123690042 0.00037530102813661736 0.3961317363154296 
55.99999999999733 0.26565635775873514 0.05964706426075312 0.0003767553496924969 0.3254890747097204 
56.99999999999732 0.18308857147156649 0.1018672958849552 0.00033907004635236527 0.28543486622155373 
57.99999999999731 0.11912227520083495 0.15793556589713803 0.0002768404467345688 0.2777260724502178 
58.99999999999729 0.07259935097929855 0.22700020423261402 0.0002069469951944601 0.3003769354046888 
59.99999999999728 0.04093874006978782 0.30680764651643405 0.00014365097506640958 0.34858078991030605 
60.99999999999728 0.020933797965132832 0.3939656273421419 9.570934052709104e-05 0.4157638264527381 
61.999999999997264 0.009368847024849938 0.4843484734878871 6.572723465684463e-05 0.49460313596504746 
62.99999999999725 0.0034199203737307893 0.5735642425640246 5.128763504966042e-05 0.5778936008336714 
63.99999999999724 0.0008544222940702053 0.6574069127175203 4.7057182160906036e-05 0.6592007813451366 
64.99999999999723 7.305555699401712e-05 0.7322332904660285 4.705081353606217e-05 0.7332818348805981 
65.99999999999721 4.734923158833274e-05 0.7952274770817435 4.64428725484674e-05 0.7962897739492165 
66.9999999999972 0.00020278241964499078 0.8445396998012729 4.261009527509438e-05 0.8457972771974223 
67.9999999999972 0.0002867226411070684 0.8793066526218766 3.537335563804998e-05 0.8806861451295774 
68.99999999999719 0.00024715649757958995 0.899574724083486 2.6604111812066958e-05 0.9009497445186898 
69.99999999999717 0.00013589730922190365 0.906154965530338 1.9456883838611787e-05 0.9074511325337488 
70.99999999999716 4.042192178083995e-05 0.9004400969656524 1.749333180457328e-05 0.901671528328236 
71.99999999999714 4.224651450733058e-05 0.884210781349488 2.3907007172139774e-05 0.8854744814664142 
72.99999999999714 0.0001964934437853435 0.8594526082206015 4.097451130801388e-05 0.8609019855143428 
73.99999999999713 0.000526309406462536 0.8281983643694875 6.977636562536377e-05 0.8300108626379228 
74.99999999999712 0.0010262563747860368 0.7924035141983047 0.00011016671461879196 0.7947514900119006 
75.9999999999971 0.0016699977157349276 0.7538571934077495 0.0001609319549253789 0.7568864770504128 
76.9999999999971 0.0024190166627859134 0.7141268371455616 0.00022006347142423496 0.7179441109260475 
77.99999999999709 0.003230405389342492 0.6745318793766276 0.0002850732094497289 0.6791999979213772 
78.99999999999707 0.004062789927108811 0.6361406088524989 0.000353295573416008 0.6416800089757125 
79.99999999999706 0.004880167609001075 0.5997839632567806 0.00042213841952873403 0.6061780568332568 
80.99999999999704 0.005653859480296067 0.5660804661731363 0.0004892646990976526 0.57328309404141 
81.99999999999704 0.006362983237985705 0.535467363240847 0.0005527016109608992 0.5434107874329708 
82.99999999999702 0.006993902769284912 0.5082340505241855 0.000610884717041163 0.5168364204607213 
83.99999999999702 0.0075390703477872896 0.48455493209706846 0.00066265043488421 0.4937265839427947 
84.999999999997 0.00799559466260709 0.46451978118285997 0.0007071924715644003 0.474168072529775 
85.99999999999699 0.008363774411132579 0.44816044935232746 0.0007439972329829578 0.4581930810559324 
86.99999999999697 0.008645752245095197 0.4354733507976517 0.000772771143086934 0.4458002913108466 
87.99999999999697 0.00884437651414568 0.4264375499855338 0.0007933700516628234 0.43697177189360575 
88.99999999999696 0.008962310914017531 0.4210285232096149 0.0008057381384176387 0.43168580678722385 
89.99999999999694 0.00900140328512798 0.41922777727313004 0.0008098613060618152 0.42992585046298265 
90.99999999999694 0.008962310914017786 0.42102852320959244 0.0008057381384176586 0.4316858067872037 
91.99999999999692 0.008844376514146473 0.4264375499854887 0.0007933700516628984 0.436971771893561 
92.99999999999692 0.008645752245096578 0.435473350797584 0.0007727711430870625 0.44580029131078047 
93.99999999999689 0.008363774411133958 0.44816044935223903 0.0007439972329832179 0.4581930810558445 
94.99999999999689 0.00799559466260945 0.4645197811827478 0.0007071924715646089 0.47416807252966786 
95.99999999999689 0.007539070347790201 0.48455493209693384 0.000662650434884513 0.4937265839426596 
96.99999999999686 0.006993902769288117 0.5082340505240287 0.0006108847170415126 0.5168364204605662 
97.99999999999686 0.006362983237989648 0.535467363240671 0.0005527016109612361 0.5434107874328011 
98.99999999999685 0.005653859480300591 0.5660804661729398 0.0004892646990981013 0.5732830940412224 
99.99999999999685 0.004880167609005827 0.5997839632565657 0.0004221384195292103 0.6061780568330464 
100.99999999999682 0.004062789927113935 0.6361406088522698 0.00035329557341639493 0.64168000897549 
101.99999999999682 0.003230405389347592 0.6745318793763881 0.0002850732094501661 0.6791999979211367 
102.99999999999679 0.002419016662790748 0.7141268371453185 0.00022006347142459342 0.7179441109258106 
103.99999999999679 0.0016699977157392445 0.7538571934075092 0.0001609319549257059 0.7568864770501775 
104.99999999999679 0.0010262563747895938 0.7924035141980754 0.00011016671461906893 0.7947514900116721 
105.99999999999676 0.0005263094064651363 0.8281983643692807 6.977636562556259e-05 0.8300108626377197 
106.99999999999676 0.00019649344378678182 0.8594526082204282 4.097451130814053e-05 0.8609019855141644 
107.99999999999673 4.224651450778188e-05 0.8842107813493609 2.390700717222047e-05 0.8854744814662892 
108.99999999999673 4.042192178046458e-05 0.9004400969655828 1.749333180458447e-05 0.9016715283281681 
109.99999999999672 0.0001358973092211707 0.9061549655303395 1.9456883838582442e-05 0.9074511325337501 
110.99999999999672 0.0002471564975790617 0.8995747240835666 2.6604111812026202e-05 0.9009497445187671 
111.99999999999669 0.00028672264110719 0.8793066526220447 3.5373355637983196e-05 0.8806861451297495 
112.99999999999669 0.00020278241964587516 0.8445396998015304 4.261009527508507e-05 0.8457972771976763 
113.99999999999669 4.734923158915137e-05 0.7952274770820877 4.6442872548471776e-05 0.7962897739495619 
114.99999999999666 7.305555699234276e-05 0.7322332904664521 4.705081353606071e-05 0.733281834881022 
115.99999999999666 0.0008544222940612341 0.6574069127180094 4.705718216089196e-05 0.6592007813456193 
116.99999999999663 0.0034199203737067915 0.5735642425645581 5.128763504961067e-05 0.5778936008341868 
117.99999999999663 0.00936884702479888 0.48434847348844157 6.572723465671648e-05 0.4946031359655455 
118.99999999999662 0.02093379796503949 0.39396562734268853 9.570934052686121e-05 0.41576382645319143 
119.9999999999966 0.04093874006963341 0.30680764651694764 0.0001436509750660596 0.3485807899106627 
120.9999999999966 0.07259935097906277 0.22700020423307257 0.00020694699519403816 0.3003769354049112 
121.99999999999659 0.11912227520049946 0.15793556589752214 0.00027684044673415134 0.27772607245026926 
122.99999999999658 0.1830885714711164 0.10186729588525607 0.0003390700463519937 0.28543486622140596 
123.99999999999656 0.2656563577581758 0.05964706426096905 0.0003767553496924608 0.3254890747093793 
124.99999999999656 0.36568532539994364 0.030669371237040246 0.0003753010281368155 0.3961317363149214 
125.99999999999653 0.478960117747674 0.013056248279097125 0.00032821204342278043 0.4912803533727039 
126.99999999999653 0.5977502672063227 0.004064738772608067 0.0002419001131079658 0.6005005664521698 
127.99999999999653 0.7109642460096703 0.0006449709166722147 0.00013722527099529607 0.7097183945997589 
128.9999999999965 0.8051062292563119 3.045809592119565e-05 4.6021932640973895e-05 0.8027588526851748 
129.9999999999965 0.8661078670885362 0.00022088139732150632 2.3470080920705895e-06 0.8636432753686158 
130.99999999999648 0.881887070314222 0.00023330007630721148 3.038505214299848e-05 0.8793762574817463 
131.99999999999648 0.8452173239212031 5.345294005574153e-05 0.0001330998690565534 0.8427435529908506 
132.99999999999645 0.7562455294022418 0.0003042301319549439 0.00028676195298208535 0.7544840135903058 
133.99999999999645 0.6238700091149967 0.0017398852116740423 0.0004454351215301777 0.6241628964517818 
134.99999999999642 0.4652777261546071 0.004740598387566612 0.0005560780387579137 0.46922315453289704 
135.99999999999642 0.30329466833288293 0.008993594731824262 0.000579964942334925 0.3120511123253252 
136.99999999999642 0.16179736417355547 0.013490260161675312 0.0005117081557088543 0.17542329337583512 
137.9999999999964 0.06013171214611185 0.016854508889803714 0.0003858764958005173 0.07728135851236116 
138.9999999999964 0.008057945243492293 0.017883273190617156 0.0002649180215464189 0.026222398534438567 
139.9999999999964 0.0029230117602105535 0.01607883961106999 0.00021050967096046603 0.019181632439752214 
140.99999999999636 0.03035655684346356 0.011934063013857145 0.00025034346549746543 0.042373014620624275 
141.99999999999636 0.06877767917780303 0.0068164886643935505 0.000358329212184108 0.07563956400520276 
142.99999999999636 0.09662620048994504 0.002463137062704508 0.00046319772986058505 0.09915965012249751 
143.99999999999633 0.0999718661315767 0.0002786788978853229 0.00048722487676149687 0.10036683352110441 
144.99999999999633 0.07758364143763057 0.0007415476690584121 0.00039813316557812023 0.07846356761081424 
145.99999999999633 0.04109412834711007 0.0032006746779281404 0.00024350243090948048 0.044422816076453826 
146.9999999999963 0.009610471677927496 0.006182376553720157 0.00013924774692232014 0.0159197073153255 
147.9999999999963 0.0005025759416357648 0.0080864666019462 0.00020620786392724102 0.008788101193850277 
148.99999999999628 0.02018383359847563 0.007947328339583209 0.0004833844706025555 0.02850616699311593 
149.99999999999628 0.05941643000464103 0.005881057544667464 0.000872765197294105 0.06590338208886427 
150.99999999999625 0.0963460610562053 0.0029804634391483805 0.0011666829280692844 0.10009807589636394 
151.99999999999625 0.10727553114476958 0.0007006168262960904 0.0011655142939326609 0.10872994192990507 
152.99999999999625 0.08129073210811935 5.739448210148001e-05 0.0008282591904314766 0.08188382707034192 
153.99999999999622 0.03206491525853449 0.0010814099135327006 0.0003522039814297125 0.03339417930869042 
154.99999999999622 0.0001497061581822938 0.0028447720241154576 9.41579463825948e-05 0.003089185576899809 
155.9999999999962 0.04241527186276542 0.004058151272213389 0.0003379580258962733 0.046644189433409394 
156.9999999999962 0.21100443528034724 0.0038937572947698295 0.001039721293781743 0.21518015022527867 
157.99999999999616 0.5297572989522555 0.002532250139252596 0.001755839920307693 0.5322341455136332 
158.99999999999616 0.9786645551554203 0.0010732461294144801 0.0018939561287958382 0.9784052376942993 
159.99999999999616 1.4946795998533349 0.0008293264040374381 0.0012126339158624168 1.4919324144733377 
160.99999999999613 1.9905405484415106 0.0024230677671702055 0.00023858305399968748 1.9869530220931058 
161.99999999999613 2.3848943398977167 0.00527007383434278 0.00016889422979647699 2.3829200228253993 
162.9999999999961 2.6310232080708666 0.007828842671079318 0.0020526562349955906 2.632699795351188 
163.9999999999961 2.7311730426900644 0.008526970452228387 0.005597122989110566 2.736637026058203 
164.9999999999961 2.7295875510844336 0.0068166618473863875 0.008549426264239126 2.736093267019411 
165.99999999999608 2.6872779573025856 0.0036739283589999894 0.007808546062083128 2.689920011983514 
166.99999999999608 2.6504856301269695 0.001156870445791471 0.002834466399989296 2.6459492765064048 
167.99999999999608 2.6280819572671876 0.001219419880443167 0.0005440009135345102 2.622087649179971 
168.99999999999605 2.5888599403112402 0.004477408758589901 0.019289534381535342 2.6062576854428636 
169.99999999999605 2.47978971209675 0.009707156662407868 0.08870153797055112 2.573864380832058 
170.99999999999602 2.2558457256464512 0.014438565086753643 0.24304285937695913 2.5114774317329536 
171.99999999999602 1.9063800979919618 0.01632847775361816 0.5084442175892678 2.431821529974153 
172.99999999999602 1.4650951857662893 0.014495061508790884 0.8880190791829391 2.3703214467327536 
173.99999999999602 0.9992253845645341 0.009997225332576692 1.3515449493585583 2.3646358557682134 
174.99999999999596 0.583930183447617 0.005168418490463791 1.836267374023422 2.429358414800945 
175.99999999999596 0.2746770310763138 0.002230109957623207 2.2616634014879975 2.5418406110021103 
176.99999999999596 0.09029191933399149 0.0020526022048853185 2.5547969492526446 2.649277922584416 
177.99999999999596 0.012971265260461334 0.0038118706360580454 2.6769956758922158 2.694866238695184 
178.99999999999596 0.002756729750780474 0.005695264693771353 2.6402022533452354 2.649126259158929 


==> figures/mimo_beta2/beampattern2.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.008504256856990562 0.007600245462813545 2.5010793714207447 2.516038488461064 
-179.0 0.011013562689865053 0.007498680344048812 2.403075601844606 2.4204034904289387 
-178.0 0.009499277079052031 0.005154871222427695 2.2978239213270966 2.3114010289877123 
-177.00000000000006 0.005545566671289479 0.0021559061755844614 2.2403992043733165 2.2472675461614884 
-176.00000000000006 0.002018211531579507 0.00033297304096060933 2.261769651410487 2.2636457733128377 
-175.00000000000006 0.0008092016120897263 0.0005724843827401085 2.350406106416363 2.3517316855979304 
-174.00000000000006 0.0018100848632110582 0.002362954198083762 2.4574221636073488 2.4619365696679005 
-173.00000000000006 0.003476354607802428 0.004293622517001171 2.5228829240620496 2.5312830837472853 
-172.0000000000001 0.004216595389825169 0.0050727799138252485 2.509200545176841 2.5192422535251335 
-171.0000000000001 0.0034810381370172848 0.00433641568653976 2.423444144151143 2.431964900018085 
-170.0000000000001 0.0018896230918500337 0.0027378548431669474 2.3161270316914293 2.3212875881988353 
-169.0000000000001 0.0005359008381836152 0.001348788809670776 2.2564067782246173 2.2586149713132637 
-168.00000000000014 0.00012806073962023777 0.0008651515351889658 2.295949615954741 2.297096846867493 
-167.00000000000017 0.000590961530713623 0.0011899149514450885 2.4395152544051197 2.4413687238957853 
-166.00000000000017 0.0013003398863946822 0.0016420738788328188 2.636836483501937 2.6398629041887203 
-165.00000000000017 0.001647701422860338 0.0015762015783566282 2.7997698894503893 2.803151415633145 
-164.00000000000017 0.0014683432105070985 0.0009236727544022681 2.8366420808108677 2.839281513447993 
-163.0000000000002 0.0010568043071965266 0.0002582518597791099 2.6881904239090577 2.689818518777675 
-162.0000000000002 0.000840227031202169 0.0003536230158304313 2.3497415075343495 2.351268293987826 
-161.00000000000023 0.0010109880411298098 0.0015669239434674006 1.8714458564989562 1.8743302213045265 
-160.00000000000023 0.0013964810278266208 0.003497893137259449 1.3384437259587096 1.343585636189281 
-159.00000000000023 0.0016279213064896922 0.005173241623177931 0.8408748370610785 0.8478514336057984 
-158.00000000000026 0.001444908368974754 0.0056421286838715615 0.44637151581739026 0.453565643152548 
-157.00000000000026 0.0008963345798159062 0.0045919904944321235 0.18471050729365227 0.190252196595245 
-156.00000000000026 0.0003008603889324132 0.0025822327660826837 0.04787676070857959 0.050778488195733745 
-155.00000000000028 1.478726150958136e-05 0.0007416912872440291 0.0022722559110299628 0.0030309111121860277 
-154.00000000000028 0.00018441245604076438 0.00011417754336249819 0.0059352881458932935 0.006233783876533329 
-153.0000000000003 0.0006540578509098224 0.001049475155518109 0.023454624338755472 0.025164090041421415 
-152.0000000000003 0.0010812035202460812 0.003001161344541022 0.03399786126487118 0.03809425108008877 
-151.0000000000003 0.0011692420626202185 0.004843161564937309 0.031698329965677285 0.037729823402061914 
-150.00000000000034 0.0008597905071352931 0.005513576733573748 0.020726951587667033 0.027118771664619703 
-149.00000000000034 0.00036506138112374185 0.0046155501259336025 0.008668052794871789 0.013661093286658266 
-148.00000000000037 2.9763926774022142e-05 0.002643435159682786 0.0013040469963789929 0.003981057163327072 
-147.00000000000037 0.00011650114707767366 0.0007212410946869963 0.00033136924729106553 0.0011654968546136128 
-146.0000000000004 0.0006466457816061957 6.6035164529517384e-06 0.00384531435817569 0.004491668596827189 
-145.0000000000004 0.0013858924687676427 0.0010816956229113724 0.008362719367861976 0.010825068261660915 
-144.00000000000043 0.001974415614269532 0.0036431168572990487 0.010940102945977453 0.01655738371987894 
-143.00000000000043 0.002121593895521002 0.006636321175749904 0.010400380939207395 0.01916327139197338 
-142.00000000000043 0.0017572556042853233 0.008754160394581925 0.0073969783939462925 0.017915802555111715 
-141.00000000000045 0.001063685565726371 0.009049574368848866 0.003637048062583935 0.013755792568666497 
-140.00000000000045 0.0003804259843193343 0.007374439019891173 0.0008489061754614964 0.008603525950759177 
-139.00000000000048 3.785859555814888e-05 0.004453984090639072 1.0811893993165395e-05 0.004495178902884523 
-138.00000000000048 0.0002044230562618441 0.001580110834146592 0.001094788954464104 0.0028660725467405234 
-137.00000000000048 0.000817140083488673 7.190639402701624e-05 0.003291985523433986 0.004165771275597986 
-136.0000000000005 0.0016195251800309419 0.0007378189063756674 0.005500008893154588 0.00784458578509879 
-135.0000000000005 0.0022805673593481483 0.003554976115075139 0.006810714127674035 0.012639459956781068 
-134.0000000000005 0.002536520525185884 0.007678145269811532 0.0068103167729402486 0.01702535800070044 
-133.00000000000054 0.0022947329709123317 0.011755657844735094 0.005627615105961948 0.019684195687166804 
-132.00000000000054 0.0016618021422913133 0.014418513069836816 0.0037773313689046374 0.019866405838882755 
-131.00000000000054 0.0008931072147436935 0.014759707006441173 0.0019064399267679415 0.017566740590918804 
-130.00000000000057 0.00029126052346600725 0.012642144719269565 0.0005553678296007546 0.013491915640412553 
-129.00000000000057 9.615032493005338e-05 0.008746999167986056 9.612394445479027e-06 0.008850219329003798 
-128.00000000000057 0.0004061760165975543 0.0043669092610855165 0.00026612212310801037 0.005031635887505254 
-127.0000000000006 0.0011536250936749763 0.0010265519790173892 0.0010949533949322493 0.003264752570836192 
-126.0000000000006 0.002135511725876069 5.462122431403325e-05 0.002152491300605906 0.004332323073857696 
-125.00000000000063 0.003083057673438882 0.002229895445204374 0.003099444634343547 0.008404680430809474 
-124.00000000000063 0.003743680525212669 0.007588115443495432 0.0036889819748340486 0.015016944138899433 
-123.00000000000065 0.003949985950530092 0.015422622815330569 0.00380901633083684 0.023181366140417662 
-122.00000000000065 0.0036584498724495434 0.024458408457474618 0.0034800260779693495 0.03159838076933269 
-121.00000000000068 0.0029520254946556494 0.03314045356828784 0.002821264739914691 0.03891417880822518 
-120.00000000000068 0.0020116416852243232 0.0399599261876894 0.0020025027326143097 0.043970377795197954 
-119.00000000000068 0.0010686125403254665 0.04374561106582196 0.0011968243263851556 0.046000675677806455 
-118.0000000000007 0.00035230842326506966 0.04386732784561552 0.0005449477749101891 0.0447460889500076 
-117.00000000000071 4.560891381954698e-05 0.040325044416951304 0.00013556536251695545 0.04047956850599484 
-116.00000000000072 0.00025620982809287604 0.033724174154087815 1.1534613606716705e-06 0.03394808850875215 
-115.00000000000072 0.001006591632132259 0.025158468468311757 0.00012549820888716143 0.02625274864526766 
-114.00000000000075 0.0022408703695502943 0.01603410071154707 0.0004579267164701744 0.018693748959573268 
-113.00000000000075 0.0038437334285792257 0.007871756967371375 0.0009295112316156859 0.01260754479735272 
-112.00000000000078 0.005665455353723041 0.002119494615971202 0.0014676981446232389 0.009219384528328116 
-111.00000000000078 0.007547337523068542 4.6878417100606347e-07 0.002007307444336821 0.009527594403278912 
-110.00000000000078 0.009343287862910348 0.002409149577160259 0.0024972153031306565 0.014228227055175508 
-109.00000000000081 0.01093506141757352 0.009859668780491923 0.0029030363131463694 0.023681513536310723 
-108.00000000000081 0.012240424654460172 0.0224819717623311 0.003206698339648676 0.03791592022075419 
-107.00000000000082 0.01321486567639451 0.04005621590484449 0.0034040036737590577 0.05666194715374425 
-106.00000000000084 0.013848313245488282 0.062073374608567676 0.0035012032109075484 0.07940610648204452 
-105.00000000000085 0.014158662712980323 0.08780983759979748 0.0035113934476917073 0.10545547889128941 
-104.00000000000085 0.014183842948281854 0.11640527526094074 0.003451277854968898 0.1340043976341337 
-103.00000000000087 0.01397383977662643 0.14693544926708701 0.003338582277690852 0.1641966578616654 
-102.00000000000088 0.013583658644984538 0.17847438695582382 0.0031902148596956565 0.19517875360081707 
-101.00000000000088 0.013067772883044943 0.21014293337812961 0.0030211262113625874 0.22614166949622333 
-100.00000000000091 0.012476235185972689 0.24114286735796592 0.0028437505149857207 0.2563504811235042 
-99.00000000000091 0.01185236233569383 0.27077738579051963 0.0026678801043382716 0.2851623372579079 
-98.00000000000094 0.011231740905624378 0.29845981225138596 0.0025008295622825096 0.31203428792659654 
-97.00000000000094 0.010642230223393194 0.3237129376966779 0.0023477667478742064 0.3365229213405504 
-96.00000000000094 0.010104634713643416 0.3461615586275104 0.002212116732375229 0.3582779529754699 
-95.00000000000097 0.009633755938602941 0.3655206585610452 0.002095973255605049 0.37703185609505496 
-94.00000000000097 0.009239593430501037 0.3815813903362182 0.002000476975562183 0.3925874173944243 
-93.00000000000098 0.008928526417565034 0.3941966484150273 0.0019261387783685898 0.4048048147795258 
-92.000000000001 0.008704365245280227 0.4032676368278096 0.001873099579513511 0.4135895006884152 
-91.00000000000101 0.008569206247100242 0.40873248122204825 0.0018413260729308971 0.4188818704169099 
-90.00000000000101 0.008524055483092404 0.41055762366399284 0.0018307458249618058 0.42064942111349335 
-89.00000000000104 0.00856920624710055 0.40873248122205635 0.0018413260729307566 0.41888187041691766 
-88.00000000000104 0.00870436524527979 0.4032676368278241 0.0018730995795135327 0.41358950068842903 
-87.00000000000104 0.008928526417564744 0.39419664841505 0.0019261387783683901 0.40480481477954827 
-86.00000000000107 0.009239593430499982 0.3815813903362474 0.0020004769755622037 0.3925874173944525 
-85.00000000000107 0.009633755938602205 0.365520658561082 0.0020959732556047354 0.37703185609509005 
-84.0000000000011 0.010104634713642563 0.3461615586275519 0.00221211673237479 0.3582779529755101 
-83.0000000000011 0.010642230223392335 0.32371293769672566 0.0023477667478738525 0.3365229213405972 
-82.00000000000111 0.011231740905623207 0.2984598122514408 0.002500829562282234 0.3120342879266496 
-81.00000000000112 0.011852362335692522 0.27077738579057786 0.0026678801043379715 0.2851623372579641 
-80.00000000000114 0.012476235185971508 0.24114286735802762 0.0028437505149853143 0.25635048112356396 
-79.00000000000114 0.01306777288304363 0.2101429333781939 0.0030211262113621082 0.22614166949628647 
-78.00000000000115 0.013583658644983418 0.17847438695588771 0.003190214859695443 0.19517875360087858 
-77.00000000000117 0.013973839776625344 0.1469354492671502 0.003338582277690532 0.16419665786172757 
-76.00000000000117 0.014183842948281513 0.1164052752610018 0.003451277854969014 0.13400439763419358 
-75.00000000000118 0.014158662712980538 0.08780983759985345 0.0035113934476917502 0.10545547889134667 
-74.0000000000012 0.01384831324548866 0.06207337460861674 0.0035012032109076026 0.07940610648209454 
-73.00000000000121 0.01321486567639643 0.040056215904884805 0.003404003673759198 0.05666194715378623 
-72.00000000000122 0.012240424654462317 0.02248197176236203 0.003206698339648993 0.03791592022078745 
-71.00000000000124 0.010935061417576155 0.009859668780512261 0.002903036313146965 0.023681513536334357 
-70.00000000000125 0.009343287862913868 0.002409149577170122 0.0024972153031315005 0.01422822705518969 
-69.00000000000126 0.0075473375230723306 4.6878417105988754e-07 0.0020073074443378042 0.00952759440328378 
-68.00000000000126 0.005665455353726603 0.002119494615962875 0.0014676981446244569 0.00921938452832469 
-67.00000000000128 0.0038437334285830356 0.007871756967356798 0.0009295112316167415 0.012607544797343048 
-66.0000000000013 0.0022408703695531986 0.016034100711529015 0.00045792671647107083 0.01869374895955871 
-65.0000000000013 0.0010065916321342935 0.025158468468293397 0.00012549820888764054 0.026252748645251914 
-64.00000000000131 0.00025620982809384553 0.03372417415407192 1.153461360673766e-06 0.03394808850873744 
-63.00000000000132 4.560891381943055e-05 0.04032504441694057 0.00013556536251643726 0.04047956850598367 
-62.000000000001336 0.0003523084232640103 0.043867327845611856 0.0005449477749090203 0.04474608895000172 
-61.00000000000135 0.0010686125403237554 0.04374561106582594 0.0011968243263837397 0.04600067567780746 
-60.00000000000135 0.0020116416852223006 0.03995992618770063 0.0020025027326126183 0.04397037779520532 
-59.000000000001364 0.00295202549465393 0.03314045356830384 0.0028212647399132123 0.03891417880823831 
-58.00000000000138 0.00365844987244848 0.024458408457493 0.0034800260779683325 0.031598380769349205 
-57.00000000000139 0.003949985950529945 0.01542262281534825 0.003809016330836766 0.02318136614043492 
-56.0000000000014 0.0037436805252135056 0.007588115443509276 0.003688981974834817 0.015016944138914898 
-55.000000000001414 0.003083057673440508 0.002229895445212094 0.0030994446343450637 0.00840468043082034 
-54.00000000000143 0.0021355117258781684 5.462122431509847e-05 0.002152491300607934 0.004332323073862974 
-53.00000000000144 0.001153625093676841 0.0010265519790126523 0.001094953394934273 0.0032647525708353244 
-52.00000000000145 0.00040617601659869796 0.004366909261077237 0.00026612212310920993 0.005031635887499332 
-51.00000000000146 9.615032493019715e-05 0.00874699916797711 9.612394445229726e-06 0.008850219328994888 
-50.00000000000147 0.00029126052346515994 0.01264214471926325 0.0005553678295987902 0.01349191564040342 
-49.00000000000148 0.0008931072147422545 0.014759707006439122 0.0019064399267644506 0.017566740590911886 
-48.00000000000149 0.0016618021422897457 0.014418513069840095 0.0037773313689007043 0.019866405838880503 
-47.000000000001506 0.002294732970911281 0.011755657844742457 0.005627615105958698 0.01968419568716988 
-46.00000000000152 0.0025365205251859754 0.007678145269820414 0.006810316772938798 0.017025358000707928 
-45.00000000000153 0.0022805673593491818 0.0035549761150826266 0.006810714127675328 0.012639459956790925 
-44.000000000001535 0.0016195251800324862 0.0007378189063793876 0.0055000088931584645 0.007844585785107683 
-43.00000000000155 0.000817140083490225 7.190639402602505e-05 0.0032919855234389826 0.004165771275603496 
-42.000000000001556 0.00020442305626268013 0.001580110834141716 0.0010947889544678515 0.00286607254674019 
-41.00000000000157 3.785859555795608e-05 0.004453984090632774 1.081189399357782e-05 0.0044951789028784194 
-40.000000000001585 0.0003804259843181773 0.007374439019886125 0.0008489061754577153 0.008603525950749109 
-39.0000000000016 0.0010636855657248803 0.009049574368847376 0.003637048062576863 0.01375579256865641 
-38.000000000001606 0.0017572556042840708 0.008754160394584548 0.00739697839393868 0.01791580255510569 
-37.00000000000161 0.002121593895520643 0.006636321175755511 0.010400380939203233 0.019163271391974414 
-36.00000000000163 0.0019744156142703097 0.0036431168573051306 0.010940102945979342 0.016557383719887984 
-35.00000000000164 0.0013858924687691848 0.001081695622915319 0.008362719367870175 0.010825068261674474 
-34.00000000000165 0.0006466457816076029 6.603516453262203e-06 0.0038453143581850925 0.004491668596838268 
-33.00000000000166 0.00011650114707834701 0.0007212410946840124 0.0003313692472947026 0.001165496854614926 
-32.00000000000168 2.976392677371554e-05 0.002643435159678435 0.0013040469963707044 0.003981057163314166 
-31.000000000001688 0.0003650613811227934 0.004615550125930398 0.008668052794850788 0.013661093286633107 
-30.000000000001698 0.0008597905071343744 0.005513576733573486 0.020726951587641134 0.027118771664592665 
-29.000000000001705 0.001169242062619958 0.004843161564940139 0.031698329965661375 0.03772982340204853 
-28.00000000000172 0.0010812035202466654 0.0030011613445452864 0.033997861264879345 0.03809425108010167 
-27.00000000000173 0.0006540578509108428 0.0010494751555213502 0.023454624338788133 0.025164090041458354 
-26.00000000000174 0.00018441245604151492 0.00011417754336285281 0.005935288145924461 0.006233783876565531 
-25.00000000000175 1.4787261509469513e-05 0.0007416912872412542 0.002272255911001303 0.0030309111121544926 
-24.000000000001766 0.0003008603889313845 0.002582232766078416 0.047876760708408676 0.0507784881955586 
-23.000000000001776 0.0008963345798146215 0.004591990494428698 0.18471050729325597 0.1902521965948475 
-22.00000000000179 0.0014449083689739466 0.005642128683870924 0.4463715158167215 0.45356564315186726 
-21.000000000001798 0.0016279213064898195 0.0051732416231803375 0.8408748370601555 0.8478514336048641 
-20.00000000000181 0.0013964810278274383 0.003497893137263467 1.3384437259576338 1.3435856361882226 
-19.000000000001823 0.001010988041130437 0.0015669239434708455 1.871445856497899 1.8743302213034572 
-18.000000000001833 0.0008402270312020756 0.000353623015831756 2.3497415075334986 2.351268293986957 
-17.000000000001844 0.0010568043071957642 0.0002582518597783075 2.6881904239085554 2.68981851877718 
-16.000000000001855 0.0014683432105063348 0.0009236727544006535 2.836642080810767 2.8392815134478857 
-15.000000000001867 0.0016477014228604768 0.0015762015783557825 2.7997698894506198 2.803151415633373 
-14.000000000001878 0.0013003398863959085 0.0016420738788333563 2.636836483502337 2.6398629041891266 
-13.000000000001888 0.0005909615307150507 0.0011899149514461595 2.43951525440549 2.44136872389616 
-12.0000000000019 0.00012806073962045192 0.0008651515351889733 2.2959496159549344 2.2970968468676816 
-11.000000000001913 0.0005359008381817229 0.0013487888096687735 2.2564067782245862 2.258614971313222 
-10.000000000001922 0.0018896230918466806 0.0027378548431635577 2.3161270316912375 2.321287588198629 
-9.000000000001934 0.003481038137014611 0.004336415686537056 2.423444144150926 2.4319649000178565 
-8.000000000001945 0.004216595389825139 0.005072779913825211 2.5092005451767303 2.519242253525023 
-7.000000000001957 0.003476354607805268 0.004293622517004228 2.5228829240621065 2.531283083747347 
-6.000000000001967 0.001810084863214391 0.0023629541980880694 2.457422163607543 2.4619365696681057 
-5.000000000001979 0.0008092016120898833 0.0005724843827425518 2.350406106416582 2.351731685598154 
-4.00000000000199 0.0020182115315743976 0.0003329730409589443 2.2617696514106105 2.2636457733129616 
-3.0000000000020015 0.005545566671280953 0.002155906175579045 2.240399204373276 2.2472675461614267 
-2.000000000002013 0.009499277079045569 0.005154871222421604 2.2978239213269154 2.311401028987515 
-1.0000000000020242 0.011013562689865976 0.007498680344045981 2.403075601844381 2.4204034904287193 
-2.0355549961366507e-12 0.008504256856999251 0.00760024546281605 2.5010793714205892 2.516038488460916 
0.9999999999979531 0.0036041749930076313 0.005267317481518032 2.5440277242477536 2.5519561021639685 
1.9999999999979419 0.0009579642102158034 0.001988403956833882 2.518191536105582 2.520585040463742 
2.9999999999979305 0.005224215752271544 6.339033612929797e-05 2.4513136081166844 2.456629511685794 
3.999999999997919 0.01677632434285232 0.0010798921074222155 2.396488846541503 2.4150793867882165 
4.999999999997908 0.029341974148794546 0.004741494463338468 2.4012304475104798 2.4367096744353858 
5.999999999997897 0.032688782376845284 0.008895579664068863 2.4782758755372987 2.5216110860253775 
6.999999999997885 0.02091996250824223 0.010850288183929576 2.5935528985025527 2.6268390748047317 
7.999999999997874 0.003041141918904258 0.009196590590545745 2.6775723407103076 2.690306748184853 
8.999999999997863 0.009482251436220245 0.0049514914471259315 2.6545278659609 2.6676557137987182 
9.99999999999785 0.08845289935685613 0.0012060497482201677 2.4749120422569577 2.5609233153252284 
10.999999999997842 0.2900949689546358 0.0013869704923954221 2.1365469930645764 2.421944869942737 
11.99999999999783 0.642809908909099 0.007136819904699005 1.6853903031227695 2.3272413866381996 
12.999999999997817 1.1316095828887527 0.01710529417596854 1.1974102360829042 2.3368742322993357 
13.999999999997806 1.6895963473469107 0.02742800676498965 0.7510340025595471 2.458717131680772 
14.999999999997796 2.2093582266740732 0.033666607157484284 0.40247653153416957 2.637065722193264 
15.999999999997783 2.5727015808871387 0.03311524123382397 0.17312977755050676 2.772109807222042 
16.999999999997772 2.6885749660500595 0.02617088003966775 0.05154759255114908 2.7613305897942664 
17.999999999997762 2.5244963915375123 0.016027736963158158 0.006071957281279486 2.543388961446506 
18.99999999999775 2.118700646418615 0.006928395419491773 0.000722312840832314 2.124520887268442 
19.999999999997737 1.5678857128618777 0.0019981997762404204 0.0074924817153102195 1.576456028145384 
20.999999999997726 0.9953844028481532 0.0018553233234699313 0.011520018605604518 1.0083415230692736 
21.99999999999772 0.5123043290213378 0.004673412452485209 0.009532698593183704 0.5263217820455477 
22.999999999997705 0.18632396754667319 0.007521202891129246 0.004612266460839091 0.19836391478274754 
23.999999999997694 0.028768449710494057 0.008122578962451813 0.0008309235319566473 0.03768155963691796 
24.99999999999768 0.0025097463772744406 0.006036257039735599 0.00010372519152297119 0.008655675530708866 
25.99999999999767 0.04493029192566896 0.002674348547301458 0.0017443963527084075 0.049390453379599575 
26.99999999999766 0.09516868060420022 0.0002738319071633189 0.003774968687061821 0.09926891521278797 
27.999999999997648 0.11482407967587353 0.0004945955229168659 0.004557515562760237 0.11990883852080958 
28.999999999997634 0.09558182547149943 0.0034528859678180897 0.0036995255817990924 0.10273280814830334 
29.999999999997627 0.053443875677303625 0.007684504222663317 0.001954087643657891 0.06305346607426414 
30.999999999997616 0.014560607808006405 0.0109870475911653 0.00048007652595089705 0.025993924763494602 
31.999999999997602 5.695566154870435e-05 0.011629184393701997 6.358185703620906e-05 0.011735252444893351 
32.99999999999759 0.016263006943460067 0.009268043456400666 0.0007436489984227805 0.02629043605889371 
33.99999999999758 0.05339901329207739 0.00512173600415724 0.0019409525231991354 0.06049922653188157 
34.99999999999757 0.09180802044188288 0.0013565553767031302 0.002893199888348996 0.09609473953991472 
35.999999999997556 0.11195629924188416 3.743291496006808e-05 0.00309253900383494 0.1150994120871265 
36.99999999999754 0.10355290577993513 0.002168836981478099 0.0024983659125847745 0.1081984596388781 
37.999999999997534 0.0702250091294114 0.007262562740115284 0.0014702450569757698 0.07890903968187427 
38.99999999999753 0.028430312981218626 0.013586140832970009 0.000518371718363397 0.04248143373472133 
39.99999999999751 0.0016227814041870647 0.01892623389481297 3.357565090645461e-05 0.020549839026784488 
40.9999999999975 0.012238279758914105 0.02149407181901448 0.0001288439399902631 0.033862184183591965 
41.999999999997485 0.07443547510424058 0.02058044880351891 0.0006402434632796066 0.0956807519440677 
42.99999999999748 0.18982867799158837 0.01671778836958878 0.0012509852187703157 0.207809736253136 
43.99999999999746 0.34714505849721267 0.011338432216198156 0.0016564996578862683 0.36008563493010076 
44.999999999997456 0.5253900106270261 0.006124035722890927 0.0016906247462848843 0.533025533241004 
45.99999999999745 0.6991535164982514 0.0023417265271894806 0.001368993461652844 0.7025154217103866 
46.999999999997435 0.8443421442177953 0.0004347344077980757 0.0008506517185841494 0.845091422449803 
47.99999999999742 0.9428389711790013 8.871735933423924e-06 0.0003515608799418494 0.9424925871419262 
48.99999999999741 0.9851760805319325 0.00019373968908399818 5.4116343263382916e-05 0.9845953740015244 
49.9999999999974 0.970994575555638 0.0002232358485500445 4.7282663565296134e-05 0.9703865403676828 
50.999999999997385 0.9076473025229188 1.644616180455125e-05 0.000311866938835312 0.907127209139608 
51.99999999999738 0.8076441083733181 0.0005575390225615911 0.0007455092137974919 0.8082019926297381 
52.99999999999737 0.6857241708855065 0.00395301289946427 0.0012095053428357227 0.6902979078383622 
53.99999999999736 0.5562174460714935 0.01315127746126925 0.0015768751665561926 0.5705384170722704 
54.99999999999734 0.43111847489584426 0.03140636401113676 0.001766169127520715 0.46406064596251084 
55.99999999999733 0.31903284827496253 0.06162827416966864 0.00175426262527173 0.3823304293904035 
56.99999999999732 0.22493820000552975 0.10577676789570398 0.001569760989377842 0.33229446322716816 
57.99999999999731 0.15056300221639682 0.1644281442052792 0.0012740190155802614 0.31630890989196336 
58.99999999999729 0.09513220692702584 0.23659077032006182 0.0009384021358733974 0.33267790881618564 
59.99999999999728 0.056242336919629814 0.31978322906542145 0.0006249793564913144 0.3765860538245247 
60.99999999999728 0.030683859617114163 0.4103351304001689 0.00037476464528560005 0.44120742602588725 
61.999999999997264 0.015099570467018129 0.5038351792675831 0.00020435380924166405 0.51880596293369 
62.99999999999725 0.006434350025979493 0.5956374944572541 0.00010934126526805417 0.6016924193625027 
63.99999999999724 0.002182429974532009 0.6813431424125399 7.166402676081882e-05 0.6829585094247357 
64.99999999999723 0.00046929061091485503 0.7571934827720177 6.793091160202384e-05 0.7569591677370284 
65.99999999999721 1.814215172452618e-05 0.8203380700874492 7.648408176853372e-05 0.8195533786968972 
66.9999999999972 5.023810918889055e-05 0.8689660440975605 8.195938933929494e-05 0.8681404170310526 
67.9999999999972 0.00015947633650861432 0.9023115266744994 7.708820806282217e-05 0.9015420544333734 
68.99999999999719 0.0001896722209298514 0.9205580979677064 6.219058620880547e-05 0.9197844642340942 
69.99999999999717 0.00013100381726668817 0.9246745157984384 4.31728458792529e-05 0.9238291444113832 
70.99999999999716 4.242482393476725e-05 0.9162144801165463 2.889978220139105e-05 0.9152932060493933 
71.99999999999714 7.581886788945362e-08 0.8971092210106305 2.865948252861091e-05 0.8961884749774541 
72.99999999999714 6.780271217099405e-05 0.8694749975720972 5.018703167287701e-05 0.8686980286032772 
73.99999999999713 0.00028425472993291864 0.8354500130478724 9.845278978369589e-05 0.8349993417805823 
74.99999999999712 0.0006609659880281491 0.7970681120856339 0.00017520968811654121 0.7971358177872171 
75.9999999999971 0.0011866519241078583 0.7561707511837402 0.00027915726781915524 0.7569333085256648 
76.9999999999971 0.001834147069886369 0.7143544837693375 0.00040651774271446085 0.7159551159227556 
77.99999999999709 0.0025676201153558716 0.6729485829391525 0.0005518157901107467 0.6754875534905691 
78.99999999999707 0.0033487290358225415 0.6330162172094661 0.0007086878831161754 0.6365479965176727 
79.99999999999706 0.004141145464275735 0.5953724656853139 0.0008705985446491138 0.5999080331759213 
80.99999999999704 0.004913383300831514 0.5606130544569692 0.0010313943411184134 0.5661254779969801 
81.99999999999704 0.005640153260531988 0.5291486968481087 0.0011856719612814144 0.5355803372783655 
82.99999999999702 0.006302589607151926 0.5012410729744193 0.001328969853130599 0.5085111224562386 
83.99999999999702 0.0068877135808256724 0.47703760964455577 0.0014578130740821203 0.4850490684983719 
84.999999999997 0.007387456342565831 0.456603209398394 0.0015696501122437966 0.4652487675191884 
85.99999999999699 0.007797496590825077 0.43994787281801895 0.0016627214005718865 0.4491144552344324 
86.99999999999697 0.008116096480451316 0.4270497472869716 0.0017358951286508026 0.4366217006759385 
87.99999999999697 0.008343056564410587 0.4178735306122498 0.0017884993604680628 0.4277345751708503 
88.99999999999696 0.008478861640524317 0.41238438647059156 0.0018201722858128325 0.4224185492652801 
89.99999999999694 0.008524055483092322 0.41055762366399423 0.0018307458249618514 0.4206494211134947 
90.99999999999694 0.008478861640524846 0.4123843864705689 0.001820172285813023 0.4224185492652575 
91.99999999999692 0.00834305656441188 0.41787353061220417 0.0017884993604683434 0.4277345751708075 
92.99999999999692 0.008116096480453024 0.42704974728690226 0.0017358951286511552 0.43662170067587386 
93.99999999999689 0.007797496590826918 0.43994787281792896 0.0016627214005724721 0.44911445523434745 
94.99999999999689 0.007387456342568628 0.4566032093982798 0.0015696501122444014 0.4652487675190784 
95.99999999999689 0.006887713580828968 0.47703760964441855 0.0014578130740828662 0.48504906849823726 
96.99999999999686 0.006302589607155551 0.5012410729742588 0.0013289698531314834 0.5085111224560834 
97.99999999999686 0.0056401532605361605 0.5291486968479276 0.0011856719612823286 0.535580337278188 
98.99999999999685 0.004913383300835924 0.5606130544567669 0.001031394341119432 0.5661254779967846 
99.99999999999685 0.00414114546428037 0.5953724656850918 0.0008705985446501453 0.5999080331757081 
100.99999999999682 0.0033487290358273822 0.6330162172092287 0.0007086878831171256 0.6365479965174401 
101.99999999999682 0.0025676201153605523 0.6729485829389031 0.0005518157901116937 0.6754875534903252 
102.99999999999679 0.0018341470698906538 0.7143544837690823 0.0004065177427153133 0.7159551159225044 
103.99999999999679 0.0011866519241114334 0.7561707511834868 0.00027915726781990046 0.7569333085254151 
104.99999999999679 0.0006609659880309778 0.7970681120853896 0.00017520968811709503 0.797135817786973 
105.99999999999676 0.000284254729934763 0.8354500130476493 9.845278978408607e-05 0.8349993417803644 
106.99999999999676 6.780271217184482e-05 0.8694749975719065 5.018703167309737e-05 0.8686980286030852 
107.99999999999673 7.58188679125489e-08 0.8971092210104854 2.86594825286665e-05 0.8961884749773138 
108.99999999999673 4.242482393427354e-05 0.9162144801164598 2.889978220133837e-05 0.9152932060493048 
109.99999999999672 0.00013100381726616157 0.9246745157984231 4.3172845879156195e-05 0.9238291444113675 
110.99999999999672 0.00018967222092970402 0.9205580979677734 6.219058620871486e-05 0.9197844642341616 
111.99999999999669 0.000159476336509125 0.9023115266746569 7.708820806273566e-05 0.9015420544335326 
112.99999999999669 5.023810918958592e-05 0.8689660440978112 8.195938933931036e-05 0.8681404170313106 
113.99999999999669 1.8142151723818954e-05 0.8203380700877916 7.648408176861214e-05 0.8195533786972444 
114.99999999999666 0.00046929061090928966 0.7571934827724449 6.793091160203927e-05 0.7569591677374435 
115.99999999999666 0.002182429974515335 0.6813431424130375 7.166402676071159e-05 0.6829585094252182 
116.99999999999663 0.006434350025942432 0.5956374944578018 0.00010934126526769166 0.6016924193630134 
117.99999999999663 0.015099570466946587 0.5038351792681554 0.00020435380924084537 0.5188059629341899 
118.99999999999662 0.03068385961699211 0.410335130400736 0.0003747646452843348 0.4412074260263316 
119.9999999999966 0.056242336919436635 0.31978322906595585 0.0006249793564895547 0.37658605382485794 
120.9999999999966 0.09513220692674076 0.23659077032054043 0.0009384021358714462 0.33267790881637427 
121.99999999999659 0.1505630022160016 0.16442814420568086 0.0012740190155782608 0.31630890989197197 
122.99999999999658 0.2249382000050134 0.10577676789601877 0.0015697609893764123 0.33229446322696327 
123.99999999999656 0.31903284827432954 0.061628274169894255 0.001754262625270984 0.38233042939000006 
124.99999999999656 0.43111847489511224 0.03140636401128221 0.0017661691275211088 0.46406064596192226 
125.99999999999653 0.5562174460707032 0.013151277461349867 0.0015768751665579874 0.5705384170715766 
126.99999999999653 0.6857241708847238 0.003953012899499436 0.0012095053428385829 0.6902979078376241 
127.99999999999653 0.8076441083726259 0.0005575390225709746 0.0007455092138003649 0.808201992629061 
128.9999999999965 0.9076473025224053 1.644616180397064e-05 0.00031186693883753153 0.9071272091390923 
129.9999999999965 0.970994575555392 0.00022323584854908388 4.7282663566152905e-05 0.9703865403674384 
130.99999999999648 0.9851760805320143 0.0001937396890851832 5.411634326241614e-05 0.9845953740016062 
131.99999999999648 0.9428389711794379 8.871735933646578e-06 0.00035156087993926935 0.9424925871423607 
132.99999999999645 0.8443421442185559 0.00043473440779170583 0.0008506517185808842 0.8450914224505593 
133.99999999999645 0.6991535164992497 0.0023417265271721823 0.0013689934616500487 0.7025154217113633 
134.99999999999642 0.5253900106281271 0.006124035722862562 0.0016906247462839044 0.5330255332420739 
135.99999999999642 0.3471450584982628 0.011338432216164158 0.0016564996578876205 0.3600856349311198 
136.99999999999642 0.18982867799244055 0.01671778836955872 0.0012509852187737418 0.2078097362539617 
137.9999999999964 0.07443547510478934 0.02058044880350322 0.0006402434632833688 0.0956807519446032 
138.9999999999964 0.012238279759128239 0.021494071819019495 0.00012884393999239505 0.03386218418381327 
139.9999999999964 0.0016227814041177113 0.018926233894838503 3.357565090530218e-05 0.020549839026739788 
140.99999999999636 0.028430312980983974 0.013586140833007835 0.0005183717183587253 0.042481433734519514 
141.99999999999636 0.07022500912915965 0.007262562740152425 0.0014702450569692288 0.078909039681654 
142.99999999999636 0.10355290577979707 0.0021688369815013857 0.002498365912579364 0.10819845963875772 
143.99999999999633 0.1119562992419245 3.743291496226523e-05 0.003092539003833428 0.11509941208716556 
144.99999999999633 0.09180802044207896 0.0013565553766859146 0.002893199888352784 0.0960947395400976 
145.99999999999633 0.05339901329233054 0.005121736004130631 0.001940952523206366 0.06049922653211571 
146.9999999999963 0.016263006943640055 0.009268043456378857 0.0007436489984293316 0.02629043605905862 
147.9999999999963 5.695566155628928e-05 0.011629184393696262 6.358185703735921e-05 0.011735252444896541 
148.99999999999628 0.01456060780782801 0.010987047591178564 0.00048007652594463443 0.02599392476332361 
149.99999999999628 0.05344387567702874 0.007684504222688633 0.00195408764364694 0.06305346607400349 
150.99999999999625 0.09558182547128728 0.0034528859678421143 0.003699525581789934 0.10273280814810536 
151.99999999999625 0.11482407967586891 0.0004945955229273642 0.00455751556275953 0.11990883852081442 
152.99999999999625 0.09516868060443764 0.00027383190715562675 0.003774968687071466 0.09926891521302789 
153.99999999999622 0.04493029192600555 0.002674348547281599 0.001744396352721785 0.04939045337992965 
154.99999999999622 0.0025097463773920176 0.006036257039716851 0.00010372519152747194 0.00865567553081231 
155.9999999999962 0.02876844970998845 0.008122578962446675 0.0008309235319424286 0.03768155963639367 
156.9999999999962 0.1863239675452122 0.0075212028911412895 0.004612266460809154 0.19836391478126775 
157.99999999999616 0.5123043290188246 0.0046734124525055366 0.009532698593158103 0.5263217820430248 
158.99999999999616 0.9953844028448319 0.0018553233234808674 0.011520018605609644 1.0083415230659911 
159.99999999999616 1.5678857128583172 0.001998199776225696 0.007492481715351603 1.5764560281418627 
160.99999999999613 2.1187006464155718 0.0069283954194468015 0.0007223128408587687 2.124520887265384 
161.99999999999613 2.524496391535695 0.016027736963095184 0.006071957281158559 2.543388961444495 
162.9999999999961 2.6885749660499103 0.026170880039611245 0.0515475925506757 2.7613305897935767 
163.9999999999961 2.5727015808886713 0.03311524123379895 0.17312977754945932 2.7721098072225008 
164.9999999999961 2.209358226676886 0.033666607157502956 0.40247653153240054 2.6370657221943477 
165.99999999999608 1.6895963473503275 0.02742800676504436 0.7510340025570773 2.4587171316818144 
166.99999999999608 1.1316095828920458 0.017105294176035266 1.1974102360799754 2.3368742322997615 
167.99999999999608 0.6428099089117131 0.007136819904749986 1.6853903031198143 2.3272413866379065 
168.99999999999605 0.2900949689563201 0.001386970492413313 2.136546993062095 2.4219448699419406 
169.99999999999605 0.08845289935766877 0.001206049748206303 2.474912042255351 2.5609233153244153 
170.99999999999602 0.009482251436426885 0.004951491447097729 2.654527865960309 2.66765571379832 
171.99999999999602 0.0030411419188272064 0.009196590590525373 2.6775723407105634 2.6903067481850163 
172.99999999999602 0.020919962508132016 0.0108502881839308 2.5935528985032437 2.626839074805324 
173.99999999999602 0.03268878237681997 0.00889557966409 2.4782758755379444 2.521611086026009 
174.99999999999596 0.029341974148853568 0.004741494463365202 2.40123044751074 2.4367096744357477 
175.99999999999596 0.016776324342935595 0.0010798921074379147 2.3964888465413146 2.4150793867881384 
176.99999999999596 0.00522421575232282 6.339033612572173e-05 2.451313608116254 2.4566295116854175 
177.99999999999596 0.000957964210217352 0.001988403956815669 2.518191536105252 2.5205850404633883 
178.99999999999596 0.0036041749929789668 0.00526731748149867 2.544027724247796 2.5519561021639605 


==> figures/mimo_beta2/beampattern3.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.00028737838006741127 0.011961204675888149 2.4644992154329994 2.4764659886786893 
-179.0 0.0014907218444727575 0.00930508368595736 2.4359121783995605 2.4462511902009756 
-178.0 0.002861207518165154 0.005446462686092224 2.380338055680508 2.3880759317449054 
-177.00000000000006 0.0031968415833928347 0.0020805627278976248 2.3385508045688943 2.343245158811341 
-176.00000000000006 0.002579317774671081 0.0003139333702324353 2.342163834309238 2.344554461123596 
-175.00000000000006 0.001708744898090789 0.00016217989984673446 2.39325879123343 2.3947572435347437 
-174.00000000000006 0.0011325822472976234 0.0007774769856670911 2.4621510521853125 2.4638096020601954 
-173.00000000000006 0.0009217077301881242 0.0011757895180084896 2.50493565042247 2.5068482357728943 
-172.0000000000001 0.0008359083498166705 0.0009246386383483924 2.4908388787790154 2.492416181049745 
-171.0000000000001 0.0006634021264456033 0.00033064528617097365 2.423444847568902 2.4242194982033487 
-170.0000000000001 0.00040568200707229434 5.493398526418888e-05 2.3429553810109347 2.343171097891984 
-169.0000000000001 0.00020923592170817734 0.0004957781336965041 2.3070013467462664 2.3074887786749962 
-168.00000000000014 0.0001787294159894858 0.001422755402668383 2.359339907435224 2.360814921702691 
-167.00000000000017 0.0002676750626665913 0.002136849016559411 2.502561463960807 2.504965261580894 
-166.00000000000017 0.0003310209426078991 0.002030899374398819 2.6891440957751604 2.691608696059584 
-165.00000000000017 0.00026825430833603807 0.0011257023477815973 2.836016623135463 2.837537474843178 
-164.00000000000017 0.00011841459298891453 0.00016838894464568267 2.8562411800768213 2.856572664699653 
-163.0000000000002 2.6531314661210205e-05 0.00018751030015309462 2.6934468749092697 2.6935352636618686 
-162.0000000000002 0.00011712408879388625 0.0017844883155765797 2.3439460173627107 2.3455214164540767 
-161.00000000000023 0.00038396608014130306 0.004637332959666392 1.8578167632260567 1.8623535129425748 
-160.00000000000023 0.0006844032142526887 0.007567915001936485 1.3199908494781956 1.3276978006725915 
-159.00000000000023 0.0008388813573281197 0.009164219788094901 0.8206657659551028 0.8301752953802112 
-158.00000000000026 0.0007562551111447919 0.008591722884181422 0.42759598420410555 0.4365858019569106 
-157.00000000000026 0.0004919476206982947 0.006102384300319226 0.1702728747055977 0.17667087503524684 
-156.00000000000026 0.00020184007952100074 0.002930095409992667 0.03969206935418227 0.04275732461140864 
-155.00000000000028 3.2125059968582056e-05 0.0006285870312021891 0.0006970245026212879 0.0013529948486327979 
-154.00000000000028 2.6857165971670175e-05 0.00023375587185018456 0.009705663300876539 0.00995453890150744 
-153.0000000000003 0.00011523146475505182 0.0017254141085562553 0.03021578176445052 0.03199643586938736 
-152.0000000000003 0.00017984713750850912 0.004080306055024648 0.041190909262609134 0.04534074250985306 
-151.0000000000003 0.0001513042286570683 0.005868389709515147 0.03740683668666603 0.043294761935916574 
-150.00000000000034 6.0811397218385094e-05 0.006048269525329823 0.02414174463529471 0.030136482273406682 
-149.00000000000034 1.6039042462304272e-05 0.004526078637197002 0.010044469136035081 0.014516602945605118 
-148.00000000000037 0.00011961616471700752 0.002190305836459368 0.0015276697081326896 0.0038144168150317263 
-147.00000000000037 0.00038734475738138707 0.00042573895054947837 0.00035518576214875225 0.0011711345124747505 
-146.0000000000004 0.0007216866480278335 0.0003789356150606763 0.004261840452840491 0.005359827762889858 
-145.0000000000004 0.0009594681281288948 0.0023585979997891365 0.00925798525029737 0.012541854925298716 
-144.00000000000043 0.0009661976686031642 0.005664886061210497 0.012020306220759423 0.018577048812728227 
-143.00000000000043 0.0007214785058947492 0.00891483332936807 0.011265257632133216 0.020798726497255813 
-142.00000000000043 0.0003455727981909457 0.010689917381304028 0.007799438564098563 0.018728752744573134 
-141.00000000000045 5.057139203999545e-05 0.010192330394231418 0.0036123609010632776 0.013772278047343918 
-140.00000000000045 4.03998315999396e-05 0.0076127284838287046 0.0006810715808774926 0.008290468058420252 
-139.00000000000048 0.00040982746395498097 0.004060024074923438 8.256903342778046e-05 0.004547014031383795 
-138.00000000000048 0.001091714349035035 0.0011030538063043892 0.0017086517228693018 0.003919339317735995 
-137.00000000000048 0.001876865882429178 0.00013288925331585044 0.004544587319941102 0.006565781250126496 
-136.0000000000005 0.0024963636249566287 0.0018114041453339653 0.007254008415367515 0.011544300260321674 
-135.0000000000005 0.002729140209162788 0.005816143589165484 0.00876087184184339 0.017245691517241233 
-134.0000000000005 0.002489199382930852 0.010960326957879244 0.008604335114992766 0.021951339932546086 
-133.00000000000054 0.00185861801848748 0.015620822970673081 0.006989147072765428 0.024339038890728353 
-132.00000000000054 0.0010567802055151242 0.018302880529396562 0.004587710476577982 0.02381433180110968 
-131.00000000000054 0.0003615705381168428 0.018139903062449374 0.0022244044535127635 0.020613426542961673 
-130.00000000000057 1.4401336689955585e-05 0.015169147882146138 0.0005789132299741185 0.015687639353114857 
-129.00000000000057 0.00014320956153991024 0.010313838729673569 1.9629186393091156e-06 0.010426893593732445 
-128.00000000000057 0.0007273377508481999 0.00510149652762844 0.0004744283282167504 0.0063058430391881685 
-127.0000000000006 0.0016112747553816476 0.0012239112886061503 0.0016864206627132 0.004540367714787507 
-126.0000000000006 0.002557629021294755 7.686055939043688e-05 0.0031822026223762897 0.005827759897239901 
-125.00000000000063 0.0033189435145587675 0.002405444231224421 0.0045120958209534275 0.010216727618306606 
-124.00000000000063 0.0037054068542715633 0.008135721857114434 0.005347109273823839 0.01712069827640703 
-123.00000000000065 0.0036303286372716564 0.01641422252899228 0.005535172794063901 0.025457168556845145 
-122.00000000000065 0.003124429993896349 0.02582259722439517 0.005099909843079462 0.03387299076828378 
-121.00000000000068 0.002319901652478903 0.03469836488420716 0.004197799124872262 0.04100398746168521 
-120.00000000000068 0.001412809963826426 0.041479689382145614 0.0030555175856982523 0.04571769363681095 
-119.00000000000068 0.0006161957780219363 0.04500048129676647 0.0019076143891517433 0.04729827658406557 
-118.0000000000007 0.00011601752113744801 0.0446850791796462 0.0009484529286474515 0.04554900798985837 
-117.00000000000071 3.8955459104464144e-05 0.040620756327371325 0.00030475790689575886 0.04080574048758302 
-116.00000000000072 0.0004365483513759063 0.033513554886117826 2.8515043310117314e-05 0.03387085852832448 
-115.00000000000072 0.0012856522949754449 0.02455314265941603 0.00010565091560426494 0.025888539569095315 
-114.00000000000075 0.002501839967311218 0.015223168005301126 0.00047409108827932656 0.018187774794457715 
-113.00000000000075 0.003960570557384098 0.007095237261578338 0.0010449832983830645 0.01211971808023611 
-112.00000000000078 0.005520714729284668 0.0016392259779921426 0.0017223025243297764 0.008911784016689015 
-111.00000000000078 0.007045929284059345 7.303339332536176e-05 0.002417957031276605 0.009554200440301641 
-110.00000000000078 0.008420914932579847 0.003263937068503957 0.0030613091610814584 0.014727157282751152 
-109.00000000000081 0.009561256862802656 0.011683647744103277 0.003603381363692314 0.024769692823575877 
-108.00000000000081 0.010416972464938248 0.02541141086066334 0.004016830446733781 0.039685954268169996 
-107.00000000000082 0.010970873846253087 0.04417462576071472 0.004293091181678267 0.05918089181011589 
-106.00000000000084 0.011233349558480198 0.06741436692073446 0.004438045120156292 0.08271579621421034 
-105.00000000000085 0.0112352459378148 0.09436337665124427 0.00446731206116787 0.10957407400962184 
-104.00000000000085 0.011020307668197225 0.12412584430194713 0.004401920469611207 0.13892881914121516 
-103.00000000000087 0.01063825640086129 0.15575087309268823 0.004264781746888912 0.16990559743792025 
-102.00000000000088 0.010139163621133714 0.18829435378336157 0.004078123985691593 0.20163597396771635 
-101.00000000000088 0.009569393123915804 0.2208665750003171 0.0038618530851218464 0.2332993471247771 
-100.00000000000091 0.008969095758217109 0.25266504074205454 0.0036326998333489316 0.26415238759120696 
-99.00000000000091 0.008371048992731974 0.28299352734408484 0.0034039656491873863 0.2935467046117644 
-98.00000000000094 0.00780053841706615 0.3112694001314738 0.0031856778864780533 0.3209362533966517 
-97.00000000000094 0.007275957167431721 0.3370217013927635 0.0029849898023011265 0.3458764938427823 
-96.00000000000094 0.006809827944219681 0.3598826285811237 0.0028066960346041295 0.36801748492099456 
-95.00000000000097 0.006410007836290101 0.37957486428427706 0.002653771754261006 0.38709303711245613 
-94.00000000000097 0.006080900352020324 0.39589690571143193 0.0025278766651558046 0.40290783097103167 
-93.00000000000098 0.005824559397907045 0.4087081583063966 0.0024297910159789284 0.4153241149694135 
-92.000000000001 0.005641619355355529 0.41791516824050096 0.0023597692070111025 0.4242492751927091 
-91.00000000000101 0.005532021106356117 0.42346001112127424 0.0023178081295670686 0.42962526026969594 
-90.00000000000101 0.005495526072990889 0.42531154831958873 0.0023038333546066183 0.431420567801363 
-89.00000000000104 0.005532021106356355 0.4234600111212822 0.002317808129566905 0.4296252602697036 
-88.00000000000104 0.005641619355355177 0.41791516824051544 0.002359769207011114 0.42424927519272315 
-87.00000000000104 0.005824559397906818 0.40870815830641977 0.0024297910159786556 0.4153241149694343 
-86.00000000000107 0.006080900352019432 0.39589690571146186 0.0025278766651558216 0.40290783097106025 
-85.00000000000107 0.006410007836289466 0.37957486428431436 0.0026537717542605985 0.3870930371124934 
-84.0000000000011 0.006809827944218948 0.3598826285811654 0.002806696034603577 0.36801748492103514 
-83.0000000000011 0.007275957167430964 0.33702170139281223 0.0029849898023006677 0.34587649384282987 
-82.00000000000111 0.007800538417065067 0.3112694001315299 0.003185677886477688 0.32093625339670523 
-81.00000000000112 0.008371048992730765 0.28299352734414424 0.0034039656491869855 0.29354670461182136 
-80.00000000000114 0.008969095758215966 0.2526650407421175 0.0036326998333484025 0.2641523875912677 
-79.00000000000114 0.009569393123914412 0.22086657500038315 0.003861853085121255 0.2332993471248428 
-78.00000000000115 0.010139163621132468 0.1882943537834275 0.004078123985691318 0.20163597396777908 
-77.00000000000117 0.010638256400859967 0.15575087309275354 0.0042647817468885185 0.16990559743798248 
-76.00000000000117 0.011020307668196531 0.12412584430201058 0.004401920469611328 0.13892881914127556 
-75.00000000000118 0.01123524593781451 0.09436337665130262 0.004467312061167931 0.10957407400967999 
-74.0000000000012 0.011233349558479898 0.067414366920786 0.004438045120156424 0.0827157962142603 
-73.00000000000121 0.010970873846254196 0.04417462576075754 0.004293091181678502 0.0591808918101597 
-72.00000000000122 0.010416972464939491 0.025411410860696655 0.004016830446734268 0.03968595426820466 
-71.00000000000124 0.00956125686280437 0.01168364774412573 0.003603381363693149 0.02476969282360046 
-70.00000000000125 0.008420914932582447 0.0032639370685155857 0.0030613091610826116 0.014727157282766329 
-69.00000000000126 0.00704592928406235 7.303339332678758e-05 0.0024179570312778914 0.009554200440307362 
-68.00000000000126 0.005520714729287617 0.001639225977984673 0.0017223025243313112 0.008911784016686183 
-67.00000000000128 0.003960570557387469 0.007095237261564111 0.0010449832983843788 0.012119718080226778 
-66.0000000000013 0.002501839967313963 0.015223168005282891 0.00047409108828037736 0.01818777479444341 
-65.0000000000013 0.0012856522949775658 0.02455314265939704 0.00010565091560473649 0.025888539569079102 
-64.00000000000131 0.00043654835137716893 0.03351355488610098 2.8515043309932233e-05 0.03387085852830859 
-63.00000000000132 3.895545910479056e-05 0.04062075632735952 0.00030475790689486694 0.04080574048757106 
-62.000000000001336 0.0001160175211368486 0.04468507917964154 0.000948452928645688 0.045549007989851203 
-61.00000000000135 0.0006161957780206017 0.04500048129676966 0.0019076143891496565 0.04729827658406536 
-60.00000000000135 0.0014128099638246112 0.04147968938215649 0.003055517585695881 0.045717693636817956 
-59.000000000001364 0.002319901652477103 0.0346983648842233 0.004197799124870181 0.041003987461697276 
-58.00000000000138 0.0031244299938949895 0.025822597224414188 0.005099909843078089 0.03387299076829981 
-57.00000000000139 0.003630328637270942 0.016414222529010834 0.005535172794063853 0.025457168556862756 
-56.0000000000014 0.0037054068542717953 0.008135721857129156 0.0053471092738249645 0.017120698276422833 
-55.000000000001414 0.003318943514559945 0.002405444231232725 0.004512095820955589 0.010216727618318069 
-54.00000000000143 0.0025576290212966316 7.68605593915059e-05 0.0031822026223791706 0.005827759897245776 
-53.00000000000144 0.0016112747553836306 0.0012239112886006879 0.0016864206627161009 0.0045403677147869475 
-52.00000000000145 0.0007273377508497732 0.0051014965276187435 0.00047442832821859005 0.0063058430391819634 
-51.00000000000146 0.0001432095615406514 0.010313838729662732 1.962918639268018e-06 0.010426893593722614 
-50.00000000000147 1.4401336689718562e-05 0.015169147882137923 0.0005789132299718114 0.015687639353104358 
-49.00000000000148 0.0003615705381157512 0.018139903062445846 0.002224404453508436 0.020613426542952788 
-48.00000000000149 0.0010567802055134702 0.018302880529399303 0.004587710476572959 0.023814331801105877 
-47.000000000001506 0.0018586180184858767 0.015620822970681125 0.00698914707276116 0.024339038890730722 
-46.00000000000152 0.0024891993829300177 0.01096032695788984 0.008604335114990673 0.021951339932553555 
-45.00000000000153 0.002729140209162842 0.005816143589175339 0.008760871841844712 0.01724569151725242 
-44.000000000001535 0.0024963636249574718 0.0018114041453400566 0.007254008415372163 0.01154430026033315 
-43.00000000000155 0.0018768658824306794 0.00013288925331650427 0.004544587319947365 0.006565781250134892 
-42.000000000001556 0.0010917143490365678 0.001103053806299995 0.0017086517228743483 0.00391933931773824 
-41.00000000000157 0.00040982746395608214 0.004060024074916357 8.256903342902868e-05 0.004547014031379125 
-40.000000000001585 4.03998316003003e-05 0.00761272848382198 0.0006810715808737932 0.008290468058410255 
-39.0000000000016 5.057139203963621e-05 0.010192330394228068 0.0036123609010555637 0.013772278047332692 
-38.000000000001606 0.000345572798190156 0.010689917381305399 0.007799438564089927 0.018728752744565147 
-37.00000000000161 0.0007214785058939856 0.008914833329373595 0.011265257632128309 0.0207987264972556 
-36.00000000000163 0.0009661976686028801 0.0056648860612176785 0.012020306220761293 0.018577048812737054 
-35.00000000000164 0.0009594681281292487 0.0023585979997948893 0.009257985250306319 0.012541854925313619 
-34.00000000000165 0.0007216866480284857 0.0003789356150627024 0.004261840452850935 0.005359827762903012 
-33.00000000000166 0.00038734475738206003 0.0004257389505473792 0.0003551857621527501 0.0011711345124773385 
-32.00000000000168 0.00011961616471740055 0.0021903058364547575 0.0015276697081231018 0.0038144168150179964 
-31.000000000001688 1.6039042462339814e-05 0.00452607863719267 0.010044469136010708 0.014516602945576289 
-30.000000000001698 6.081139721820456e-05 0.006048269525328286 0.02414174463526411 0.030136482273374107 
-29.000000000001705 0.00015130422865691784 0.0058683897095173606 0.03740683668664584 0.04329476193589842 
-28.00000000000172 0.00017984713750854742 0.004080306055029321 0.041190909262615955 0.04534074250986447 
-27.00000000000173 0.00011523146475523543 0.0017254141085606214 0.03021578176448658 0.03199643586942796 
-26.00000000000174 2.6857165971795478e-05 0.00023375587185149515 0.00970566330091636 0.00995453890154852 
-25.00000000000175 3.212505996841259e-05 0.0006285870311992598 0.0006970245026052493 0.0013529948486136988 
-24.000000000001766 0.00020184007952046343 0.0029300954099866876 0.03969206935402506 0.04275732461124551 
-23.000000000001776 0.0004919476206976807 0.006102384300312953 0.17027287470521288 0.17667087503485585 
-22.00000000000179 0.0007562551111443905 0.008591722884178025 0.42759598420344314 0.4365858019562471 
-21.000000000001798 0.000838881357328218 0.009164219788096017 0.8206657659541791 0.8301752953792848 
-20.00000000000181 0.0006844032142532565 0.007567915001941472 1.3199908494771133 1.3276978006714983 
-19.000000000001823 0.00038396608014192865 0.00463733295967275 1.8578167632249902 1.8623535129415003 
-18.000000000001833 0.00011712408879428482 0.0017844883155813793 2.34394601736184 2.3455214164531917 
-17.000000000001844 2.653131466118457e-05 0.00018751030015466515 2.6934468749087443 2.693535263661353 
-16.000000000001855 0.00011841459298860529 0.00016838894464440458 2.8562411800766876 2.8565726646995255 
-15.000000000001867 0.0002682543083357748 0.001125702347779352 2.836016623135657 2.8375374748433626 
-14.000000000001878 0.0003310209426079074 0.002030899374397648 2.68914409577553 2.691608696059961 
-13.000000000001888 0.00026767506266678803 0.0021368490165601666 2.5025614639611655 2.504965261581264 
-12.0000000000019 0.00017872941598958645 0.0014227554026703172 2.3593399074354293 2.3608149217029 
-11.000000000001913 0.00020923592170793128 0.0004957781336980805 2.307001346746274 2.3074887786750096 
-10.000000000001922 0.00040568200707179403 5.4933985264320614e-05 2.342955381010797 2.3431710978918456 
-9.000000000001934 0.0006634021264451379 0.0003306452861698756 2.4234448475687342 2.4242194982031884 
-8.000000000001945 0.0008359083498164357 0.0009246386383473261 2.490838878778925 2.4924161810496486 
-7.000000000001957 0.0009217077301879154 0.0011757895180086494 2.5049356504225044 2.506848235772933 
-6.000000000001967 0.0011325822472968746 0.0007774769856683947 2.462151052185439 2.4638096020603135 
-5.000000000001979 0.0017087448980892016 0.00016217989984756916 2.3932587912335648 2.394757243534884 
-4.00000000000199 0.0025793177746693307 0.0003139333702306703 2.342163834309299 2.344554461123661 
-3.0000000000020015 0.00319684158339234 0.0020805627278922202 2.338550804568848 2.343245158811286 
-2.000000000002013 0.0028612075181670485 0.005446462686084363 2.3803380556803955 2.388075931744788 
-1.0000000000020242 0.0014907218444760138 0.009305083685950177 2.435912178399463 2.446251190200865 
-2.0355549961366507e-12 0.0002873783800682228 0.011961204675885037 2.4644992154329897 2.4764659886786755 
0.9999999999979531 0.0015059751603867981 0.012096150435877166 2.442409278906528 2.455900309204444 
1.9999999999979419 0.006944274902450796 0.009588250016335264 2.3793780714894406 2.395903185191373 
2.9999999999979305 0.01578994270721435 0.005642978289136584 2.314833127997602 2.3362723747586744 
3.999999999997919 0.02351023211204021 0.0021236361724624943 2.2953979518348313 2.3210035775274704 
4.999999999997908 0.023685188258387956 0.0004935646037620122 2.345744168659855 2.369917205630013 
5.999999999997897 0.013485945152413564 0.0010321915899690164 2.4489274833547676 2.463656854765038 
6.999999999997885 0.0011445187628000553 0.0028002367264776313 2.547451554467791 2.5521324192147112 
7.999999999997874 0.011445587622166136 0.004334657511678021 2.565371001245433 2.5827496194333723 
8.999999999997863 0.08458580453163926 0.004588681350748871 2.4408568479003825 2.532735901823684 
9.99999999999785 0.2657181747941848 0.00350530406218625 2.1535754466269394 2.426641132053598 
10.999999999997842 0.5867653758561961 0.0018940873831938218 1.7342991191716493 2.3276913333388713 
11.99999999999783 1.046786802859882 0.0007628940498911197 1.2532494561315692 2.3059184058387787 
12.999999999997817 1.5997715245718802 0.0006049185953915559 0.7937123074425173 2.398945846559577 
13.999999999997806 2.1573373706353514 0.0011304266389817854 0.4234115268877903 2.5858508576764354 
14.999999999997796 2.608437811959146 0.001590767682082029 0.17557611823491465 2.7882616488870124 
15.999999999997783 2.8509241291754797 0.0014207075901089365 0.04571457092107721 2.899275375594575 
16.999999999997772 2.8240105516512246 0.0007154805162542617 0.002425731093026734 2.8271131472530584 
17.999999999997762 2.529252829401932 0.00019377489213489956 0.005011930540093934 2.5335776374736274 
18.99999999999775 2.0315445912186414 0.0006700705265702575 0.01939789403476569 2.0503811382308363 
19.999999999997737 1.4393207621878341 0.0024072741841559865 0.02660606642762114 1.4671742772032006 
20.999999999997726 0.871284960487073 0.0048092807131584385 0.02265760809340552 0.8979161706764662 
21.99999999999772 0.42199844847192697 0.006690055853708444 0.012705450671798475 0.44094132921462353 
22.999999999997705 0.13850898146664903 0.006974934116869333 0.0038287563896161926 0.1491539793114427 
23.999999999997694 0.015169223376530426 0.005401558017078626 9.22102322725884e-05 0.020644835649547284 
24.99999999999768 0.006317889723723134 0.0027745989247838954 0.001259531664513033 0.010338464757567752 
25.99999999999767 0.04986529271255683 0.0005932929543698083 0.0043830181552017 0.05476309746030478 
26.99999999999766 0.09166608556886284 0.00024585467218218783 0.0063809979175627985 0.09815181444036854 
27.999999999997648 0.10175565568666499 0.002222695234758135 0.0058735905369876554 0.10969430445889355 
28.999999999997634 0.07802763484419792 0.005793580378330485 0.003507070434386956 0.08720393609997665 
29.999999999997627 0.03846416743020353 0.009335544819466836 0.0010381736630849935 0.048769818940923144 
30.999999999997616 0.007230819984860206 0.011143198919913678 2.8018740403089633e-05 0.018377519564427996 
31.999999999997602 0.001359860677364214 0.010299522517275032 0.000960689533952946 0.012602579596017474 
32.99999999999759 0.023281644222817966 0.0071630334758603165 0.003154816086906325 0.03355120449292572 
33.99999999999758 0.061204315077293285 0.003233720827754623 0.005324935479746068 0.06966465992734931 
34.99999999999757 0.09588582330451564 0.0004745574839753177 0.006350268521518054 0.10256956435050252 
35.999999999997556 0.11006748973422885 0.00042318703002447596 0.005812316336392462 0.11614660947454908 
36.99999999999754 0.09639928355747314 0.0035088904347689433 0.004083784415091184 0.10385237438017379 
37.999999999997534 0.06090411605418473 0.008870850681297367 0.0020220821043425664 0.07169433656545299 
38.99999999999753 0.021131476182405073 0.014729670578719914 0.0004968740521499825 0.03629013474624498 
39.99999999999751 0.000197635692522963 0.019118849404253804 4.639613678455755e-06 0.01926414043769521 
40.9999999999975 0.019176496707567936 0.020645607890900978 0.0005240094069563214 0.04026379369624152 
41.999999999997485 0.09050259478910695 0.01896834415494734 0.0016221623925237543 0.11095117815222467 
42.99999999999748 0.2143247421247146 0.014824833172276085 0.0027111042384863186 0.23164002354449412 
43.99999999999746 0.3785361038268412 0.009643883239596905 0.003313515620017941 0.39119749277104776 
44.999999999997456 0.5619995894510704 0.004936110271718991 0.003228136127204505 0.5698179182284693 
45.99999999999745 0.7396630305226956 0.001726765494520787 0.0025524404029724384 0.7435865468985896 
46.999999999997435 0.8879807943175598 0.00025197776766503724 0.0015872625656375159 0.8894980409527002 
47.99999999999742 0.9892816542861443 1.9973936244403853e-05 0.000687284668560769 0.989735769377818 
48.99999999999741 1.0342624116125692 0.00019568602675141986 0.00012529027015973916 1.0344171449060102 
49.9999999999974 1.0224145561176925 0.00015490996516899435 1.5410644567661598e-05 1.0225023197763337 
50.999999999997385 0.9607157087805781 7.053954522458251e-06 0.0003075850191309712 0.9610076719147035 
51.99999999999738 0.8612293527734425 0.0009095839490592825 0.0008373464807132266 0.8629735504397946 
52.99999999999737 0.7383348674029817 0.005074061252688662 0.0014005117782635713 0.7447771050562265 
53.99999999999736 0.6062019182892061 0.015461288242864956 0.001822419061740311 0.6233713685532833 
54.99999999999734 0.47690917000125843 0.03524926019320224 0.0020015363979313757 0.5139144913116285 
55.99999999999733 0.3593689105693911 0.06720976610734994 0.0019210012365925265 0.4280807434220923 
56.99999999999732 0.25901815943613243 0.1131392618750123 0.0016333176112140935 0.37316531137269887 
57.99999999999731 0.17810580491770212 0.17346212475284925 0.00122994526932457 0.3519427141271531 
58.99999999999729 0.1163497724300391 0.24707346852080805 0.00080847725333088 0.3631329249185835 
59.99999999999728 0.07174466960293578 0.3314311450239641 0.00044702265683306183 0.4022748931779972 
60.99999999999728 0.04134628018192117 0.42285696339048806 0.0001905341120470701 0.46279848131322615 
61.999999999997264 0.02192164837225042 0.516974776640043 4.9162622531187e-05 0.5371111094242843 
62.99999999999725 0.01041416129803118 0.6092009824347604 5.537515030833944e-06 0.6175607931255654 
63.99999999999724 0.004220927888000389 0.6952089868607225 2.6543887030982327e-05 0.6971898805388459 
64.99999999999723 0.0013105693293565055 0.7713078252990845 7.542914872314983e-05 0.7702435809077182 
65.99999999999721 0.00022403305889347685 0.8346998167936039 0.0001213004370560615 0.8324378423079859 
66.9999999999972 2.869255574736232e-06 0.8836068482783669 0.00014462176831836325 0.8810192649206992 
67.9999999999972 8.320068199498463e-05 0.9172753160890484 0.00013868398975363123 0.9146653356903302 
68.99999999999719 0.00018365808832635782 0.9358836041024023 0.00010793194290420848 0.9332780686840256 
69.99999999999717 0.00020507533274870742 0.9403828124404837 6.443468879860287e-05 0.937720876278717 
70.99999999999716 0.0001507306138022898 0.9323021790545329 2.3764756117802306e-05 0.9295401763321238 
71.99999999999714 6.927612148132162e-05 0.9135469167922315 1.2668995087591632e-06 0.9107025727612499 
72.99999999999714 1.8316454757525387e-05 0.8862098849061715 9.304544443709987e-06 0.8833675561732356 
73.99999999999713 4.450574101636933e-05 0.8524113046759734 5.569574399546235e-05 0.8497059889365196 
74.99999999999712 0.00017546747885478322 0.8141738866326522 0.00014326260357624707 0.8117669428884724 
75.9999999999971 0.00041922454086037347 0.7733350601551706 0.0002702445261918435 0.7713899950988788 
76.9999999999971 0.0007676812936702162 0.7314938474296927 0.000431258309977097 0.7301567320837186 
77.99999999999709 0.0012016836205356114 0.6899873275895204 0.0006185006218433225 0.6893736202507137 
78.99999999999707 0.0016960870348773666 0.6498903974614337 0.0008229487413845333 0.6500781323647616 
79.99999999999706 0.0022239867879540274 0.6120323450528152 0.0010353950721968908 0.6130606380929916 
80.99999999999704 0.002759780473890225 0.5770242760790683 0.0012472287700239276 0.5788956888654092 
81.99999999999704 0.003281061181393106 0.5452923672710219 0.0014509415579331626 0.5479776539235771 
82.99999999999702 0.0037695166086198664 0.5171130173771338 0.0016403794166462654 0.5205569841589297 
83.99999999999702 0.004211080462158583 0.4926470515024616 0.001810787648895758 0.49677456136155396 
84.999999999997 0.004595586283342435 0.47197109594086195 0.001958707146576677 0.4766925651285984 
85.99999999999699 0.0049161415463036965 0.45510502220929017 0.002081779050598691 0.4603210369667044 
86.99999999999697 0.005168393222080066 0.4420349437649285 0.0021785078135563504 0.4476398506929619 
87.99999999999697 0.005349808626440586 0.43273164640877176 0.002248022585457332 0.43861613704743946 
88.99999999999696 0.005459054537822863 0.42716456822346255 0.0022898664012579637 0.43321739296581124 
89.99999999999694 0.005495526072990805 0.42531154831959 0.002303833354606679 0.43142056780136423 
90.99999999999694 0.005459054537823321 0.4271645682234396 0.0022898664012581896 0.43321739296578793 
91.99999999999692 0.005349808626441684 0.43273164640872547 0.002248022585457692 0.43861613704739577 
92.99999999999692 0.00516839322208141 0.44203494376485886 0.002178507813556829 0.4476398506928928 
93.99999999999689 0.004916141546305155 0.45510502220919913 0.0020817790505994636 0.46032103696661636 
94.99999999999689 0.004595586283344622 0.47197109594074615 0.0019587071465774725 0.4766925651284914 
95.99999999999689 0.004211080462161128 0.4926470515023226 0.001810787648896746 0.49677456136141823 
96.99999999999686 0.0037695166086225878 0.5171130173769721 0.0016403794166474262 0.520556984158775 
97.99999999999686 0.003281061181396135 0.5452923672708394 0.0014509415579343674 0.5479776539234021 
98.99999999999685 0.002759780473893317 0.5770242760788644 0.001247228770025262 0.5788956888652118 
99.99999999999685 0.0022239867879571724 0.6120323450525915 0.0010353950721982473 0.6130606380927689 
100.99999999999682 0.0016960870348804984 0.6498903974611949 0.000822948741385779 0.6500781323645262 
101.99999999999682 0.0012016836205384913 0.68998732758927 0.0006185006218445571 0.6893736202504718 
102.99999999999679 0.0007676812936726461 0.7314938474294375 0.0004312583099781635 0.7301567320834697 
103.99999999999679 0.00041922454086216446 0.7733350601549176 0.000270244526192737 0.7713899950986279 
104.99999999999679 0.0001754674788559474 0.8141738866324085 0.00014326260357690887 0.8117669428882339 
105.99999999999676 4.450574101684245e-05 0.8524113046757508 5.569574399586016e-05 0.8497059889362967 
106.99999999999676 1.8316454757417086e-05 0.8862098849059823 9.304544443869604e-06 0.8833675561730415 
107.99999999999673 6.927612148088895e-05 0.9135469167920885 1.2668995087034401e-06 0.910702572761105 
108.99999999999673 0.0001507306138017895 0.9323021790544489 2.3764756117597355e-05 0.9295401763320391 
109.99999999999672 0.0002050753327485776 0.9403828124404702 6.443468879832977e-05 0.937720876278702 
110.99999999999672 0.00018365808832674483 0.9358836041024715 0.00010793194290396998 0.9332780686840922 
111.99999999999669 8.320068199572404e-05 0.9172753160892088 0.0001386839897535044 0.9146653356904901 
112.99999999999669 2.8692555747117027e-06 0.8836068482786194 0.00014462176831842524 0.8810192649209525 
113.99999999999669 0.00022403305889022183 0.834699816793948 0.00012130043705629497 0.8324378423083256 
114.99999999999666 0.001310569329345544 0.7713078252995134 7.542914872346232e-05 0.770243580908129 
115.99999999999666 0.004220927887974309 0.6952089868612218 2.6543887031226e-05 0.697189880539309 
116.99999999999663 0.010414161297979695 0.6092009824353095 5.537515030807321e-06 0.6175607931260599 
117.99999999999663 0.021921648372158417 0.5169747766406184 4.916262253064075e-05 0.5371111094247738 
118.99999999999662 0.04134628018177267 0.42285696339105955 0.00019053411204587363 0.46279848131364903 
119.9999999999966 0.07174466960271023 0.3314311450245048 0.00044702265683114095 0.40227489317830323 
120.9999999999966 0.11634977242971703 0.24707346852129475 0.0008084772533284828 0.36313292491874966 
121.99999999999659 0.17810580491726696 0.17346212475326062 0.0012299452693219546 0.3519427141271242 
122.99999999999658 0.25901815943557666 0.11313926187533771 0.0016333176112119897 0.3731653113724669 
123.99999999999656 0.35936891056872183 0.06720976610758653 0.0019210012365912376 0.4280807434216543 
124.99999999999656 0.4769091700004959 0.03524926019335784 0.002001536397931506 0.5139144913110184 
125.99999999999653 0.606201918288395 0.015461288242954022 0.0018224190617422418 0.6233713685525635 
126.99999999999653 0.7383348674021888 0.005074061252729853 0.0014005117782669367 0.7447771050554725 
127.99999999999653 0.861229352772749 0.000909583949072056 0.0008373464807167545 0.8629735504391198 
128.9999999999965 0.9607157087800716 7.053954523018413e-06 0.00030758501913365275 0.961007671914212 
129.9999999999965 1.0224145561174593 0.00015490996516780115 1.5410644568340488e-05 1.0225023197760943 
130.99999999999648 1.0342624116126666 0.00019568602675218026 0.00012529027015766253 1.0344171449061026 
131.99999999999648 0.9892816542865973 1.997393624509001e-05 0.0006872846685560889 0.9897357693782773 
132.99999999999645 0.8879807943183378 0.00025197776766060486 0.0015872625656315699 0.8894980409534672 
133.99999999999645 0.739663030523715 0.001726765494506715 0.002552440402967056 0.7435865468995895 
134.99999999999642 0.5619995894521992 0.0049361102716941685 0.0032281361272019694 0.5698179182295636 
135.99999999999642 0.37853610382792785 0.00964388323956531 0.0033135156200194637 0.3911974927721027 
136.99999999999642 0.214324742125614 0.014824833172245852 0.002711104238491957 0.23164002354535948 
137.9999999999964 0.09050259478971072 0.018968344154928356 0.0016221623925309877 0.11095117815281588 
138.9999999999964 0.01917649670783728 0.020645607890900163 0.0005240094069618508 0.04026379369651509 
139.9999999999964 0.0001976356924988233 0.019118849404272834 4.6396136788120025e-06 0.01926414043769043 
140.99999999999636 0.021131476182195533 0.014729670578753061 0.0004968740521435653 0.036290134746061915 
141.99999999999636 0.06090411605393226 0.008870850681333782 0.002022082104330867 0.07169433656522389 
142.99999999999636 0.09639928355731046 0.0035088904347961854 0.004083784415078696 0.10385237438002715 
143.99999999999633 0.11006748973423201 0.0004231870300339818 0.005812316336384688 0.11614660947455381 
144.99999999999633 0.09588582330467926 0.0004745574839656538 0.006350268521519503 0.10256956435065867 
145.99999999999633 0.0612043150775358 0.0032337208277321886 0.00532493547975661 0.06966465992757762 
146.9999999999963 0.023281644223018656 0.007163033475836772 0.0031548160869210883 0.03355120449311763 
147.9999999999963 0.0013598606774189244 0.010299522517261843 0.0009606895339636167 0.012602579596069668 
148.99999999999628 0.00723081998473612 0.011143198919916978 2.801874040301844e-05 0.018377519564307908 
149.99999999999628 0.03846416742996347 0.009335544819484712 0.0010381736630732286 0.048769818940689505 
150.99999999999625 0.07802763484398023 0.005793580378354035 0.0035070704343701737 0.08720393609976593 
151.99999999999625 0.10175565568661311 0.002222695234776422 0.0058735905369771725 0.10969430445884998 
152.99999999999625 0.0916660855690372 0.0002458546721873016 0.006380997917567544 0.0981518144405513 
153.99999999999622 0.04986529271286238 0.0005932929543609987 0.004383018155219893 0.054763097460618644 
154.99999999999622 0.006317889723892811 0.0027745989247675807 0.0012595316645296955 0.010338464757737467 
155.9999999999962 0.015169223376186486 0.005401558017064489 9.221023226688346e-05 0.020644835649183797 
156.9999999999962 0.13850898146543592 0.00697493411686511 0.0038287563895758677 0.14915397931018284 
157.99999999999616 0.42199844846966755 0.0066900558537158735 0.01270545067173468 0.4409413292123095 
158.99999999999616 0.8712849604838889 0.0048092807131728055 0.02265760809335556 0.8979161706732443 
159.99999999999616 1.4393207621841737 0.00240727418416965 0.02660606642762897 1.4671742771995613 
160.99999999999613 2.0315445912151873 0.0006700705265771855 0.01939789403484258 2.0503811382274826 
161.99999999999613 2.5292528293994154 0.0001937748921340961 0.005011930540173633 2.533577637471228 
162.9999999999961 2.8240105516502063 0.0007154805162495867 0.0024257310929429385 2.827113147251922 
163.9999999999961 2.850924129176171 0.0014207075901057709 0.04571457092058815 2.899275375594775 
164.9999999999961 2.608437811961355 0.0015907676820832064 0.17557611823378205 2.788261648888116 
165.99999999999608 2.15733737063855 0.0011304266389856054 0.42341152688588773 2.585850857677713 
166.99999999999608 1.5997715245753823 0.0006049185953933265 0.793712307439927 2.398945846560477 
167.99999999999608 1.0467868028630494 0.0007628940498870792 1.2532494561286116 2.305918405839007 
168.99999999999605 0.5867653758586064 0.001894087383184552 1.7342991191688122 2.327691333338443 
169.99999999999605 0.2657181747957007 0.003505304062176933 2.153575446624724 2.4266411320529193 
170.99999999999602 0.08458580453237317 0.004588681350745853 2.440856847899119 2.5327359018232065 
171.99999999999602 0.0114455876223746 0.004334657511684097 2.5653710012451527 2.582749619433343 
172.99999999999602 0.0011445187627595668 0.0028002367264891867 2.547451554468224 2.552132419215089 
173.99999999999602 0.013485945152328455 0.0010321915899774911 2.448927483355459 2.463656854765647 
174.99999999999596 0.023685188258356107 0.000493564603759091 2.345744168660364 2.369917205630503 
175.99999999999596 0.02351023211207046 0.0021236361724457724 2.295397951834918 2.3210035775275637 
176.99999999999596 0.01578994270727132 0.0056429782891118515 2.3148331279973027 2.336272374758404 
177.99999999999596 0.0069442749024971745 0.009588250016313775 2.379378071489001 2.3959031851909383 
178.99999999999596 0.0015059751604062199 0.012096150435869306 2.4424092789062395 2.455900309204173 


==> figures/mimo_beta2/beampattern4.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0011950513263114897 0.008533200705621437 2.3874380232905676 2.3972727821931463 
-179.0 0.000427468126360722 0.005530810815349651 2.404924680271166 2.4107199957776935 
-178.0 0.0020431608939726594 0.002175361681966891 2.400040059765615 2.403882409375811 
-177.00000000000006 0.004007187156146635 0.00022221884734052207 2.390580142045872 2.394314535113641 
-176.00000000000006 0.004676624146322074 0.00047931989142326205 2.3992204306093425 2.403872711419625 
-175.00000000000006 0.0036724983425222573 0.002364163965015162 2.4349884715381 2.440616780490572 
-174.00000000000006 0.0018135537116425954 0.0043640829080531796 2.4842776764101795 2.490219016339628 
-173.00000000000006 0.0003731856196385845 0.005066657027301967 2.517750888965746 2.5231592703343004 
-172.0000000000001 0.00021420774335633762 0.004062734765778646 2.5093983436116383 2.5138306427029264 
-171.0000000000001 0.0013104291955411446 0.002137055351510707 2.456086363360916 2.4598150884968644 
-170.0000000000001 0.0028649488706826085 0.0006593967009278939 2.384952406918432 2.3888021198587954 
-169.0000000000001 0.0038727492276554665 0.0006237601827531591 2.3426160687534305 2.3474083336255913 
-168.00000000000014 0.0037456418466450007 0.00199472792639958 2.3705711151441364 2.3765358077337044 
-167.00000000000017 0.0026273072889488763 0.003782006312832059 2.4793363315005035 2.485897511677226 
-166.00000000000017 0.0012443932857036993 0.004757082955721503 2.6353378990554677 2.641449379476108 
-165.00000000000017 0.0004242748725731015 0.0043013757680811825 2.768344555808407 2.773178986625517 
-164.00000000000017 0.0005931433486773786 0.0028112051894609866 2.797000153997384 2.8005400337216 
-163.0000000000002 0.0015524945420403306 0.0014049351251307202 2.661086768786179 2.66420878306467 
-162.0000000000002 0.0026431944994556446 0.0011504282998321491 2.3460915658795036 2.350057120083344 
-161.00000000000023 0.0031689536451551007 0.00233849380919664 1.8896345741754588 1.895289111684181 
-160.00000000000023 0.00280889922392266 0.004278913087814306 1.367904382009382 1.375088882815879 
-159.00000000000023 0.0017778561192533112 0.005740838453295935 0.8689688838398891 0.8765267276470647 
-158.00000000000026 0.0006612651534392992 0.005742482918875035 0.4646227908942272 0.47102093678415397 
-157.00000000000026 4.810940145491694e-05 0.004183383621419664 0.19160197298742312 0.19580786835802932 
-156.00000000000026 0.00019204765887520785 0.001926957528295433 0.04768554445726894 0.04978355937950282 
-155.00000000000028 0.0008941980747745981 0.0002919806905391784 0.0014405501286390173 0.00262490928683501 
-154.00000000000028 0.0016558751188477277 0.000271000137638735 0.009311840643622478 0.011257113656890886 
-153.0000000000003 0.0019905507129483447 0.0019451201745137644 0.032252996988232835 0.036218085051497366 
-152.0000000000003 0.0017038599276085321 0.0044319055089484865 0.04604868952265735 0.05221255888547207 
-151.0000000000003 0.0009860614769844167 0.006382686316262563 0.043324658885766705 0.050711571282276775 
-150.00000000000034 0.0002805623453067211 0.006734055203290355 0.02894499386364075 0.035966392610649364 
-149.00000000000034 1.9448132270741453e-05 0.005290522730091735 0.012564075581754213 0.017874446594837484 
-148.00000000000037 0.0003814689952018926 0.002827759890387966 0.0021029135372475434 0.0053139620490273015 
-147.00000000000037 0.0012017145596558121 0.0006782878297632065 0.0004104091362343857 0.0023000318714611373 
-146.0000000000004 0.0020698241640360136 3.5333899046895845e-05 0.0053904965280908955 0.007515311470462645 
-145.0000000000004 0.0025515937218273314 0.0013426099501190562 0.012375763929635701 0.01629741972631382 
-144.00000000000043 0.0024113749054366397 0.004073196170596669 0.016984956164802098 0.023499740720107843 
-143.00000000000043 0.0017235693427269556 0.006990427277853391 0.0170537860053967 0.025795461931720574 
-142.00000000000043 0.0008267318062195405 0.008745152409542933 0.013058566591732322 0.0226521716953195 
-141.00000000000045 0.0001542640816037169 0.00851434804269415 0.007270103711826704 0.0159538966480689 
-140.00000000000045 3.0634387466865394e-05 0.006386509351601704 0.0023457853784381194 0.00877354805321863 
-139.00000000000048 0.0005290396704726755 0.0033329962234716704 0.00010276370218719922 0.003974282666690075 
-138.00000000000048 0.001448891614880741 0.0007967668741983139 0.0009330673587649068 0.0031906201600198007 
-137.00000000000048 0.002412735669932541 9.01562603209927e-05 0.003933700057255525 0.006453525618201858 
-136.0000000000005 0.0030311979206396715 0.0018575237057992455 0.007519580646978677 0.012431463689985146 
-135.0000000000005 0.0030620355116562675 0.005812328181848317 0.010161051973164362 0.019064528533827448 
-134.0000000000005 0.002500335493178283 0.010834438297450363 0.010936172722751882 0.024304572778019923 
-133.00000000000054 0.0015715159017258681 0.015370903456122263 0.009740031509026286 0.0267184404959331 
-132.00000000000054 0.0006393722943965624 0.017978512461213077 0.00716044789369839 0.02581430177338129 
-131.00000000000054 7.126864468771375e-05 0.01781219905278402 0.004145389199141088 0.02206264848333863 
-130.00000000000057 0.00011234807651732843 0.014901231252023724 0.0016258264049566302 0.016669521163195734 
-129.00000000000057 0.0008103915126744586 0.010140831612739492 0.00022862780973717823 0.011205828654304166 
-128.00000000000057 0.002010048434333354 0.0050241327360249196 0.0001481815852144856 0.007205044976392252 
-127.0000000000006 0.0034099286199597923 0.0012149182916379852 0.0011763020246226047 0.005822753631776421 
-126.0000000000006 0.004657382112335918 9.568877992760152e-05 0.0028413354982724827 0.007618334310857332 
-125.00000000000063 0.005448426979881826 0.0024154292157427116 0.004588394427440861 0.012482609258559017 
-124.00000000000063 0.005604163156367474 0.008118238616111441 0.005939848976632165 0.01970315227383986 
-123.00000000000065 0.0051065249055496555 0.016376207445661567 0.006598030500835478 0.028135523672665894 
-122.00000000000065 0.00409027093946629 0.025796157795672497 0.0064787418693377785 0.03643558073078636 
-121.00000000000068 0.0028000814611088658 0.034733345775244014 0.0056857039344781 0.04330495828042232 
-120.00000000000068 0.001528683487189501 0.04163154235424466 0.004448142566293722 0.04770721549282292 
-119.00000000000068 0.0005533442121735345 0.045316420711181755 0.0030462004609416006 0.049023526420811425 
-118.0000000000007 8.488038690913692e-05 0.04519136713704529 0.0017443228055940751 0.04713124636297754 
-117.00000000000071 0.00023750864006060043 0.041313279322780255 0.0007447792048020283 0.04240333600457664 
-116.00000000000072 0.001021522395522347 0.034352907538554155 0.00016523921352326642 0.035639059910844054 
-115.00000000000072 0.002355573097254893 0.025464477632857575 3.791444060002457e-05 0.027944980049032092 
-114.00000000000075 0.004092151305469678 0.016100285938839373 0.0003240835002706689 0.020589367607224626 
-113.00000000000075 0.006048854650442445 0.007807870652239476 0.0009367117651444049 0.014852979388825415 
-112.00000000000078 0.008038793828216302 0.0020422332435983434 0.001764677911890596 0.01189558812625028 
-111.00000000000078 0.009895346735680485 1.6225245271207995e-05 0.002693955623644223 0.012651991730447405 
-110.00000000000078 0.011488717550748515 0.002601438549962349 0.0036232020397199225 0.01776478926042453 
-109.00000000000081 0.01273382669611776 0.01028197998671664 0.004473043807048113 0.027555147619984472 
-108.00000000000081 0.013590603322311915 0.023155789010636047 0.005189659451993008 0.04202789871136345 
-107.00000000000082 0.014058647939608248 0.04097326243585579 0.0057439816364332355 0.06090401866101634 
-106.00000000000084 0.014168523214950287 0.06320081187682618 0.006128071702871526 0.08367191134892613 
-105.00000000000085 0.013971761400364918 0.08909709838769768 0.006350101786118948 0.10964874466159062 
-104.00000000000085 0.013531229244770264 0.11779136700370922 0.006429072584105933 0.13804400948635975 
-103.00000000000087 0.012912934889415577 0.1483558304444241 0.006390025611189544 0.16801907387695617 
-102.00000000000088 0.012179825031311955 0.17986682240126503 0.006260164143028514 0.19873839880645047 
-101.00000000000088 0.011387683737772561 0.21145201850071976 0.0060660235598913965 0.22940995390825328 
-100.00000000000091 0.010582940224959552 0.24232314390688112 0.005831644174130655 0.25931400564176926 
-99.00000000000091 0.009802020749355822 0.2717951393568905 0.005577591955392714 0.2878207276463974 
-98.00000000000094 0.009071817432777391 0.2992937446298186 0.005320628259335971 0.3143979670537167 
-97.00000000000094 0.008410863063629127 0.3243539545995011 0.005073829020143828 0.3386110146567362 
-96.00000000000094 0.00783086402220728 0.34661191817237064 0.004846978770729254 0.36011643140888816 
-95.00000000000097 0.007338326761360944 0.365792702203092 0.004647101072120123 0.37865195560050147 
-94.00000000000097 0.006936097307813825 0.3816960377910318 0.004479024677522848 0.39402433210200366 
-93.00000000000098 0.006624706012923784 0.39418179142180115 0.004345918239146771 0.40609663590515627 
-92.000000000001 0.006403465507069194 0.40315652040576344 0.004249752895166202 0.4147763607325394 
-91.00000000000101 0.006271307303669973 0.40856211998386804 0.004191671072847249 0.4200052470944671 
-90.00000000000101 0.006227363454995059 0.4103672674341603 0.004172252001296203 0.42175155444557705 
-89.00000000000104 0.006271307303670204 0.40856211998387587 0.004191671072847033 0.4200052470944749 
-88.00000000000104 0.006403465507068845 0.40315652040577765 0.004249752895166209 0.4147763607325532 
-87.00000000000104 0.006624706012923411 0.39418179142182413 0.004345918239146351 0.40609663590517936 
-86.00000000000107 0.006936097307812972 0.3816960377910613 0.004479024677522914 0.39402433210203247 
-85.00000000000107 0.007338326761360152 0.3657927022031288 0.0046471010721195576 0.3786519556005361 
-84.0000000000011 0.007830864022206221 0.34661191817241155 0.004846978770728533 0.3601164314089266 
-83.0000000000011 0.008410863063628066 0.3243539545995484 0.0050738290201432406 0.3386110146567811 
-82.00000000000111 0.009071817432776142 0.2992937446298727 0.00532062825933553 0.31439796705376866 
-81.00000000000112 0.0098020207493543 0.2717951393569484 0.005577591955392254 0.2878207276464523 
-80.00000000000114 0.010582940224957912 0.24232314390694246 0.005831644174130036 0.25931400564182805 
-79.00000000000114 0.011387683737770764 0.21145201850078377 0.0060660235598908 0.2294099539083154 
-78.00000000000115 0.012179825031310187 0.17986682240132892 0.006260164143028369 0.19873839880651267 
-77.00000000000117 0.01291293488941372 0.14835583044448722 0.006390025611189291 0.1680190738770189 
-76.00000000000117 0.013531229244769034 0.11779136700377049 0.006429072584106364 0.13804400948642004 
-75.00000000000118 0.013971761400364114 0.08909709838775388 0.006350101786119342 0.10964874466164744 
-74.0000000000012 0.014168523214949724 0.06320081187687572 0.00612807170287211 0.08367191134897486 
-73.00000000000121 0.014058647939609044 0.040973262435896614 0.005743981636433919 0.060904018661058774 
-72.00000000000122 0.013590603322313068 0.023155789010667505 0.0051896594519940525 0.0420278987113977 
-71.00000000000124 0.012733826696119584 0.010281979986737516 0.004473043807049588 0.027555147620008484 
-70.00000000000125 0.011488717550751478 0.0026014385499726336 0.0036232020397216984 0.017764789260439753 
-69.00000000000126 0.009895346735683971 1.6225245271544965e-05 0.0026939556236460333 0.012651991730452982 
-68.00000000000126 0.008038793828219988 0.002042233243590129 0.001764677911892535 0.011895588126247466 
-67.00000000000128 0.006048854650446907 0.007807870652224777 0.0009367117651459071 0.014852979388816604 
-66.0000000000013 0.004092151305473504 0.016100285938820933 0.00032408350027166434 0.020589367607210935 
-65.0000000000013 0.0023555730972580286 0.025464477632838618 3.791444060020719e-05 0.027944980049016518 
-64.00000000000131 0.0010215223955245243 0.03435290753853752 0.00016523921352255632 0.035639059910828455 
-63.00000000000132 0.0002375086400615913 0.041313279322768855 0.0007447792048005014 0.04240333600456419 
-62.000000000001336 8.488038690880929e-05 0.04519136713704097 0.0017443228055915405 0.04713124636297017 
-61.00000000000135 0.0005533442121720576 0.045316420711185405 0.0030462004609389634 0.04902352642081083 
-60.00000000000135 0.0015286834871871 0.04163154235425577 0.004448142566290966 0.04770721549282884 
-59.000000000001364 0.0028000814611062914 0.03473334577526041 0.005685703934476068 0.043304958280434167 
-58.00000000000138 0.00409027093946387 0.025796157795691575 0.006478741869336861 0.036435580730802296 
-57.00000000000139 0.005106524905548019 0.016376207445680094 0.006598030500836271 0.028135523672683616 
-56.0000000000014 0.00560416315636704 0.008118238616126103 0.005939848976634326 0.019703152273856554 
-55.000000000001414 0.005448426979882688 0.002415429215750976 0.004588394427443998 0.012482609258571295 
-54.00000000000143 0.004657382112338112 9.568877992868649e-05 0.002841335498276016 0.0076183343108643 
-53.00000000000144 0.0034099286199626173 0.0012149182916326208 0.0011763020246255147 0.005822753631776757 
-52.00000000000145 0.0020100484343361365 0.005024132736015393 0.00014818158521556844 0.0072050449763865826 
-51.00000000000146 0.0008103915126764805 0.010140831612728855 0.00022862780973567133 0.011205828654294175 
-50.00000000000147 0.00011234807651809697 0.014901231252015673 0.0016258264049525111 0.016669521163184448 
-49.00000000000148 7.126864468713192e-05 0.01781219905278059 0.004145389199135091 0.022062648483328673 
-48.00000000000149 0.0006393722943949079 0.017978512461215734 0.0071604478936924615 0.025814301773376427 
-47.000000000001506 0.0015715159017238324 0.015370903456130071 0.009740031509022293 0.026718440495934796 
-46.00000000000152 0.0025003354931767766 0.010834438297460683 0.010936172722751235 0.024304572778027878 
-45.00000000000153 0.0030620355116557315 0.005812328181857977 0.01016105197316797 0.01906452853384 
-44.000000000001535 0.0030311979206402726 0.0018575237058053571 0.0075195806469855455 0.012431463689998827 
-43.00000000000155 0.002412735669934195 9.015626032199653e-05 0.00393370005726295 0.006453525618211897 
-42.000000000001556 0.001448891614882738 0.0007967668741946344 0.0009330673587693285 0.0031906201600225047 
-41.00000000000157 0.000529039670474206 0.00333299622346555 0.00010276370218590509 0.0039742826666841645 
-40.000000000001585 3.0634387467279356e-05 0.006386509351595992 0.0023457853784305104 0.008773548053205774 
-39.0000000000016 0.00015426408160285104 0.008514348042691576 0.007270103711815108 0.01595389664805388 
-38.000000000001606 0.0008267318062177328 0.008745152409544581 0.01305856659172131 0.02265217169530825 
-37.00000000000161 0.0017235693427251097 0.006990427277858547 0.017053786005392094 0.02579546193171943 
-36.00000000000163 0.002411374905435729 0.004073196170602894 0.016984956164806945 0.023499740720118106 
-35.00000000000164 0.002551593721827768 0.0013426099501234838 0.012375763929648897 0.016297419726331933 
-34.00000000000165 0.0020698241640375145 3.533389904758146e-05 0.0053904965281047785 0.007515311470478782 
-33.00000000000166 0.0012017145596576984 0.0006782878297600859 0.0004104091362390541 0.0023000318714646055 
-32.00000000000168 0.0003814689952031971 0.002827759890382848 0.002102913537235219 0.005313962049011153 
-31.000000000001688 1.9448132270839417e-05 0.005290522730087384 0.012564075581725051 0.01787444659480396 
-30.000000000001698 0.0002805623453056324 0.00673405520328911 0.02894499386360623 0.03596639261061206 
-29.000000000001705 0.0009860614769828017 0.006382686316265142 0.04332465888574633 0.05071157128225743 
-28.00000000000172 0.0017038599276073916 0.004431905508953451 0.0460486895226685 0.05221255888548719 
-27.00000000000173 0.0019905507129483924 0.0019451201745184056 0.032252996988275204 0.03621808505154506 
-26.00000000000174 0.001655875118848978 0.0002710001376405676 0.009311840643664691 0.01125711365693611 
-25.00000000000175 0.0008941980747762732 0.00029198069053728903 0.0014405501286150265 0.0026249092868108575 
-24.000000000001766 0.0001920476588762258 0.0019269575282910931 0.04768554445709028 0.0497835593793208 
-23.000000000001776 4.81094014544276e-05 0.004183383621415381 0.19160197298700693 0.19580786835760744 
-22.00000000000179 0.0006612651534374007 0.0057424829188733005 0.4646227908935343 0.47102093678345935 
-21.000000000001798 0.0017778561192509517 0.005740838453297608 0.8689688838389528 0.8765267276461195 
-20.00000000000181 0.0028088992239211886 0.004278913087818184 1.3679043820083165 1.3750888828148091 
-19.000000000001823 0.003168953645155175 0.0023384938092001883 1.8896345741744407 1.8952891116831618 
-18.000000000001833 0.002643194499457384 0.0011504282998331852 2.3460915658787016 2.350057120082539 
-17.000000000001844 0.0015524945420426792 0.001404935125128769 2.6610867687857174 2.664208783064216 
-16.000000000001855 0.0005931433486787024 0.0028112051894576056 2.797000153997289 2.800540033721506 
-15.000000000001867 0.00042427487257239827 0.004301375768078888 2.7683445558085955 2.7731789866257093 
-14.000000000001878 0.0012443932857012327 0.004757082955722068 2.6353378990557887 2.6414493794764224 
-13.000000000001888 0.002627307288946039 0.0037820063128352413 2.4793363315007912 2.4858975116775124 
-12.0000000000019 0.0037456418466435466 0.001994727926403228 2.3705711151442785 2.3765358077338496 
-11.000000000001913 0.0038727492276564492 0.0006237601827547227 2.3426160687534057 2.3474083336255687 
-10.000000000001922 0.002864948870685463 0.0006593967009261709 2.384952406918301 2.388802119858666 
-9.000000000001934 0.0013104291955441784 0.0021370553515067973 2.456086363360776 2.459815088496724 
-8.000000000001945 0.00021420774335746177 0.004062734765775241 2.5093983436115703 2.5138306427028594 
-7.000000000001957 0.00037318561963681023 0.0050666570273015755 2.5177508889657765 2.5231592703343337 
-6.000000000001967 0.0018135537116388367 0.004364082908056274 2.4842776764102754 2.490219016339724 
-5.000000000001979 0.003672498342518915 0.0023641639650196686 2.434988471538194 2.44061678049067 
-4.00000000000199 0.00467662414632163 0.0004793198914258475 2.399220430609388 2.4038727114196736 
-3.0000000000020015 0.004007187156149668 0.0002222188473387643 2.390580142045863 2.3943145351136326 
-2.000000000002013 0.0020431608939769997 0.0021753616819610152 2.4000400597655926 2.4038824093757882 
-1.0000000000020242 0.0004274681263621918 0.005530810815342552 2.404924680271175 2.4107199957776952 
-2.0355549961366507e-12 0.0011950513263065492 0.008533200705616948 2.387438023290628 2.3972727821932063 
0.9999999999979531 0.005255109436325359 0.009556295410093668 2.3502529658763183 2.365438006093037 
1.9999999999979419 0.011094825719861489 0.008112151208293564 2.3182585353547456 2.338033413719434 
2.9999999999979305 0.014844654177765372 0.0051308548230768 2.3239610078942365 2.344562994636535 
3.999999999997919 0.01254352829643783 0.0023348695153906844 2.384253832438522 2.3996553597093087 
4.999999999997908 0.004504746586364337 0.0011342979315857333 2.482185864957724 2.488120867519212 
5.999999999997897 0.00037324292287759127 0.0017779737564164472 2.5653822165028384 2.5675914686604373 
6.999999999997885 0.022356274841496503 0.0033050772309148263 2.5639600187937335 2.589599248089219 
7.999999999997874 0.10389073237597911 0.004291568693238773 2.420135439858987 2.528546481203199 
8.999999999997863 0.2821434462481824 0.003856325524915791 2.115206332505295 2.402127892612527 
9.99999999999785 0.5851216008182637 0.0022403586557184843 1.68071476706723 2.270126375532259 
10.999999999997842 1.016993814375077 0.0005882578128570095 1.188514187951483 2.2095628668049954 
11.99999999999783 1.547206597407451 0.00011379656694816866 0.7247268198811686 2.276965501997973 
12.999999999997817 2.10892283103172 0.0012398013153324878 0.3597704428552648 2.476046023970425 
13.999999999997806 2.6097403083832185 0.00329756407597095 0.12739105696431835 2.747237257613975 
14.999999999997796 2.9532392137497245 0.004974049405851126 0.020222628714904784 2.985317270108485 
15.999999999997783 3.0653406529058156 0.0051881180230574 0.001166170642880347 3.078050951953273 
16.999999999997772 2.9167530647254156 0.003801835743459864 0.0231702769995234 2.9491073273350317 
17.999999999997762 2.5333510297816444 0.001700976527008833 0.047757394423720304 2.586988268701915 
18.99999999999775 1.9902325224150776 0.00020737330247979044 0.05516308970924782 2.048569342296215 
19.999999999997737 1.3910079531816402 0.00022144446505022294 0.04416321500999092 1.437304270784531 
20.999999999997726 0.8392484784223754 0.0016542164005133014 0.024578839304064452 0.8665846161441324 
21.99999999999772 0.41174965571812444 0.0035049450940880965 0.007844726944439355 0.4236536068618507 
22.999999999997705 0.14226055867097917 0.0045201362783179105 0.00037327351315779347 0.1473817695310248 
23.999999999997694 0.0200951673731864 0.004007053990302315 0.0017980520968057935 0.025964148960911076 
24.99999999999768 0.0024180907111759453 0.002291464339310341 0.007298838471875608 0.012011416992503928 
25.99999999999767 0.03428877616816831 0.0005414809414201777 0.011523264870973009 0.04635133865037644 
26.99999999999766 0.06852136987422974 6.967991969807557e-05 0.01160927613548715 0.08021566458697975 
27.999999999997648 0.07858968219810121 0.0015332437357102617 0.008015365548896716 0.08817327632871262 
28.999999999997634 0.0613542176834696 0.004501570883277156 0.003353796819653448 0.06925531264420776 
29.999999999997627 0.030634412917541834 0.0076393043078257054 0.0003841401945789152 0.03870232173058925 
30.999999999997616 0.005858999522958677 0.009401831702190739 0.00043420070963600695 0.015729779862613598 
31.999999999997602 0.0011211145539164673 0.008862526057311557 0.0029582275094173823 0.012966320637239107 
32.99999999999759 0.018857202141730256 0.006231886150242057 0.006180497241914736 0.03129147095270352 
33.99999999999758 0.0498467279745863 0.002803871425071095 0.008239427248691106 0.06092145303428569 
34.99999999999757 0.0784953113949088 0.00036530271874678775 0.008143261289440505 0.0870546404615876 
35.999999999997556 0.09049040604254728 0.00036758319882928663 0.00610814212754809 0.09703759626548034 
36.99999999999754 0.07945802683455788 0.0032589175271973215 0.003250060002695525 0.08605009131405189 
37.999999999997534 0.05011919228138587 0.008276974349066567 0.0009150571073456434 0.0593905237777801 
38.99999999999753 0.017085382436973107 0.013772322481864286 3.3345205335056e-05 0.03095431381924257 
39.99999999999751 0.00011073405784826044 0.017891687253201956 0.0007819305766325045 0.018834032050737515 
40.9999999999975 0.01773490224318324 0.019307350687435373 0.002636691903926611 0.03974115255490453 
41.999999999997485 0.08152525292507715 0.01768660299706621 0.004706963122895155 0.1040456154095807 
42.99999999999748 0.1926299690643309 0.013731924271016934 0.0061516406237234035 0.2127766639656656 
43.99999999999746 0.341400013618881 0.008815018137451799 0.006490657709915541 0.3571827845383019 
44.999999999997456 0.5098240664727194 0.004389691614465741 0.005713370639955352 0.5206839545938 
45.99999999999745 0.6757726379051708 0.0014388442221917731 0.004189702692440947 0.6824748200334383 
46.999999999997435 0.8177325100395351 0.00017412899861615996 0.0024640667342644466 0.8217582560688793 
47.99999999999742 0.918825398198475 9.15830265055522e-05 0.0010353695370758779 0.921608164104157 
48.99999999999741 0.96931441303307 0.0003461081652304497 0.0002044049985018831 0.9717069107834038 
49.9999999999974 0.9673251635784432 0.0002959644650854662 2.417688830292474e-05 0.9695686392881926 
50.999999999997385 0.9179779250157836 2.006700801684448e-05 0.0003431263500217498 0.9202360168540079 
51.99999999999738 0.8314358397378788 0.0006328124839024834 0.0009023355221313649 0.8347405814710012 
52.99999999999737 0.7204870840246224 0.004295825758380708 0.0014407358638877307 0.7277984517300395 
53.99999999999736 0.5982224823860901 0.013922150596323606 0.001772886920813133 0.6152641258316823 
54.99999999999734 0.476205556567809 0.0326539910098377 0.001822941651592701 0.5118055653491019 
55.99999999999733 0.36332894956932327 0.06324746601955787 0.0016169441263671478 0.42913152615885863 
56.99999999999732 0.2653667824249252 0.10750836983863866 0.0012477370685915544 0.37494000758997936 
57.99999999999731 0.18510140731931649 0.16589637194475873 0.0008306834625830995 0.3526024536092176 
58.99999999999729 0.12283632201528719 0.23736504748662843 0.0004655797208434643 0.3614782646208075 
59.99999999999728 0.07709766692366452 0.31944821451807115 0.0002136495540120548 0.3976810407572339 
60.99999999999728 0.04535752169771114 0.4085537898628125 9.151919422797945e-05 0.45509229458345835 
61.999999999997264 0.02466332455596481 0.5003940364951666 7.880151004012933e-05 0.5264318074401918 
62.99999999999725 0.01211211020151083 0.5904688018279062 0.0001332901873599976 0.6042333507625203 
63.99999999999724 0.0051543614465522644 0.6745240556597878 0.00020762073967295707 0.6816263125365541 
64.99999999999723 0.0017444810420656721 0.7489263502067393 0.00026278268751202364 0.7528760044608913 
65.99999999999721 0.00037244983537880374 0.810918199576835 0.0002760834155116437 0.8136797456705012 
66.9999999999972 1.6509740757355016e-05 0.8587438509521039 0.00024325343908935108 0.8612477861578546 
67.9999999999972 5.347601220588422e-05 0.8916551842022136 0.00017585868451569557 0.8942167213454916 
68.99999999999719 0.0001554200786449237 0.9098212397841962 9.589696997707398e-05 0.9124496960252447 
69.99999999999717 0.0001921462608736678 0.9141716870951236 2.9499747705322804e-05 0.9167752322714927 
70.99999999999716 0.0001502619667324972 0.9062053015280482 1.2609584767607248e-06 0.9087082227187623 
71.99999999999714 7.285420487925702e-05 0.8877908587916385 3.011976784292595e-05 0.8901855504440391 
72.99999999999714 1.918244493512344e-05 0.8609816276475775 0.00012713371907950593 0.8633373352567209 
73.99999999999713 4.1205074488885156e-05 0.8278575123651833 0.000295018012653076 0.8303045860913806 
74.99999999999712 0.0001727343861764474 0.7904021272491286 0.0005290445146874373 0.7931059371002775 
75.9999999999971 0.0004270512203586458 0.7504164701182782 0.0008187832166974636 0.7535504351446015 
76.9999999999971 0.0007994418717072538 0.7094667593664834 0.0011501890287289231 0.7131898844064186 
77.99999999999709 0.0012719902546497054 0.6688614345981315 0.0015076367102178371 0.6733026549175264 
78.99999999999707 0.0018188307861956227 0.6296510993695023 0.0018756391887517218 0.6349006455109139 
79.99999999999706 0.0024108105090395997 0.5926450009874937 0.0022401142629270773 0.5987517842128325 
80.99999999999704 0.003019070445647776 0.5584381647724926 0.0025891706448033873 0.5654116437591699 
81.99999999999704 0.0036174354491544606 0.5274442262721185 0.002913457854559597 0.5352591339926749 
82.99999999999702 0.004183726324218218 0.4999300915328999 0.0032061660351619544 0.508532590394028 
83.99999999999702 0.00470021591591717 0.4760496284980159 0.0034627769743653582 0.4853637781717471 
84.999999999997 0.0051534802109045146 0.45587454259586485 0.0036806642798536808 0.46580831050164817 
85.99999999999699 0.005533878316918752 0.4394213608274727 0.0038586264303230233 0.44987172162278977 
86.99999999999697 0.005834855486626513 0.4266740248641827 0.003996417656794612 0.43753095471451864 
87.99999999999697 0.006052217219963775 0.4176019845562647 0.0040943228015040125 0.42875135126785063 
88.99999999999696 0.0061834793625561 0.4121739133472486 0.004152806157569508 0.42349939983900453 
89.99999999999694 0.00622736345499508 0.41036726743416174 0.004172252001296287 0.42175155444557866 
90.99999999999694 0.006183479362556576 0.41217391334722653 0.004152806157569782 0.42349939983898344 
91.99999999999692 0.0060522172199649026 0.4176019845562197 0.004094322801504476 0.42875135126780806 
92.99999999999692 0.005834855486628093 0.4266740248641148 0.003996417656795303 0.43753095471445175 
93.99999999999689 0.0055338783169204785 0.43942136082738437 0.003858626430324155 0.4498717216227033 
94.99999999999689 0.005153480210906992 0.45587454259575183 0.003680664279854831 0.4658083105015403 
95.99999999999689 0.004700215915920064 0.47604962849788013 0.003462776974366829 0.4853637781716137 
96.99999999999686 0.004183726324221331 0.49993009153274165 0.0032061660351637164 0.5085325903938762 
97.99999999999686 0.003617435449157972 0.5274442262719407 0.002913457854561481 0.5352591339925008 
98.99999999999685 0.0030190704456514073 0.5584381647722934 0.0025891706448055497 0.5654116437589766 
99.99999999999685 0.002410810509043183 0.5926450009872752 0.0022401142629293594 0.5987517842126164 
100.99999999999682 0.0018188307861991288 0.6296510993692691 0.0018756391887539095 0.6349006455106871 
101.99999999999682 0.0012719902546528795 0.6688614345978864 0.0015076367102201213 0.673302654917289 
102.99999999999679 0.0007994418717098717 0.7094667593662337 0.0011501890287310172 0.7131898844061726 
103.99999999999679 0.0004270512203605664 0.7504164701180303 0.0008187832166993806 0.7535504351443532 
104.99999999999679 0.00017273438617764636 0.7904021272488899 0.0005290445146890558 0.7931059371000402 
105.99999999999676 4.120507448932986e-05 0.8278575123649657 0.00029501801265427447 0.8303045860911616 
106.99999999999676 1.9182444934973055e-05 0.8609816276473918 0.00012713371908030702 0.8633373352565363 
107.99999999999673 7.285420487883826e-05 0.8877908587914981 3.011976784331093e-05 0.8901855504438988 
108.99999999999673 0.00015026196673204498 0.9062053015279654 1.2609584767476646e-06 0.9087082227186787 
109.99999999999672 0.00019214626087363227 0.9141716870951102 2.949974770501864e-05 0.9167752322714801 
110.99999999999672 0.0001554200786453926 0.9098212397842637 9.589696997661123e-05 0.9124496960253101 
111.99999999999669 5.347601220653471e-05 0.8916551842023694 0.00017585868451520194 0.8942167213456537 
112.99999999999669 1.650974075684702e-05 0.8587438509523508 0.00024325343908903702 0.8612477861580983 
113.99999999999669 0.00037244983537430886 0.8109181995771715 0.00027608341551159805 0.8136797456708306 
114.99999999999666 0.0017444810420523724 0.7489263502071584 0.000262782687512233 0.7528760044613074 
115.99999999999666 0.005154361446522307 0.6745240556602761 0.00020762073967336826 0.6816263125370168 
116.99999999999663 0.012112110201453778 0.5904688018284429 0.00013329018736045196 0.604233350763006 
117.99999999999663 0.02466332455586569 0.5003940364957279 7.880151004029989e-05 0.5264318074406535 
118.99999999999662 0.04535752169755429 0.4085537898633697 9.151919422761482e-05 0.45509229458385597 
119.9999999999966 0.07709766692343101 0.31944821451859773 0.0002136495540109188 0.39768104075752786 
120.9999999999966 0.12283632201495939 0.23736504748710135 0.00046557972084158644 0.361478264620948 
121.99999999999659 0.18510140731888142 0.16589637194515744 0.0008306834625806321 0.3526024536091758 
122.99999999999658 0.2653667824243775 0.10750836983895304 0.0012477370685891312 0.3749400075897427 
123.99999999999656 0.36332894956867545 0.06324746601978519 0.0016169441263652064 0.4291315261584285 
124.99999999999656 0.47620555656708363 0.03265399100998592 0.0018229416515920273 0.5118055653485267 
125.99999999999653 0.5982224823853313 0.013922150596407149 0.0017728869208143573 0.6152641258310081 
126.99999999999653 0.7204870840238954 0.0042958257584181005 0.0014407358638907227 0.7277984517293539 
127.99999999999653 0.8314358397372628 0.0006328124839128873 0.000902335522134929 0.8347405814703931 
128.9999999999965 0.917977925015357 2.0067008016177016e-05 0.0003431263500247032 0.9202360168535776 
129.9999999999965 0.9673251635782792 0.0002959644650838884 2.4176888303580846e-05 0.9695686392880284 
130.99999999999648 0.9693144130332166 0.0003461081652314478 0.00020440499849886396 0.97170691078355 
131.99999999999648 0.9188253981989444 9.158302650694164e-05 0.001035369537068776 0.9216081641046118 
132.99999999999645 0.8177325100402931 0.00017412899861283564 0.0024640667342545014 0.8217582560696258 
133.99999999999645 0.6757726379061332 0.0014388442221791456 0.004189702692430462 0.6824748200343856 
134.99999999999642 0.5098240664737631 0.004389691614442601 0.005713370639947864 0.520683954594809 
135.99999999999642 0.3414000136198713 0.00881501813742192 0.006490657709913844 0.3571827845392632 
136.99999999999642 0.19262996906514135 0.013731924270988152 0.006151640623729266 0.21277666396645628 
137.9999999999964 0.08152525292561692 0.017686602997048034 0.004706963122906551 0.10404561541011477 
138.9999999999964 0.01773490224342535 0.019307350687434402 0.0026366919039395686 0.03974115255515851 
139.9999999999964 0.00011073405783392018 0.017891687253219775 0.0007819305766413041 0.01883403205074996 
140.99999999999636 0.01708538243679949 0.013772322481895404 3.334520533487184e-05 0.030954313819099535 
141.99999999999636 0.05011919228117625 0.00827697434910068 0.0009150571073352317 0.05939052377759452 
142.99999999999636 0.07945802683442456 0.003258917527222789 0.0032500600026784563 0.08605009131392564 
143.99999999999633 0.09049040604255186 0.00036758319883828914 0.006108142127531625 0.09703759626547791 
144.99999999999633 0.07849531139504495 0.0003653027187382982 0.00814326128943318 0.08705464046170797 
145.99999999999633 0.04984672797478544 0.0028038714250513156 0.008239427248697395 0.060921453034471794 
146.9999999999963 0.018857202141893386 0.00623188615022181 0.006180497241932552 0.03129147095286415 
147.9999999999963 0.0011211145539603122 0.008862526057301036 0.0029582275094369717 0.01296632063729194 
148.99999999999628 0.005858999522859375 0.009401831702194932 0.0004342007096453057 0.015729779862527715 
149.99999999999628 0.030634412917352888 0.007639304307842126 0.000384140194569639 0.03870232173040723 
150.99999999999625 0.06135421768330374 0.004501570883297399 0.0033537968196277403 0.06925531264403657 
151.99999999999625 0.0785896821980722 0.001533243735724807 0.008015365548868118 0.08817327632867084 
152.99999999999625 0.06852136987437969 6.967991970096699e-05 0.011609276135474368 0.08021566458712033 
153.99999999999622 0.03428877616840936 0.0005414809414122444 0.01152326487098743 0.04635133865062468 
154.99999999999622 0.0024180907112749004 0.002291464339298337 0.0072988384719098725 0.012011416992624955 
155.9999999999962 0.02009516737281308 0.0040070539902946406 0.0017980520968328877 0.025964148960556863 
156.9999999999962 0.14226055866981305 0.004520136278319663 0.000373273513142729 0.1473817695298439 
157.99999999999616 0.4117496557159841 0.0035049450940980147 0.007844726944362519 0.4236536068596355 
158.99999999999616 0.8392484784193242 0.0016542164005246365 0.02457883930394349 0.8665846161409518 
159.99999999999616 1.3910079531780246 0.00022144446505528495 0.04416321500988481 1.437304270780819 
160.99999999999613 1.990232522411474 0.00020737330247479603 0.055163089709230506 2.0485693422925557 
161.99999999999613 2.5333510297787147 0.0017009765269965507 0.047757394423827745 2.5869882686990278 
162.9999999999961 2.916753064723734 0.003801835743447878 0.023170276999696655 2.9491073273335164 
163.9999999999961 3.065340652905705 0.005188118023053363 0.001166170642936079 3.078050951953237 
164.9999999999961 2.9532392137511723 0.004974049405857621 0.020222628714566208 2.98531727010965 
165.99999999999608 2.609740308385889 0.0032975640759837764 0.127391056963307 2.7472372576156223 
166.99999999999608 2.10892283103507 0.0012398013153433827 0.3597704428534269 2.4760460239719575 
167.99999999999608 1.5472065974108735 0.00011379656695030335 0.7247268198785799 2.2769655019988333 
168.99999999999605 1.0169938143780681 0.0005882578128495344 1.1885141879484753 2.2095628668049567 
169.99999999999605 0.585121600820522 0.002240358655707102 1.6807147670643112 2.2701263755316097 
170.99999999999602 0.2821434462496341 0.0038563255249086897 2.115206332502979 2.4021278926116665 
171.99999999999602 0.103890732376737 0.004291568693240824 2.420135439857608 2.528546481202568 
172.99999999999602 0.022356274841774788 0.003305077230923876 2.5639600187933325 2.5895992480891152 
173.99999999999602 0.0003732429229029423 0.0017779737564245128 2.5653822165031595 2.5675914686607983 
174.99999999999596 0.004504746586311213 0.0011342979315844765 2.4821858649583466 2.4881208675197706 
175.99999999999596 0.01254352829640212 0.0023348695153775196 2.384253832439043 2.3996553597097634 
176.99999999999596 0.014844654177772703 0.005130854823057314 2.323961007894437 2.3445629946367195 
177.99999999999596 0.011094825719895498 0.008112151208278472 2.3182585353546337 2.3380334137193413 
178.99999999999596 0.0052551094363585795 0.00955629541009212 2.350252965876074 2.3654380060928224 


==> figures/mimo_beta2/beampattern5.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.015626494103891178 0.009020851388126862 2.3097542910194426 2.333822275819136 
-179.0 0.007133112261197077 0.005523715362538755 2.3051243469057097 2.317289161073621 
-178.0 0.0010418154390895362 0.0018290020141671969 2.344453444074221 2.3471301136626797 
-177.00000000000006 0.0004722305259443553 0.0005507378725339861 2.4101969797870004 2.411463568686184 
-176.00000000000006 0.0040157898648477824 0.0028514507504607475 2.477955154704127 2.485530738935457 
-175.00000000000006 0.007824375765069709 0.007660121159756488 2.5229901520930476 2.539556349593648 
-174.00000000000006 0.00878064964352838 0.01230485924525103 2.5267767315197096 2.5491330038798576 
-173.00000000000006 0.006458109696527893 0.014146519034799231 2.4832660994435245 2.5050999783679955 
-172.0000000000001 0.002847959652638173 0.012166193317349583 2.4032926960515644 2.419274760024812 
-171.0000000000001 0.000485719360937963 0.007516501117813146 2.3144631817802273 2.3230177661888405 
-170.0000000000001 0.0005501500910148364 0.0027356013527427944 2.254365312165735 2.25773812777448 
-169.0000000000001 0.002251441360637133 0.0001751057595951107 2.2574743465475993 2.259588131274924 
-168.00000000000014 0.003735282701845812 0.0006539510476598157 2.339669144428998 2.343504125547936 
-167.00000000000017 0.0036517729100855184 0.0031462197903630194 2.4867530057351686 2.492956805306496 
-166.00000000000017 0.0021880304318590885 0.005611795928317895 2.653002021525819 2.660351807033525 
-165.00000000000017 0.000875466373414631 0.006360804032637777 2.772173463263476 2.7792197120497253 
-164.00000000000017 0.00140329144454379 0.0050610235253825105 2.778057806590377 2.7846158585357257 
-163.0000000000002 0.004334243349500388 0.0027956233660101824 2.6271292785197593 2.6345770982662886 
-162.0000000000002 0.008614576122856151 0.0012219919423787197 2.3144555734422356 2.324725898747945 
-161.00000000000023 0.012174616507670816 0.0014387917952179412 1.876558211170755 1.8906076898077229 
-160.00000000000023 0.013181158585465341 0.003297994388076157 1.3802183497565659 1.3970530526873997 
-159.00000000000023 0.011117078518990397 0.005559215112133828 0.9018284922114709 0.918744092200673 
-158.00000000000026 0.007034532469009354 0.006727984574959845 0.5052915819068747 0.5191843224634104 
-157.00000000000026 0.002888092469414185 0.006009570960723993 0.2263386641606642 0.23528972111213148 
-156.00000000000026 0.0004142473915208029 0.003782768199389299 0.06785748615587023 0.07206781747564825 
-155.00000000000028 0.00024391705630820966 0.0013344641055927245 0.006134029670601286 0.007712452739675616 
-154.00000000000028 0.001724728376397976 5.9463526678524594e-05 0.0039382080222168814 0.005721439077634368 
-153.0000000000003 0.0034681657095009125 0.0006330526472627448 0.0246449724171277 0.028745527158137576 
-152.0000000000003 0.004225079088026084 0.0026431689501169955 0.04239073570825257 0.04925585230312177 
-151.0000000000003 0.0035608348881218236 0.004867874012629714 0.045813758877253946 0.054235562440019446 
-150.00000000000034 0.001983925324152664 0.006002092256492107 0.03584261945542748 0.04381985389760706 
-149.00000000000034 0.0005309131388209303 0.005399046025522907 0.02004371645899441 0.025966487153368936 
-148.00000000000037 0.00010803530837340806 0.003415061167272733 0.006614403496476993 0.010134126810205611 
-147.00000000000037 0.0009807606850475937 0.0011922056639893334 0.00035230994052315006 0.0025249157259938115 
-146.0000000000004 0.0026698423016841928 2.6197335413244678e-05 0.001488610659944598 0.004183843191786863 
-145.0000000000004 0.004261684883409258 0.0006744156023889758 0.0068985491189243135 0.011829360468340447 
-144.00000000000043 0.0049225926525265406 0.0029640927262356265 0.01242061927807588 0.02029533091773039 
-143.00000000000043 0.004328526044720094 0.005883049837671403 0.014966484491931659 0.025160366065735806 
-142.00000000000043 0.0028015983395736827 0.008083605333284087 0.013592492196576742 0.024458005420338724 
-141.00000000000045 0.0011164228267582829 0.008535877333334826 0.009376582688034063 0.019011849811780012 
-140.00000000000045 0.00010417666447245202 0.007015917093857538 0.004478425083062974 0.011587469281788965 
-139.00000000000048 0.0002618072324145022 0.004213731241985897 0.0009849206007050482 0.005455816276639447 
-138.00000000000048 0.0015449106326484855 0.001432757757935123 6.180282050684568e-05 0.0030385425788179805 
-137.00000000000048 0.0034170760969898725 3.219881374454868e-05 0.0016686037865402477 0.005116008946661494 
-136.0000000000005 0.005106619041679017 0.0008598841308810172 0.004806009629206573 0.01076501983096212 
-135.0000000000005 0.005939878528714656 0.0039064899367672445 0.008070215719292152 0.017900631551129472 
-134.0000000000005 0.0056064395832975 0.008304119297566612 0.010234364854270915 0.024120600239168885 
-133.00000000000054 0.004259175174221041 0.012648935242088051 0.010641349808780488 0.02751972174544725 
-132.00000000000054 0.0024302347569122255 0.015509066580462924 0.00931629344708342 0.027225181691311346 
-131.00000000000054 0.0008163585649631161 0.015925986073970503 0.006828382567751932 0.023544519278832672 
-130.00000000000057 2.6625199743235417e-05 0.013739186159251956 0.004008436817725256 0.01775565309253759 
-129.00000000000057 0.0003846066438308514 0.009640864923464658 0.0016476326997660598 0.011662989135341691 
-128.00000000000057 0.0018436401081054071 0.0049643568973834476 0.0002752313349016986 0.007079667445673437 
-127.0000000000006 0.004026920015439564 0.0012919448425667626 6.228008515759581e-05 0.005379976008432218 
-126.0000000000006 0.006362327588731306 1.1111566128355162e-05 0.0008475878629075548 0.0072169784292137095 
-125.00000000000063 0.00825802113307302 0.0019468504910805163 0.0022476200083637763 0.012440521816128012 
-124.00000000000063 0.009262446331266515 0.0071601228799702725 0.0037988811383620554 0.020197939261723096 
-123.00000000000065 0.009167366117178943 0.014946589487403848 0.005086911197300932 0.02916439233149767 
-122.00000000000065 0.008036166043530186 0.024014447602948293 0.0058326381983522385 0.037834825195762624 
-121.00000000000068 0.006163047118428312 0.03278015724192691 0.005926245367077138 0.044812226616009324 
-120.00000000000068 0.003985240067281756 0.039703117579010176 0.005414676215747493 0.04904162759213648 
-119.00000000000068 0.0019772680737516098 0.04358450799237961 0.004458293545879231 0.049959650468537356 
-118.0000000000007 0.0005542200783289606 0.04377566694425393 0.0032747843678830662 0.047550043946516116 
-117.00000000000071 2.886921784644047e-06 0.04026923290743695 0.0020858157118809266 0.04231275295884379 
-116.00000000000072 0.0004491250424614325 0.033673815113859515 0.001076597202473912 0.0351657566530957 
-115.00000000000072 0.0018601445290662398 0.02509436922427951 0.0003726281755778542 0.02730476338621733 
-114.00000000000075 0.0040736047610166175 0.015952817991161963 3.305061581941289e-05 0.020046553932900724 
-113.00000000000075 0.0068421642895432075 0.007786606555899102 5.6930357634989466e-05 0.014678593296449058 
-112.00000000000078 0.009882128830895641 0.0020586009499366583 0.0003975007756622495 0.012331976878190968 
-111.00000000000078 0.012917098408746193 2.79209584266784e-06 0.0009795475231922323 0.013888247870152477 
-110.00000000000078 0.015710869001484388 0.0025195230013345038 0.0017161380143856876 0.019924269601025762 
-109.00000000000081 0.018087275938249225 0.010123770174851455 0.0025222747063253234 0.030693964498221794 
-108.00000000000081 0.019937478781100186 0.02294192701618794 0.0033243774314323706 0.0461417897520016 
-107.00000000000082 0.021217045687762334 0.040747259140029926 0.0040655431344354615 0.06594044297109962 
-106.00000000000084 0.02193606942288427 0.06302173458101801 0.004707205581840695 0.0895443699514797 
-105.00000000000085 0.022145608926263365 0.08903181473921029 0.005228142544638606 0.11625091264583842 
-104.00000000000085 0.021923264558826806 0.11790733504645262 0.005621831268443315 0.14526204225334888 
-103.00000000000087 0.021359933127081444 0.14871508395790287 0.005893031058094489 0.17574121453424643 
-102.00000000000088 0.020548973371597605 0.18052147811252228 0.006054263163169 0.20686164690039935 
-101.00000000000088 0.019578294375425614 0.21244136678110379 0.00612263041844255 0.23784400420003737 
-100.00000000000091 0.018525336410439155 0.24367219426664133 0.006117215300067021 0.2679829277293111 
-99.00000000000091 0.017454565579050577 0.2735143767063226 0.006057136469424927 0.2966629624577191 
-98.00000000000094 0.016416930476595714 0.3013798016251696 0.005960235615477584 0.3233652078443567 
-97.00000000000094 0.01545069083195504 0.3267909041318534 0.0058423035426573185 0.347666462223686 
-96.00000000000094 0.014583078957996945 0.34937292196477365 0.0057167271775909806 0.3692328030287969 
-95.00000000000097 0.013832353323997052 0.3688418020357349 0.00559443651486791 0.3878095118341798 
-94.00000000000097 0.013209917290305346 0.38498993357565137 0.005484042605440812 0.4032090819203242 
-93.00000000000098 0.012722283192879222 0.3976715070477277 0.005392076769745702 0.41529879675876946 
-92.000000000001 0.012372750280155711 0.40678890889025693 0.00532326193124487 0.4239890880857303 
-91.00000000000101 0.012162729730344199 0.4122812013158187 0.005280766100161383 0.4292236055263373 
-90.00000000000101 0.012092691515014088 0.4141154246317417 0.005266404077213047 0.4309716757466116 
-89.00000000000104 0.012162729730344372 0.4122812013158266 0.00528076610016124 0.4292236055263457 
-88.00000000000104 0.012372750280155177 0.4067889088902712 0.005323261931244923 0.4239890880857442 
-87.00000000000104 0.012722283192878476 0.39767150704775056 0.005392076769745174 0.4152987967587901 
-86.00000000000107 0.01320991729030412 0.38498993357568057 0.005484042605441073 0.4032090819203527 
-85.00000000000107 0.013832353323995837 0.36884180203577216 0.005594436514867343 0.3878095118342145 
-84.0000000000011 0.01458307895799527 0.3493729219648153 0.005716727177590491 0.36923280302883715 
-83.0000000000011 0.015450690831953362 0.32679090413190126 0.0058423035426569195 0.3476664622237324 
-82.00000000000111 0.0164169304765939 0.30137980162522454 0.005960235615477417 0.32336520784441053 
-81.00000000000112 0.01745456557904849 0.27351437670638146 0.006057136469424761 0.296662962457775 
-80.00000000000114 0.01852533641043689 0.2436721942667032 0.006117215300066719 0.26798292772937066 
-79.00000000000114 0.019578294375423383 0.21244136678116862 0.006122630418442468 0.23784400420010124 
-78.00000000000115 0.020548973371595478 0.18052147811258662 0.006054263163169474 0.20686164690046335 
-77.00000000000117 0.021359933127079588 0.14871508395796681 0.005893031058094789 0.17574121453430838 
-76.00000000000117 0.021923264558825636 0.11790733504651435 0.005621831268444393 0.14526204225340877 
-75.00000000000118 0.022145608926263084 0.08903181473926687 0.005228142544639542 0.1162509126458945 
-74.0000000000012 0.021936069422884837 0.0630217345810677 0.004707205581841811 0.0895443699515315 
-73.00000000000121 0.021217045687764533 0.040747259140070755 0.004065543134436573 0.06594044297114407 
-72.00000000000122 0.019937478781103156 0.02294192701621932 0.003324377431433687 0.046141789752037136 
-71.00000000000124 0.018087275938253308 0.010123770174872135 0.0025222747063268244 0.03069396449824779 
-70.00000000000125 0.015710869001489793 0.0025195230013446224 0.0017161380143872653 0.01992426960104282 
-69.00000000000126 0.012917098408752182 2.7920958428956318e-06 0.0009795475231935003 0.013888247870160119 
-68.00000000000126 0.009882128830901537 0.0020586009499284205 0.0003975007756632814 0.012331976878189639 
-67.00000000000128 0.00684216428954965 0.00778660655588458 5.693035763539011e-05 0.014678593296441443 
-66.0000000000013 0.004073604761021769 0.01595281799114386 3.305061581908474e-05 0.02004655393288749 
-65.0000000000013 0.0018601445290699185 0.025094369224261132 0.00037262817557678907 0.027304763386201848 
-64.00000000000131 0.0004491250424633421 0.033673815113843535 0.0010765972024721748 0.03516575665307975 
-63.00000000000132 2.8869217845176465e-06 0.04026923290742629 0.002085815711878877 0.042312752958830885 
-62.000000000001336 0.0005542200783269018 0.043775666944250384 0.0032747843678803787 0.04755004394650809 
-61.00000000000135 0.0019772680737480245 0.04358450799238374 0.004458293545877246 0.04995965046853572 
-60.00000000000135 0.003985240067277286 0.039703117579021625 0.005414676215745996 0.0490416275921422 
-59.000000000001364 0.006163047118424346 0.032780157241943095 0.005926245367076666 0.04481222661602151 
-58.00000000000138 0.008036166043526928 0.024014447602966817 0.005832638198353073 0.037834825195778514 
-57.00000000000139 0.00916736611717769 0.014946589487421523 0.005086911197303262 0.029164392331516402 
-56.0000000000014 0.009262446331267547 0.007160122879983925 0.0037988811383650673 0.020197939261740728 
-55.000000000001414 0.008258021133075893 0.0019468504910878544 0.002247620008366804 0.012440521816141184 
-54.00000000000143 0.0063623275887358 1.1111566128857504e-05 0.0008475878629098975 0.007216978429221058 
-53.00000000000144 0.004026920015444362 0.0012919448425613555 6.228008515827773e-05 0.005379976008432356 
-52.00000000000145 0.001843640108109281 0.004964356897374522 0.000275231334900084 0.007079667445666717 
-51.00000000000146 0.00038460664383279297 0.009640864923455186 0.0016476326997620805 0.01166298913533008 
-50.00000000000147 2.662519974274899e-05 0.013739186159245369 0.004008436817719753 0.017755653092525005 
-49.00000000000148 0.0008163585649605132 0.015925986073968442 0.0068283825677461826 0.02354451927882234 
-48.00000000000149 0.0024302347569084906 0.015509066580466494 0.009316293447079354 0.02722518169130706 
-47.000000000001506 0.004259175174217591 0.012648935242095902 0.010641349808779645 0.02751972174545102 
-46.00000000000152 0.005606439583295831 0.008304119297576063 0.010234364854273675 0.024120600239179463 
-45.00000000000153 0.005939878528715215 0.003906489936775252 0.008070215719298184 0.01790063155114402 
-44.000000000001535 0.0051066190416816275 0.0008598841308851355 0.004806009629213754 0.010765019830976018 
-43.00000000000155 0.003417076096993679 3.2198813743817886e-05 0.0016686037865455447 0.00511600894666988 
-42.000000000001556 0.0015449106326518702 0.0014327577579304337 6.180282050776369e-05 0.003038542578817611 
-41.00000000000157 0.0002618072324160562 0.004213731241979798 0.0009849206007004755 0.005455816276630348 
-40.000000000001585 0.00010417666447148508 0.007015917093852779 0.004478425083053831 0.01158746928177404 
-39.0000000000016 0.0011164228267553364 0.008535877333333677 0.009376582688024142 0.01901184981176597 
-38.000000000001606 0.002801598339569979 0.008083605333286985 0.013592492196570381 0.024458005420331545 
-37.00000000000161 0.004328526044717634 0.005883049837677053 0.01496648449193279 0.02516036606574 
-36.00000000000163 0.00492259265252657 0.002964092726241359 0.012420619278084848 0.020295330917745106 
-35.00000000000164 0.004261684883411801 0.0006744156023921825 0.00689854911893687 0.011829360468358823 
-34.00000000000165 0.0026698423016878513 2.619733541261219e-05 0.0014886106599526568 0.004183843191797945 
-33.00000000000166 0.0009807606850504814 0.0011922056639855317 0.0003523099405185973 0.002524915725988344 
-32.00000000000168 0.00010803530837391496 0.0034150611672680432 0.006614403496456171 0.010134126810180525 
-31.000000000001688 0.0005309131388187985 0.005399046025520013 0.02004371645896237 0.025966487153331923 
-30.000000000001698 0.0019839253241491985 0.006002092256492677 0.035842619455398315 0.043819853897574805 
-29.000000000001705 0.003560834888119249 0.004867874012633496 0.045813758877245425 0.054235562440012146 
-28.00000000000172 0.004225079088026191 0.0026431689501217794 0.04239073570827543 0.04925585230314991 
-27.00000000000173 0.0034681657095037813 0.0006330526472656776 0.024644972417172947 0.028745527158188247 
-26.00000000000174 0.00172472837640177 5.946352667776367e-05 0.003938208022246643 0.005721439077667157 
-25.00000000000175 0.0002439170563099398 0.0013344641055885456 0.006134029670549817 0.007712452739621628 
-24.000000000001766 0.0004142473915181649 0.0037827681993841105 0.0678574861556585 0.07206781747542716 
-23.000000000001776 0.002888092469406985 0.0060095709607206884 0.22633866416022508 0.2352897211116868 
-22.00000000000179 0.007034532469000357 0.006727984574960373 0.5052915819061827 0.5191843224627182 
-21.000000000001798 0.01111707851898365 0.005559215112137723 0.9018284922105654 0.9187440921997638 
-20.00000000000181 0.013181158585464236 0.00329799438808086 1.38021834975555 1.3970530526863807 
-19.000000000001823 0.012174616507675717 0.0014387917952203236 1.8765582111697836 1.8906076898067554 
-18.000000000001833 0.00861457612286467 0.0012219919423771721 2.3144555734414576 2.3247258987471504 
-17.000000000001844 0.0043342433495082815 0.0027956233660057553 2.627129278519282 2.634577098265822 
-16.000000000001855 0.0014032914445473719 0.005061023525378328 2.7780578065902377 2.784615858535592 
-15.000000000001867 0.000875466373413349 0.006360804032637036 2.772173463263624 2.7792197120498687 
-14.000000000001878 0.002188030431855652 0.005611795928321538 2.653002021526133 2.6603518070338503 
-13.000000000001888 0.0036517729100835777 0.003146219790368792 2.486753005735507 2.492956805306831 
-12.0000000000019 0.003735282701847437 0.0006539510476634378 2.3396691444292403 2.3435041255481894 
-11.000000000001913 0.002251441360641002 0.0001751057595930561 2.2574743465476836 2.259588131275008 
-10.000000000001922 0.0005501500910171621 0.002735601352734733 2.2543653121656684 2.257738127774404 
-9.000000000001934 0.00048571936093557414 0.007516501117802659 2.314463181780061 2.3230177661886673 
-8.000000000001945 0.0028479596526313727 0.012166193317342136 2.403292696051382 2.4192747600246025 
-7.000000000001957 0.006458109696520961 0.014146519034799057 2.483266099443392 2.5050999783678454 
-6.000000000001967 0.008780649643526635 0.012304859245258325 2.5267767315196683 2.5491330038798243 
-5.000000000001979 0.00782437576507518 0.007660121159767094 2.5229901520931004 2.5395563495937163 
-4.00000000000199 0.004015789864856617 0.002851450750468676 2.4779551547042513 2.485530738935591 
-3.0000000000020015 0.00047223052594847577 0.0005507378725349996 2.4101969797871465 2.4114635686863317 
-2.000000000002013 0.0010418154390825483 0.0018290020141614144 2.3444534440743356 2.34713011366277 
-1.0000000000020242 0.007133112261180433 0.0055237153625305 2.30512434690575 2.317289161073635 
-2.0355549961366507e-12 0.01562649410387573 0.009020851388121798 2.3097542910193827 2.3338222758190468 
0.9999999999979531 0.020021211854000256 0.009948501377267183 2.362718470943628 2.3922256603100536 
1.9999999999979419 0.015239263145180194 0.007684882681352963 2.4503657442476863 2.473047026177701 
2.9999999999979305 0.00407972320210889 0.0037102552515535033 2.540110052939062 2.5477966797344083 
3.999999999997919 0.001707257999794667 0.0005961588442159927 2.585876263561061 2.5879226607018824 
4.999999999997908 0.03493521662914297 0.0003161241739908226 2.540203978519942 2.574588208140913 
5.999999999997897 0.13543917676660813 0.0029883463732094 2.369950747909431 2.506411981957085 
6.999999999997885 0.3291609200443786 0.00684976865635509 2.0698022113301215 2.4024021945671796 
7.999999999997874 0.6262450355757894 0.009436078067473987 1.6675568628334465 2.2983412508126766 
8.999999999997863 1.0156694550245708 0.009161930621626084 1.2180118330843235 2.2367988701065076 
9.99999999999785 1.4664117679637427 0.006270987409359657 0.7870668466282118 2.253228000978217 
10.999999999997842 1.933930267025207 0.002580247296332079 0.43202256032580044 2.362370215598475 
11.99999999999783 2.3687107752958405 0.00024886103451646007 0.1857349811885686 2.5496618887511238 
12.999999999997817 2.723678399106042 0.00041502242358907134 0.050442417803594895 2.771127923731862 
13.999999999997806 2.959077960518511 0.0025775966184277493 0.0026885725827694913 2.9626606767091532 
14.999999999997796 3.0455792768757917 0.005064983891214991 0.006058553955907874 3.056461808820264 
15.999999999997783 2.967334392206237 0.0062134647134137935 0.02566301105186575 2.999879629934352 
16.999999999997772 2.7258712948395885 0.005447671441157237 0.038537551485582314 2.7708430406313207 
17.999999999997762 2.343720916800917 0.003573417226672413 0.03686957797643671 2.3849945873869483 
18.99999999999775 1.8650516433618385 0.0021446363187705994 0.024577478423482308 1.8921981364571032 
19.999999999997737 1.350675610342856 0.0023692256145234356 0.010438826527926345 1.3634831526792908 
20.999999999997726 0.8668803723780976 0.004286465891437793 0.0016452825595011584 0.872529533326674 
21.99999999999772 0.4706272321068853 0.006735780808504771 0.00044940572906823173 0.47744581778179374 
22.999999999997705 0.19602684099074624 0.00810979317312521 0.004444576254202218 0.20828987032505458 
23.999999999997694 0.04722545480805405 0.007392986362998708 0.009190946668266649 0.06366398211465836 
24.99999999999768 0.0006016727036029028 0.004830768001778546 0.011159677968618728 0.016576051811100882 
25.99999999999767 0.015473788731903556 0.0018245931042669488 0.009394563070149088 0.026739485764716613 
26.99999999999766 0.04910266996061817 0.00012865269453765855 0.005378290252312966 0.054648905336814144 
27.999999999997648 0.07023138349360668 0.0008330416751618023 0.0016378015139775644 0.07269512458747597 
28.999999999997634 0.06636588310233786 0.0037241749493490267 0.0001260644265871065 0.07016370760945974 
29.999999999997627 0.04290244402778046 0.007376971488378186 0.0012702004708032557 0.05148089763053991 
30.999999999997616 0.015637863426242914 0.009913086670146037 0.0040204283823284444 0.029520721519977193 
31.999999999997602 0.0006399486737680647 0.010000820235207573 0.006650986495621773 0.017279243362603097 
32.99999999999759 0.0059841756929978 0.007563743090307268 0.007747949303312396 0.021319191465184652 
33.99999999999758 0.02848761286532814 0.0038427067690447406 0.006856843431570025 0.03922630388336381 
34.99999999999757 0.05610943040153262 0.0008023235764368032 0.004547302801996243 0.061488884621109186 
35.999999999997556 0.07429406585633 0.00019705979665317488 0.0019841290676278073 0.07647856812962653 
36.99999999999754 0.07316279718441103 0.002755520311663335 0.00030461729836150545 0.07619775493845776 
37.999999999997534 0.05250204001405883 0.007853566371420949 0.00012328020436622967 0.06043750638001936 
38.99999999999753 0.022715797536495174 0.013794380341252648 0.001355421757059554 0.03782690467059693 
39.99999999999751 0.0016502004042830871 0.018532133135123967 0.0033676262216218934 0.02352913502747583 
40.9999999999975 0.008721907635671294 0.020496428738802572 0.005321483479067826 0.03453999456854236 
41.999999999997485 0.058568373132493884 0.019164143459846815 0.0065277157280267195 0.08426918729281715 
42.99999999999748 0.15633491632509877 0.015166724693761166 0.006667820494213866 0.17816217635513182 
43.99999999999746 0.295916950834634 0.009934679552620231 0.00582864706087286 0.31162589682342473 
44.999999999997456 0.46138283409106823 0.005068811206308828 0.004382342583830221 0.47070449165690725 
45.99999999999745 0.6308273317730209 0.0017174710395444377 0.0027949573212250898 0.6351174800097311 
46.999999999997435 0.7813321420376781 0.00020906422692448833 0.0014516703936909789 0.7826748005389343 
47.99999999999742 0.8936294171307094 6.77324814628034e-05 0.0005565070477665565 0.8938517301169704 
48.99999999999741 0.955392725585137 0.00038580740789912214 0.00012123905206742524 0.9554376428694934 
49.9999999999974 0.9626297869288011 0.0003997973062989699 2.204991597738776e-05 0.9625591330929589 
50.999999999997385 0.9192168683962073 5.755872919015948e-05 8.478163078322028e-05 0.918866173692627 
51.99999999999738 0.8350392562505509 0.00038261357944028456 0.000161072313623104 0.8351138256114827 
52.99999999999737 0.7234104584844127 0.0035193882620791423 0.00017199604202841338 0.7266720658296828 
53.99999999999736 0.5984391178437286 0.012446710163924513 0.00011390397686544881 0.6106141655084655 
54.99999999999734 0.47285616308065226 0.03044090745443839 3.556887141573409e-05 0.5029860779963158 
55.99999999999733 0.35658658785811786 0.06042887734018684 2.685604522484545e-06 0.4166972938327098 
56.99999999999732 0.2561249428450875 0.1043853834006537 6.529221939379961e-05 0.36026191773612676 
57.99999999999731 0.17460178616338587 0.16290218905792012 0.00023826063171091623 0.3374149810728423 
58.99999999999729 0.11233163260372049 0.23500389607330713 0.0004979740047690493 0.34747264046651516 
59.99999999999728 0.06760840470167742 0.31822449927226304 0.0007923977658511179 0.3862136595850688 
60.99999999999728 0.03754357994240909 0.4089055229744516 0.0010584391945940574 0.44703230586810294 
61.999999999997264 0.01880104562119425 0.5026413761245829 0.0012399580671081157 0.5221358193389475 
62.99999999999725 0.008148991269250418 0.594783806923511 0.0013013197192628299 0.6036136563997744 
63.99999999999724 0.002807170893336753 0.6809229248115819 0.0012338869509196458 0.6842717601005681 
64.99999999999723 0.0006092427426787412 0.7572814576790909 0.0010553270566587064 0.7581881256718028 
65.99999999999721 2.282838459102851e-05 0.8209847079000744 0.0008034072393783073 0.8209964300218204 
66.9999999999972 7.700590119531492e-05 0.8701946556160007 0.000526814969112993 0.8699383993158972 
67.9999999999972 0.00024288307270594166 0.9041181971120934 0.0002755491643124365 0.9037430618568508 
68.99999999999719 0.0003027211406791678 0.9229141375950658 9.285360596261273e-05 0.9223949149170314 
69.99999999999717 0.00023100056855667324 0.9275307975708245 9.827519722451135e-06 0.9268473619816676 
70.99999999999716 9.970675639845237e-05 0.919506897812357 4.302316789176584e-05 0.9187266495483136 
71.99999999999714 1.1489170947938213e-05 0.9007645130410982 0.00019470225141505785 0.9000584011845464 
72.99999999999714 5.8656511195383416e-05 0.8734162997748374 0.0004550440413584631 0.8730361977920288 
73.99999999999713 0.00030295008095130584 0.8396016799532603 0.0008054687381222649 0.8398409841943497 
74.99999999999712 0.0007700671570177649 0.8013595368217794 0.0012223008500102136 0.8025120518882427 
75.9999999999971 0.0014532759904714943 0.7605390871882495 0.0016801728945535347 0.762865003777801 
76.9999999999971 0.0023215418844874706 0.7187463078149349 0.0021547881568114336 0.7224491186890301 
77.99999999999709 0.003328893199589153 0.6773206315221083 0.002624869173002184 0.6825353899339786 
78.99999999999707 0.004422991127954719 0.6373353788138708 0.0030732843005194395 0.6441266637836098 
79.99999999999706 0.005551868817884149 0.5996152269522551 0.0034874558652684714 0.6079822528687155 
80.99999999999704 0.006668523193930608 0.5647645883304235 0.0038592117764541505 0.5746507454271348 
81.99999999999704 0.007733493664810718 0.5332017548770166 0.004184258244673244 0.5445061823670976 
82.99999999999702 0.008715797094104461 0.5051948103127963 0.004461437591780762 0.5177841401893034 
83.99999999999702 0.009592669460566043 0.4808964360993876 0.004691904982240681 0.49461543213165843 
84.999999999997 0.01034854882464617 0.4603757272280508 0.004878321730116933 0.47505607765298985 
85.99999999999699 0.010973667495014546 0.4436459341443522 0.00502412800838335 0.4591128884665829 
86.99999999999697 0.011462536366453273 0.43068764179488794 0.0051329286541531936 0.44676449955336467 
87.99999999999697 0.011812521837974932 0.42146729754709145 0.005208004222172025 0.43797796992721444 
88.99999999999696 0.012022646372684234 0.4159512331223058 0.005251945659765201 0.43272122796119866 
89.99999999999694 0.012092691515014208 0.41411542463174317 0.005266404077213105 0.4309716757466133 
90.99999999999694 0.01202264637268493 0.41595123312228305 0.005251945659765314 0.43272122796117796 
91.99999999999692 0.011812521837976486 0.4214672975470456 0.005208004222172262 0.43797796992717136 
92.99999999999692 0.011462536366455795 0.43068764179481844 0.00513292865415381 0.4467644995533001 
93.99999999999689 0.01097366749501738 0.44364593414426196 0.005024128008384432 0.45911288846649595 
94.99999999999689 0.010348548824650248 0.4603757272279363 0.0048783217301178825 0.4750560776528815 
95.99999999999689 0.0095926694605709 0.4808964360992493 0.004691904982242001 0.4946154321315225 
96.99999999999686 0.00871579709410979 0.505194810312635 0.004461437591782421 0.517784140189147 
97.99999999999686 0.007733493664816872 0.5332017548768347 0.004184258244675085 0.5445061823669238 
98.99999999999685 0.006668523193937297 0.5647645883302208 0.0038592117764564126 0.5746507454269454 
99.99999999999685 0.005551868817890926 0.5996152269520322 0.0034874558652710367 0.6079822528684989 
100.99999999999682 0.004422991127961568 0.6373353788136329 0.0030732843005220056 0.6441266637833795 
101.99999999999682 0.0033288931995956836 0.6773206315218584 0.0026248691730050952 0.6825353899337366 
102.99999999999679 0.002321541884493258 0.7187463078146802 0.0021547881568142356 0.722449118688783 
103.99999999999679 0.0014532759904762774 0.7605390871879962 0.0016801728945563619 0.7628650037775532 
104.99999999999679 0.0007700671570213341 0.8013595368215359 0.0012223008500129016 0.8025120518880098 
105.99999999999676 0.0003029500809534896 0.8396016799530385 0.0008054687381245565 0.8398409841941322 
106.99999999999676 5.865651119622265e-05 0.8734162997746479 0.0004550440413603176 0.8730361977918426 
107.99999999999673 1.1489170947720797e-05 0.9007645130409555 0.0001947022514163654 0.9000584011844026 
108.99999999999673 9.970675639769717e-05 0.9195068978122726 4.302316789232733e-05 0.9187266495482299 
109.99999999999672 0.00023100056855594305 0.9275307975708118 9.827519722300931e-06 0.9268473619816548 
110.99999999999672 0.00030272114067911424 0.9229141375951361 9.285360596179242e-05 0.9223949149170985 
111.99999999999669 0.00024288307270673503 0.9041181971122545 0.00027554916431104035 0.9037430618570115 
112.99999999999669 7.700590119633521e-05 0.8701946556162549 0.0005268149691113372 0.869938399316156 
113.99999999999669 2.282838459012519e-05 0.8209847079004202 0.0008034072393766644 0.820996430022159 
114.99999999999666 0.0006092427426714992 0.7572814576795215 0.0010553270566573299 0.7581881256722235 
115.99999999999666 0.002807170893315476 0.6809229248120828 0.0012338869509188426 0.6842717601010401 
116.99999999999663 0.008148991269204153 0.5947838069240605 0.0013013197192628199 0.6036136564002683 
117.99999999999663 0.018801045621107383 0.5026413761251571 0.001239958067108882 0.522135819339438 
118.99999999999662 0.037543579942263344 0.40890552297501986 0.0010584391945954652 0.4470323058685226 
119.9999999999966 0.06760840470145241 0.318224499272798 0.0007923977658528915 0.386213659585373 
120.9999999999966 0.11233163260339586 0.23500389607378563 0.0004979740047708035 0.3474726404666699 
121.99999999999659 0.17460178616294733 0.16290218905832118 0.00023826063171228671 0.33741498107280626 
122.99999999999658 0.25612494284452736 0.10438538340096745 6.529221939450794e-05 0.36026191773588156 
123.99999999999656 0.3565865878574524 0.06042887734041113 2.6856045225457694e-06 0.4166972938322663 
124.99999999999656 0.47285616307990547 0.03044090745458233 3.5568871415323664e-05 0.502986077995711 
125.99999999999653 0.5984391178429498 0.012446710164003496 0.00011390397686496409 0.61061416550776 
126.99999999999653 0.7234104584836721 0.003519388262112671 0.00017199604202827027 0.7266720658289774 
127.99999999999653 0.8350392562499384 0.00038261357944817593 0.00016107231362340538 0.8351138256108863 
128.9999999999965 0.9192168683958064 5.755872918846651e-05 8.47816307837768e-05 0.9188661736922206 
129.9999999999965 0.9626297869286828 0.0003997973062975088 2.204991597745642e-05 0.9625591330928396 
130.99999999999648 0.9553927255853486 0.00038580740790064235 0.0001212390520659507 0.9554376428697035 
131.99999999999648 0.8936294171312498 6.773248146431844e-05 0.0005565070477625741 0.893851730117507 
132.99999999999645 0.7813321420384993 0.00020906422692026206 0.0014516703936841263 0.7826748005397383 
133.99999999999645 0.6308273317740208 0.0017174710395297715 0.002794957321215902 0.6351174800107091 
134.99999999999642 0.4613828340921133 0.0050688112062829685 0.004382342583820555 0.47070449165791595 
135.99999999999642 0.29591695083558606 0.009934679552587887 0.0058286470608652635 0.3116258968243362 
136.99999999999642 0.15633491632583732 0.015166724693731188 0.006667820494211583 0.17816217635583795 
137.9999999999964 0.05856837313294592 0.019164143459829402 0.006527715728030879 0.08426918729325568 
138.9999999999964 0.008721907635834662 0.02049642873880432 0.005321483479077982 0.03453999456871796 
139.9999999999964 0.0016502004042217584 0.01853213313514559 0.0033676262216349243 0.023529135027449858 
140.99999999999636 0.02271579753631942 0.013794380341287254 0.0013554217570703076 0.03782690467046644 
141.99999999999636 0.052502040013888834 0.007853566371456813 0.00012328020436986023 0.06043750637988902 
142.99999999999636 0.07316279718433971 0.002755520311687987 0.00030461729835558706 0.07619775493840578 
143.99999999999633 0.07429406585638813 0.00019705979665907944 0.001984129067613871 0.07647856812967621 
144.99999999999633 0.05610943040168633 0.0008023235764243025 0.004547302801980063 0.061488884621235265 
145.99999999999633 0.02848761286549644 0.0038427067690219485 0.0068568434315591535 0.03922630388349876 
146.9999999999963 0.005984175693091712 0.007563743090286641 0.0077479493033129725 0.021319191465258413 
147.9999999999963 0.0006399486737359966 0.01000082023519976 0.00665098649563408 0.017279243362575667 
148.99999999999628 0.015637863426100122 0.009913086670154891 0.004020428382346738 0.029520721519861435 
149.99999999999628 0.042902444027606776 0.007376971488398965 0.0012702004708167584 0.051480897630400216 
150.99999999999625 0.06636588310224129 0.00372417494937085 0.00012606442658639731 0.07016370760938426 
151.99999999999625 0.07023138349366231 0.0008330416751737292 0.0016378015139601242 0.07269512458752699 
152.99999999999625 0.0491026699608084 0.0001286526945341139 0.00537829025228666 0.05464890533697488 
153.99999999999622 0.015473788732091716 0.0018245931042509434 0.009394563070129189 0.026739485764868932 
154.99999999999622 0.0006016727035515223 0.004830768001759746 0.011159677968618907 0.016576051811031674 
155.9999999999962 0.047225454807492254 0.007392986362987733 0.009190946668289453 0.06366398211410892 
156.9999999999962 0.1960268409894637 0.00810979317312767 0.0044445762542333804 0.20828987032380633 
157.99999999999616 0.47062723210481544 0.006735780808518019 0.0004494057290809374 0.4774458177797429 
158.99999999999616 0.8668803723753593 0.0042864658914527395 0.001645282559471157 0.8725295333239157 
159.99999999999616 1.3506756103397377 0.0023692256145306377 0.01043882652785113 1.3634831526761082 
160.99999999999613 1.8650516433587345 0.0021446363187661932 0.024577478423392234 1.8921981364538822 
161.99999999999613 2.343720916798232 0.0035734172266606913 0.03686957797638617 2.384994587384205 
162.9999999999961 2.7258712948376487 0.005447671441147703 0.03853755148561742 2.770843040629421 
163.9999999999961 2.967334392205246 0.006213464713414804 0.025663011051980496 2.9998796299335 
164.9999999999961 3.045579276875825 0.00506498389122741 0.006058553956008983 3.056461808820415 
165.99999999999608 2.959077960519519 0.0025775966184439286 0.0026885725826729196 2.962660676710093 
166.99999999999608 2.7236783991078832 0.0004150224235974921 0.05044241780306898 2.771127923733188 
167.99999999999608 2.3687107752982985 0.00024886103450950204 0.1857349811874149 2.5496618887524263 
168.99999999999605 1.933930267028017 0.002580247296311754 0.43202256032394415 2.362370215599411 
169.99999999999605 1.4664117679666 0.006270987409337231 0.7870668466257611 2.253228000978603 
170.99999999999602 1.0156694550271792 0.009161930621615173 1.218011833081565 2.2367988701063624 
171.99999999999602 0.62624503557791 0.009436078067481814 1.6675568628307769 2.2983412508120997 
172.99999999999602 0.32916092004587877 0.006849768656377168 2.069802211327929 2.4024021945665 
173.99999999999602 0.13543917676748746 0.002988346373231858 2.369950747907982 2.5064119819565334 
174.99999999999596 0.03493521662952016 0.0003161241739991131 2.5402039785193025 2.5745882081406544 
175.99999999999596 0.001707257999857245 0.0005961588442044023 2.5858762635611052 2.5879226607019805 
176.99999999999596 0.004079723202045341 0.0037102552515291707 2.5401100529395273 2.5477966797347835 
177.99999999999596 0.015239263145122774 0.007684882681331507 2.4503657442482707 2.473047026178187 
178.99999999999596 0.020021211854001523 0.009948501377262591 2.362718470944082 2.392225660310524 


==> figures/mimo_beta2/beampattern6.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.028377461420038157 0.00880985196674844 2.4660821575389043 2.5040124433996525 
-179.0 0.027130196578730524 0.006834818876460638 2.419912920729214 2.4540689163368223 
-178.0 0.01638323443830711 0.0035079236814534107 2.41546359592287 2.4350805556764556 
-177.00000000000006 0.0052808802981888035 0.0008527449241069604 2.453437287595118 2.4590797672825153 
-176.00000000000006 0.00036736642769687064 0.00026916631793889726 2.5139903565460693 2.5141999121597842 
-175.00000000000006 0.002038771513646361 0.001681797844748767 2.5658179347985643 2.5693770980084936 
-174.00000000000006 0.006132927386929463 0.0037203761711045004 2.5797224500435596 2.5897384383667617 
-173.00000000000006 0.008099126020377743 0.0047489270478329 2.541913284454502 2.555160014340737 
-172.0000000000001 0.006337336364030953 0.004002129657256678 2.4618193975306255 2.472603386295066 
-171.0000000000001 0.002696128784654354 0.002055996585673571 2.3706930089297713 2.375713191265768 
-170.0000000000001 0.0004346839116876672 0.0003512663708735653 2.3105486279549 2.3112423778416797 
-169.0000000000001 0.0015584360472229537 0.00014381624778288645 2.3169412240766025 2.3180983177524053 
-168.00000000000014 0.005468781653052845 0.001625751859403355 2.402089624593958 2.408208215933056 
-167.00000000000017 0.009623880753616556 0.0038096084620852866 2.545399337970855 2.557555427150494 
-166.00000000000017 0.011441465674739481 0.0052254883125016655 2.6959876967395147 2.711277110063091 
-165.00000000000017 0.009979922565430548 0.004931478831748221 2.7871813013254427 2.800835584788025 
-164.00000000000017 0.006322095835924989 0.0031483393302496345 2.7580581390940795 2.7665755395576452 
-163.0000000000002 0.0026115103337301594 0.0011063305945075456 2.574099276903393 2.5772709937857474 
-162.0000000000002 0.0005751380609158696 0.00022716074638207446 2.2392572310305106 2.239923210275143 
-161.00000000000023 0.0005616783102769184 0.0011931206083911309 1.7951393539944376 1.7970813573387452 
-160.00000000000023 0.0016221262510300555 0.0035066803796149067 1.3080370113482698 1.3135367748773121 
-159.00000000000023 0.0024023569797227144 0.005806588952371677 0.849025644649772 0.8576432174233105 
-158.00000000000026 0.0021343150716705865 0.006718624757820282 0.47449323501651963 0.48368197901111065 
-157.00000000000026 0.0010657912708410624 0.005696322463145801 0.21355351875622758 0.22052684815666468 
-156.00000000000026 0.00013526858934332416 0.003338528770691748 0.06554318579480203 0.06910983504977339 
-155.00000000000028 0.0002143134796924514 0.001012832751186696 0.006775577327243092 0.008021324571379804 
-154.00000000000028 0.0014720952983925965 3.7617154547504415e-05 0.002622250881285614 0.004130020447600915 
-153.0000000000003 0.003264341762263824 0.0009218539361988216 0.01988076079314061 0.02408367067300101 
-152.0000000000003 0.004566491333262113 0.003099661038786925 0.03534131214646422 0.04305597035822087 
-151.0000000000003 0.0046281839942990104 0.0052869948326632965 0.03871930060251835 0.048704396597157876 
-150.00000000000034 0.0034258735408228824 0.0062283824921871974 0.03053965420908694 0.04026343171466513 
-149.00000000000034 0.0016570505513060917 0.005398970865272135 0.017181768976375886 0.0242877475538864 
-148.00000000000037 0.0003164592483510376 0.0032796306823156107 0.005691114668376172 0.00931041597153367 
-147.00000000000037 0.0001309761384380885 0.0010782989135385648 0.0002906785571571785 0.0015027378334280944 
-146.0000000000004 0.0011797853745970743 7.304457744541096e-05 0.0013194451040092463 0.0025691722033337992 
-145.0000000000004 0.002889249028292029 0.0009378270388217371 0.0061926069580312245 0.010025234037398134 
-144.00000000000043 0.004369867798803306 0.0033964515777568857 0.011333392429056337 0.01912165279540415 
-143.00000000000043 0.004887380077516693 0.006362275687543463 0.01397738435106807 0.02526374778919164 
-142.00000000000043 0.00421612187801954 0.00847221536593515 0.01314108847555216 0.025872002713371985 
-141.00000000000045 0.0027124350647351886 0.008741072020555504 0.009594765796638979 0.0210855496333911 
-140.00000000000045 0.0011030871580322266 0.0070254326311677395 0.005124909352956519 0.013277219743975686 
-139.00000000000048 0.00012038404065159885 0.004095798121973324 0.0015722268434417064 0.0057967413627365546 
-138.00000000000048 0.00016977747498648238 0.0013044830261063325 8.279824861626923e-05 0.0015543606365530818 
-137.00000000000048 0.0011759035918323816 1.2248338865259089e-05 0.0008067210955793018 0.0019895253572242357 
-136.0000000000005 0.002653602640203919 0.0010248765221589815 0.003044419817332763 0.006723547620893703 
-135.0000000000005 0.003946448863467659 0.004266283985014145 0.0056736558660799505 0.013898641523131005 
-134.0000000000005 0.004512821154783969 0.008802283918967098 0.007632468100410021 0.020972268247234034 
-133.00000000000054 0.004137476802211581 0.013185233145456676 0.00827337699066603 0.025629517443208506 
-132.00000000000054 0.0029944412073074117 0.01597411905670885 0.007498472173315356 0.026502732329495387 
-131.00000000000054 0.0015559107978123626 0.01623603324933429 0.005683871515554854 0.023507031305386925 
-130.00000000000057 0.0004006266850995695 0.013860779827955267 0.003469827802406347 0.017753134706519437 
-129.00000000000057 3.4217323732787478e-06 0.00959990592357487 0.001515846359815533 0.011130117165796167 
-128.00000000000057 0.000581156326984177 0.0048391427543334545 0.00030448250158068054 0.005726396111480192 
-127.0000000000006 0.0020386573126535295 0.001194149171969579 3.996437342634471e-05 0.0032690320331345986 
-126.0000000000006 0.004017994272482611 6.092588898948861e-05 0.0006470426413679913 0.004721719444523215 
-125.00000000000063 0.006021034641221661 0.0022487372434670024 0.001845090311508996 0.010114344807084133 
-124.00000000000063 0.007558150707700911 0.007784224177493533 0.003258363956056081 0.01860647854518401 
-123.00000000000065 0.008276897333115757 0.015918578818043056 0.004524487132822338 0.02873234741139429 
-122.00000000000065 0.008038908622269109 0.025314270803861318 0.005374423217963844 0.03874507072165222 
-121.00000000000068 0.006933608624942478 0.03434825166476009 0.005672103423200027 0.04697367466871204 
-120.00000000000068 0.005236238089859292 0.04145160646674029 0.005415226830143142 0.052121784362778235 
-119.00000000000068 0.0033302214319970093 0.04541055913379114 0.004707544540465799 0.053463234786203684 
-118.0000000000007 0.001618279266632723 0.04557451662065769 0.0037164430818387947 0.05091857015695769 
-117.00000000000071 0.00044392873801831916 0.04194506051828259 0.0026287625690085705 0.04502101445203915 
-116.00000000000072 3.7740831179716215e-05 0.035147464202324494 0.0016142285478753901 0.03679733654840434 
-115.00000000000072 0.0004939829135098798 0.0263076555920075 0.0008014025523228308 0.027597138298270023 
-114.00000000000075 0.0017755723559638727 0.016869730815722385 0.000267009072782059 0.01890449591005861 
-113.00000000000075 0.003740091033292666 0.008392053029010948 3.662677403836961e-05 0.012160734328580298 
-112.00000000000078 0.006177382370597708 0.002355483360393533 9.324172394626673e-05 0.008618882440001358 
-111.00000000000078 0.008849574699132204 8.185136515196739e-06 0.0003898678163337069 0.009241265097854515 
-110.00000000000078 0.011526399797397714 0.0022605963610626383 0.0008629697827231716 0.014643392476723674 
-109.00000000000081 0.014011458061430521 0.00963393142032621 0.0014443703967645456 0.02508080596437656 
-108.00000000000081 0.016157827543064204 0.022257484465112366 0.002070349160038142 0.04047123190470058 
-107.00000000000082 0.017873603909109418 0.03990475108161823 0.002687522854496261 0.06044222263215056 
-106.00000000000084 0.019119363043075033 0.06205595328443391 0.0032557316003132947 0.08439408095428183 
-105.00000000000085 0.019900162630783313 0.08797447412384951 0.0037485202373162296 0.11156878438591983 
-104.00000000000085 0.02025469670534912 0.11678628578690192 0.004151943263853424 0.14111734423126598 
-103.00000000000087 0.02024380353019407 0.14755396184771985 0.0044623970557896775 0.17216010558921704 
-102.00000000000088 0.01993991513276129 0.1793396725093405 0.004684063076105907 0.20383657047670276 
-101.00000000000088 0.019418396438804896 0.21125420841391454 0.004826386708303511 0.2353431720086133 
-100.00000000000091 0.01875116531906485 0.2424912796413495 0.004901858082329043 0.26595891133357885 
-99.00000000000091 0.018002567784219468 0.2723479655761447 0.004924227123274232 0.2950598442658066 
-98.00000000000094 0.0172272166258977 0.30023324187151246 0.004907184848764151 0.3221240865576535 
-97.00000000000094 0.016469369705727675 0.3256670535742027 0.004863477126078486 0.34672934972546454 
-96.00000000000094 0.015763394083424153 0.3482725486333027 0.0048043807414381925 0.3685450967184951 
-95.00000000000097 0.015134899114513678 0.36776395341441354 0.004739457540676912 0.3873212960820783 
-94.00000000000097 0.01460219411986164 0.3839322716759163 0.00467650323825433 0.4028755259814879 
-93.00000000000098 0.0141778100360789 0.3966306104379198 0.004621616975635762 0.41507989463751815 
-92.000000000001 0.013869903463219422 0.40576054551610635 0.004579331099602774 0.4238489456254542 
-91.00000000000101 0.01368342685653244 0.41126057756782775 0.004552754766993399 0.429129434343013 
-90.00000000000101 0.013620997071874965 0.41309741701895647 0.004543698077344937 0.4308926114241709 
-89.00000000000104 0.013683426856532668 0.41126057756783574 0.004552754766993297 0.42912943434302103 
-88.00000000000104 0.013869903463218867 0.40576054551612095 0.004579331099602835 0.4238489456254683 
-87.00000000000104 0.014177810036078282 0.3966306104379428 0.004621616975635296 0.41507989463754064 
-86.00000000000107 0.01460219411986049 0.3839322716759456 0.004676503238254649 0.40287552598151544 
-85.00000000000107 0.015134899114512775 0.36776395341445045 0.004739457540676455 0.387321296082115 
-84.0000000000011 0.015763394083422796 0.3482725486333441 0.004804380741437872 0.3685450967185359 
-83.0000000000011 0.016469369705726357 0.32566705357425063 0.004863477126078236 0.34672934972550973 
-82.00000000000111 0.017227216625896342 0.30023324187156797 0.004907184848764129 0.32212408655770974 
-81.00000000000112 0.018002567784217986 0.2723479655762035 0.004924227123274216 0.29505984426586573 
-80.00000000000114 0.01875116531906329 0.24249127964141146 0.00490185808232891 0.2659589113336397 
-79.00000000000114 0.019418396438803595 0.2112542084139794 0.004826386708303588 0.2353431720086775 
-78.00000000000115 0.0199399151327601 0.1793396725094049 0.004684063076106512 0.20383657047676598 
-77.00000000000117 0.020243803530193376 0.1475539618477836 0.004462397055790082 0.17216010558928 
-76.00000000000117 0.020254696705348983 0.1167862857869635 0.004151943263854509 0.14111734423132913 
-75.00000000000118 0.019900162630784212 0.08797447412390585 0.0037485202373171394 0.11156878438597866 
-74.0000000000012 0.019119363043076813 0.06205595328448338 0.003255731600314301 0.08439408095433393 
-73.00000000000121 0.01787360390911264 0.0399047510816588 0.0026875228544972216 0.06044222263219598 
-72.00000000000122 0.016157827543067986 0.02225748446514339 0.0020703491600391984 0.04047123190473634 
-71.00000000000124 0.014011458061435098 0.009633931420346468 0.0014443703967656648 0.02508080596440253 
-70.00000000000125 0.011526399797403103 0.0022605963610722738 0.0008629697827242586 0.014643392476739946 
-69.00000000000126 0.00884957469913776 8.185136514855737e-06 0.0003898678163344423 0.009241265097860451 
-68.00000000000126 0.006177382370602661 0.002355483360384677 9.324172394667417e-05 0.00861888243999783 
-67.00000000000128 0.0037400910332975345 0.008392053028995781 3.662677403820307e-05 0.012160734328569945 
-66.0000000000013 0.0017755723559672195 0.016869730815703643 0.0002670090727812414 0.01890449591004224 
-65.0000000000013 0.0004939829135116361 0.02630765559198853 0.000801402552321434 0.027597138298251174 
-64.00000000000131 3.7740831179749446e-05 0.035147464202308104 0.0016142285478735474 0.036797336548386184 
-63.00000000000132 0.00044392873801657137 0.0419450605182716 0.0026287625690066766 0.04502101445202462 
-62.000000000001336 0.0016182792666297324 0.045574516620653975 0.003716443081836402 0.050918570156948756 
-61.00000000000135 0.0033302214319931903 0.045410559133795325 0.004707544540464279 0.05346323478620281 
-60.00000000000135 0.005236238089855434 0.04145160646675201 0.005415226830142186 0.05212178436278502 
-59.000000000001364 0.006933608624939866 0.03434825166477677 0.005672103423199927 0.046973674668725623 
-58.00000000000138 0.008038908622267547 0.02531427080388046 0.005374423217964987 0.03874507072167078 
-57.00000000000139 0.008276897333116345 0.01591857881806144 0.004524487132824679 0.028732347411415636 
-56.0000000000014 0.007558150707703411 0.007784224177507884 0.003258363956058884 0.01860647854520401 
-55.000000000001414 0.006021034641225242 0.0022487372434749353 0.0018450903115116756 0.010114344807098344 
-54.00000000000143 0.004017994272486842 6.092588899040015e-05 0.0006470426413699414 0.004721719444530355 
-53.00000000000144 0.0020386573126571594 0.0011941491719643536 3.9964373426755615e-05 0.0032690320331334164 
-52.00000000000145 0.0005811563269863221 0.004839142754324466 0.00030448250157915653 0.005726396111471874 
-51.00000000000146 3.421732373441072e-06 0.009599905923565136 0.0015158463598121442 0.011130117165783207 
-50.00000000000147 0.0004006266850978841 0.013860779827948304 0.003469827802401903 0.017753134706506267 
-49.00000000000148 0.001555910797809551 0.016236033249331854 0.005683871515550516 0.023507031305377346 
-48.00000000000149 0.0029944412073045915 0.015974119056712185 0.007498472173312566 0.02650273232949307 
-47.000000000001506 0.004137476802209874 0.013185233145464503 0.008273376990666098 0.025629517443214605 
-46.00000000000152 0.0045128211547842915 0.008802283918976738 0.007632468100412939 0.02097226824724682 
-45.00000000000153 0.003946448863469664 0.00426628398502251 0.005673655866085229 0.013898641523146623 
-44.000000000001535 0.0026536026402068317 0.0010248765221635141 0.0030444198173383385 0.006723547620906804 
-43.00000000000155 0.001175903591835076 1.2248338864844085e-05 0.0008067210955826005 0.0019895253572298163 
-42.000000000001556 0.0001697774749876356 0.0013044830261017526 8.279824861559219e-05 0.0015543606365489551 
-41.00000000000157 0.0001203840406505986 0.004095798121967077 0.0015722268434364998 0.005796741362724012 
-40.000000000001585 0.0011030871580293264 0.007025432631162636 0.005124909352947749 0.013277219743958818 
-39.0000000000016 0.0027124350647318132 0.008741072020553934 0.009594765796630286 0.0210855496333774 
-38.000000000001606 0.004216121878016971 0.008472215365937747 0.013141088475547144 0.02587200271336683 
-37.00000000000161 0.0048873800775164076 0.006362275687549069 0.013977384351069953 0.025263747789198973 
-36.00000000000163 0.004369867798805452 0.0033964515777628454 0.011333392429065062 0.01912165279542083 
-35.00000000000164 0.0028892490282956353 0.0009378270388253706 0.006192606958042629 0.010025234037416769 
-34.00000000000165 0.0011797853746001521 7.30445774451963e-05 0.0013194451040164235 0.002569172203343787 
-33.00000000000166 0.000130976138439071 0.0010782989135349628 0.0002906785571532552 0.0015027378334215294 
-32.00000000000168 0.00031645924834937725 0.0032796306823107938 0.00569111466835823 0.009310415971509093 
-31.000000000001688 0.0016570505513026123 0.005398970865268831 0.017181768976348592 0.024287747553852497 
-30.000000000001698 0.0034258735408195093 0.006228382492187294 0.030539654209062524 0.040263431714636824 
-29.000000000001705 0.004628183994297726 0.005286994832666812 0.03871930060251192 0.04870439659715363 
-28.00000000000172 0.004566491333263662 0.0030996610387918413 0.03534131214648466 0.04305597035824773 
-27.00000000000173 0.0032643417622673075 0.0009218539362022794 0.01988076079317943 0.024083670673046925 
-26.00000000000174 0.0014720952983960454 3.7617154547423106e-05 0.0026222508813087955 0.004130020447627566 
-25.00000000000175 0.0002143134796938985 0.0010128327511829919 0.0067755773271915105 0.008021324571325856 
-24.000000000001766 0.00013526858934226148 0.0033385287706865514 0.06554318579460325 0.06910983504956686 
-23.000000000001776 0.001065791270838649 0.005696322463141994 0.2135535187558181 0.22052684815624835 
-22.00000000000179 0.0021343150716690356 0.00671862475782015 0.4744932350158701 0.4836819790104606 
-21.000000000001798 0.002402356979723393 0.0058065889523752825 0.8490256446489111 0.8576432174224528 
-20.00000000000181 0.001622126251032411 0.003506680379620102 1.3080370113472866 1.3135367748763362 
-19.000000000001823 0.0005616783102783788 0.0011931206083948176 1.7951393539934706 1.7970813573377677 
-18.000000000001833 0.0005751380609139694 0.00022716074638213097 2.2392572310297028 2.2399232102743247 
-17.000000000001844 0.002611510333723945 0.0011063305945041796 2.5740992769028566 2.577270993785214 
-16.000000000001855 0.006322095835916759 0.0031483393302452205 2.7580581390938694 2.766575539557435 
-15.000000000001867 0.009979922565424598 0.004931478831745806 2.7871813013255236 2.800835584788098 
-14.000000000001878 0.011441465674739843 0.005225488312502942 2.695987696739784 2.711277110063352 
-13.000000000001888 0.009623880753623248 0.0038096084620894304 2.5453993379711743 2.557555427150826 
-12.0000000000019 0.005468781653061985 0.0016257518594075607 2.4020896245942036 2.4082082159333087 
-11.000000000001913 0.0015584360472286967 0.00014381624778433765 2.316941224076696 2.3180983177525154 
-10.000000000001922 0.0004346839116862648 0.0003512663708713373 2.3105486279548355 2.3112423778416122 
-9.000000000001934 0.002696128784647324 0.0020559965856693464 2.370693008929604 2.3757131912655964 
-8.000000000001945 0.00633733636402437 0.004002129657253538 2.4618193975304385 2.4726033862948635 
-7.000000000001957 0.008099126020377791 0.004748927047833214 2.5419132844543735 2.555160014340618 
-6.000000000001967 0.006132927386936765 0.003720376171108088 2.5797224500435347 2.5897384383667537 
-5.000000000001979 0.002038771513653977 0.0016817978447528563 2.5658179347986394 2.5693770980085704 
-4.00000000000199 0.0003673664276944678 0.000269166317940031 2.5139903565461945 2.514199912159895 
-3.0000000000020015 0.005280880298171349 0.0008527449241034248 2.453437287595228 2.4590797672825917 
-2.000000000002013 0.016383234438281893 0.0035079236814466747 2.4154635959229096 2.435080555676458 
-1.0000000000020242 0.027130196578715546 0.0068348188764546115 2.419912920729159 2.454068916336753 
-2.0355549961366507e-12 0.028377461420049606 0.008809851966746933 2.46608215753878 2.5040124433995445 
0.9999999999979531 0.016546767856571838 0.008136471824357764 2.530971389116713 2.5567791356504337 
1.9999999999979419 0.0022531772014213174 0.005185435501968267 2.5752227271259325 2.583722380782294 
2.9999999999979305 0.01349326205257007 0.001855420347549854 2.554765820285607 2.5704765555708344 
3.999999999997919 0.0893039745522348 0.00039731959668961757 2.4345486409376598 2.5232582350978805 
4.999999999997908 0.2647349519213948 0.0019521485493385947 2.2001159971474853 2.463992297034765 
5.999999999997897 0.5534441686618684 0.005767531020509649 1.8633684108122672 2.4178510641526922 
6.999999999997885 0.9368625967225469 0.009625342067633906 1.4605374941119487 2.4007272184754034 
7.999999999997874 1.366617395954223 0.011218259653697138 1.0428640918642218 2.413584490929043 
8.999999999997863 1.7804760638755093 0.009588299640108289 0.6629152763567907 2.4460403898400043 
9.99999999999785 2.1248221830168537 0.005702672061345063 0.36101410368632153 2.4857791297691265 
10.999999999997842 2.3727414940922706 0.0018113281075865027 0.15619657926490582 2.5269522588471793 
11.99999999999783 2.528671618289898 2.1865408779427037e-05 0.04437961266139628 2.5716357134664247 
12.999999999997817 2.6174942678209776 0.001017833193695201 0.0036858811132100427 2.6230699628865866 
13.999999999997806 2.6642303018883258 0.0037252035119701146 0.004271647436515255 2.674960715698225 
14.999999999997796 2.6755632320282046 0.006098237478873171 0.01863259895737995 2.704180880164111 
15.999999999997783 2.633429048849731 0.006478202724987533 0.028727725593157373 2.6728853579189917 
16.999999999997772 2.504387105908837 0.0046396765710829 0.028054722382517067 2.540996875222334 
17.999999999997762 2.2599870219998706 0.0018770206997043334 0.01910185242738778 2.284064097221298 
18.99999999999775 1.897445204067571 0.00011795812477484631 0.00833227189921155 1.9079661295850938 
19.999999999997737 1.4497036439101953 0.0006617077581746451 0.0013600428450827168 1.4528133242789338 
20.999999999997726 0.9793206197538888 0.003346079252289195 0.00024554775753687707 0.9832443837135469 
21.99999999999772 0.5586678037719397 0.0066468809173828615 0.0034336851903213686 0.5686328597136766 
22.999999999997705 0.24541588331448452 0.008619545300532527 0.007551904531968904 0.2613153474388477 
23.999999999997694 0.0641559893491521 0.0080858664273257 0.009651073536392931 0.08166905931169074 
24.99999999999768 0.001647697417739819 0.005347195090868935 0.00865004962834372 0.015559721240277932 
25.99999999999767 0.016631117706199867 0.0020158546770879674 0.005460330389037009 0.024150873934257723 
26.99999999999766 0.0587567005715772 8.747180857826216e-05 0.002052113176244095 0.060999825845581016 
27.999999999997648 0.08789346464861353 0.0008062094834135952 0.00018478411189454215 0.0889695436039922 
28.999999999997634 0.08600692403698089 0.003966019192051929 0.0005193160094048501 0.09050943811290539 
29.999999999997627 0.05799649237403681 0.00801898866754098 0.0024738191815952774 0.06843449619727741 
30.999999999997616 0.023043564881788606 0.010905269372565397 0.004734734339424726 0.03859112752086818 
31.999999999997602 0.0017502275056289023 0.011139887988212803 0.006034908096132885 0.01884514936356061 
32.99999999999759 0.005255171157507164 0.008584159274806952 0.005766079140355533 0.0195782668207096 
33.99999999999758 0.03066561560983424 0.0045244862809259686 0.004166407903202941 0.03939438309428641 
34.99999999999757 0.06378267606559983 0.0010506397639232293 0.0020795620702601728 0.06699667062190244 
35.999999999997556 0.08688643562900446 6.727537738869146e-05 0.00048066655197169175 0.08752405290738084 
36.99999999999754 0.0875839537088168 0.0024223276249948043 2.7933225294584876e-05 0.09008734660236667 
37.999999999997534 0.06486733107377596 0.007543382633156744 0.0008309657263910499 0.07323195506567659 
38.99999999999753 0.030178587201180846 0.013709438776706762 0.002490330904163526 0.04630699793170289 
39.99999999999751 0.003512644486071605 0.018792113627865814 0.004335325502057941 0.026536716745666104 
40.9999999999975 0.006445403597359896 0.021112772784160214 0.005721175211116217 0.03319309840677838 
41.999999999997485 0.05482944469905752 0.020049039268326577 0.0062553190861955365 0.08111863124977918 
42.99999999999748 0.1536372929780828 0.0161680617670241 0.005882088939291781 0.17578713306104654 
43.99999999999746 0.29536532427356743 0.010882771914571147 0.004827803818048501 0.3113132535134605 
44.999999999997456 0.46206957031379825 0.005820630969807211 0.003461102371431317 0.47172412375370726 
45.99999999999745 0.629991618392285 0.0021880094364416093 0.002140716415973863 0.6348041855566978 
46.999999999997435 0.7751574605123104 0.0003850247229184676 0.0011080031158298078 0.777206191170003 
47.99999999999742 0.8783534533394094 4.0502519562825446e-06 0.00044936506980768775 0.8793899037991862 
48.99999999999741 0.9283563982243437 0.00018920824380811317 0.00012143450460470186 0.9292358249779415 
49.9999999999974 0.922971853911329 0.00020532608222139845 1.1644022736797761e-05 0.9237100981816069 
50.999999999997385 0.8680728607301472 3.9482550635794045e-06 2.4104661786808772e-06 0.8685298522615942 
51.99999999999738 0.7752645706319695 0.0005911077007286267 1.5403940050166396e-05 0.7762367981901142 
52.99999999999737 0.6589676990104281 0.004078830478489781 2.6432843304460677e-05 0.663345220170163 
53.99999999999736 0.5336452222010185 0.01340590096557274 5.4584292841787065e-05 0.5472781525315094 
54.99999999999734 0.41167692940525674 0.03180776887527595 0.00013714269968533756 0.4436875155039088 
55.99999999999733 0.3021138039664218 0.06217499959858691 0.00030338263287954195 0.3645421833288922 
56.99999999999732 0.2102999581574926 0.10645407550409981 0.0005570228271685496 0.31713474731045765 
57.99999999999731 0.13818205650969112 0.1652181296160369 0.000871547853768417 0.30395824474974886 
58.99999999999729 0.08504850114293706 0.23748275553993542 0.001197271008362988 0.3232688846054677 
59.99999999999728 0.04844075855584865 0.3207813466057448 0.0014755504391956709 0.37008695976378686 
60.99999999999728 0.02503089961143352 0.4114613205712286 0.0016544866315358502 0.4373858112562758 
61.999999999997264 0.01133399497750794 0.5051273176880333 0.0017013304324334827 0.5172590071097406 
62.99999999999725 0.004197951686777906 0.5971436074366177 0.0016088531187360808 0.6019180347275205 
63.99999999999724 0.0010719135174660627 0.683113405227979 0.0013951609157808545 0.6844390071435669 
64.99999999999723 9.148660837971532e-05 0.7592718806128244 0.0010982000225988173 0.7592348018761781 
65.99999999999721 3.5544052856411844e-05 0.8227553340326826 0.0007671679220702409 0.8222721360198737 
66.9999999999972 0.00020990556394865796 0.8717349331140742 0.00045321533390109105 0.8710796426435741 
67.9999999999972 0.00030384923603030573 0.9054248995493759 0.0002013935395720752 0.9046047004671788 
68.99999999999719 0.0002518023456812605 0.9239896574789147 4.50598914146835e-05 0.922977013881694 
69.99999999999717 0.00011885566232652465 0.9283817031770614 3.166511239192039e-06 0.9272296952753142 
70.99999999999716 1.7440151360085414e-05 0.9201427828864048 8.021107065451357e-05 0.9190174869037082 
71.99999999999714 5.4605587755176306e-05 0.9011971166150861 0.0002682158594344078 0.9003596159135487 
72.99999999999714 0.00030480483732749016 0.8736588456222768 0.0005499311040726632 0.8734235296240563 
73.99999999999713 0.0008012790263272819 0.8396683771973711 0.0009024850617882645 0.8403564899463434 
74.99999999999712 0.0015392048756087612 0.8012651885842529 0.0013008566354231804 0.803165127287806 
75.9999999999971 0.0024848910298061007 0.7602987667054422 0.001720755560246082 0.7636385132206003 
76.9999999999971 0.003586851225109106 0.7183750761046839 0.0021407044286435944 0.7233077820465457 
77.99999999999709 0.004786106423700594 0.6768332839914302 0.002543290064629168 0.6834343666986027 
78.99999999999707 0.006024337638879553 0.6367462182699529 0.0029156727634496306 0.6450190508622206 
79.99999999999706 0.007249436691139505 0.598937866726326 0.0032495095791457156 0.6088248620839777 
80.99999999999704 0.008418590880000345 0.5640117919508453 0.0035404705919533917 0.5754080053613506 
81.99999999999704 0.009499348210055391 0.5323853187321538 0.0037875176249584693 0.5451523169082944 
82.99999999999702 0.010469219041790243 0.5043254939875353 0.003992086298867785 0.5183039390164813 
83.99999999999702 0.011314351562759492 0.47998394244845116 0.0041572757225054584 0.4950039828348981 
84.999999999997 0.01202773243329819 0.45942873146874263 0.004287113600926938 0.47531781190226197 
85.99999999999699 0.012607253588024676 0.44267215877713845 0.004385933092585218 0.45926023687150536 
86.99999999999697 0.01305387884151189 0.42969397223192407 0.0044578737395076055 0.44681637519466555 
87.99999999999697 0.013370054283007946 0.42045993200415654 0.004506502709272475 0.4379582249396716 
88.99999999999696 0.013558439989051279 0.41493585954177786 0.004534543720710355 0.43265716054675885 
89.99999999999694 0.013620997071875115 0.4130974170189581 0.004543698077344973 0.43089261142417273 
90.99999999999694 0.013558439989051799 0.4149358595417548 0.004534543720710361 0.43265716054673664 
91.99999999999692 0.013370054283009226 0.42045993200411047 0.004506502709272585 0.4379582249396245 
92.99999999999692 0.013053878841514151 0.4296939722318545 0.004457873739508032 0.44681637519459744 
93.99999999999689 0.012607253588027117 0.442672158777048 0.004385933092586056 0.45926023687141787 
94.99999999999689 0.012027732433301944 0.45942873146862767 0.004287113600927573 0.47531781190214706 
95.99999999999689 0.01131435156276406 0.4799839424483126 0.004157275722506405 0.49500398283476454 
96.99999999999686 0.01046921904179533 0.5043254939873741 0.003992086298869018 0.5183039390163253 
97.99999999999686 0.009499348210061518 0.5323853187319718 0.003787517624959826 0.5451523169081162 
98.99999999999685 0.008418590880007255 0.564011791950642 0.0035404705919551654 0.575408005361157 
99.99999999999685 0.007249436691146711 0.5989378667261032 0.003249509579147797 0.6088248620837645 
100.99999999999682 0.006024337638887196 0.6367462182697144 0.0029156727634517036 0.6450190508619894 
101.99999999999682 0.004786106423708146 0.6768332839911794 0.002543290064631639 0.6834343666983606 
102.99999999999679 0.0035868512251162185 0.7183750761044279 0.002140704428645994 0.723307782046293 
103.99999999999679 0.0024848910298124393 0.7602987667051881 0.0017207555602485932 0.7636385132203578 
104.99999999999679 0.0015392048756139832 0.8012651885840077 0.001300856635425696 0.8031651272875704 
105.99999999999676 0.0008012790263311171 0.8396683771971485 0.0009024850617904892 0.8403564899461219 
106.99999999999676 0.00030480483732972063 0.8736588456220865 0.0005499311040745721 0.8734235296238722 
107.99999999999673 5.460558775600328e-05 0.9011971166149418 0.0002682158594359116 0.9003596159134115 
108.99999999999673 1.7440151359783945e-05 0.9201427828863195 8.021107065531333e-05 0.9190174869036236 
109.99999999999672 0.00011885566232567458 0.9283817031770477 3.1665112392965385e-06 0.9272296952753043 
110.99999999999672 0.00025180234568061285 0.9239896574789834 4.5059891414070905e-05 0.9229770138817609 
111.99999999999669 0.00030384923603041605 0.9054248995495354 0.0002013935395707842 0.9046047004673347 
112.99999999999669 0.00020990556394964507 0.8717349331143269 0.0004532153338993157 0.8710796426438138 
113.99999999999669 3.55440528572763e-05 0.8227553340330271 0.0007671679220682341 0.8222721360202216 
114.99999999999666 9.148660837750241e-05 0.7592718806132535 0.0010982000225968397 0.7592348018766064 
115.99999999999666 0.0010719135174549926 0.6831134052284787 0.0013951609157792414 0.6844390071440473 
116.99999999999663 0.004197951686748865 0.5971436074371667 0.0016088531187351143 0.6019180347280373 
117.99999999999663 0.011333994977447083 0.5051273176886065 0.0017013304324333424 0.5172590071102499 
118.99999999999662 0.02503089961132353 0.41146132057179646 0.0016544866315365587 0.43738581125673226 
119.9999999999966 0.04844075855566897 0.32078134660628016 0.0014755504391971077 0.3700869597641371 
120.9999999999966 0.08504850114266584 0.23748275554041465 0.0011972710083648776 0.3232688846056768 
121.99999999999659 0.13818205650931026 0.1652181296164392 0.0008715478537704347 0.30395824474977556 
122.99999999999658 0.2102999581569886 0.10645407550441528 0.0005570228271702708 0.3171347473102722 
123.99999999999656 0.30211380396580445 0.06217499959881336 0.0003033826328808753 0.36454218332850513 
124.99999999999656 0.4116769294045431 0.03180776887542233 0.00013714269968611187 0.443687515503342 
125.99999999999653 0.5336452222002505 0.013405900965654229 5.4584292842075904e-05 0.5472781525308282 
126.99999999999653 0.6589676990096712 0.004078830478525651 2.6432843304524905e-05 0.6633452201694456 
127.99999999999653 0.7752645706313159 0.000591107700738431 1.5403940050241044e-05 0.7762367981894643 
128.9999999999965 0.8680728607296839 3.948255063145248e-06 2.4104661787473833e-06 0.8685298522611287 
129.9999999999965 0.9229718539111342 0.00020532608222038407 1.1644022736543235e-05 0.9237100981814124 
130.99999999999648 0.9283563982244785 0.00018920824380922277 0.00012143450460348435 0.9292358249780717 
131.99999999999648 0.8783534533398839 4.050251956617727e-06 0.0004493650698047939 0.8793899037996648 
132.99999999999645 0.7751574605130871 0.00038502472291254697 0.0011080031158247074 0.777206191170753 
133.99999999999645 0.6299916183932642 0.0021880094364251125 0.00214071641596658 0.6348041855576482 
134.99999999999642 0.4620695703148439 0.005820630969779816 0.003461102371422812 0.4717241237547149 
135.99999999999642 0.295365324274532 0.010882771914537992 0.0048278038180406034 0.3113132535143814 
136.99999999999642 0.15363729297883322 0.016168061766994302 0.005882088939287183 0.17578713306176458 
137.9999999999964 0.054829444699509094 0.02004903926831038 0.006255319086195866 0.0811186312502157 
138.9999999999964 0.006445403597505603 0.02111277278416395 0.005721175211122242 0.033193098406934615 
139.9999999999964 0.003512644485978649 0.0187921136278897 0.004335325502068444 0.026536716745606943 
140.99999999999636 0.03017858720097053 0.01370943877674322 0.0024903309041749773 0.04630699793154065 
141.99999999999636 0.06486733107358274 0.007543382633193422 0.0008309657263991633 0.07323195506552664 
142.99999999999636 0.08758395370874468 0.0024223276250188983 2.793322529582577e-05 0.0900873466023199 
143.99999999999633 0.08688643562908502 6.727537739272969e-05 0.00048066655196502803 0.08752405290745972 
144.99999999999633 0.06378267606578844 0.0010506397639081038 0.002079562070248022 0.06699667062206588 
145.99999999999633 0.030665615610031362 0.004524486280900658 0.0041664079031905905 0.03939438309444621 
146.9999999999963 0.0052551711576054976 0.00858415927478483 0.0057660791403492 0.019578266820779917 
147.9999999999963 0.001750227505570166 0.011139887988205071 0.006034908096136112 0.0188451493634979 
148.99999999999628 0.023043564881598762 0.010905269372575898 0.0047347343394367105 0.03859112752070067 
149.99999999999628 0.05799649237382108 0.008018988667564245 0.0024738191816095828 0.06843449619709835 
150.99999999999625 0.08600692403687435 0.003966019192075974 0.0005193160094130116 0.09050943811283105 
151.99999999999625 0.08789346464870267 0.0008062094834264525 0.000184784111889841 0.08896954360408874 
152.99999999999625 0.05875670057182579 8.747180857396195e-05 0.002052113176226637 0.060999825845807654 
153.99999999999622 0.016631117706423906 0.002015854677070041 0.005460330389014832 0.024150873934442388 
154.99999999999622 0.001647697417645537 0.005347195090848349 0.008650049628329244 0.015559721240149522 
155.9999999999962 0.06415598934843796 0.008085866427314601 0.009651073536396108 0.0816690593109707 
156.9999999999962 0.24541588331296857 0.008619545300537426 0.007551904531989924 0.26131534743735835 
157.99999999999616 0.5586678037696527 0.006646880917400815 0.0034336851903473404 0.5686328597114254 
158.99999999999616 0.9793206197510945 0.003346079252309474 0.00024554775754617367 0.9832443837107786 
159.99999999999616 1.4497036439073143 0.0006617077581854904 0.0013600428450580033 1.4528133242760282 
160.99999999999613 1.8974452040650414 0.0001179581247704668 0.008332271899153067 1.9079661295824843 
161.99999999999613 2.259987021998001 0.0018770206996886263 0.019101852427320633 2.2840640972193333 
162.9999999999961 2.5043871059077154 0.0046396765710669035 0.028054722382482106 2.5409968752211536 
163.9999999999961 2.633429048849243 0.0064782027249824245 0.028727725593187217 2.6728853579185357 
164.9999999999961 2.6755632320281406 0.006098237478882676 0.018632598957467113 2.704180880164139 
165.99999999999608 2.6642303018885105 0.003725203511987814 0.004271647436585103 2.6749607156985102 
166.99999999999608 2.617494267821375 0.0010178331937083596 0.003685881113118519 2.6230699628869187 
167.99999999999608 2.528671618290617 2.1865408777256078e-05 0.04437961266095855 2.57163571346672 
168.99999999999605 2.372741494093487 0.001811328107567524 0.15619657926395275 2.526952258847436 
169.99999999999605 2.1248221830186744 0.005702672061318775 0.3610141036847653 2.4857791297693757 
170.99999999999602 1.7804760638778707 0.009588299640089542 0.6629152763546747 2.4460403898402077 
171.99999999999602 1.3666173959568655 0.011218259653697014 1.0428640918617342 2.413584490929197 
172.99999999999602 0.9368625967250934 0.009625342067652476 1.4605374941093845 2.4007272184754003 
173.99999999999602 0.5534441686639588 0.005767531020535757 1.8633684108099582 2.4178510641525004 
174.99999999999596 0.2647349519228154 0.0019521485493567393 2.2001159971457134 2.4639922970344137 
175.99999999999596 0.08930397455297463 0.00039731959668967096 2.4345486409365797 2.5232582350975146 
176.99999999999596 0.013493262052794748 0.001855420347533222 2.554765820285206 2.5704765555706626 
177.99999999999596 0.002253177201375481 0.0051854355019466366 2.5752227271260493 2.5837223807823504 
178.99999999999596 0.01654676785647209 0.008136471824345376 2.530971389117092 2.5567791356506824 


==> figures/mimo_beta2/beampattern7.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.02760853589479691 0.003089391964007029 2.374815883031125 2.405783475333439 
-179.0 0.03423631381829982 0.001433020978622855 2.2913564846908936 2.3269902825406312 
-178.0 0.026707210311714094 0.00018059905175218848 2.26711799178046 2.2936818470295073 
-177.00000000000006 0.013007187263277107 0.0004880323699908911 2.3132857339029607 2.3264075710573526 
-176.00000000000006 0.002643966419604308 0.002462756939469421 2.4079699666555596 2.4129642927680828 
-175.00000000000006 0.00011662891858693149 0.00500673641378642 2.507291723815019 2.512780882874566 
-174.00000000000006 0.003654944725052644 0.006521410178576972 2.5656303772225213 2.5766703872866508 
-173.00000000000006 0.008225854832197394 0.006003467737298393 2.556763697708221 2.5721728654986085 
-172.0000000000001 0.009707871088387185 0.0037773183607077384 2.486840520479671 2.5015255080225822 
-171.0000000000001 0.007329725626099171 0.0013463800260682917 2.3932310982572536 2.4028431369641066 
-170.0000000000001 0.0033076605245493315 0.0004395864669403607 2.329161200789042 2.333414108762708 
-169.0000000000001 0.0006245936020777332 0.0018755126838731157 2.3401870550415005 2.342753630556206 
-168.00000000000014 0.0008277831699430658 0.004994490251499059 2.4422899458639638 2.447857127149954 
-167.00000000000017 0.003262773969726032 0.008036707780747271 2.610947514190808 2.6218401424981326 
-166.00000000000017 0.005917457414262317 0.009225845587326201 2.78609340794532 2.800824246932419 
-165.00000000000017 0.006979001966587976 0.007864809176779846 2.8913351798042775 2.905839635282819 
-164.00000000000017 0.005945741529312875 0.004753419468780203 2.860010824429866 2.8704538896342173 
-163.0000000000002 0.0036727339120169573 0.0016812976648586191 2.6580830704715455 2.6632351302589954 
-162.0000000000002 0.0015481185358349517 0.00033364751358131437 2.29546152585505 2.2971631656112494 
-161.00000000000023 0.0005138576114548469 0.0012981703610026446 1.8222148020563211 1.8238559166451849 
-160.00000000000023 0.0005925025244556348 0.0037702784111508223 1.3120513331844181 1.316261416004483 
-159.00000000000023 0.001114655752842024 0.006101439889438078 0.839913600314727 0.8470128274855593 
-158.00000000000026 0.001346668029604382 0.0068205414876030485 0.46190146745041316 0.46999817084708484 
-157.00000000000026 0.0010193410260194787 0.005496944848979224 0.20383944707221974 0.21032705620462122 
-156.00000000000026 0.00042395111315231694 0.0029456800631045715 0.06081635165458943 0.0641824031626139 
-155.00000000000028 9.25568968024096e-05 0.0006927385263993223 0.005815784190381757 0.006603352012611622 
-154.00000000000028 0.00035324102529762767 5.406405740975308e-05 0.002778427206239993 0.003181485449257695 
-153.0000000000003 0.0010857366313298579 0.0013807802439572445 0.018890222460422 0.021344195489422887 
-152.0000000000003 0.0018196217711417572 0.0038909990244398213 0.03234055029912326 0.038036289202745995 
-151.0000000000003 0.0020709085792043093 0.0061491709497689265 0.03427056703040656 0.04248076975398801 
-150.00000000000034 0.001670125223468181 0.006889292334223492 0.025971302501576126 0.03452915697320424 
-149.00000000000034 0.0008688929109634791 0.005710568541907778 0.01374954935889689 0.020333494973244562 
-148.00000000000037 0.00017437712046812604 0.0032761267621135627 0.003995481176478618 0.0074510882871807555 
-147.00000000000037 3.372444643972719e-05 0.0009361331404863958 0.00014383279668003752 0.0011149325095869357 
-146.0000000000004 0.0005687386202406756 3.850456855334953e-06 0.0020000039574628527 0.0025694057564197847 
-145.0000000000004 0.0015122088356266101 0.00107560981881469 0.006871615303590879 0.009455292052335924 
-144.00000000000043 0.0023675061198870488 0.003735592604847719 0.011440411070312342 0.01754346822861393 
-143.00000000000043 0.002686717109086213 0.006771376153584003 0.013365220842824804 0.02283067941223264 
-142.00000000000043 0.002308637490838594 0.008769682152671866 0.012032794998407351 0.023125287833355747 
-141.00000000000045 0.0014350178032625303 0.008791383841883705 0.008392875926932785 0.01863595283102352 
-140.00000000000045 0.0005189709708751364 0.006810660306075909 0.004198113666458314 0.011541259092459415 
-139.00000000000048 3.604330418828997e-05 0.0037333789712480168 0.0011120488921700393 0.004887969875765376 
-138.00000000000048 0.00025787497130823724 0.001008679510943702 6.880593971576011e-05 0.0013351134634713043 
-137.00000000000048 0.0011338842590624338 2.0053515305683635e-05 0.0010647652197200224 0.0022164216327069564 
-136.0000000000005 0.0023248595504056367 0.0015181648006162502 0.003350090245308351 0.007196141014506022 
-135.0000000000005 0.0033595785612033652 0.005318550929036841 0.005848898458860713 0.01454224744589378 
-134.0000000000005 0.0038359773467904913 0.010364565790257574 0.007600357415114441 0.02183173972032653 
-133.00000000000054 0.003579607958101989 0.015109170020243529 0.00806143666800742 0.02679497306513631 
-132.00000000000054 0.002700776986424655 0.018057556402610815 0.007202575604123753 0.028013058659062028 
-131.00000000000054 0.0015394043193713573 0.018271873220289798 0.005415758571466866 0.02527732382183827 
-130.00000000000057 0.0005308053021708078 0.015672984713042976 0.0033108654166117473 0.019554191641270088 
-129.00000000000057 4.9850072130419597e-05 0.011058710636379114 0.0014914520405417497 0.012623246145748224 
-128.00000000000057 0.0002900498474318235 0.005856631127972928 0.0003828508955944523 0.006536138862399525 
-127.0000000000006 0.0012134074622682062 0.0017079947922054532 0.00014983488960675269 0.0030663913919280763 
-126.0000000000006 0.0025777229607396126 1.6566431152871513e-05 0.0007045962059287435 0.00329192235319086 
-125.00000000000063 0.004022217337428408 0.0015886563868523808 0.0017798587262748127 0.007392692871915243 
-124.00000000000063 0.005177675835669511 0.006448798125906169 0.00303096615862685 0.014678242511773743 
-123.00000000000065 0.005766043341757006 0.013858050845533612 0.004133203538051411 0.02380329644316443 
-122.00000000000065 0.00566386270522614 0.022507537486811516 0.0048514428053506664 0.03309534370612027 
-121.00000000000068 0.004918763815476499 0.030822249900486102 0.005072748363806722 0.0409087555189249 
-120.00000000000068 0.0037227699879518695 0.03729532687835572 0.004804320653633282 0.04593147526502573 
-119.00000000000068 0.002356434744044755 0.04077957576363194 0.004146628930847872 0.047394666280697995 
-118.0000000000007 0.0011220408203083422 0.040684580781221266 0.003254317124802364 0.04516434201929239 
-117.00000000000071 0.00028272748978724893 0.037055914122880326 0.002296382358166503 0.03971984634985369 
-116.00000000000072 1.929510484817923e-05 0.030539959726748122 0.0014237843100472069 0.03204268322148119 
-115.00000000000072 0.00040985982757106126 0.02225822143775927 0.0007486010104825413 0.0234489943356646 
-114.00000000000075 0.0014314881060027208 0.013626194895355982 0.0003352632674657068 0.015400578701227461 
-113.00000000000075 0.002978691248397463 0.006154056367894988 0.00020190434983485445 0.009324757776789799 
-112.00000000000078 0.004891648423086709 0.0012615072344693747 0.00032860265745195003 0.006465164804516766 
-111.00000000000078 0.006987032028239045 0.00012990909719759382 0.0006690921526359215 0.007776089421055604 
-110.00000000000078 0.009085722846785453 0.003604160027959046 0.0011630275945794842 0.01386420749340901 
-109.00000000000081 0.011033798622646624 0.012146847106919934 0.001746757357033254 0.024974541060455185 
-108.00000000000081 0.012715324158955963 0.025839494806605395 0.0023614802040648267 0.04101282721580353 
-107.00000000000082 0.01405723049697913 0.044420818811450755 0.002958450841854395 0.06159410656694339 
-106.00000000000084 0.015027737035631034 0.06734973145421075 0.0035014607224557208 0.08610690987212398 
-105.00000000000085 0.015630324683817455 0.09388093620219913 0.003967142642879811 0.11378339840992621 
-104.00000000000085 0.015895316294855875 0.12314260125865135 0.004343766523562665 0.14376764526252223 
-103.00000000000087 0.01587082654606093 0.15420810732785398 0.004629167675146019 0.1751764414414921 
-102.00000000000088 0.015614375044367391 0.18615661868210878 0.004828338088550563 0.20714919584591993 
-101.00000000000088 0.015185951929841941 0.2181197914377747 0.0049510661045693 0.23888542061525528 
-100.00000000000091 0.01464287828717012 0.24931404443687094 0.005009865776778722 0.26966981864300577 
-99.00000000000091 0.014036463257558645 0.2790593643863782 0.005018315149511521 0.29888607603351885 
-98.00000000000094 0.013410238672760637 0.30678659971941663 0.004989831324701876 0.32602113306055536 
-97.00000000000094 0.012799438811100305 0.3320356910636453 0.0049368500296590205 0.3506620263400748 
-96.00000000000094 0.012231363260459002 0.35444739988601126 0.004870344023170535 0.37248744403828166 
-95.00000000000097 0.01172628701828109 0.3737509481531045 0.0047996016343639725 0.3912559984691843 
-94.00000000000097 0.01129863842971786 0.3897496773285134 0.004732187398379105 0.4067929712800295 
-93.00000000000098 0.010958232454597006 0.40230646075407883 0.00467401543234632 0.4189769861887097 
-92.000000000001 0.010711410576318843 0.411330221446173 0.004629478555880459 0.4277277572128825 
-91.00000000000101 0.01056199184372857 0.41676455646183125 0.004601589296294411 0.4329957749295208 
-90.00000000000101 0.010511979197822915 0.4185791682758348 0.004592101168479987 0.43475454398167623 
-89.00000000000104 0.010561991843728812 0.41676455646183874 0.004601589296294282 0.43299577492952857 
-88.00000000000104 0.010711410576318362 0.4113302214461871 0.00462947855588051 0.4277277572128956 
-87.00000000000104 0.01095823245459658 0.40230646075410165 0.004674015432345865 0.4189769861887313 
-86.00000000000107 0.01129863842971685 0.3897496773285424 0.004732187398379416 0.4067929712800584 
-85.00000000000107 0.011726287018280383 0.37375094815314125 0.0047996016343635145 0.39125599846922027 
-84.0000000000011 0.012231363260457928 0.3544473998860525 0.004870344023170169 0.3724874440383219 
-83.0000000000011 0.012799438811099313 0.33203569106369285 0.004936850029658753 0.3506620263401216 
-82.00000000000111 0.013410238672759539 0.3067865997194716 0.004989831324701837 0.32602113306060854 
-81.00000000000112 0.014036463257557485 0.2790593643864367 0.005018315149511513 0.2988860760335758 
-80.00000000000114 0.014642878287168868 0.24931404443693286 0.005009865776778563 0.26966981864306483 
-79.00000000000114 0.015185951929840815 0.21811979143783944 0.004951066104569329 0.23888542061532048 
-78.00000000000115 0.015614375044366378 0.18615661868217362 0.00482833808855113 0.2071491958459836 
-77.00000000000117 0.015870826546060264 0.15420810732791823 0.004629167675146378 0.17517644144155678 
-76.00000000000117 0.015895316294855716 0.12314260125871368 0.004343766523563708 0.1437676452625851 
-75.00000000000118 0.01563032468381815 0.09388093620225665 0.003967142642880675 0.11378339840998497 
-74.0000000000012 0.015027737035632312 0.06734973145426161 0.003501460722456679 0.08610690987217727 
-73.00000000000121 0.014057230496981717 0.04442081881149308 0.0029584508418553208 0.061594106566988875 
-72.00000000000122 0.012715324158958883 0.025839494806638483 0.0023614802040658484 0.04101282721584075 
-71.00000000000124 0.011033798622650137 0.0121468471069425 0.001746757357034356 0.02497454106048282 
-70.00000000000125 0.009085722846789665 0.003604160027971103 0.0011630275945805815 0.013864207493426315 
-69.00000000000126 0.0069870320282434135 0.00012990909719975702 0.0006690921526367239 0.007776089421063064 
-68.00000000000126 0.004891648423090554 0.0012615072344629432 0.0003286026574524819 0.00646516480451466 
-67.00000000000128 0.002978691248401323 0.006154056367882013 0.0002019043498348545 0.009324757776780596 
-66.0000000000013 0.001431488106005366 0.01362619489533914 0.00033526326746513373 0.015400578701212593 
-65.0000000000013 0.00040985982757248303 0.022258221437741706 0.000748601010481404 0.02344899433564724 
-64.00000000000131 1.929510484829284e-05 0.03053995972673257 0.0014237843100456532 0.03204268322146429 
-63.00000000000132 0.0002827274897860152 0.037055914122869564 0.002296382358164868 0.039719846349839834 
-62.000000000001336 0.0011220408203062029 0.040684580781217325 0.003254317124800225 0.04516434201928443 
-61.00000000000135 0.002356434744042013 0.04077957576363533 0.00414662893084646 0.04739466628069729 
-60.00000000000135 0.003722769987949117 0.03729532687836629 0.00480432065363238 0.04593147526503264 
-59.000000000001364 0.004918763815474716 0.030822249900501374 0.005072748363806475 0.04090875551893813 
-58.00000000000138 0.005663862705225127 0.02250753748682916 0.004851442805351579 0.03309534370613807 
-57.00000000000139 0.005766043341757569 0.01385805084555046 0.004133203538053406 0.023803296443184255 
-56.0000000000014 0.005177675835671426 0.0064487981259190915 0.003030966158629308 0.014678242511791086 
-55.000000000001414 0.004022217337431038 0.0015886563868590079 0.0017798587262772172 0.007392692871927087 
-54.00000000000143 0.002577722960742612 1.656643115260721e-05 0.0007045962059305209 0.0032919223531954088 
-53.00000000000144 0.001213407462270635 0.0017079947921991518 0.0001498348896071358 0.0030663913919245903 
-52.00000000000145 0.0002900498474330582 0.005856631127962973 0.00038285089559307286 0.006536138862389445 
-51.00000000000146 4.98500721301219e-05 0.011058710636368546 0.0014914520405386311 0.012623246145734145 
-50.00000000000147 0.0005308053021692058 0.015672984713035406 0.003310865416607584 0.019554191641256814 
-49.00000000000148 0.0015394043193690111 0.018271873220287095 0.005415758571462711 0.02527732382182914 
-48.00000000000149 0.0027007769864224314 0.018057556402614253 0.007202575604120903 0.02801305865906038 
-47.000000000001506 0.0035796079581007045 0.015109170020251925 0.008061436668007264 0.02679497306514313 
-46.00000000000152 0.0038359773467908564 0.010364565790268137 0.007600357415116994 0.02183173972033993 
-45.00000000000153 0.0033595785612049764 0.005318550929046331 0.005848898458865672 0.014542247445909729 
-44.000000000001535 0.002324859550407944 0.001518164800621889 0.0033500902453138387 0.0071961410145195 
-43.00000000000155 0.0011338842590646423 2.005351530609291e-05 0.0010647652197236174 0.002216421632713176 
-42.000000000001556 0.0002578749713094019 0.0010086795109395096 6.880593971586211e-05 0.0013351134634683617 
-41.00000000000157 3.6043304187990606e-05 0.0037333789712416616 0.001112048892165807 0.004887969875754479 
-40.000000000001585 0.0005189709708735366 0.006810660306070343 0.0041981136664503505 0.011541259092444354 
-39.0000000000016 0.0014350178032605904 0.008791383841881563 0.00839287592692431 0.01863595283101124 
-38.000000000001606 0.0023086374908370838 0.008769682152674051 0.012032794998401703 0.023125287833350733 
-37.00000000000161 0.002686717109086046 0.006771376153589562 0.013365220842825317 0.02283067941223866 
-36.00000000000163 0.0023675061198883134 0.0037355926048539875 0.011440411070319675 0.01754346822862878 
-35.00000000000164 0.0015122088356286738 0.0010756098188187807 0.006871615303601543 0.009455292052352692 
-34.00000000000165 0.0005687386202423238 3.850456855442391e-06 0.0020000039574708333 0.002569405756429465 
-33.00000000000166 3.372444644016193e-05 0.0009361331404827394 0.00014383279667862331 0.0011149325095822966 
-32.00000000000168 0.00017437712046717855 0.0032761267621082574 0.003995481176464245 0.00745108828716019 
-31.000000000001688 0.000868892910961789 0.005710568541903745 0.013749549358872806 0.020333494973214804 
-30.000000000001698 0.0016701252234668168 0.006889292334222967 0.025971302501552957 0.0345291569731791 
-29.000000000001705 0.0020709085792041445 0.006149170949772283 0.034270567030398456 0.04248076975398291 
-28.00000000000172 0.001819621771142869 0.0038909990244451764 0.03234055029913979 0.038036289202768865 
-27.00000000000173 0.0010857366313315037 0.0013807802439615591 0.01889022246045712 0.021344195489464108 
-26.00000000000174 0.0003532410252987757 5.406405741053857e-05 0.0027784272062627824 0.0031814854492824346 
-25.00000000000175 9.25568968022891e-05 0.000692738526396067 0.005815784190335284 0.006603352012561804 
-24.000000000001766 0.00042395111315120314 0.0029456800630992194 0.06081635165440016 0.0641824031624179 
-23.000000000001776 0.0010193410260183593 0.005496944848974845 0.20383944707181986 0.21032705620421802 
-22.00000000000179 0.0013466680296043212 0.006820541487602344 0.4619014674497645 0.4699981708464371 
-21.000000000001798 0.001114655752843034 0.006101439889441506 0.8399136003138499 0.8470128274846898 
-20.00000000000181 0.0005925025244565962 0.003770278411156277 1.3120513331833983 1.3162614160034678 
-19.000000000001823 0.0005138576114539939 0.0012981703610066057 1.8222148020552966 1.8238559166441841 
-18.000000000001833 0.0015481185358316467 0.0003336475135809681 2.295461525854182 2.2971631656103653 
-17.000000000001844 0.0036727339120120406 0.0016812976648537164 2.658083070470959 2.6632351302584096 
-16.000000000001855 0.005945741529309027 0.004753419468773258 2.8600108244296343 2.8704538896339544 
-15.000000000001867 0.006979001966587815 0.007864809176774788 2.8913351798043703 2.905839635282907 
-14.000000000001878 0.005917457414266555 0.009225845587325988 2.78609340794563 2.80082424693273 
-13.000000000001888 0.003262773969731911 0.008036707780752057 2.6109475141911824 2.621840142498503 
-12.0000000000019 0.000827783169946281 0.004994490251505994 2.4422899458642533 2.4478571271502405 
-11.000000000001913 0.000624593602075085 0.0018755126838782008 2.340187055041616 2.342753630556331 
-10.000000000001922 0.003307660524541694 0.00043958646694086147 2.329161200788977 2.3334141087626334 
-9.000000000001934 0.0073297256260916625 0.001346380026064415 2.3932310982570755 2.4028431369639165 
-8.000000000001945 0.009707871088385861 0.0037773183607023794 2.486840520479489 2.501525508022401 
-7.000000000001957 0.008225854832204425 0.006003467737295253 2.556763697708132 2.5721728654985183 
-6.000000000001967 0.0036549447250626903 0.006521410178578128 2.5656303772225746 2.5766703872867076 
-5.000000000001979 0.00011662891858940145 0.005006736413791037 2.507291723815193 2.5127808828747513 
-4.00000000000199 0.002643966419590875 0.0024627569394745294 2.4079699666557723 2.412964292768277 
-3.0000000000020015 0.01300718726325006 0.00048803236999339406 2.313285733903115 2.326407571057482 
-2.000000000002013 0.02670721031168903 0.00018059905175097404 2.267117991780485 2.2936818470295157 
-1.0000000000020242 0.03423631381829737 0.001433020978619414 2.2913564846907737 2.326990282540506 
-2.0355549961366507e-12 0.027608535894825512 0.003089391964004234 2.3748158830309203 2.4057834753332696 
0.9999999999979531 0.009632116664862366 0.0038312260394994064 2.475482525498302 2.489251429270234 
1.9999999999979419 0.0005417149864857913 0.0031546291974946824 2.534778022091876 2.5383193503712542 
2.9999999999979305 0.036580627253976365 0.0017459813951851537 2.4979640254503748 2.535113814312114 
3.999999999997919 0.15863456023345152 0.000991896255468755 2.332889971865727 2.489892376670878 
4.999999999997908 0.39457468224971437 0.001968278237324869 2.0404830241050242 2.4328234490856637 
5.999999999997897 0.743464032455178 0.004617164371170253 1.653911812315828 2.396432264755748 
6.999999999997885 1.170260530381155 0.007689071561437685 1.2276421267998439 2.39918694949361 
7.999999999997874 1.615209451886621 0.009500134937036062 0.8209784661367886 2.4391061109848735 
8.999999999997863 2.014736790960153 0.0089974524867196 0.48203669325365595 2.4996636872632374 
9.99999999999785 2.3242894681244017 0.006423344842401076 0.2371919909386428 2.562770292810558 
10.999999999997842 2.5319416845854157 0.0031487734973003664 0.08851132916448401 2.6197075963289453 
11.99999999999783 2.655949537541779 0.000805240510270651 0.018636527787729215 2.672765145160136 
12.999999999997817 2.7276817499730237 0.00029881369077507965 0.00018992466907245549 2.7266425677434145 
13.999999999997806 2.7690871306596265 0.001341197493346313 0.005791652044285976 2.77549419106072 
14.999999999997796 2.7768376753608943 0.0027654387455481174 0.015341842499281918 2.7946785564092065 
15.999999999997783 2.7218233706049575 0.0033710506445487646 0.018873017453304337 2.743944878125153 
16.999999999997772 2.564595379095844 0.0027164330753176548 0.015216037196019867 2.582318440619237 
17.999999999997762 2.278966657503712 0.001347544940270699 0.008163172185448056 2.288068181982541 
18.99999999999775 1.8716862764173419 0.00035034643268221956 0.0022964292600234745 1.8737307452486922 
19.999999999997737 1.3880360483220486 0.0005617589393616549 0.0001830075699435225 1.3880821845077325 
20.999999999997726 0.900175391772409 0.001978034733360481 0.0016133741624958446 0.9031068300781515 
21.99999999999772 0.48337757371389334 0.0037446174233880147 0.004517177178966871 0.49113419859519 
22.999999999997705 0.19079191142265403 0.004718764679715494 0.006577832856181911 0.2017932899316672 
23.999999999997694 0.037553713696736525 0.004228502314967792 0.006540355526237675 0.04821846738594934 
24.99999999999768 0.00025426657845243884 0.002538006117148286 0.004637204622115778 0.007441905121587634 
25.99999999999767 0.03065711205082038 0.0007259152165808775 0.002138096549502017 0.033558238560971 
26.99999999999766 0.07660768322442599 5.1506251149676954e-05 0.00045855475504231715 0.07711048487562115 
27.999999999997648 0.10088747632194756 0.0011922277670579691 0.0003761812218739609 0.10238204503692645 
28.999999999997634 0.09083445261362218 0.0038052523668469797 0.0017255285312165404 0.0962489849480494 
29.999999999997627 0.05641001844859866 0.006669093295156032 0.0036262283711684233 0.0665956580019693 
30.999999999997616 0.019527260883797384 0.00832717811196658 0.005027715973082087 0.03282277430703073 
31.999999999997602 0.000612864190549874 0.007879143329476843 0.005246274986587158 0.013744238738759823 
32.99999999999759 0.008525559275898589 0.005494922504707356 0.0042398644592523925 0.018311401496534353 
33.99999999999758 0.03753214129058505 0.0023850278088671985 0.0025403247689252933 0.042509855366743406 
34.99999999999757 0.07149868801900597 0.0002479719188484745 0.000936467226488186 0.07269233919554173 
35.999999999997556 0.09244754051630555 0.0004753302751430125 9.533517476778074e-05 0.09296171561701375 
36.99999999999754 0.08928736585836781 0.0034992434690146682 0.0002983245543650574 0.09297400638988981 
37.999999999997534 0.06307953578192692 0.008579254507401884 0.0013826580637343027 0.07291762316404414 
38.99999999999753 0.0270891434634724 0.014105428859712006 0.0028725018591032746 0.04398530218468805 
39.99999999999751 0.002106000139535677 0.01825831737285799 0.004208546231845482 0.024578775441909867 
40.9999999999975 0.0091979034082631 0.019722609266535115 0.0049648956837733006 0.033995905801820256 
41.999999999997485 0.06266586099016702 0.01815370435831087 0.004972383774289852 0.08598630282049682 
42.99999999999748 0.1655025775691714 0.014226869827194314 0.004322898403650728 0.1842765224192869 
43.99999999999746 0.30849305464923904 0.009286459061574787 0.0032810594429522567 0.3212426380974533 
44.999999999997456 0.472778137636949 0.004773094349908411 0.002157964341746738 0.4797801457482364 
45.99999999999745 0.634694793075117 0.0016785750288414417 0.001201787919141757 0.6374884193405587 
46.999999999997435 0.7712626364460544 0.000244908923181712 0.0005394302826732795 0.7717910585105865 
47.99999999999742 0.8648128388316275 1.2041509133316907e-05 0.00017569258253916727 0.8646020604298956 
48.99999999999741 0.9057796413215148 0.00018071657531046234 3.40258068254404e-05 0.9055116423312852 
49.9999999999974 0.8933466124104603 0.00014576856778050664 1.2548999818195633e-05 0.8930153103181652 
50.999999999997385 0.8342328887337604 5.873769316881543e-06 3.107113146165724e-05 0.8338543930313109 
51.99999999999738 0.7402777595879882 0.0008759966339788995 5.49383795043781e-05 0.7409383491281332 
52.99999999999737 0.6255959911621144 0.004901638429593544 9.371914345183715e-05 0.6305172564383866 
53.99999999999736 0.5039745866819896 0.014968841655662627 0.00018213671836803038 0.5192749687820669 
54.99999999999734 0.3869521605164986 0.034188957175253776 0.0003548383601690588 0.42187319998940603 
55.99999999999733 0.2827588072568564 0.06528971645360793 0.0006256644435147774 0.3492655387469152 
56.99999999999732 0.19607010486662207 0.11005532177017595 0.0009778595254370914 0.3078836927236756 
57.99999999999731 0.1283832338553364 0.16893250757773706 0.001366493526435271 0.29962222098041996 
58.99999999999729 0.07876352478876282 0.24087018046829795 0.0017301675772469012 0.32243519125622894 
59.99999999999728 0.044720651817979774 0.32340378068994274 0.0020068896264108754 0.3713106260199973 
60.99999999999728 0.023028828179881188 0.41294640789143766 0.002148906143371994 0.4393945265970749 
61.999999999997264 0.01037775148951769 0.5052163429628294 0.002132696527152943 0.5190775234974163 
62.99999999999725 0.0038096658662559553 0.5957181076804096 0.001962435718448222 0.6029152301227586 
63.99999999999724 0.0009502993242013339 0.6801996476024443 0.0016672357545137865 0.6843130240435773 
64.99999999999723 7.325962347028102e-05 0.7550262972849148 0.0012938839143100255 0.7579571376293937 
65.99999999999721 5.032123623865823e-05 0.8174363900704258 0.0008974182846127567 0.8200115299686117 
66.9999999999972 0.00023874964062756265 0.8656677585742213 0.0005317978631280469 0.868122999314296 
67.9999999999972 0.00034714333273837153 0.8989646166813994 0.00024236350506455772 0.9012870317250724 
68.99999999999719 0.0003083249925112762 0.917488107553555 6.1019631177326936e-05 0.9196270043313604 
69.99999999999717 0.00017524040761540452 0.9221606719232412 4.325884549097689e-06 0.9241329709276449 
70.99999999999716 4.5708125745281345e-05 0.9144752114792435 7.412196138112364e-05 0.9163964453035709 
71.99999999999714 1.495896099346553e-05 0.8962964201682246 0.00025997854622769286 0.8983667987106713 
72.99999999999714 0.0001510585939669727 0.8696754726143138 0.0005426628094467191 0.872144776787015 
73.99999999999713 0.000486877335410583 0.8366921569304421 0.0008978752401417587 0.8398201882350244 
74.99999999999712 0.001022463431186841 0.7993317838748301 0.0012996864955630452 0.8033544260537149 
75.9999999999971 0.001732756505415519 0.7593985914491416 0.0017233134194339923 0.7645041531020361 
76.9999999999971 0.0025769810220518685 0.7184632571351369 0.0021470731724134856 0.7247799700096241 
77.99999999999709 0.0035074163326985646 0.6778395567371359 0.0025535138547432843 0.6854328159653402 
78.99999999999707 0.004476353232057773 0.6385839773611199 0.0029298272741069436 0.6474608329795795 
79.99999999999706 0.005440849110720459 0.6015118988307963 0.0032677060712713447 0.6116300826997333 
80.99999999999704 0.0063653986438992685 0.5672244719360324 0.0035628226209397673 0.5785035343132852 
81.99999999999704 0.007222900168019213 0.5361412413317528 0.003814093537546839 0.5484739085254846 
82.99999999999702 0.007994388344632642 0.5085346426165505 0.004022863606699765 0.5217971038157291 
83.99999999999702 0.008667985979102762 0.48456357275708356 0.004192106736433261 0.49862394708236346 
84.999999999997 0.00923745376429642 0.46430418102376486 0.004325706331464681 0.4790288504195001 
85.99999999999699 0.009700622986391032 0.4477767978981618 0.004427847687695165 0.46303460376652755 
86.99999999999697 0.010057905788930215 0.43496849545827765 0.004502532542827359 0.45063299760362513 
87.99999999999697 0.010311002478258148 0.42585116405146856 0.004553211059151227 0.44180127236541417 
88.99999999999696 0.010461869950105215 0.4203952209710774 0.0045825184758711964 0.4365145596686522 
89.99999999999694 0.010511979197823018 0.4185791682758361 0.00459210116848003 0.43475454398167773 
90.99999999999694 0.010461869950105578 0.42039522097105536 0.004582518475871206 0.43651455966862873 
91.99999999999692 0.010311002478259215 0.42585116405142354 0.004553211059151356 0.4418012723653705 
92.99999999999692 0.01005790578893201 0.43496849545820915 0.004502532542827769 0.45063299760356024 
93.99999999999689 0.009700622986392907 0.447776797898073 0.0044278476876960056 0.463034603766441 
94.99999999999689 0.009237453764299406 0.4643041810236514 0.004325706331465327 0.4790288504193922 
95.99999999999689 0.00866798597910642 0.4845635727569472 0.00419210673643424 0.4986239470822338 
96.99999999999686 0.007994388344636633 0.5085346426163914 0.00402286360670102 0.5217971038155773 
97.99999999999686 0.007222900168024021 0.5361412413315738 0.0038140935375481893 0.5484739085253126 
98.99999999999685 0.006365398643904688 0.5672244719358329 0.0035628226209415675 0.578503534313095 
99.99999999999685 0.005440849110726124 0.601511898830577 0.0032677060712734676 0.6116300826995231 
100.99999999999682 0.004476353232063756 0.6385839773608862 0.002929827274109036 0.6474608329793551 
101.99999999999682 0.0035074163327044566 0.6778395567368904 0.0025535138547457766 0.6854328159651006 
102.99999999999679 0.002576981022057358 0.718463257134887 0.002147073172415923 0.7247799700093834 
103.99999999999679 0.001732756505420306 0.7593985914488938 0.0017233134194365373 0.7645041531017985 
104.99999999999679 0.0010224634311907176 0.7993317838745922 0.0012996864955655803 0.8033544260534864 
105.99999999999676 0.000486877335413313 0.836692156930225 0.0008978752401440195 0.8398201882348117 
106.99999999999676 0.00015105859396838262 0.8696754726141295 0.0005426628094486438 0.8721447767868347 
107.99999999999673 1.4958960993713268e-05 0.8962964201680853 0.0002599785462291918 0.8983667987105329 
108.99999999999673 4.570812574472145e-05 0.9144752114791622 7.412196138190216e-05 0.9163964453034886 
109.99999999999672 0.00017524040761447297 0.9221606719232299 4.325884549147842e-06 0.9241329709276302 
110.99999999999672 0.00030832499251069235 0.9174881075536243 6.1019631176603096e-05 0.9196270043314297 
111.99999999999669 0.00034714333273857254 0.898964616681557 0.00024236350506306233 0.9012870317252293 
112.99999999999669 0.00023874964062863156 0.8656677585744702 0.0005317978631260244 0.8681229993145446 
113.99999999999669 5.0321236239636856e-05 0.8174363900707649 0.0008974182846104049 0.8200115299689558 
114.99999999999666 7.325962346841291e-05 0.7550262972853371 0.0012938839143076034 0.7579571376298142 
115.99999999999666 0.000950299324191291 0.680199647602935 0.0016672357545116634 0.6843130240440499 
116.99999999999663 0.0038096658662293134 0.5957181076809487 0.0019624357184467784 0.602915230123266 
117.99999999999663 0.010377751489461554 0.5052163429633935 0.002132696527152347 0.5190775234979251 
118.99999999999662 0.023028828179779495 0.41294640789199755 0.002148906143372373 0.4393945265975352 
119.9999999999966 0.04472065181781303 0.3234037806904721 0.002006889626412189 0.3713106260203596 
120.9999999999966 0.07876352478851013 0.2408701804687738 0.001730167577248895 0.3224351912564548 
121.99999999999659 0.12838323385498004 0.1689325075781388 0.0013664935264376368 0.29962222098046537 
122.99999999999658 0.19607010486614762 0.11005532177049336 0.000977859525439355 0.30788369272351895 
123.99999999999656 0.28275880725627134 0.06528971645383827 0.0006256644435167524 0.34926553874656485 
124.99999999999656 0.3869521605158171 0.03418895717540507 0.00035483836017046215 0.42187319998888984 
125.99999999999653 0.503974586681249 0.014968841655749045 0.00018213671836878753 0.5192749687814069 
126.99999999999653 0.6255959911613744 0.004901638429633419 9.371914345213543e-05 0.6305172564376875 
127.99999999999653 0.740277759587337 0.0008759966339912231 5.4938379504553964e-05 0.7409383491275011 
128.9999999999965 0.8342328887332815 5.873769317421954e-06 3.107113146180794e-05 0.8338543930308288 
129.9999999999965 0.8933466124102312 0.00014576856777938495 1.2548999818249345e-05 0.8930153103179317 
130.99999999999648 0.9057796413215995 0.00018071657531121217 3.4025806825035974e-05 0.9055116423313716 
131.99999999999648 0.8648128388320434 1.2041509133948726e-05 0.00017569258253774157 0.8646020604303077 
132.99999999999645 0.7712626364467735 0.0002449089231773648 0.000539430282670251 0.7717910585112988 
133.99999999999645 0.6346947930760503 0.0016785750288278248 0.0012017879191368209 0.6374884193414738 
134.99999999999642 0.4727781376379687 0.004773094349884544 0.002157964341740199 0.4797801457492106 
135.99999999999642 0.3084930546502002 0.009286459061544579 0.0032810594429452606 0.3212426380983791 
136.99999999999642 0.16550257756993944 0.014226869827165558 0.004322898403645337 0.18427652242002274 
137.9999999999964 0.06266586099064844 0.01815370435829297 0.004972383774287648 0.08598630282095784 
138.9999999999964 0.009197903408439036 0.019722609266534467 0.004964895683775606 0.0339959058019993 
139.9999999999964 0.0021060001394617206 0.018258317372876077 0.004208546231852219 0.024578775441860906 
140.99999999999636 0.027089143463263146 0.014105428859743292 0.002872501859112462 0.04398530218451985 
141.99999999999636 0.0630795357817176 0.008579254507436239 0.0013826580637427218 0.07291762316387909 
142.99999999999636 0.0892873658582711 0.0034992434690406934 0.00029832455436932224 0.09297400638982317 
143.99999999999633 0.0924475405163659 0.00047533027515309995 9.533517476578458e-05 0.09296171561708108 
144.99999999999633 0.07149868801918999 0.00024797191884162945 0.0009364672264802117 0.07269233919570875 
145.99999999999633 0.037532141290796954 0.0023850278088493955 0.0025403247689143676 0.04250985536692688 
146.9999999999963 0.008525559276024084 0.005494922504688923 0.004239864459243371 0.0183114014966326 
147.9999999999963 0.0006128641905148404 0.007879143329467427 0.005246274986584357 0.013744238738712816 
148.99999999999628 0.019527260883610453 0.008327178111970744 0.005027715973087471 0.032822774306853916 
149.99999999999628 0.05641001844835614 0.006669093295171231 0.0036262283711794127 0.06659565800175436 
150.99999999999625 0.09083445261346672 0.0038052523668651887 0.0017255285312276745 0.0962489849479223 
151.99999999999625 0.10088747632199108 0.0011922277670703273 0.00037618122187848245 0.10238204503698642 
152.99999999999625 0.0766076832246667 5.1506251150899066e-05 0.0004585547550366136 0.07711048487585817 
153.99999999999622 0.030657112051102373 0.0007259152165721554 0.0021380965494880886 0.033558238561230136 
154.99999999999622 0.00025426657848694043 0.002538006117136252 0.004637204622100818 0.00744190512159557 
155.9999999999962 0.03755371369619449 0.004228502314960348 0.006540355526230683 0.04821846738539417 
156.9999999999962 0.19079191142129776 0.004718764679717218 0.0065778328561884244 0.20179328993031873 
157.99999999999616 0.483377573711689 0.003744617423397481 0.004517177178984038 0.49113419859300966 
158.99999999999616 0.9001753917695742 0.0019780347333713593 0.0016133741625115807 0.903106830075349 
159.99999999999616 1.3880360483189966 0.0005617589393671321 0.00018300756994289218 1.388082184504667 
160.99999999999613 1.8716862764145543 0.0003503464326793261 0.0022964292599979186 1.8737307452458911 
161.99999999999613 2.2789666575015666 0.0013475449402623278 0.0081631721854046 2.2880681819803486 
162.9999999999961 2.564595379094505 0.0027164330753104574 0.015216037195982258 2.582318440617852 
163.9999999999961 2.7218233706043464 0.0033710506445485287 0.01887301745330166 2.743944878124548 
164.9999999999961 2.7768376753607895 0.0027654387455552792 0.01534184249932694 2.7946785564091474 
165.99999999999608 2.7690871306597957 0.0013411974933552528 0.005791652044347714 2.7754941910609476 
166.99999999999608 2.7276817499733577 0.000298813690777597 0.00018992466905843458 2.7266425677437254 
167.99999999999608 2.6559495375423445 0.0008052405102616108 0.01863652778748904 2.6727651451604713 
168.99999999999605 2.5319416845864 0.0031487734972817233 0.08851132916384072 2.6197075963292473 
169.99999999999605 2.324289468125976 0.00642334484238148 0.23719199093744925 2.5627702928109 
170.99999999999602 2.0147367909623513 0.008997452486709244 0.48203669325185716 2.4996636872635967 
171.99999999999602 1.6152094518892612 0.00950013493704053 0.82097846613447 2.4391061109852004 
172.99999999999602 1.1702605303838882 0.007689071561454216 1.22764212679724 2.3991869494937594 
173.99999999999602 0.7434640324576003 0.004617164371189464 1.653911812313281 2.396432264755645 
174.99999999999596 0.3945746822515213 0.001968278237336702 2.0404830241029006 2.4328234490853338 
175.99999999999596 0.1586345602345295 0.0009918962554688118 2.332889971864309 2.4898923766705114 
176.99999999999596 0.036580627254420794 0.001745981395177066 2.497964025449775 2.535113814311937 
177.99999999999596 0.0005417149865256274 0.003154629197487069 2.534778022091994 2.538319350371386 
178.99999999999596 0.009632116664749515 0.0038312260394995036 2.475482525498853 2.4892514292706602 


==> figures/mimo_beta2/beampattern8.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.023193338563514347 0.004506054697625894 2.5591413180750338 2.5872380639384494 
-179.0 0.028001310932816038 0.0032198102173356096 2.4098556772261484 2.441554112334138 
-178.0 0.019621455931093854 0.001393266721305584 2.3080433093287493 2.329454866536465 
-177.00000000000006 0.007119797324190715 0.0002583676776142415 2.289601560225891 2.2971992418936735 
-176.00000000000006 0.00029703736022631665 0.0004906292200131463 2.3482561792104955 2.3490668201358065 
-175.00000000000006 0.00254979178433154 0.0017819064148626663 2.442364210823593 2.4465684390044493 
-174.00000000000006 0.010109563896080543 0.0031145152848044344 2.5169868928871244 2.5300146591069703 
-173.00000000000006 0.016230098118381463 0.0035094076998020128 2.53127924346457 2.5508365168974123 
-172.0000000000001 0.016392155622485315 0.0027035787356952763 2.478650822318991 2.4976355944908537 
-171.0000000000001 0.01095647919215875 0.0012876776702486702 2.3903686857154063 2.4025909239535426 
-170.0000000000001 0.0041013900743200014 0.00023479240706397595 2.320865236972778 2.3252473473661075 
-169.0000000000001 0.00046291218520600136 0.00018273895188011138 2.321416993508517 2.3221278966289107 
-168.00000000000014 0.002054017136351068 0.0009918761445045826 2.414133348043597 2.417206191109931 
-167.00000000000017 0.007360986880104988 0.001887146260017625 2.5779451324551403 2.5871347808925123 
-166.00000000000017 0.012790422734321391 0.0020692490555688516 2.7527852548245417 2.7674800514445326 
-165.00000000000017 0.015146025513889326 0.0013481268320850244 2.8601132485971665 2.876348481421337 
-164.00000000000017 0.013429366231937957 0.0003399144451772925 2.831082415973937 2.844540381652876 
-163.0000000000002 0.009001809129055422 7.582309764446857e-05 2.6309259907904745 2.6396967518474717 
-162.0000000000002 0.0043328031182012896 0.0012798163363220102 2.2704061062837653 2.275769078654899 
-161.00000000000023 0.0013720313487759097 0.0038023945730605527 1.8009998718286557 1.8060135923182834 
-160.00000000000023 0.0005961321154588017 0.006600099434042706 1.2970626499352946 1.3041896917507072 
-159.00000000000023 0.0011501112342873683 0.008296423457773257 0.8327057183867452 0.8421516806989627 
-158.00000000000026 0.001748631069292141 0.007985780901040693 0.4620034367229349 0.47177052659140367 
-157.00000000000026 0.001611554413354809 0.005787433918910436 0.2085974121431218 0.21603038198522742 
-156.00000000000026 0.0008449323304727081 0.002810963041808894 0.06636882575727837 0.0700430225786093 
-155.00000000000028 0.0001490675538661617 0.0005524364385182935 0.008657508282915536 0.00936231212601556 
-154.00000000000028 0.00018150168716774746 7.593781597695868e-05 0.0010962512227538806 0.0013543613071617029 
-153.0000000000003 0.0010558291026272076 0.0014500665465081574 0.01304511887961429 0.01556277496262016 
-152.0000000000003 0.002282133708837689 0.0037479962120075937 0.02435808084884998 0.030417227236804466 
-151.0000000000003 0.003123005253039991 0.005591460238988081 0.026694136700963822 0.03545032131358959 
-150.00000000000034 0.00308238660766678 0.0059197627323904845 0.020681706999409254 0.029726366906278633 
-149.00000000000034 0.002204086333532021 0.004558695568693711 0.011278126022564512 0.018072181323940055 
-148.00000000000037 0.001017824333805517 0.0022945719655460815 0.0035485901094940713 0.006875678953701439 
-147.00000000000037 0.00020260350729008948 0.0004367156791949622 0.000200803430463513 0.00084234895635325 
-146.0000000000004 0.00019284377272156536 0.00011867084896291441 0.0011181796808936012 0.0014306334865077056 
-145.0000000000004 0.0009560224030944115 0.0017069279947647194 0.004310184301441431 0.006985071072837539 
-144.00000000000043 0.0020454147356210963 0.00460946923229605 0.007367878195826101 0.014052805014783289 
-143.00000000000043 0.002868511007647726 0.007561577136832345 0.00863995857187653 0.019116652549178454 
-142.00000000000043 0.0030051779229662593 0.009231624454973131 0.007729285136182217 0.020019901438243233 
-141.00000000000045 0.00240630407590891 0.008849101113859212 0.005318400158511775 0.016622183007545706 
-140.00000000000045 0.0013875079872283532 0.006566568331664775 0.00259970750497912 0.010586715016284089 
-139.00000000000048 0.0004459132762419869 0.0034058675717997602 0.0006563406914632901 0.00452282879616431 
-138.00000000000048 9.657772932234495e-06 0.0008304448810980909 5.218303253888164e-05 0.0008945644293174421 
-137.00000000000048 0.0002458616052374705 0.00014080957078385295 0.0007302012073391651 0.0011187749076571236 
-136.0000000000005 0.0010075278122745912 0.0019478156468362051 0.0021715775772659517 0.005141924247708415 
-135.0000000000005 0.0019254600619279928 0.005927209055883549 0.0036851597935542305 0.011575537101108486 
-134.0000000000005 0.002586728655032384 0.01093341133128489 0.004687519006498285 0.018270100439420827 
-133.00000000000054 0.0027130193736909034 0.01540954376802378 0.0048778607342158985 0.023081225703451728 
-132.00000000000054 0.0022654422457230833 0.017929495829216758 0.00427620404863193 0.02455771242270547 
-131.00000000000054 0.0014434134615731167 0.01767757093012176 0.0031485619826360145 0.022347330918250276 
-130.00000000000057 0.0005918361048376257 0.014711890961934693 0.0018731732778831057 0.017234172272555557 
-129.00000000000057 6.343109947107208e-05 0.009944246945040938 0.0008050787650851043 0.010844378309583033 
-128.00000000000057 9.205230152020685e-05 0.004865274340750748 0.00018026143991503986 0.0051466654585631015 
-127.0000000000006 0.0007197721295532382 0.0011171789845960218 7.665573880064202e-05 0.0019107083350883654 
-126.0000000000006 0.0017948924696081496 4.794315604112281e-05 0.00042764088034731265 0.00227082095447993 
-125.00000000000063 0.0030315791303042014 0.0023689983858135814 0.0010700465826220537 0.0064901611825732486 
-124.00000000000063 0.004103737776253658 0.00799437689364207 0.001804553995453576 0.013954151831440992 
-123.00000000000065 0.0047401099907890135 0.01608185461684277 0.002449699239232915 0.023361678862288415 
-122.00000000000065 0.004793281550462288 0.02524383645328705 0.0028780150818294536 0.03304268564428676 
-121.00000000000068 0.004267894674837761 0.03386052693213242 0.0030308007063379575 0.04131604409632909 
-120.00000000000068 0.003307392688317161 0.04041544248306473 0.0029142514974577318 0.04680941716289813 
-119.00000000000068 0.0021496702953169066 0.0437816400997886 0.002583184933444418 0.04868582308536618 
-118.0000000000007 0.0010677143666395533 0.04340953722590885 0.0021194404077362304 0.04675082826769108 
-117.00000000000071 0.00031153103942454255 0.03939550434529791 0.0016109456630723621 0.041441878545839354 
-116.00000000000072 6.37684723271179e-05 0.03243695322667381 0.00113537755774498 0.03372197605168087 
-115.00000000000072 0.000415559762644645 0.02369924159754334 0.0007501321450954729 0.024911460961364533 
-114.00000000000075 0.0013632293468747053 0.014630101937119631 0.0004885110534564484 0.016494355312194658 
-113.00000000000075 0.002822029270167951 0.006758781620489287 0.00036087545684761717 0.009931535476850814 
-112.00000000000078 0.004650626943051475 0.0015116949694100794 0.00035902010147600803 0.0065046123138239155 
-111.00000000000078 0.006679601563910436 6.695225930821679e-05 0.00046203585677903847 0.00720445352200967 
-110.00000000000078 0.008738228311842478 0.003259419171024176 0.0006422630709435775 0.012668875214573806 
-109.00000000000081 0.010675668369814833 0.011538159619368514 0.0008704038327757649 0.023166497724669537 
-108.00000000000081 0.012374709836193225 0.02497058842013252 0.0011193201983273702 0.0386187009849333 
-107.00000000000082 0.013757959698127386 0.04328295647601661 0.0013664155706427353 0.05864903217834133 
-106.00000000000084 0.01478762170695762 0.06592481106075125 0.0015947459131443488 0.08264892933806894 
-105.00000000000085 0.01546065035011996 0.09214530384055288 0.0017931400727772798 0.10984965596880518 
-104.00000000000085 0.015801221998412315 0.12107095991695518 0.0019556477682134287 0.13939228831785547 
-103.00000000000087 0.015852255183212365 0.15177706770407282 0.002080610259833589 0.17038992582226514 
-102.00000000000088 0.01566730238495282 0.183347608774177 0.002169591140072287 0.20197859984541144 
-101.00000000000088 0.015303663667539262 0.21492119252993064 0.0022263356256286898 0.23335536940765603 
-100.00000000000091 0.014817136331296629 0.24572253996129018 0.0022558612173391537 0.2638036758335916 
-99.00000000000091 0.014258470133328623 0.2750805708202175 0.0022637287664217104 0.2927071423687769 
-98.00000000000094 0.013671363912089136 0.3024350972685336 0.0022555037369707534 0.3195536808224358 
-97.00000000000094 0.013091710478194102 0.32733459204381377 0.0022363922380268307 0.3439320768410748 
-96.00000000000094 0.012547751809078501 0.3494275915619205 0.0022110228276437196 0.36552325733807806 
-95.00000000000097 0.012060820123439231 0.36845013144348 0.0021833401241272117 0.3840882869143517 
-94.00000000000097 0.011646387675656055 0.38421129944687876 0.0021565769551716817 0.3994548733282023 
-93.00000000000098 0.011315209142360535 0.3965786134493645 0.002133275692195191 0.41150384776844084 
-92.000000000001 0.011074401269999732 0.40546455060398107 0.0021153347528596825 0.42015676881119557 
-91.00000000000101 0.010928356745593197 0.4108152057941254 0.0021040618295488063 0.4253655077460638 
-90.00000000000101 0.010879429497957884 0.4126017610874805 0.0021002205588963353 0.42710442127586645 
-89.00000000000104 0.010928356745593481 0.4108152057941331 0.0021040618295487218 0.4253655077460708 
-88.00000000000104 0.011074401269999246 0.4054645506039945 0.0021153347528597368 0.4201567688112087 
-87.00000000000104 0.011315209142360148 0.3965786134493866 0.0021332756921949333 0.4115038477684631 
-86.00000000000107 0.011646387675655035 0.38421129944690724 0.002156576955171913 0.39945487332822915 
-85.00000000000107 0.012060820123438587 0.368450131443516 0.0021833401241269576 0.38408828691438784 
-84.0000000000011 0.012547751809077492 0.349427591561961 0.002211022827643494 0.3655232573381181 
-83.0000000000011 0.01309171047819317 0.3273345920438604 0.0022363922380266897 0.3439320768411206 
-82.00000000000111 0.013671363912088114 0.30243509726858764 0.0022555037369707586 0.31955368082248836 
-81.00000000000112 0.014258470133327568 0.27508057082027515 0.002263728766421735 0.2927071423688344 
-80.00000000000114 0.014817136331295491 0.2457225399613511 0.0022558612173390544 0.2638036758336504 
-79.00000000000114 0.015303663667538252 0.21492119252999456 0.002226335625628666 0.23335536940772098 
-78.00000000000115 0.015667302384951957 0.1833476087742409 0.002169591140072574 0.2019785998454748 
-77.00000000000117 0.01585225518321184 0.15177706770413615 0.0020806102598337223 0.17038992582232892 
-76.00000000000117 0.01580122199841228 0.12107095991701684 0.001955647768213956 0.13939228831791797 
-75.00000000000118 0.015460650350120793 0.09214530384060966 0.00179314007277767 0.10984965596886384 
-74.0000000000012 0.014787621706959018 0.06592481106080149 0.001594745913144739 0.08264892933812165 
-73.00000000000121 0.013757959698130096 0.043282956476058405 0.0013664155706430976 0.05864903217838778 
-72.00000000000122 0.01237470983619621 0.024970588420165092 0.001119320198327764 0.03861870098496929 
-71.00000000000124 0.010675668369818338 0.011538159619390531 0.0008704038327761923 0.02316649772469533 
-70.00000000000125 0.008738228311846636 0.00325941917103569 0.0006422630709439813 0.012668875214589993 
-69.00000000000126 0.006679601563914698 6.695225930977667e-05 0.00046203585677932616 0.007204453522015893 
-68.00000000000126 0.004650626943055161 0.001511694969402973 0.00035902010147612334 0.006504612313820614 
-67.00000000000128 0.002822029270171631 0.0067587816204755504 0.0003608754568474747 0.00993153547684061 
-66.0000000000013 0.0013632293468771703 0.014630101937101918 0.0004885110534560334 0.016494355312179042 
-65.0000000000013 0.0004155597626459496 0.023699241597524838 0.0007501321450947805 0.02491146096134636 
-64.00000000000131 6.376847232719777e-05 0.032436953226657315 0.0011353775577441338 0.03372197605166371 
-63.00000000000132 0.0003115310394233966 0.03939550434528628 0.0016109456630715511 0.04144187854582581 
-62.000000000001336 0.0010677143666376538 0.04340953722590417 0.002119440407735065 0.04675082826768329 
-61.00000000000135 0.002149670295314523 0.04378164009979163 0.002583184933443726 0.04868582308536606 
-60.00000000000135 0.0033073926883148727 0.04041544248307522 0.002914251497457324 0.04680941716290575 
-59.000000000001364 0.004267894674836444 0.03386052693214809 0.0030308007063377944 0.041316044096343436 
-58.00000000000138 0.004793281550461663 0.0252438364533055 0.002878015081829997 0.03304268564430524 
-57.00000000000139 0.004740109990789806 0.01608185461686087 0.002449699239234062 0.023361678862308846 
-56.0000000000014 0.004103737776255558 0.007994376893656488 0.0018045539954550092 0.013954151831459044 
-55.000000000001414 0.0030315791303065424 0.0023689983858217736 0.0010700465826234842 0.00649016118258514 
-54.00000000000143 0.0017948924696106201 4.794315604227143e-05 0.00042764088034840666 0.0022708209544846725 
-53.00000000000144 0.0007197721295550375 0.0011171789845907866 7.665573880092871e-05 0.001910708335085228 
-52.00000000000145 9.205230152089043e-05 0.004865274340741331 0.00018026143991429531 0.005146665458553579 
-51.00000000000146 6.343109947051403e-05 0.009944246945030329 0.0008050787650833247 0.010844378309570083 
-50.00000000000147 0.0005918361048361488 0.014711890961926573 0.0018731732778806498 0.017234172272543525 
-49.00000000000148 0.0014434134615713187 0.017677570930118156 0.003148561982633497 0.022347330918242297 
-48.00000000000149 0.0022654422457216664 0.017929495829219242 0.0042762040486300675 0.024557712422704846 
-47.000000000001506 0.0027130193736904697 0.015409543768031445 0.004877860734215693 0.023081225703458684 
-46.00000000000152 0.0025867286550333604 0.010933411331295132 0.004687519006499737 0.01827010043943381 
-45.00000000000153 0.0019254600619297046 0.0059272090558932025 0.0036851597935572654 0.01157553710112296 
-44.000000000001535 0.0010075278122763567 0.0019478156468423905 0.0021715775772693977 0.005141924247719884 
-43.00000000000155 0.00024586160523855697 0.000140809570784927 0.0007302012073414668 0.0011187749076616066 
-42.000000000001556 9.657772932033682e-06 0.0008304448810943994 5.218303253906893e-05 0.0008945644293137253 
-41.00000000000157 0.0004459132762404913 0.003405867571793492 0.0006563406914607071 0.004522828796153934 
-40.000000000001585 0.0013875079872261217 0.0065665683316587925 0.002599707504973991 0.010586715016270653 
-39.0000000000016 0.002406304075907183 0.008849101113856311 0.005318400158506214 0.016622183007535575 
-38.000000000001606 0.0030051779229656067 0.009231624454974517 0.007729285136178418 0.02001990143824026 
-37.00000000000161 0.0028685110076486766 0.00756157713683744 0.008639958571876829 0.019116652549184772 
-36.00000000000163 0.00204541473562318 0.004609469232302476 0.0073678781958310315 0.014052805014796919 
-35.00000000000164 0.0009560224030965587 0.0017069279947696245 0.004310184301448521 0.00698507107285153 
-34.00000000000165 0.0001928437727224288 0.000118670848964239 0.0011181796808986144 0.0014306334865149246 
-33.00000000000166 0.00020260350728916379 0.0004367156791924874 0.00020080343046151224 0.0008423489563478411 
-32.00000000000168 0.001017824333803331 0.002294571965541469 0.0035485901094823792 0.006875678953682876 
-31.000000000001688 0.0022040863335297005 0.00455869556868965 0.011278126022545723 0.018072181323914915 
-30.000000000001698 0.0030823866076657136 0.005919762732389297 0.020681706999391723 0.0297263669062588 
-29.000000000001705 0.0031230052530408863 0.005591460238990516 0.026694136700958826 0.03545032131358798 
-28.00000000000172 0.0022821337088400253 0.0037479962120122623 0.024358080848864806 0.030417227236826584 
-27.00000000000173 0.0010558291026295564 0.0014500665465123175 0.013045118879642634 0.015562774962655117 
-26.00000000000174 0.00018150168716875797 7.593781597803544e-05 0.0010962512227671805 0.001354361307177074 
-25.00000000000175 0.00014906755386533108 0.0005524364385153023 0.008657508282860984 0.009362312125957272 
-24.000000000001766 0.0008449323304709242 0.0028109630418031613 0.06636882575708675 0.07004302257840994 
-23.000000000001776 0.001611554413353713 0.0057874339189046865 0.2085974121427276 0.21603038198482297 
-22.00000000000179 0.001748631069292774 0.007985780901037907 0.4620034367222994 0.47177052659076263 
-21.000000000001798 0.0011501112342889976 0.008296423457774786 0.8327057183858845 0.8421516806981161 
-20.00000000000181 0.0005961321154590843 0.0066000994340476805 1.2970626499342897 1.3041896917497073 
-19.000000000001823 0.0013720313487722668 0.0038023945730664074 1.8009998718276414 1.806013592317256 
-18.000000000001833 0.004332803118193271 0.0012798163363260152 2.270406106282902 2.2757690786540272 
-17.000000000001844 0.009001809129045326 7.582309764530014e-05 2.6309259907898936 2.639696751846877 
-16.000000000001855 0.013429366231930964 0.00033991444517565017 2.831082415973707 2.8445403816526373 
-15.000000000001867 0.01514602551388976 0.0013481268320829354 2.8601132485972642 2.8763484814214344 
-14.000000000001878 0.012790422734330117 0.0020692490555682228 2.752785254824853 2.767480051444859 
-13.000000000001888 0.007360986880117157 0.0018871462600189308 2.577945132455509 2.587134780892899 
-12.0000000000019 0.0020540171363590334 0.0009918761445066313 2.4141333480438725 2.417206191110211 
-11.000000000001913 0.00046291218520387166 0.00018273895188106602 2.32141699350861 2.3221278966290044 
-10.000000000001922 0.004101390074308167 0.00023479240706275622 2.320865236972693 2.3252473473660102 
-9.000000000001934 0.010956479192144526 0.0012876776702458546 2.3903686857152264 2.402590923953332 
-8.000000000001945 0.016392155622478918 0.0027035787356927037 2.4786508223188317 2.4976355944906765 
-7.000000000001957 0.01623009811838857 0.0035094076998015266 2.5312792434645246 2.5508365168973794 
-6.000000000001967 0.0101095638960966 0.003114515284806433 2.516986892887222 2.5300146591070836 
-5.000000000001979 0.0025497917843436387 0.001781906414865719 2.4423642108237815 2.4465684390046443 
-4.00000000000199 0.0002970373602219117 0.0004906292200149559 2.3482561792106678 2.34906682013598 
-3.0000000000020015 0.007119797324168618 0.0002583676776132595 2.289601560225942 2.2971992418937064 
-2.000000000002013 0.01962145593106884 0.001393266721302208 2.3080433093286223 2.3294548665363157 
-1.0000000000020242 0.028001310932810546 0.0032198102173320265 2.409855677225875 2.4415541123338595 
-2.0355549961366507e-12 0.023193338563538866 0.004506054697624601 2.559141318074724 2.5872380639381602 
0.9999999999979531 0.007512576895931911 0.004322435958063462 2.689215195701779 2.7011826849271032 
1.9999999999979419 0.0024416875011765973 0.0027377092491106987 2.727027704997858 2.7319169467036066 
2.9999999999979305 0.0471199207638489 0.0008456169128829706 2.6201162918809056 2.6672830401343224 
3.999999999997919 0.1852937377284983 6.837165593389917e-05 2.355148690611187 2.5392090418208983 
4.999999999997908 0.44510971859496334 0.0011899837394668785 1.9614187821412807 2.4059992850757355 
5.999999999997897 0.8214176917939195 0.0037774107815008334 1.4993307541837244 2.322518180692598 
6.999999999997885 1.2706834131205653 0.006399914571552254 1.0397938365750214 2.314709818734609 
7.999999999997874 1.7231837881630356 0.007521223480593345 0.6431299368756992 2.371604443300394 
8.999999999997863 2.108329095571779 0.0064815980891401535 0.3449100160487099 2.4574810536309837 
9.99999999999785 2.381493448915769 0.003921410046691273 0.15221832132074142 2.535405751766717 
10.999999999997842 2.5390370438418057 0.0013684777384203295 0.04931795973809642 2.5875157569843985 
11.99999999999783 2.6136547755181843 0.00026493256264696364 0.008532465148889157 2.6202726145378787 
12.999999999997817 2.652162121210974 0.0010726382346754263 0.0013453600935300974 2.6524426543357933 
13.999999999997806 2.6870408279886675 0.0030313533052901825 0.0060172119299228746 2.6940098183535146 
14.999999999997796 2.716493541063682 0.004704696448340647 0.010360820941962997 2.729551223672817 
15.999999999997783 2.7034740595614917 0.004935398900841285 0.010475275304663665 2.7169631750241736 
16.999999999997772 2.594416615460817 0.0035810918183167583 0.007411137788114668 2.6035979852614046 
17.999999999997762 2.3483321278149663 0.0015668507734071134 0.003765445931152077 2.352007506008906 
18.99999999999775 1.9617766339122107 0.0002466661533205531 0.0014559824312988384 1.9620379619694963 
19.999999999997737 1.4774139528296821 0.0005075361556492195 0.0009708812541319181 1.477732303285972 
20.999999999997726 0.9720786010265022 0.0021968474494009987 0.0016920454164592953 0.9751337582308385 
21.99999999999772 0.530040340250795 0.004228058725059561 0.0026363552672940887 0.5363983238885129 
22.999999999997705 0.213707747974049 0.00528177563658141 0.0030777737993522695 0.22183525338080093 
23.999999999997694 0.0443942111057341 0.0046516952414639235 0.0028052834535379927 0.051797653294200566 
24.99999999999768 0.0003509097187214181 0.002709293418363524 0.00204174411960832 0.0051167533056816735 
25.99999999999767 0.03113001829850073 0.0007074658697866047 0.0011917208533007298 0.03302244825759 
26.99999999999766 0.0805003848141433 4.6460859042609005e-05 0.0005952988228183065 0.08106965104129647 
27.999999999997648 0.10752883834515192 0.0014389250345182745 0.00039340555712406356 0.10923022010989092 
28.999999999997634 0.09767064547348371 0.004458206285618267 0.0005228474299194156 0.10250563388792512 
29.999999999997627 0.06111604685001294 0.007724415449092825 0.0007991615098834688 0.06952952590551198 
30.999999999997616 0.021383837288237017 0.009622168268754958 0.0010253478818343866 0.0319882856607835 
31.999999999997602 0.0007057841662160382 0.00915894250097054 0.0010758048936741458 0.010960527216136962 
32.99999999999759 0.008953645417078724 0.006511462559133764 0.0009305577644250084 0.016443015674744505 
33.99999999999758 0.04021154895729841 0.0029852214531813004 0.0006605123700104297 0.04388305906190117 
34.99999999999757 0.07720550269561502 0.00041881351518427266 0.00038157997236378357 0.0779721603011783 
35.999999999997556 0.1005040432525959 0.00033507358681764945 0.00020163168617642465 0.1009391457657789 
36.99999999999754 0.09793723269157985 0.0032453612703662866 0.00018084589679214706 0.1012201389568212 
37.999999999997534 0.07029315282826973 0.00841728816954133 0.00031669294616119197 0.0788924063487216 
38.99999999999753 0.03140578072568595 0.014185046763211502 0.0005538498713895042 0.04607185123557294 
39.99999999999751 0.003171792604589623 0.01863575192257068 0.000810620543515751 0.022640620889381156 
40.9999999999975 0.007835131451705214 0.020356779136006843 0.0010094218746098786 0.029316390815231366 
41.999999999997485 0.06051340948690858 0.018931717533115986 0.0011000641707077292 0.08071058951002477 
42.99999999999748 0.164415803251705 0.015006734206021326 0.0010694795122577912 0.1806357992853364 
43.99999999999746 0.30994148497074836 0.009942049590757935 0.0009376961255789938 0.32086127911326084 
44.999999999997456 0.47743606045206255 0.005228237279362432 0.0007447040953576849 0.48327568056735065 
45.99999999999745 0.6423200085034156 0.0019219306054646193 0.0005348918008346614 0.6444319356900022 
46.999999999997435 0.7808498199202862 0.00032329783234199806 0.00034483833055497064 0.7809650449386307 
47.99999999999742 0.8749281576698673 5.36628063928119e-06 0.00019746385866321452 0.8744152412840538 
48.99999999999741 0.9149506749578453 0.00016559544658661978 0.00010239083328437759 0.9144175227517898 
49.9999999999974 0.9003941575225384 0.00015690269428747132 6.014406108468842e-05 0.8998192588035193 
50.999999999997385 0.838473130601774 3.972677991106413e-06 6.712220295163591e-05 0.8378566336840262 
51.99999999999738 0.7415742819613744 0.0007291328890293309 0.00011896261285212298 0.7419207398483749 
52.99999999999737 0.6242841112910249 0.004383790710310925 0.0002113545342263321 0.6286224468798625 
53.99999999999736 0.5007059078868777 0.013775845513383176 0.0003387754517942449 0.5148413667452295 
54.99999999999734 0.38251335558365385 0.03196883643081751 0.0004924820349144181 0.41528181181850393 
55.99999999999733 0.2779096795588859 0.061681998500737203 0.0006591910543605134 0.34083427907579505 
56.99999999999732 0.1914288608418999 0.10473279237681832 0.000821380475769725 0.2978211092138544 
57.99999999999731 0.12436847136761975 0.16163899976337412 0.0009593589605965255 0.28803328349658586 
58.99999999999729 0.07558759787750727 0.23144922296636608 0.0010545418783409176 0.3093606274665442 
59.99999999999728 0.04242015249351625 0.31181487646130224 0.0010929701002895676 0.3567785039457613 
60.99999999999728 0.021515005594016166 0.39926791709389853 0.001068087064984516 0.4234663033337967 
61.999999999997264 0.00949137471725462 0.4896359814519095 0.0009820789688791058 0.5018775797351676 
62.99999999999725 0.0033691500788239136 0.5785136244520804 0.0008455302542905641 0.5846401879049085 
63.99999999999724 0.0007869915288919769 0.6617131455936283 0.0006755888138904088 0.6652229680159688 
64.99999999999723 5.227028357446364e-05 0.7356358950646746 0.0004931514395396234 0.738354342266668 
65.99999999999721 7.84767716209281e-05 0.797528590184148 0.00031971483628506824 0.8002134316578857 
66.9999999999972 0.0002629651473578178 0.8456131665870262 0.00017449868528858224 0.8484354895745826 
67.9999999999972 0.00034698433248505327 0.8790987404802245 7.228508533197077e-05 0.881982446012508 
68.99999999999719 0.00028612972880963865 0.8980980378778097 2.220037925101334e-05 0.9009291540185166 
69.99999999999717 0.00014632153813592608 0.9034776366472268 2.7452734079548806e-05 0.9062097372804006 
70.99999999999716 3.0182891070355398e-05 0.8966723874494896 8.587487033785982e-05 0.8993591128568846 
71.99999999999714 3.189502597974399e-05 0.879491005002914 0.00019102579556224948 0.882274534585827 
72.99999999999714 0.00021498157212241915 0.8539338514350798 0.00033357766403588086 0.8570124020690821 
73.99999999999713 0.0006062904932101849 0.8220370058027647 0.0005027396555366281 0.8256275025348755 
74.99999999999712 0.0011998494677072013 0.7857500810483379 0.0006875296231650213 0.7900556833712463 
75.9999999999971 0.0019655086937526737 0.746849707143166 0.0008777759615268958 0.7520367112467421 
76.9999999999971 0.0028587852288784973 0.706886517753351 0.0010648006451044127 0.713071548855261 
77.99999999999709 0.0038297242563602564 0.6671608964221546 0.0012417895194214302 0.6744071432905479 
78.99999999999707 0.0048297129119918856 0.6287214772191223 0.0014038932791771146 0.6370417062444814 
79.99999999999706 0.005815968579092569 0.5923801613016095 0.0015481222373710784 0.6017440308876101 
80.99999999999704 0.00675390210102339 0.5587378824264106 0.0016731029442599566 0.5690813403296634 
81.99999999999704 0.007617791564536874 0.5282162348548132 0.0017787592238244453 0.5394512700440026 
82.99999999999702 0.008390268191494445 0.5010911264833662 0.001865968625900481 0.5131146895947838 
83.99999999999702 0.009061079324075766 0.4775256652528389 0.001936231356273306 0.49022706428031315 
84.999999999997 0.009625506663256723 0.4576004181935412 0.0019913751581643628 0.4708668894933285 
85.99999999999699 0.010082716785529137 0.44133994278058253 0.0020333080547466098 0.4550603798321979 
86.99999999999697 0.010434227207380261 0.4287350616779036 0.0020638221170211964 0.4428020655304286 
87.99999999999697 0.010682595638795506 0.4197607425367073 0.00208444563619219 0.43407125939716795 
88.99999999999696 0.010830385847082256 0.41438967737208127 0.0020963379841786992 0.4288445341830768 
89.99999999999694 0.010879429497957987 0.41260176108748176 0.0021002205588963705 0.4271044212758684 
90.99999999999694 0.010830385847082595 0.4143896773720591 0.0020963379841786732 0.4288445341830536 
91.99999999999692 0.010682595638796553 0.4197607425366629 0.00208444563619223 0.43407125939712593 
92.99999999999692 0.010434227207382008 0.42873506167783626 0.0020638221170213526 0.44280206553036144 
93.99999999999689 0.010082716785530937 0.44133994278049493 0.002033308054747018 0.45506037983211195 
94.99999999999689 0.009625506663259677 0.4576004181934296 0.0019913751581646048 0.47086688949321664 
95.99999999999689 0.009061079324079402 0.47752566525270507 0.0019362313562737256 0.49022706428018403 
96.99999999999686 0.008390268191498405 0.5010911264832101 0.0018659686259010204 0.5131146895946331 
97.99999999999686 0.007617791564541691 0.5282162348546374 0.0017787592238249826 0.539451270043835 
98.99999999999685 0.006753902101028858 0.5587378824262146 0.0016731029442607495 0.5690813403294744 
99.99999999999685 0.0058159685790983165 0.5923801613013947 0.0015481222373720312 0.6017440308874035 
100.99999999999682 0.004829712911998035 0.6287214772188936 0.0014038932791779787 0.6370417062442595 
101.99999999999682 0.0038297242563663696 0.6671608964219145 0.0012417895194225355 0.674407143290318 
102.99999999999679 0.0028587852288842674 0.706886517753107 0.0010648006451054544 0.713071548855025 
103.99999999999679 0.0019655086937577847 0.7468497071429244 0.0008777759615280119 0.7520367112465028 
104.99999999999679 0.0011998494677114325 0.7857500810481061 0.0006875296231661682 0.7900556833710208 
105.99999999999676 0.0006062904932132794 0.8220370058025541 0.000502739655537664 0.8256275025346673 
106.99999999999676 0.00021498157212414547 0.8539338514349017 0.0003335776640368041 0.8570124020689055 
107.99999999999673 3.189502598023154e-05 0.8794910050027815 0.00019102579556305613 0.8822745345856958 
108.99999999999673 3.0182891069938813e-05 0.8966723874494137 8.587487033834957e-05 0.899359112856808 
109.99999999999672 0.0001463215381350129 0.9034776366472205 2.7452734079751837e-05 0.906209737280394 
110.99999999999672 0.0002861297288089566 0.898098037877883 2.220037925088662e-05 0.9009291540185915 
111.99999999999669 0.00034698433248509154 0.8790987404803848 7.22850853314754e-05 0.8819824460126637 
112.99999999999669 0.0002629651473587688 0.8456131665872755 0.00017449868528784292 0.8484354895748341 
113.99999999999669 7.847677162201048e-05 0.7975285901844851 0.0003197148362840995 0.8002134316582185 
114.99999999999666 5.22702835731378e-05 0.7356358950650917 0.0004931514395385045 0.7383543422670815 
115.99999999999666 0.0007869915288831841 0.6617131455941129 0.000675588813889284 0.6652229680164481 
116.99999999999663 0.0033691500787994587 0.578513624452611 0.0008455302542896295 0.5846401879054136 
117.99999999999663 0.009491374717201786 0.48963598145246295 0.0009820789688783974 0.5018775797356679 
118.99999999999662 0.02151500559391884 0.3992679170944464 0.0010680870649841527 0.4234663033342455 
119.9999999999966 0.04242015249335466 0.31181487646181827 0.0010929701002896112 0.35677850394611815 
120.9999999999966 0.07558759787726005 0.23144922296682863 0.0010545418783413178 0.3093606274667561 
121.99999999999659 0.12436847136726799 0.16163899976376317 0.0009593589605972586 0.2880332834966236 
122.99999999999658 0.19142886084142824 0.10473279237712436 0.0008213804757706124 0.2978211092136922 
123.99999999999656 0.2779096795583005 0.061681998500958055 0.0006591910543615699 0.34083427907543107 
124.99999999999656 0.3825133555829676 0.03196883643096141 0.0004924820349154549 0.4152818118179653 
125.99999999999653 0.500705907886127 0.013775845513464396 0.00033877545179510505 0.5148413667445638 
126.99999999999653 0.6242841112902711 0.004383790710347674 0.00021135453422694813 0.6286224468791392 
127.99999999999653 0.741574281960706 0.0007291328890401726 0.00011896261285258313 0.7419207398477249 
128.9999999999965 0.8384731306012765 3.97267799126175e-06 6.712220295182703e-05 0.8378566336835241 
129.9999999999965 0.9003941575222938 0.0001569026942864804 6.014406108459243e-05 0.8998192588032786 
130.99999999999648 0.9149506749579199 0.00016559544658748448 0.00010239083328396143 0.9144175227518656 
131.99999999999648 0.8749281576702812 5.366280639652739e-06 0.00019746385866249204 0.8744152412844628 
132.99999999999645 0.780849819921013 0.00032329783233687076 0.00034483833055396287 0.7809650449393579 
133.99999999999645 0.642320008504365 0.0019219306054498047 0.0005348918008334386 0.6444319356909431 
134.99999999999642 0.47743606045310183 0.005228237279337243 0.000744704095356393 0.4832756805683641 
135.99999999999642 0.309941484971728 0.009942049590726674 0.000937696125577942 0.32086127911420687 
136.99999999999642 0.1644158032524847 0.01500673420599217 0.0010694795122573114 0.18063579928609136 
137.9999999999964 0.060513409487391014 0.018931717533098535 0.001100064170707901 0.08071058951048816 
138.9999999999964 0.007835131451870739 0.020356779136007485 0.0010094218746107702 0.02931639081539865 
139.9999999999964 0.0031717926044972245 0.01863575192259054 0.0008106205435172195 0.02264062088931042 
140.99999999999636 0.031405780725456627 0.014185046763244537 0.000553849871391104 0.046071851235378956 
141.99999999999636 0.07029315282804617 0.008417288169576787 0.00031669294616239174 0.07889240634853427 
142.99999999999636 0.09793723269148037 0.0032453612703922767 0.00018084589679251425 0.1012201389567473 
143.99999999999633 0.10050404325266597 0.0003350735868263966 0.00020163168617577876 0.10093914576585553 
144.99999999999633 0.07720550269581689 0.0004188135151750549 0.00038157997236231415 0.07797216030136768 
145.99999999999633 0.040211548957527925 0.0029852214531607625 0.0006605123700086237 0.043883059062107294 
146.9999999999963 0.008953645417212901 0.006511462559113122 0.000930557764423635 0.016443015674856894 
147.9999999999963 0.0007057841661761984 0.00915894250096022 0.0010758048936737904 0.010960527216086584 
148.99999999999628 0.02138383728803438 0.009622168268759848 0.0010253478818353188 0.031988285660586854 
149.99999999999628 0.06111604684975324 0.007724415449110129 0.0007991615098851466 0.06952952590527268 
150.99999999999625 0.0976706454733212 0.004458206285639125 0.0005228474299209218 0.10250563388778496 
151.99999999999625 0.10752883834520521 0.0014389250345327848 0.0003934055571239804 0.10923022010995698 
152.99999999999625 0.08050038481440581 4.646085904467285e-05 0.0005952988228158329 0.08106965104155847 
153.99999999999622 0.03113001829879872 0.0007074658697772456 0.0011917208532961116 0.03302244825787362 
154.99999999999622 0.00035090971874013853 0.0027092934183499656 0.002041744119603021 0.00511675330568166 
155.9999999999962 0.044394211105122955 0.00465169524145513 0.0028052834535343546 0.051797653293577044 
156.9999999999962 0.21370774797256709 0.0052817756365829025 0.003077773799352652 0.2218352533793196 
157.99999999999616 0.5300403402484327 0.004228058725070191 0.002636355267298816 0.5363983238861635 
158.99999999999616 0.9720786010235275 0.0021968474494137506 0.0016920454164652877 0.975133758227889 
159.99999999999616 1.477413952826568 0.000507536155655903 0.0009708812541336001 1.4777323032828749 
160.99999999999613 1.9617766339094826 0.0002466661533168814 0.0014559824312904833 1.9620379619667694 
161.99999999999613 2.3483321278130123 0.0015668507733956098 0.0037654459311326762 2.352007506006908 
162.9999999999961 2.594416615459757 0.003581091818305104 0.007411137788091603 2.603597985260286 
163.9999999999961 2.703474059561172 0.00493539890083737 0.010475275304652214 2.7169631750238405 
164.9999999999961 2.7164935410637834 0.0047046964483472165 0.01036082094197728 2.7295512236729462 
165.99999999999608 2.6870408279888855 0.0030313533053028074 0.0060172119299581345 2.694009818353787 
166.99999999999608 2.6521621212111817 0.0010726382346851774 0.001345360093539771 2.652442654336021 
167.99999999999608 2.6136547755184845 0.00026493256264624584 0.008532465148769165 2.620272614538036 
168.99999999999605 2.5390370438424705 0.0013684777384080442 0.04931795973768775 2.587515756984644 
169.99999999999605 2.3814934489170674 0.003921410046673927 0.15221832131986215 2.535405751767104 
170.99999999999602 2.1083290955738154 0.006481598089127877 0.3449100160472152 2.457481053631502 
171.99999999999602 1.7231837881656589 0.0075212234805935975 0.6431299368735536 2.3716044433008503 
172.99999999999602 1.2706834131233993 0.006399914571564986 1.0397938365723534 2.3147098187347566 
173.99999999999602 0.8214176917965047 0.003777410781518502 1.499330754180837 2.3225181806922945 
174.99999999999596 0.44510971859693343 0.0011899837394792987 1.961418782138594 2.405999285075025 
175.99999999999596 0.18529373772970031 6.837165593472892e-05 2.3551486906091257 2.5392090418200275 
176.99999999999596 0.04711992076436688 0.0008456169128735013 2.6201162918797585 2.6672830401336727 
177.99999999999596 0.002441687501251716 0.0027377092490985877 2.7270277049976834 2.7319169467034965 
178.99999999999596 0.007512576895836058 0.004322435958057388 2.689215195702361 2.701182684927579 


==> figures/mimo_beta2/beampattern9.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.018984271983747227 0.005515086207769541 2.4515914076587704 2.475736742658191 
-179.0 0.02824857053607713 0.004705184976333348 2.3299372090824098 2.3625502686195965 
-178.0 0.024358789487909944 0.0026216910881141117 2.2724473396625178 2.299225770838752 
-177.00000000000006 0.013137499442210456 0.0007115896751515832 2.312537583033686 2.3263938416069014 
-176.00000000000006 0.0034916933143365222 9.88465638519815e-05 2.435241437973917 2.439045825715259 
-175.00000000000006 0.0003029041699031843 0.0008499547799583696 2.585759542135353 2.5872568002267755 
-174.00000000000006 0.002581550660363341 0.002057776837682142 2.6956295446541216 2.700615100352553 
-173.00000000000006 0.006065474480492875 0.0026184464389400106 2.714965447653365 2.723857915789205 
-172.0000000000001 0.00715051190493023 0.0021001305591710324 2.6361417201168758 2.645365288121624 
-171.0000000000001 0.005189237574291777 0.0010713293313041627 2.4980214962130223 2.504006592131001 
-170.0000000000001 0.0020932979980340075 0.0006690597592914164 2.368681616326208 2.3710069847267845 
-169.0000000000001 0.00023499612174347049 0.0017358128051427584 2.314389899973041 2.3159239365173034 
-168.00000000000014 0.0005361400958250644 0.004151442110701153 2.3687277697615805 2.3731585845725567 
-167.00000000000017 0.0020594641905175514 0.006836568316239555 2.515449624621718 2.524400802816054 
-166.00000000000017 0.003085137139335049 0.008428487907258104 2.692287652702332 2.704205189122512 
-165.00000000000017 0.002610508480430448 0.008167388102236653 2.8136288337296786 2.8250920631144334 
-164.00000000000017 0.0010996553709986287 0.006394338705047567 2.8021396213572807 2.8104593138211262 
-163.0000000000002 3.0305648416712835e-05 0.004332328952980668 2.616355033229426 2.621523202518574 
-162.0000000000002 0.000703173611594685 0.003301534142123849 2.2638977968961806 2.2685613776341973 
-161.00000000000023 0.003238785329300283 0.0038848941032937566 1.7966398924279767 1.8042151720312571 
-160.00000000000023 0.006451505232503747 0.00557745379961632 1.2914978476398344 1.3037782324838982 
-159.00000000000023 0.008621080837416445 0.0071283607901524125 0.8255011646492768 0.8413542816393761 
-158.00000000000026 0.00858333477063347 0.0073420187789853455 0.4546140392207191 0.4705611991422271 
-157.00000000000026 0.006413701203409648 0.005829041835788909 0.20284003241481 0.21507584837891502 
-156.00000000000026 0.0033120192148559813 0.0032496053127700156 0.06323742647773035 0.06979194002312697 
-155.00000000000028 0.0008352618449910725 0.0009192266625102149 0.0079228750684586 0.009676544938830542 
-154.00000000000028 3.310815356205815e-06 3.387324250647623e-05 0.0016455794609401841 0.001683192875343942 
-153.0000000000003 0.0008132680250964008 0.0009828671188396524 0.01358675804751153 0.01537874848776574 
-152.0000000000003 0.00238850221295676 0.0031428197659235046 0.024050548553177096 0.029572275779332836 
-151.0000000000003 0.0035916533027813085 0.005249322319544177 0.025414638632901873 0.034244453656751314 
-150.00000000000034 0.0036916618696637266 0.006112216064235692 0.01889542883738058 0.02869159262229331 
-149.00000000000034 0.002705862198101806 0.005263744561182998 0.009667504387074328 0.01763535782259387 
-148.00000000000037 0.0012772251379951378 0.003190984131141373 0.002633219286886323 0.007104327288335681 
-147.00000000000037 0.0002250043633094062 0.0010494885648891271 0.00012470230269667274 0.001402847601042051 
-146.0000000000004 6.371834128526875e-05 3.5783748409221355e-05 0.0016601410726843195 0.0017600503472975132 
-145.0000000000004 0.0007560819971830524 0.0007614283084269361 0.005057894578299722 0.006570528779125169 
-144.00000000000043 0.0017986116871367226 0.0029471263230172354 0.007937850966358509 0.012673967107471066 
-143.00000000000043 0.0025472302873112427 0.005573322913111925 0.008834372639017343 0.016942873767870466 
-142.00000000000043 0.002578961742412262 0.007390549166794556 0.00757559756764126 0.017533296536486546 
-141.00000000000045 0.001897810700465173 0.007527158385950784 0.005001995326998994 0.0144172764585054 
-140.00000000000045 0.0008999933850254992 0.005905215211875357 0.0023434177015742436 0.009141797889665277 
-139.00000000000048 0.00014535377357361153 0.0032839495182972224 0.0006103119513734629 0.004035572052597516 
-138.00000000000048 6.923299740580866e-05 0.0009294057984127387 0.0002381535880674401 0.0012352292321935233 
-137.00000000000048 0.0007783768583425102 7.10985435182346e-05 0.0010515079174475198 0.0019017061355568652 
-136.0000000000005 0.0020155205243378885 0.0013839072975420825 0.0024709763451342677 0.005873229810171765 
-135.0000000000005 0.003289591124083111 0.004704393750175595 0.003817625948000313 0.01181596815046515 
-134.0000000000005 0.004096523402483386 0.00908090628733631 0.004576699122129384 0.01775871588744671 
-133.00000000000054 0.004127867864484012 0.013120559871520448 0.004537906562489155 0.021789161250844048 
-132.00000000000054 0.003384097369807674 0.015489433129995777 0.003797405455861963 0.022669862431694124 
-131.00000000000054 0.002159483533779468 0.015380605098127963 0.0026584409921424496 0.02019212565175912 
-130.00000000000057 0.0009196631139089787 0.012793353957370968 0.0014906744328995864 0.015192057873229034 
-129.00000000000057 0.0001295840866109962 0.008545126687112324 0.0006040291626115795 0.009263905703948307 
-128.00000000000057 9.821857471983729e-05 0.0040314435909672335 0.00017183908985735058 0.00428716897142802 
-127.0000000000006 0.0008898946184818812 0.000824669580108989 0.00021263459305179388 0.0019178558915266901 
-126.0000000000006 0.0023215966698680143 0.0002396923937404673 0.0006196244909183998 0.0031805646869938983 
-125.00000000000063 0.004034668528671895 0.00298850442282242 0.0012163977045330334 0.00825048181914955 
-124.00000000000063 0.005608421560586885 0.00900613478210582 0.001816482276982917 0.016452880043128563 
-123.00000000000065 0.006676669723770576 0.01747486481752215 0.0022701465388362315 0.02645132700494115 
-122.00000000000065 0.007014804966559086 0.02702049569616776 0.002490284588060034 0.036557630271547015 
-121.00000000000068 0.006579539477061512 0.036017191577306214 0.0024570932302557993 0.045081676865539974 
-120.00000000000068 0.005499658376155751 0.042922278913339856 0.002206583544280498 0.050645793117805524 
-119.00000000000068 0.0040290080476869505 0.04656833039063657 0.0018102505151441047 0.05240944933400922 
-118.0000000000007 0.00247981115794029 0.04636084128362654 0.0013529427068624342 0.05017778690988053 
-117.00000000000071 0.001155015702700816 0.042357613378265296 0.0009141163359586144 0.04439407742451236 
-116.00000000000072 0.0002942895990342465 0.03523287851518554 0.0005552451327921155 0.036036661100319764 
-115.00000000000072 4.1797384133433104e-05 0.026149714715596017 0.0003139626484395857 0.02645275688853898 
-114.00000000000075 0.0004372869433433215 0.016575799273885947 0.0002039624592800927 0.017164834720040024 
-113.00000000000075 0.0014268648561971803 0.00808000750262066 0.0002188829586569303 0.00968171001656108 
-112.00000000000078 0.0028868921331421014 0.002142660629936465 0.000338249862781125 0.005338668347569897 
-111.00000000000078 0.004653676023485342 3.1086836861937917e-06 0.0005338307089122225 0.005181298807748638 
-110.00000000000078 0.0065525576611073855 0.0025576134311516966 0.0007752487541305572 0.009898389510233618 
-109.00000000000081 0.008421881393793703 0.010310453331890691 0.001034229362436427 0.019801601213279965 
-108.00000000000081 0.010129491755146117 0.023373281836451747 0.001287295862648537 0.03484435522872784 
-107.00000000000082 0.011581324874481332 0.04150268131687328 0.0015170422927650203 0.05466952892025405 
-106.00000000000084 0.01272305466791961 0.06416354116479059 0.001712282996380974 0.0786748227248061 
-105.00000000000085 0.013536538198399567 0.09060587679740628 0.001867437493832826 0.10608551090183407 
-104.00000000000085 0.014033044770157784 0.11994430807113456 0.001981488669524275 0.1360261239058247 
-103.00000000000087 0.014245095097472998 0.15123191637545771 0.0020567880368449675 0.16758489795489406 
-102.00000000000088 0.014218346747674816 0.18352298459837937 0.00209790177746585 0.1998671466730399 
-101.00000000000088 0.014004487222131205 0.2159217410716405 0.002110614430743258 0.2320357754391922 
-100.00000000000091 0.013655643894092129 0.2476164007538628 0.0021011439852994932 0.26333881350714017 
-99.00000000000091 0.013220453624323449 0.2778994022447276 0.0020755764843685054 0.2931250280913389 
-98.00000000000094 0.01274167884642411 0.30617577283284025 0.002039499495819281 0.32084942864257443 
-97.00000000000094 0.012255108248502943 0.3319620862750194 0.00199779896292035 0.34607083393526117 
-96.00000000000094 0.011789419772096498 0.3548786182349248 0.0019545792628261117 0.36844374584376305 
-95.00000000000097 0.011366686011311479 0.3746371706182039 0.0019131681207031801 0.38770664126283294 
-94.00000000000097 0.011003242170012166 0.39102673710341146 0.0018761733684820236 0.4036685381997865 
-93.00000000000098 0.01071069380771481 0.40389880643339987 0.0018455652206168674 0.4161953790926349 
-92.000000000001 0.010496900838785827 0.4131537118376785 0.0018227643610901666 0.42519745181852153 
-91.00000000000101 0.010366826620794224 0.4187290751253326 0.0018087219282917008 0.4306187674925659 
-90.00000000000101 0.010323182327023553 0.4205910829799673 0.001803982149033041 0.43242904985634545 
-89.00000000000104 0.01036682662079449 0.41872907512534036 0.0018087219282916123 0.4306187674925732 
-88.00000000000104 0.010496900838785411 0.41315371183769295 0.0018227643610902063 0.4251974518185357 
-87.00000000000104 0.010710693807714469 0.403898806433423 0.0018455652206166343 0.4161953790926577 
-86.00000000000107 0.011003242170011278 0.39102673710344105 0.0018761733684822105 0.4036685381998155 
-85.00000000000107 0.011366686011310922 0.3746371706182418 0.0019131681207029362 0.38770664126287296 
-84.0000000000011 0.011789419772095602 0.35487861823496714 0.0019545792628258606 0.3684437458438037 
-83.0000000000011 0.012255108248502147 0.33196208627506746 0.00199779896292018 0.34607083393530896 
-82.00000000000111 0.012741678846423302 0.30617577283289626 0.002039499495819238 0.32084942864263 
-81.00000000000112 0.013220453624322616 0.27789940224478704 0.002075576484368476 0.2931250280913969 
-80.00000000000114 0.01365564389409123 0.24761640075392577 0.0021011439852993362 0.2633388135072012 
-79.00000000000114 0.014004487222130503 0.21592174107170617 0.0021106144307431528 0.23203577543925538 
-78.00000000000115 0.014218346747674264 0.18352298459844477 0.0020979017774660365 0.19986714667310398 
-77.00000000000117 0.014245095097472838 0.15123191637552252 0.002056788036845006 0.16758489795495898 
-76.00000000000117 0.014033044770158126 0.11994430807119723 0.00198148866952469 0.13602612390588759 
-75.00000000000118 0.01353653819840073 0.09060587679746374 0.0018674374938331252 0.10608551090189323 
-74.0000000000012 0.01272305466792129 0.06416354116484105 0.0017122829963812816 0.07867482272485975 
-73.00000000000121 0.011581324874484171 0.04150268131691483 0.00151704229276533 0.05466952892029911 
-72.00000000000122 0.010129491755149206 0.023373281836483732 0.0012872958626489084 0.03484435522876356 
-71.00000000000124 0.00842188139379718 0.01031045333191182 0.0010342293624368826 0.01980160121330524 
-70.00000000000125 0.006552557661111303 0.0025576134311620013 0.000775248754131044 0.009898389510248243 
-69.00000000000126 0.004653676023489168 3.108683686377564e-06 0.000533830708912654 0.005181298807753088 
-68.00000000000126 0.002886892133145211 0.0021426606299279425 0.00033824986278147674 0.005338668347564911 
-67.00000000000128 0.0014268648561999247 0.008080007502605558 0.0002188829586570616 0.009681710016548653 
-66.0000000000013 0.0004372869433447458 0.016575799273867094 0.00020396245927999354 0.017164834720022594 
-65.0000000000013 4.179738413358029e-05 0.02614971471557669 0.0003139626484392096 0.02645275688851917 
-64.00000000000131 0.00029428959903308923 0.035232878515168604 0.0005552451327915304 0.03603666110030065 
-63.00000000000132 0.0011550157026983842 0.042357613378253514 0.0009141163359579297 0.04439407742449771 
-62.000000000001336 0.0024798111579373426 0.046360841283622105 0.0013529427068613964 0.050177786909872055 
-61.00000000000135 0.004029008047683758 0.046568330390639935 0.0018102505151433158 0.0524094493340088 
-60.00000000000135 0.005499658376153003 0.04292227891335097 0.0022065835442798692 0.05064579311781351 
-59.000000000001364 0.0065795394770602 0.03601719157732258 0.0024570932302553352 0.0450816768655547 
-58.00000000000138 0.00701480496655882 0.027020495696186975 0.002490284588060175 0.03655763027156585 
-57.00000000000139 0.006676669723772125 0.01747486481754103 0.002270146538836926 0.026451327004962027 
-56.0000000000014 0.005608421560589765 0.009006134782121014 0.0018164822769840125 0.016452880043147745 
-55.000000000001414 0.004034668528675264 0.0029885044228314347 0.001216397704534285 0.008250481819163111 
-54.00000000000143 0.0023215966698713663 0.00023969239374252815 0.0006196244909194999 0.003180564687000396 
-53.00000000000144 0.000889894618484233 0.0008246695801047926 0.00021263459305228565 0.0019178558915253542 
-52.00000000000145 9.821857472063073e-05 0.004031443590958951 0.00017183908985696819 0.00428716897142008 
-51.00000000000146 0.00012958408661007938 0.008545126687102835 0.0006040291626102069 0.009263905703936587 
-50.00000000000147 0.0009196631139068103 0.012793353957363767 0.0014906744328974483 0.015192057873217419 
-49.00000000000148 0.002159483533776822 0.015380605098124927 0.0026584409921400444 0.020192125651751013 
-48.00000000000149 0.0033840973698055143 0.015489433129998257 0.003797405455859949 0.022669862431692497 
-47.000000000001506 0.0041278678644831755 0.013120559871527469 0.004537906562488537 0.02178916125084953 
-46.00000000000152 0.004096523402484427 0.009080906287345413 0.0045766991221303155 0.01775871588745783 
-45.00000000000153 0.0032895911240853368 0.0047043937501838684 0.0038176259480028735 0.011815968150478239 
-44.000000000001535 0.0020155205243405057 0.0013839072975470198 0.0024709763451374943 0.005873229810182478 
-43.00000000000155 0.0007783768583445863 7.10985435185974e-05 0.0010515079174499345 0.0019017061355617022 
-42.000000000001556 6.923299740646867e-05 0.0009294057984090968 0.00023815358806802915 0.0012352292321911357 
-41.00000000000157 0.00014535377357267903 0.003283949518291759 0.00061031195137137 0.004035572052589042 
-40.000000000001585 0.000899993385023475 0.005905215211870676 0.002343417701569434 0.009141797889653752 
-39.0000000000016 0.0018978107004633473 0.007527158385949161 0.0050019953269933425 0.014417276458496303 
-38.000000000001606 0.002578961742411394 0.0073905491667966795 0.007575597567636912 0.017533296536483445 
-37.00000000000161 0.0025472302873120202 0.005573322913116842 0.008834372639016833 0.016942873767875632 
-36.00000000000163 0.001798611687138693 0.0029471263230225375 0.007937850966362781 0.012673967107482692 
-35.00000000000164 0.0007560819971850628 0.000761428308430133 0.005057894578306802 0.006570528779137427 
-34.00000000000165 6.371834128591388e-05 3.5783748408870636e-05 0.0016601410726901893 0.001760050347303655 
-33.00000000000166 0.00022500436330807642 0.0010494885648856074 0.0001247023026962425 0.0014028476010367738 
-32.00000000000168 0.001277225137992413 0.0031909841311366883 0.002633219286876343 0.007104327288318473 
-31.000000000001688 0.0027058621980990873 0.00526374456117973 0.00966750438705654 0.017635357822569905 
-30.000000000001698 0.0036916618696626905 0.006112216064235681 0.01889542883736272 0.028691592622274255 
-29.000000000001705 0.0035916533027827565 0.00524932231954751 0.025414638632895198 0.03424445365674943 
-28.00000000000172 0.002388502212959931 0.0031428197659283 0.02405054855318982 0.029572275779353466 
-27.00000000000173 0.0008132680250991961 0.000982867118843161 0.013586758047538791 0.015378748487799373 
-26.00000000000174 3.3108153563649708e-06 3.387324250658983e-05 0.0016455794609547293 0.0016831928753588176 
-25.00000000000175 0.0008352618449875295 0.0009192266625066439 0.00792287506840799 0.009676544938772834 
-24.000000000001766 0.0033120192148497615 0.003249605312764625 0.06323742647754417 0.06979194002292964 
-23.000000000001776 0.0064137012034037365 0.005829041835784369 0.20284003241442047 0.2150758483785155 
-22.00000000000179 0.008583334770631109 0.007342018778983961 0.45461403922008486 0.47056119914159134 
-21.000000000001798 0.00862108083741895 0.007128360790154479 0.8255011646484142 0.8413542816385212 
-20.00000000000181 0.006451505232509914 0.005577453799620047 1.2914978476388257 1.3037782324828888 
-19.000000000001823 0.0032387853293065123 0.003884894103296405 1.7966398924269618 1.8042151720302446 
-18.000000000001833 0.0007031736115980886 0.0033015341421233644 2.263897796895326 2.2685613776333327 
-17.000000000001844 3.0305648416023696e-05 0.004332328952977185 2.6163550332288685 2.621523202518008 
-16.000000000001855 0.0010996553709954233 0.006394338705043183 2.8021396213570844 2.8104593138209246 
-15.000000000001867 0.0026105084804279493 0.008167388102234257 2.813628833729813 2.8250920631145564 
-14.000000000001878 0.0030851371393357274 0.008428487907259526 2.6922876527026642 2.7042051891228405 
-13.000000000001888 0.002059464190520674 0.006836568316244325 2.5154496246220726 2.524400802816421 
-12.0000000000019 0.0005361400958274633 0.00415144211070681 2.368727769761798 2.373158584572784 
-11.000000000001913 0.00023499612174192344 0.001735812805146524 2.314389899973037 2.315923936517294 
-10.000000000001922 0.002093297998028389 0.0006690597592919448 2.3686816163260027 2.3710069847265682 
-9.000000000001934 0.005189237574285778 0.0010713293313023156 2.4980214962127283 2.504006592130688 
-8.000000000001945 0.007150511904928931 0.0021001305591691155 2.6361417201166355 2.645365288121374 
-7.000000000001957 0.006065474480498274 0.0026184464389400193 2.7149654476532996 2.723857915789135 
-6.000000000001967 0.002581550660370755 0.0020577768376842495 2.695629544654264 2.7006151003527084 
-5.000000000001979 0.00030290416990342087 0.0008499547799607605 2.5857595421356403 2.5872568002270455 
-4.00000000000199 0.0034916933143228947 9.884656385229891e-05 2.435241437974217 2.4390458257155343 
-3.0000000000020015 0.01313749944218664 0.0007115896751487998 2.312537583033864 2.326393841607054 
-2.000000000002013 0.02435878948789156 0.0026216910881095555 2.272447339662497 2.2992257708387043 
-1.0000000000020242 0.028248570536082096 0.004705184976329986 2.329937209082209 2.362550268619405 
-2.0355549961366507e-12 0.0189842719837778 0.005515086207769881 2.4515914076585013 2.475736742657945 
0.9999999999979531 0.0032582914417380805 0.004360672985750285 2.567998370406041 2.575396023139327 
1.9999999999979419 0.006176026022075126 0.0019645418055813796 2.6010351779552896 2.609204803817416 
2.9999999999979305 0.06803395607554981 0.0001716662358143087 2.4939117928222916 2.56242645944595 
3.999999999997919 0.23050433125745343 0.0008186249210312702 2.231544654161489 2.4633426713579776 
4.999999999997908 0.5169271568534723 0.0044697265203464814 1.8439784303476063 2.365731991404108 
5.999999999997897 0.9161249566912146 0.00986897856564941 1.393308620831764 2.319112239742093 
6.999999999997885 1.3791756423615078 0.014524911918759712 0.9511453576230984 2.34362337119467 
7.999999999997874 1.8330826534866993 0.016114238506837186 0.5763650667056461 2.4228950194424734 
8.999999999997863 2.206716502423431 0.013845434537018619 0.30113611105839605 2.5173747468082515 
9.99999999999785 2.457363605787995 0.00893056666606219 0.12849416583429163 2.5888697242373593 
10.999999999997842 2.584881163383688 0.003871602549866941 0.039650083232430626 2.6212081356501997 
11.99999999999783 2.6260479555069476 0.0010103581476105846 0.005977753295471423 2.625044472954984 
12.999999999997817 2.6315792866660033 0.0012373803099383054 0.00019918163068801897 2.6247275834895434 
13.999999999997806 2.6372553949257456 0.0036266555577483374 0.0031547419763449567 2.6358537367205486 
14.999999999997796 2.6438261045063087 0.006161334854500049 0.00532689295063694 2.647488646160771 
15.999999999997783 2.615982937045845 0.007040418424362185 0.004549815242423187 2.6202354922897144 
16.999999999997772 2.500996681469241 0.005734578862732484 0.0022849238173801288 2.502253895636686 
17.999999999997762 2.2576867418457 0.003171090668683074 0.0004902328189422752 2.2552804168599145 
18.99999999999775 1.88132961493698 0.0010071656927420718 4.804306654923976e-05 1.8771877001665518 
19.999999999997737 1.412350119346796 0.0005136461014795811 0.0006532700305724992 1.4093815285117164 
20.999999999997726 0.9247530867453014 0.00179095817923395 0.0014716853462828764 0.9250635160293269 
21.99999999999772 0.499936080420704 0.003780893812999256 0.0018400397485378158 0.5037606243712138 
22.999999999997705 0.1979689522489408 0.00501459199160821 0.001595792249980293 0.20373387254199948 
23.999999999997694 0.038788566900991854 0.004588269076876666 0.0010014941444272264 0.04414490105895492 
24.99999999999768 0.0003889291247361288 0.002749664085538117 0.0004607046986537785 0.00360422539747137 
25.99999999999767 0.03304232470638764 0.0007487990795425905 0.000254916861321998 0.03399265103683038 
26.99999999999766 0.0818447383879795 6.657340461070926e-05 0.00043095643595875003 0.08208705462120215 
27.999999999997648 0.10733265230600374 0.00149913121446098 0.000841697416482019 0.10923665250054151 
28.999999999997634 0.09615902630131659 0.004640589168755426 0.0012655657723959234 0.10157671240841153 
29.999999999997627 0.05918296438249493 0.008057240590657648 0.0015213014839307243 0.06837205458048978 
30.999999999997616 0.020008420984819437 0.010046892746528892 0.0015297400742160145 0.031383686515758465 
31.999999999997602 0.0004950203350218949 0.009559627541870968 0.0013173660562921324 0.011345370954552974 
32.99999999999759 0.00992447871865414 0.006786241953252547 0.000982550472580445 0.0177389501016366 
33.99999999999758 0.041837062651222584 0.003114739045769896 0.000649979780563096 0.0455836608522256 
34.99999999999757 0.0786691438350131 0.0004902530258496654 0.0004305110195935148 0.07940612070495355 
35.999999999997556 0.1010533682929187 0.0005072161175993878 0.0003936470158918443 0.10158592061583888 
36.99999999999754 0.09721406279198178 0.003672907759107871 0.0005540380001417364 0.1009611556320131 
37.999999999997534 0.0685386164141889 0.00917344856930134 0.0008717318354446118 0.07812397559646322 
38.99999999999753 0.029485547265538863 0.015220651156502486 0.0012652281255331292 0.04566181185906066 
39.99999999999751 0.0024227988657636013 0.019793468360569083 0.0016344863731020207 0.02375831085023642 
40.9999999999975 0.009783928562671927 0.02143198458568307 0.0018881278647674318 0.03319285233359837 
41.999999999997485 0.06654569771283761 0.0197507582289751 0.001967095065781307 0.08839147456333418 
42.99999999999748 0.17548147781737752 0.015487661501329648 0.001857748961567783 0.19277896312670287 
43.99999999999746 0.3263617618727851 0.010113317498257543 0.0015909712933062984 0.33761268474908507 
44.999999999997456 0.49884695786639854 0.005200999245383185 0.0012287907521437926 0.5042377721937777 
45.99999999999745 0.6677502840622789 0.001831849620066846 0.0008441617701417114 0.6687218879866582 
46.999999999997435 0.8089013276529591 0.0002698166454931224 0.0005011292245264006 0.8073474712260709 
47.99999999999742 0.9040090433740645 1.6273122369648477e-05 0.00024135699326516385 0.9014849742841125 
48.99999999999741 0.943508885222743 0.0002038339774741903 7.980380618478196e-05 0.9408027966374516 
49.9999999999974 0.9271082272552356 0.00017013144662727516 8.757698224173311e-06 0.9243742255105759 
50.999999999997385 0.8623742671157026 1.8462271988762986e-06 6.897487384199223e-06 0.8598149846610675 
51.99999999999738 0.7620927144813935 0.0008638363228219743 4.9240289866590484e-05 0.7609892051789022 
52.99999999999737 0.6412287338106272 0.005008356701417442 0.00011464095319445517 0.6450031987547341 
53.99999999999736 0.514196512835998 0.015461486173047483 0.00018924278310156176 0.5291841027283553 
54.99999999999734 0.3928884687624861 0.03547395259736503 0.0002660888605640238 0.4285773158134269 
55.99999999999733 0.2856311362561211 0.06787783468974057 0.00034233989236064197 0.35426948297526867 
56.99999999999732 0.19699878853218744 0.11450048311803188 0.0004159405939198224 0.3126197392190904 
57.99999999999731 0.12826747699202126 0.17575792268458687 0.0004832333018436789 0.30530571636558745 
58.99999999999729 0.07823654375283097 0.25049665539754595 0.0005382606324870254 0.3299822427174265 
59.99999999999728 0.04416310859084919 0.33609282290146203 0.0005736989051701293 0.38130894820815986 
60.99999999999728 0.02261822247032616 0.42876632302069945 0.000582796401477475 0.4521143220671359 
61.999999999997264 0.010152281650276856 0.5240342607057412 0.0005614736913757501 0.5345089351283233 
62.99999999999725 0.0037299475071363324 0.6172160907473514 0.000509848546493867 0.6208207646134418 
63.99999999999724 0.0009487598743011294 0.7039095597258503 0.00043275482840721743 0.7042860111908118 
64.99999999999723 8.710306553344919e-05 0.7803762779871342 0.00033918721575598303 0.7794798843393591 
65.99999999999721 3.8567410500266366e-05 0.8438015246400594 0.00024090267071896478 0.842508954478247 
66.9999999999972 0.00018662080680819786 0.8924184814718508 0.00015057959054148653 0.8910091244856129 
67.9999999999972 0.00026215228755120787 0.9255080649531064 7.996625100268039e-05 0.9240028762149748 
68.99999999999719 0.00021225633035672542 0.943299578743405 3.837129504925173e-05 0.9416692750661553 
69.99999999999717 9.532952296334722e-05 0.9468041660026448 3.170964099669136e-05 0.945073636355924 
70.99999999999716 7.1683356050072505e-06 0.9376135093845259 6.216632560077689e-05 0.935893810993976 
71.99999999999714 3.591103810088914e-05 0.9176921651665544 0.00012841513541771943 0.9161691273283459 
72.99999999999714 0.0002400608613345498 0.8891852731154654 0.00022624787843718218 0.8880877849205173 
73.99999999999713 0.000642699809761408 0.8542558885581234 0.000349437254684011 0.8538199039211047 
74.99999999999712 0.0012354757533579244 0.8149591372211439 0.0004906636022711764 0.8153969057604177 
75.9999999999971 0.0019872424094058015 0.7731545989210046 0.000642369742609272 0.7746334531068892 
76.9999999999971 0.002853774753986396 0.730454134175481 0.0007974543515984487 0.7330855743971848 
77.99999999999709 0.0037864085633353534 0.6881997838279447 0.0009497608375604688 0.6920374776039425 
78.99999999999707 0.004738582299329929 0.6474651792826551 0.001094357684497809 0.6525095198883857 
79.99999999999706 0.005670043832491035 0.6090737739189441 0.0012276337781847123 0.6152804695452392 
80.99999999999704 0.006548954445206568 0.5736277960793988 0.0013472478476490531 0.5809182582466147 
81.99999999999704 0.007352346553464751 0.5415428164202986 0.001451976490631896 0.5498146319612625 
82.99999999999702 0.008065446492271394 0.5130839670535507 0.0015415030523780308 0.5222202977326302 
83.99999999999702 0.008680328087618363 0.48840096916466547 0.001616182838242648 0.49827822447601944 
84.999999999997 0.009194269450826601 0.4675601096543578 0.0016768113430212486 0.4780536341284335 
85.99999999999699 0.009608080456511743 0.4505721010424101 0.001724413313789572 0.46155989747902926 
86.99999999999697 0.009924573005504908 0.43741534798545173 0.0017600627727277272 0.44878003446428505 
87.99999999999697 0.010147270623650562 0.4280545401675189 0.0017847382429786586 0.43968383390196986 
88.99999999999696 0.01027940093112929 0.42245472157091507 0.0017992135082843116 0.4342407816676343 
89.99999999999694 0.010323182327023658 0.4205910829799687 0.001803982149033074 0.43242904985634706 
90.99999999999694 0.010279400931129582 0.42245472157089226 0.0017992135082843075 0.4342407816676112 
91.99999999999692 0.010147270623651464 0.4280545401674726 0.0017847382429787312 0.4396838339019228 
92.99999999999692 0.00992457300550646 0.4374153479853811 0.0017600627727278994 0.44878003446421766 
93.99999999999689 0.009608080456513325 0.45057210104231843 0.0017244133137899788 0.4615598974789404 
94.99999999999689 0.009194269450829266 0.46756010965424133 0.0016768113430215253 0.4780536341283221 
95.99999999999689 0.00868032808762165 0.48840096916452536 0.0016161828382430905 0.49827822447588604 
96.99999999999686 0.008065446492275028 0.5130839670533873 0.0015415030523785811 0.5222202977324713 
97.99999999999686 0.00735234655346922 0.5415428164201139 0.0014519764906324349 0.5498146319610822 
98.99999999999685 0.006548954445211696 0.5736277960791929 0.00134724784764982 0.580918258246416 
99.99999999999685 0.005670043832496456 0.6090737739187178 0.0012276337781856007 0.6152804695450191 
100.99999999999682 0.00473858229933577 0.6474651792824132 0.0010943576844985974 0.6525095198881556 
101.99999999999682 0.0037864085633412016 0.6881997838276901 0.0009497608375614356 0.6920374776036957 
102.99999999999679 0.002853774753991965 0.7304541341752209 0.0007974543515993361 0.7330855743969384 
103.99999999999679 0.0019872424094108058 0.7731545989207452 0.0006423697426101831 0.7746334531066318 
104.99999999999679 0.0012354757533621077 0.8149591372208935 0.0004906636022720722 0.8153969057601674 
105.99999999999676 0.0006426998097645273 0.8542558885578946 0.000349437254684787 0.8538199039208776 
106.99999999999676 0.0002400608613363695 0.8891852731152695 0.00022624787843783466 0.8880877849203216 
107.99999999999673 3.591103810154608e-05 0.9176921651664042 0.00012841513541825603 0.9161691273281941 
108.99999999999673 7.1683356047491825e-06 0.937613509384435 6.216632560106553e-05 0.9358938109938846 
109.99999999999672 9.53295229626041e-05 0.9468041660026254 3.1709640996768255e-05 0.9450736363559039 
110.99999999999672 0.00021225633035614627 0.9432995787434686 3.8371295049114436e-05 0.9416692750662184 
111.99999999999669 0.0002621522875512663 0.9255080649532613 7.996625100230458e-05 0.9240028762151342 
112.99999999999669 0.00018662080680902473 0.8924184814721006 0.0001505795905410188 0.8910091244858608 
113.99999999999669 3.856741050101431e-05 0.8438015246404031 0.00024090267071840216 0.8425089544785866 
114.99999999999666 8.710306553152501e-05 0.7803762779875638 0.00033918721575537577 0.7794798843397764 
115.99999999999666 0.0009487598742913572 0.7039095597263529 0.00043275482840666286 0.7042860111913034 
116.99999999999663 0.003729947507110391 0.6172160907479063 0.000509848546493483 0.6208207646139741 
117.99999999999663 0.010152281650221785 0.5240342607063233 0.0005614736913755191 0.5345089351288494 
118.99999999999662 0.02261822247022559 0.42876632302127826 0.0005827964014774341 0.45211432206761126 
119.9999999999966 0.04416310859068295 0.33609282290201054 0.0005736989051702716 0.3813089482085388 
120.9999999999966 0.07823654375257731 0.25049665539803984 0.0005382606324872908 0.3299822427176683 
121.99999999999659 0.12826747699166058 0.1757579226850045 0.00048323330184406023 0.3053057163656449 
122.99999999999658 0.19699878853170413 0.11450048311836236 0.00041594059392021114 0.3126197392189359 
123.99999999999656 0.28563113625552106 0.06787783468998056 0.000342339892361163 0.3542694829749086 
124.99999999999656 0.39288846876178213 0.03547395259752264 0.00026608886056453927 0.428577315812884 
125.99999999999653 0.514196512835227 0.015461486173137353 0.00018924278310201528 0.5291841027276776 
126.99999999999653 0.6412287338098516 0.005008356701458705 0.000114640953194845 0.6450031987540066 
127.99999999999653 0.7620927144807036 0.0008638363228345037 4.924028986694998e-05 0.7609892051782415 
128.9999999999965 0.8623742671151863 1.8462271992231655e-06 6.89748738435119e-06 0.8598149846605676 
129.9999999999965 0.9271082272549759 0.0001701314466260498 8.757698223976259e-06 0.9243742255103122 
130.99999999999648 0.9435088852228102 0.00020383397747504172 7.980380618409914e-05 0.9408027966375235 
131.99999999999648 0.9040090433744802 1.6273122370345195e-05 0.0002413569932639028 0.9014849742845205 
132.99999999999645 0.8089013276536976 0.0002698166454883858 0.000501129224524566 0.8073474712267975 
133.99999999999645 0.6677502840632489 0.0018318496200520134 0.0008441617701394612 0.6687218879876042 
134.99999999999642 0.4988469578674659 0.005200999245357197 0.001228790752141405 0.5042377721948114 
135.99999999999642 0.3263617618737971 0.010113317498224668 0.0015909712933042995 0.33761268475005374 
136.99999999999642 0.17548147781818974 0.015487661501298402 0.001857748961566646 0.19277896312748036 
137.9999999999964 0.06654569771334842 0.019750758228955743 0.0019670950657811985 0.08839147456382361 
138.9999999999964 0.009783928562858491 0.02143198458568258 0.0018881278647684514 0.0331928523337862 
139.9999999999964 0.002422798865682996 0.019793468360589084 0.0016344863731040087 0.023758310850179418 
140.99999999999636 0.02948554726531225 0.01522065115653684 0.001265228125535562 0.0456618118588722 
141.99999999999636 0.0685386164139611 0.009173448569338792 0.0008717318354468574 0.07812397559627629 
142.99999999999636 0.09721406279187468 0.0036729077591357608 0.0005540380001432271 0.10096115563193576 
143.99999999999633 0.1010533682929815 0.000507216117609269 0.00039364701589220406 0.1015859206159107 
144.99999999999633 0.0786691438352114 0.0004902530258405369 0.00043051101959272123 0.07940612070514132 
145.99999999999633 0.041837062651453726 0.00311473904574863 0.0006499797805613083 0.04558366085243275 
146.9999999999963 0.009924478718794387 0.006786241953230968 0.0009825504725782916 0.01773895010175308 
147.9999999999963 0.0004950203349898634 0.009559627541860124 0.0013173660562903165 0.011345370954509139 
148.99999999999628 0.020008420984622622 0.010046892746534026 0.001529740074215336 0.03138368651556729 
149.99999999999628 0.05918296438223582 0.008057240590675776 0.0015213014839314941 0.06837205458024928 
150.99999999999625 0.09615902630114842 0.0046405891687771985 0.001265565772398221 0.10157671240826778 
151.99999999999625 0.10733265230604735 0.0014991312144760041 0.0008416974164848414 0.10923665250060276 
152.99999999999625 0.08184473838823426 6.657340461276754e-05 0.0004309564359607357 0.08208705462145868 
153.99999999999622 0.03304232470668808 0.0007487990795330684 0.00025491686132197354 0.033992651037120375 
154.99999999999622 0.0003889291247767042 0.002749664085524822 0.00046070469865134005 0.003604225397496738 
155.9999999999962 0.038788566900428575 0.004588269076868884 0.0010014941444233215 0.04414490105838196 
156.9999999999962 0.19796895224753464 0.00501459199161105 0.001595792249977259 0.2037338725406034 
157.99999999999616 0.4999360804184405 0.003780893813010519 0.001840039748538089 0.5037606243689751 
158.99999999999616 0.9247530867424357 0.0017909581792454018 0.001471685346286878 0.9250635160264628 
159.99999999999616 1.412350119343785 0.0005136461014825528 0.0006532700305776944 1.4093815285087088 
160.99999999999613 1.8813296149343328 0.0010071656927331505 4.804306655047773e-05 1.877187700163932 
161.99999999999613 2.2576867418437874 0.003171090668666911 0.0004902328189352622 2.255280416857985 
162.9999999999961 2.500996681468173 0.005734578862719102 0.002284923817366112 2.5022538956355858 
163.9999999999961 2.6159829370454606 0.007040418424360598 0.0045498152424116875 2.6202354922893214 
164.9999999999961 2.6438261045062936 0.006161334854511807 0.005326892950640757 2.647488646160779 
165.99999999999608 2.637255394925802 0.00362665555776561 0.0031547419763658727 2.635853736720644 
166.99999999999608 2.6315792866660175 0.001237380309948037 0.00019918163069382455 2.624727583489568 
167.99999999999608 2.6260479555070404 0.001010358147602603 0.005977753295375323 2.6250444729549773 
168.99999999999605 2.5848811633841535 0.0038716025498408925 0.03965008323208646 2.6212081356502988 
169.99999999999605 2.4573636057891295 0.008930566666028955 0.1284941658335188 2.588869724237686 
170.99999999999602 2.206716502425363 0.013845434536994503 0.3011361110570373 2.517374746808775 
171.99999999999602 1.833082653489292 0.01611423850683486 0.5763650667036426 2.4228950194430747 
172.99999999999602 1.37917564236439 0.014524911918780622 0.9511453576205533 2.3436233711950334 
173.99999999999602 0.9161249566939165 0.00986897856568294 1.3933086208289642 2.319112239742029 
174.99999999999596 0.5169271568556001 0.004469726520376292 1.843978430344969 2.365731991403609 
175.99999999999596 0.23050433125881686 0.0008186249210447616 2.231544654159451 2.463342671357285 
176.99999999999596 0.06803395607619829 0.00017166623580936526 2.4939117928211534 2.5624264594454447 
177.99999999999596 0.006176026022227611 0.0019645418055664137 2.6010351779551026 2.6092048038173474 
178.99999999999596 0.0032582914416637923 0.004360672985737961 2.567998370406572 2.5753960231397452 


==> figures/mimo_beta2/betasweep_BER.txt <==
beta BER0 BER1 
0.0 0.019545000000000007 0.019800000000000012 
0.01 0.0203575 0.019140000000000018 
0.1 0.020937500000000026 0.0197475 
0.2 0.021192499999999975 0.019242499999999968 
0.3 0.023082500000000006 0.02023249999999996 
0.4 0.02087249999999999 0.020102499999999995 
0.5 0.020487499999999992 0.019992499999999996 
0.6 0.02038000000000001 0.02003249999999998 
0.7 0.019842499999999985 0.02055749999999998 
0.8 0.019089999999999996 0.019690000000000013 
0.9 0.01906499999999997 0.019229999999999997 
0.99 0.01901 0.020055000000000017 
1.0 0.019579999999999986 0.020330000000000015 


==> figures/mimo_beta2/betasweep_BMI.txt <==
beta BER0 BER1 
0.0 3.7472739219665527 3.7472739219665527 
0.01 3.7551729679107666 3.7551729679107666 
0.1 3.748929023742676 3.748929023742676 
0.2 3.7514777183532715 3.7514777183532715 
0.3 3.744527816772461 3.744527816772461 
0.4 3.7443666458129883 3.7443666458129883 
0.5 3.7453644275665283 3.7453644275665283 
0.6 3.7454452514648438 3.7454452514648438 
0.7 3.741050958633423 3.741050958633423 
0.8 3.7481164932250977 3.7481164932250977 
0.9 3.7537126541137695 3.7537126541137695 
0.99 3.7466816902160645 3.7466816902160645 
1.0 3.744443893432617 3.744443893432617 


==> figures/mimo_beta2/betasweep_Pd.txt <==
beta detect_prob_12 detect_prob_bm12 detect_prob_bm_theo12 false_alarm_12 false_alarm_bm12 false_alarm_bm_theo12 
0.0 0.7483568787574768 0.7483568787574768 0.7650819420814514 0.009851334616541862 0.009851334616541862 0.003618670394644141 
0.01 0.7496715784072876 0.7496715784072876 0.766664445400238 0.01004782784730196 0.01004782784730196 0.003618670394644141 
0.1 0.7199056148529053 0.7199056148529053 0.7658488154411316 0.010540210641920567 0.010540210641920567 0.003618670394644141 
0.2 0.7205923795700073 0.7205923795700073 0.7647753953933716 0.010447940789163113 0.010447940789163113 0.003618670394644141 
0.3 0.7157539129257202 0.7157539129257202 0.7621307373046875 0.01016264222562313 0.01016264222562313 0.003618670394644141 
0.4 0.7138223648071289 0.7138223648071289 0.7583884596824646 0.00929033849388361 0.00929033849388361 0.003618670394644141 
0.5 0.7100511789321899 0.7100511789321899 0.7635231614112854 0.009725320152938366 0.009725320152938366 0.003618670394644141 
0.6 0.7080875635147095 0.7080875635147095 0.760582685470581 0.009482844732701778 0.009482844732701778 0.003618670394644141 
0.7 0.7077232003211975 0.7077232003211975 0.7671226859092712 0.009957184083759785 0.009957184083759785 0.003618670394644141 
0.8 0.7109127044677734 0.7109127044677734 0.7636790871620178 0.009631751105189323 0.009631751105189323 0.003618670394644141 
0.9 0.707378089427948 0.707378089427948 0.7657451033592224 0.009849165566265583 0.009849165566265583 0.003618670394644141 
0.99 0.708645761013031 0.708645761013031 0.7663729786872864 0.010214259847998619 0.010214259847998619 0.003618670394644141 
1.0 0.7093432545661926 0.7093432545661926 0.7655065059661865 0.009300744161009789 0.009300744161009789 0.003618670394644141 


==> figures/mimo_beta2/betasweep_rmse.txt <==
SNR rmse_h0 rmse_h1 rmse_h2 rmse_h3 rmse_h4 rmse_h5 rmse_h6 rmse_h7 rmse_h8 rmse_h9 rmse_h10 rmse_h11 rmse_h12 rmse_esprit CRB0 CRB1 CRB2 CRB3 CRB4 CRB5 CRB6 CRB7 CRB8 CRB9 CRB10 CRB11 CRB12 
0.0 0.2015573086920242 
0.01 0.2006509202036324 
0.1 0.20157251000499277 
0.2 0.20144146382796074 
0.3 0.20261802127476108 
0.4 0.20145357648709689 
0.5 0.20213666135238795 
0.6 0.20145843059263935 
0.7 0.20104866513900357 
0.8 0.2011452907292854 
0.9 0.2021071903330396 
0.99 0.20130340202330602 
1.0 0.20170123626299857 


==> figures/mimo_beta_-5db/beampattern0.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.001737225217907863 0.0031026105583549534 2.4911002505506894 2.4959084467944304 
-179.0 0.004827470025178125 0.0016892672571805658 2.454608524103732 2.461069381408087 
-178.0 0.007812700695805353 0.0006547373531377128 2.3878340179444075 2.3962318801726292 
-177.00000000000006 0.008813751308761926 0.000922521595488959 2.3350159559028447 2.3446850467856843 
-176.00000000000006 0.007223617023738954 0.002526267767284179 2.3374146651079535 2.347113677327617 
-175.00000000000006 0.0040870337132129135 0.004521029492174551 2.4056890059972185 2.414268708406072 
-174.00000000000006 0.0013738686903789117 0.005593538840191474 2.5101867014346246 2.517146306825939 
-173.00000000000006 0.0006591777829868176 0.004966212905055255 2.595944556941062 2.601576777934926 
-172.0000000000001 0.0021083125901194266 0.002969712350371621 2.6143575479581758 2.619452588262475 
-171.0000000000001 0.004435123097486933 0.0008737262974228474 2.553236050986007 2.5585719394591093 
-170.0000000000001 0.0058307205590382985 6.997995284764722e-05 2.447365224646351 2.453305384926816 
-169.0000000000001 0.005214584541110232 0.001147540692545948 2.3624343123746967 2.368848325409042 
-168.00000000000014 0.002967911656724493 0.0034813334185301503 2.3600631670491725 2.3665697727939348 
-167.00000000000017 0.0006785127717283403 0.0056156883304357705 2.462196522914032 2.468538951313987 
-166.00000000000017 8.882206966373394e-05 0.006197106715526896 2.633651156592129 2.639958274569847 
-165.00000000000017 0.0019477589215608827 0.0048489927217591966 2.792145183888626 2.7989223234110616 
-164.00000000000017 0.00550258609727288 0.0024223997071025575 2.841158427506559 2.849019996737333 
-163.0000000000002 0.00893281101708781 0.00046531129038791867 2.709963682233892 2.719264561191114 
-162.0000000000002 0.01042790529113698 0.0002541622663647356 2.3825056524051 2.393076197802982 
-161.00000000000023 0.00923056994937519 0.0020008239109816387 1.9031168762211172 1.9142442425935458 
-160.00000000000023 0.006026622608495794 0.004723598436638618 1.3584081111493833 1.3690780842283539 
-159.00000000000023 0.0024912339681522765 0.006846515800616843 0.845087066143489 0.8543745137314813 
-158.00000000000026 0.000310005912549732 0.0071445357165970435 0.43819999831247247 0.44563030369200246 
-157.00000000000026 0.0002720310782471326 0.005458176354251327 0.17199648391745656 0.17771857969406935 
-156.00000000000026 0.0019385836472783817 0.002763007152424131 0.0384438229029094 0.0431428540612438 
-155.00000000000028 0.004017649583107522 0.0005787616835453653 0.0004048279947450621 0.00499722888824106 
-154.00000000000028 0.005165866244128993 8.795927232297712e-05 0.0113132264622054 0.016559575803915955 
-153.0000000000003 0.0047317699153467535 0.001481057535486194 0.03249554496859494 0.03869913461158455 
-152.0000000000003 0.0030403934914939486 0.003887077564448006 0.0423989614284 0.049318254203086144 
-151.0000000000003 0.0011151519670845624 0.005898888273735612 0.03667331643502898 0.0436819047433594 
-150.00000000000034 4.938727387338429e-05 0.006372524242723713 0.021942776743022675 0.02836161042648335 
-149.00000000000034 0.0004025518821807313 0.005050553836766338 0.00775638886893854 0.013207039876698133 
-148.00000000000037 0.0019384436498032748 0.002683363251765162 0.000540201097952811 0.005158403413829414 
-147.00000000000037 0.0038060530972819084 0.0006098722878458376 0.0013273990773176034 0.005737935685502339 
-146.0000000000004 0.005023060212589578 4.3693882396389806e-05 0.006887448903592018 0.011947831135386427 
-145.0000000000004 0.004984874921105424 0.0014450999899665083 0.01255843305861517 0.018982678634773698 
-144.00000000000043 0.0037426129282500005 0.004290055116400271 0.014912111449468187 0.022941093033426053 
-143.00000000000043 0.0019378212412830957 0.00733038895351502 0.0130672669739763 0.022334161106585284 
-142.00000000000043 0.00046067075003455377 0.009195699461692698 0.008447803719456384 0.018104285095362632 
-141.00000000000045 2.05100355303498e-05 0.00903717493929308 0.003541720540417802 0.012599233220828957 
-140.00000000000045 0.0008345524977198911 0.0069161865633093345 0.0004972232027708655 0.008245918459783142 
-139.00000000000048 0.0025611743256958534 0.0037773949952386444 0.0002223829342523954 0.006556374455996689 
-138.00000000000048 0.004480377224930934 0.0010401992300824309 0.0022476994630831284 0.007761758432333328 
-137.00000000000048 0.005817575972231573 2.121508272176628e-06 0.005213072426826188 0.011025897407371303 
-136.0000000000005 0.006060890701826441 0.001309689487799869 0.007616754581130831 0.014981975580449466 
-135.0000000000005 0.005145354793888924 0.004703646793844902 0.008454133046263431 0.01830062960368363 
-134.0000000000005 0.00344796685815808 0.009120316671420513 0.007518064016991244 0.02008694303715188 
-133.00000000000054 0.0016184149281621612 0.013089038253211015 0.005326082538742669 0.020036276163699598 
-132.00000000000054 0.0003280611126927975 0.015263022856411936 0.002792011836177343 0.01838618904019569 
-131.00000000000054 3.6886437668830606e-05 0.014889674694996824 0.0008240456025872107 0.015752094055446926 
-130.00000000000057 0.0008562261034486767 0.01206668281958429 1.0255183913021144e-05 0.012931632145533854 
-129.00000000000057 0.0025400010472089183 0.007716825409721821 0.0004792709324574387 0.010731181258706595 
-128.00000000000057 0.004589359886767801 0.003310897456204823 0.0019406945409066198 0.009833476208111772 
-127.0000000000006 0.006421995154936445 0.0004416002379203007 0.00384885142094388 0.010704185688119273 
-126.0000000000006 0.007545931823686776 0.0003826465126303274 0.005608827093874385 0.013530563105648907 
-125.00000000000063 0.007687050261344563 0.0037547883973475878 0.006752374932483639 0.01819079890591386 
-124.00000000000063 0.0068422905908134424 0.010375788779779767 0.007040069327915723 0.024259425337288896 
-123.00000000000065 0.005256459551149217 0.019313290466968502 0.006479600591468203 0.031055501367039558 
-122.00000000000065 0.00334143180037829 0.029106539150278412 0.005276577924663193 0.037734618096332814 
-121.00000000000068 0.0015676239522565952 0.03808787101807652 0.0037479898682028848 0.04341558542008529 
-120.00000000000068 0.00035831518966034635 0.044722889250056665 0.002229685055898091 0.04732260049514548 
-119.00000000000068 1.0166551756554187e-05 0.04789726455128848 0.0010016602648621692 0.04891794088216869 
-118.0000000000007 0.0006520947611216934 0.04710130344056066 0.0002435675285670664 0.048000892507449266 
-117.00000000000071 0.002243361400530332 0.04249230772542659 2.1977312481498793e-05 0.04475535606098197 
-116.00000000000072 0.004603122889800172 0.03484163384594524 0.0003031980425081375 0.03973912162189279 
-115.00000000000072 0.007459038714024988 0.02539304732588063 0.000981713697956561 0.033819103456741856 
-114.00000000000075 0.010501789901955131 0.015669220737626166 0.0019140782165971066 0.028066105468653294 
-113.00000000000075 0.01343454862784122 0.007264416470323796 0.0029502107363614653 0.023628163861050624 
-112.00000000000078 0.01601022127776839 0.0016556517497107557 0.003957153980357366 0.021602657441714683 
-111.00000000000078 0.018053388276832286 5.4855215726419796e-05 0.004833426915964111 0.022924747249232914 
-110.00000000000078 0.019467351690857868 0.0033135196054938526 0.005514474307299905 0.028284554470301416 
-109.00000000000081 0.020229078456734172 0.01188135082996813 0.005971147747433437 0.03807928662284685 
-108.00000000000081 0.020375989909503144 0.02581277997851403 0.006203703182009505 0.05240060109259483 
-107.00000000000082 0.019988672601222883 0.044810479627488964 0.0062336926542451284 0.07105278887535682 
-106.00000000000084 0.01917299001579069 0.06829308946430489 0.006095635378355785 0.09359434009038657 
-105.00000000000085 0.01804410520317317 0.09547467076713818 0.00582971711913289 0.11939416504286118 
-104.00000000000085 0.01671387429204942 0.12544525225003286 0.005476159948853499 0.1476939336562439 
-103.00000000000087 0.015282144062101417 0.15724447822333232 0.005071423573753815 0.1776692392061319 
-102.00000000000088 0.013831791787288179 0.18992321843385898 0.004646077926970334 0.20848412572974373 
-101.00000000000088 0.01242691129263511 0.2225906142732509 0.004224014923393957 0.23933552846029363 
-100.00000000000091 0.011113349839288198 0.254446163602747 0.003822612742681201 0.2694860504480202 
-99.00000000000091 0.00992078117219803 0.28479798465884193 0.003453489511605018 0.2982850406706015 
-98.00000000000094 0.0088655976051615 0.31306935976060285 0.0031235489156730824 0.3251790618654166 
-97.00000000000094 0.007954060805805359 0.33879612370246237 0.002836100528760531 0.34971353692814333 
-96.00000000000094 0.0071853223865762286 0.36161754513591715 0.0025919144368974716 0.3715276938081869 
-95.00000000000097 0.0065540819677187894 0.3812631729223414 0.0023901333386262824 0.3903449722047857 
-94.00000000000097 0.00605277620076054 0.3975377920011023 0.0022290122585603726 0.4059609003517057 
-93.00000000000098 0.005673282043077037 0.4103062415352193 0.002106486825667718 0.4182301787814658 
-92.000000000001 0.0054081730702142915 0.41947945388253804 0.0020205883324124116 0.427054386374472 
-91.00000000000101 0.005251594303391127 0.42500271457034794 0.001969730794524347 0.43237139927534385 
-90.00000000000101 0.005199825758214321 0.426846839101304 0.00195289511485207 0.4341473135364661 
-89.00000000000104 0.0052515943033910285 0.42500271457035604 0.0019697307945242093 0.43237139927535045 
-88.00000000000104 0.005408173070213967 0.4194794538825526 0.0020205883324124455 0.4270543863744869 
-87.00000000000104 0.00567328204307637 0.4103062415352423 0.002106486825667252 0.41823017878148827 
-86.00000000000107 0.006052776200759623 0.3975377920011318 0.0022290122585605313 0.4059609003517364 
-85.00000000000107 0.0065540819677176254 0.3812631729223791 0.0023901333386256913 0.39034497220482073 
-84.0000000000011 0.007185322386574791 0.36161754513595906 0.0025919144368966858 0.3715276938082256 
-83.0000000000011 0.00795406080580374 0.3387961237025107 0.0028361005287598725 0.3497135369281886 
-82.00000000000111 0.008865597605159554 0.31306935976065897 0.0031235489156725828 0.32517906186547 
-81.00000000000112 0.009920781172195735 0.28479798465890166 0.0034534895116043953 0.29828504067065903 
-80.00000000000114 0.011113349839285674 0.2544461636028102 0.0038226127426802124 0.26948605044808016 
-79.00000000000114 0.012426911292632207 0.2225906142733171 0.004224014923392922 0.23933552846035694 
-78.00000000000115 0.013831791787285195 0.18992321843392518 0.004646077926969682 0.20848412572980718 
-77.00000000000117 0.015282144062098274 0.1572444782233981 0.005071423573752792 0.1776692392061932 
-76.00000000000117 0.01671387429204664 0.12544525225009667 0.0054761599488531475 0.14769393365630443 
-75.00000000000118 0.018044105203170634 0.09547467076719703 0.005829717119132308 0.11939416504291679 
-74.0000000000012 0.019172990015788323 0.06829308946435698 0.006095635378355395 0.09359434009043581 
-73.00000000000121 0.019988672601221707 0.04481047962753223 0.0062336926542446835 0.07105278887539804 
-72.00000000000122 0.020375989909502682 0.025812779978547803 0.006203703182009393 0.05240060109262854 
-71.00000000000124 0.02022907845673499 0.011881350829990938 0.005971147747433881 0.038079286622871064 
-70.00000000000125 0.019467351690860137 0.003313519605505723 0.005514474307301016 0.028284554470316744 
-69.00000000000126 0.018053388276835856 5.4855215727887664e-05 0.004833426915965518 0.022924747249239066 
-68.00000000000126 0.016010221277772928 0.001655651749703106 0.003957153980359484 0.021602657441713788 
-67.00000000000128 0.013434548627847086 0.007264416470309116 0.002950210736363686 0.02362816386104366 
-66.0000000000013 0.01050178990196136 0.015669220737607226 0.0019140782165993214 0.028066105468642747 
-65.0000000000013 0.007459038714030991 0.025393047325860753 0.0009817136979581942 0.033819103456729845 
-64.00000000000131 0.004603122889805556 0.03484163384592731 0.0003031980425091524 0.03973912162188144 
-63.00000000000132 0.002243361400534459 0.04249230772541365 2.1977312481579904e-05 0.04475535606097331 
-62.000000000001336 0.0006520947611239837 0.047101303440554895 0.00024356752856602193 0.04800089250744503 
-61.00000000000135 1.0166551756836721e-05 0.047897264551290876 0.0010016602648602253 0.048917940882169796 
-60.00000000000135 0.0003583151896586815 0.04472288925006703 0.0022296850558952 0.04732260049515127 
-59.000000000001364 0.001567623952253471 0.03808787101809263 0.0037479898681999748 0.043415585420095285 
-58.00000000000138 0.0033414318003744553 0.029106539150297882 0.005276577924660382 0.03773461809634602 
-57.00000000000139 0.0052564595511454485 0.019313290466988105 0.006479600591466547 0.03105550136705355 
-56.0000000000014 0.00684229059081088 0.0103757887797961 0.0070400693279154625 0.024259425337302548 
-55.000000000001414 0.007687050261343818 0.0037547883973578847 0.006752374932484882 0.018190798905924826 
-54.00000000000143 0.007545931823688144 0.0003826465126335789 0.005608827093877206 0.013530563105656557 
-53.00000000000144 0.006421995154939559 0.0004416002379170015 0.0038488514209477098 0.01070418568812287 
-52.00000000000145 0.004589359886771895 0.003310897456196991 0.0019406945409102207 0.009833476208111702 
-51.00000000000146 0.002540001047212882 0.007716825409712348 0.0004792709324595902 0.010731181258703126 
-50.00000000000147 0.000856226103451325 0.012066682819576721 1.0255183912705053e-05 0.012931632145528733 
-49.00000000000148 3.6886437669390305e-05 0.014889674694993254 0.0008240456025842086 0.015752094055441083 
-48.00000000000149 0.0003280611126910919 0.015263022856413927 0.0027920118361725614 0.018386189040190962 
-47.000000000001506 0.0016184149281588288 0.013089038253217779 0.005326082538737681 0.020036276163697794 
-46.00000000000152 0.0034479668581543256 0.009120316671429604 0.007518064016987776 0.020086943037153793 
-45.00000000000153 0.0051453547938861205 0.00470364679385334 0.008454133046263294 0.018300629603689122 
-44.000000000001535 0.006060890701825674 0.001309689487804918 0.007616754581134479 0.014981975580457257 
-43.00000000000155 0.005817575972233338 2.1215082723778054e-06 0.0052130724268321365 0.011025897407379297 
-42.000000000001556 0.004480377224934492 0.0010401992300782114 0.0022476994630888157 0.0077617584323383705 
-41.00000000000157 0.002561174325699818 0.003777394995232239 0.0002223829342544947 0.0065563744559965 
-40.000000000001585 0.0008345524977226611 0.006916186563303559 0.0004972232027674431 0.008245918459776777 
-39.0000000000016 2.0510035530755047e-05 0.009037174939290592 0.003541720540409271 0.012599233220818346 
-38.000000000001606 0.00046067075003240873 0.009195699461694533 0.008447803719445666 0.018104285095351617 
-37.00000000000161 0.0019378212412794282 0.007330388953520423 0.013067266973968913 0.02233416110657973 
-36.00000000000163 0.0037426129282465536 0.0042900551164067385 0.014912111449468581 0.022941093033429297 
-35.00000000000164 0.004984874921104064 0.001445099989971148 0.012558433058624247 0.01898267863478635 
-34.00000000000165 0.005023060212590874 4.3693882397245085e-05 0.006887448903604969 0.011947831135401604 
-33.00000000000166 0.003806053097285363 0.0006098722878428635 0.001327399077325543 0.005737935685510678 
-32.00000000000168 0.0019384436498070252 0.0026833632517602093 0.0005402010979468387 0.005158403413822135 
-31.000000000001688 0.0004025518821828569 0.005050553836762211 0.0077563888689155085 0.013207039876673208 
-30.000000000001698 4.9387273872598895e-05 0.006372524242722731 0.02194277674299041 0.02836161042644941 
-29.000000000001705 0.0011151519670812135 0.005898888273738403 0.03667331643500505 0.04368190474333479 
-28.00000000000172 0.0030403934914899015 0.003887077564452975 0.04239896142840325 0.049318254203090106 
-27.00000000000173 0.004731769915344374 0.0014810575354904795 0.0324955449686305 0.038699134611622374 
-26.00000000000174 0.0051658662441297805 8.795927232402789e-05 0.01131322646224828 0.016559575803960714 
-25.00000000000175 0.004017649583111152 0.000578761683542387 0.00040482799473289135 0.004997228888229622 
-24.000000000001766 0.0019385836472827066 0.002763007152418729 0.038443822902751015 0.04314285406108315 
-23.000000000001776 0.0002720310782491212 0.005458176354246413 0.17199648391705993 0.17771857969367208 
-22.00000000000179 0.0003100059125474187 0.007144535716595467 0.43819999831178574 0.44563030369131 
-21.000000000001798 0.0024912339681460154 0.0068465158006195395 0.8450870661425358 0.854374513730537 
-20.00000000000181 0.006026622608488326 0.004723598436644057 1.35840811114828 1.3690780842272439 
-19.000000000001823 0.009230569949370269 0.002000823910986664 1.9031168762200463 1.9142442425924744 
-18.000000000001833 0.010427905291137298 0.00025416226636644783 2.3825056524042565 2.393076197802141 
-17.000000000001844 0.008932811017093287 0.0004653112903854361 2.7099636822334214 2.719264561190643 
-16.000000000001855 0.005502586097280693 0.002422399707097555 2.841158427506492 2.8490199967372716 
-15.000000000001867 0.0019477589215668731 0.004848992721754881 2.7921451838888687 2.7989223234113045 
-14.000000000001878 8.882206966501915e-05 0.006197106715526025 2.633651156592498 2.639958274570204 
-13.000000000001888 0.0006785127717249202 0.005615688330438883 2.462196522914332 2.468538951314286 
-12.0000000000019 0.0029679116567192356 0.0034813334185352348 2.360063167049275 2.36656977279404 
-11.000000000001913 0.005214584541106943 0.0011475406925498127 2.3624343123745932 2.368848325408936 
-10.000000000001922 0.0058307205590392265 6.997995284793075e-05 2.447365224646133 2.4533053849265998 
-9.000000000001934 0.004435123097491269 0.0008737262974195251 2.5532360509858196 2.558571939458921 
-8.000000000001945 0.002108312590123872 0.0029697123503669466 2.61435754795813 2.6194525882624324 
-7.000000000001957 0.0006591777829877943 0.004966212905052286 2.5959445569411765 2.6015767779350494 
-6.000000000001967 0.0013738686903751016 0.0055935388401920265 2.510186701434837 2.517146306826165 
-5.000000000001979 0.004087033713206298 0.004521029492178067 2.4056890059974085 2.4142687084062557 
-4.00000000000199 0.007223617023733576 0.0025262677672882672 2.337414665108028 2.347113677327691 
-3.0000000000020015 0.008813751308761244 0.0009225215954910337 2.335015955902783 2.344685046785626 
-2.000000000002013 0.007812700695809882 0.0006547373531367434 2.387834017944269 2.3962318801724907 
-1.0000000000020242 0.004827470025185028 0.0016892672571776803 2.454608524103615 2.4610693814079685 
-2.0355549961366507e-12 0.0017372252179128074 0.003102610558352513 2.4911002505506654 2.4959084467944104 
0.9999999999979531 0.00044643603319988385 0.0037790611737661254 2.4782389638421183 2.4824567592887865 
1.9999999999979419 0.0016131657459595029 0.0032069390489283473 2.433412241008547 2.438237940529863 
2.9999999999979305 0.004225234930240529 0.0018111175277722067 2.3980736236642937 2.404114191921126 
3.999999999997919 0.006321022824536894 0.0006044813556273088 2.409533274364552 2.416451487226211 
4.999999999997908 0.0063611354130115975 0.00043014920497052775 2.4746603303026298 2.4814331718937077 
5.999999999997897 0.0043012008191642016 0.0013498266061137648 2.5622703904448483 2.5679025980557117 
6.999999999997885 0.0016173762327325336 0.0026148919068742548 2.6197603426603897 2.623988724756723 
7.999999999997874 0.0002612147406491626 0.0032293477047107702 2.6048297544481978 2.6083429974472976 
8.999999999997863 0.0012683768881115907 0.002688640661068426 2.5136923401198135 2.517700615536695 
9.99999999999785 0.003995479162576087 0.0013580672868134037 2.3886100962134633 2.3940351665527384 
10.999999999997842 0.006533531811068694 0.00021855647507391674 2.299009106146668 2.305838681728184 
11.99999999999783 0.007034792480919953 0.00016180370240961707 2.305229656303316 2.3124958261938358 
12.999999999997817 0.005049632206040919 0.001337005778006873 2.4237492881999403 2.430188989359355 
13.999999999997806 0.0019421347121543102 0.003014912027066517 2.6122084239041046 2.6171998507777783 
14.999999999997796 6.150604085935819e-05 0.004072589277472004 2.782367304491757 2.7865191569476426 
15.999999999997783 0.0011839925502873051 0.003770273833261079 2.835035403485946 2.839993810595794 
16.999999999997772 0.0052463792141365165 0.0022879987110177797 2.700532526899216 2.7080593982307537 
17.999999999997762 0.01022856218130017 0.0006495960451724987 2.3664119485006405 2.3772721877445595 
18.99999999999775 0.01331304771367343 7.17350956425433e-05 1.8811863813158152 1.8945450640693557 
19.999999999997737 0.012625315354130204 0.001158605987526652 1.3343915478998096 1.348145712696315 
20.999999999997726 0.008469197407926595 0.00346738154237651 0.8234863817398534 0.8353958024148058 
21.99999999999772 0.003262677941895502 0.005733486043230096 0.4222842060468081 0.43126140290073234 
22.999999999997705 0.00016871562903677292 0.006626576154495595 0.1627868449093201 0.16957352391876163 
23.999999999997694 0.0012152046453103513 0.005575863292341885 0.034851483702374605 0.04164175587800921 
24.99999999999768 0.006023294232022639 0.003160452195061755 0.00016806687438220873 0.00935284800904418 
25.99999999999767 0.011923768160914413 0.0008237430722526899 0.012132882346757528 0.02487707019293706 
26.99999999999766 0.015442727413908881 7.208722109932218e-05 0.0328463774109068 0.04835056768530006 
27.999999999997648 0.014345969519325449 0.0016155075132363542 0.04178104518595886 0.05772655023951477 
28.999999999997634 0.009094119805094707 0.00493526319728487 0.035376420858982634 0.0493901724233302 
29.999999999997627 0.0028582144016935985 0.008517322476093778 0.020582617645317238 0.03194888563868546 
30.999999999997616 6.510889551048116e-06 0.010623369717744384 0.006856341688215494 0.017485886159807878 
31.999999999997602 0.003786630013960983 0.010188638880011678 0.00032016638756617515 0.014301102497467546 
32.99999999999759 0.0143722719646203 0.0073833034600144995 0.0017132104415173164 0.023472960204767752 
33.99999999999758 0.0283063566892906 0.0035625121537361877 0.0076494692981445905 0.03951256351169353 
34.99999999999757 0.03973556625869547 0.0006450260526785286 0.013461710773566636 0.053821723286289994 
35.999999999997556 0.04301109212597748 0.0002343947164767393 0.015799500682689305 0.0590115559773966 
36.99999999999754 0.03560687613682583 0.0028997699290473715 0.01386095612432739 0.052330153542510256 
37.999999999997534 0.02014378145681097 0.0079328530142773 0.009103986792062535 0.037151363309115296 
38.99999999999753 0.004648979655395035 0.01366065850519975 0.00400757093440991 0.02230574837655796 
39.99999999999751 0.0008529240806947072 0.01814340903004582 0.0007022383270398364 0.019705677815301456 
40.9999999999975 0.02104330663572971 0.019936251381652472 0.00010574046776797885 0.04109881684744044 
41.999999999997485 0.07448308970433166 0.01859661319183897 0.001799257224246244 0.09487356053251997 
42.99999999999748 0.16450458226022405 0.014755674927518931 0.0044992514012593375 0.1837006587400655 
43.99999999999746 0.28711980244287977 0.009768523023676574 0.0067732812582774835 0.30351276738172434 
44.999999999997456 0.43147663341389725 0.005125174459823043 0.007646614386513278 0.4439794893616615 
45.99999999999745 0.5819377215459021 0.0018807142635273667 0.00688771115331636 0.590300872588185 
46.999999999997435 0.7211424414581364 0.0003301273514140603 0.0049442113125589306 0.7258773111154757 
47.99999999999742 0.8332342087519795 3.9481425879795666e-05 0.0026419106839162907 0.8352631650855497 
48.99999999999741 0.9065056543782563 0.00020336674389543992 0.0008163430463575561 0.906797182106374 
49.9999999999974 0.9349665204498465 0.00018360627789368918 2.4351070668155607e-05 0.9344178643706699 
50.999999999997385 0.918669066391634 3.210461612832895e-05 0.00041427003008143653 0.918380577579092 
51.99999999999738 0.8629306015310926 0.0008194592514893056 0.0017573501758273832 0.8648403444496522 
52.99999999999737 0.776800883198082 0.004663829646513179 0.003588817191726476 0.7844906617493658 
53.99999999999736 0.6712051427021696 0.014450531823766063 0.005386238713761174 0.6906067201735884 
54.99999999999734 0.5571624376546832 0.03331961380673189 0.006721869924841635 0.5969060815748396 
55.99999999999733 0.4443704218904901 0.06405301112469391 0.007351855124862128 0.5156118971224269 
56.99999999999732 0.34030671987103644 0.10850551108894903 0.007234608404732205 0.4560050948270706 
57.99999999999731 0.24986378900820103 0.16719885809779655 0.0064931688917906 0.4236164333153489 
58.99999999999729 0.17543476064780464 0.23914919515464117 0.005347343042518845 0.4200719742582246 
59.99999999999728 0.11731289784006582 0.32194122137358283 0.004041617834796313 0.4434941407774551 
60.99999999999728 0.07425448792546174 0.412012625063016 0.002787805144837187 0.4892909128910062 
61.999999999997264 0.04407347372733051 0.5050790741725464 0.001731614088250927 0.5511411484277943 
62.99999999999725 0.024172172128405073 0.5966167408086155 0.0009434740444056516 0.6219978402386196 
63.99999999999724 0.011953343949008613 0.6823241585568669 0.00042800123878555146 0.6949708681512906 
64.99999999999723 0.005095399428014542 0.7585029258876321 0.0001440080451661245 0.7640024861823879 
65.99999999999721 0.0016995333680378136 0.8223208782045288 2.7288041428057454e-05 0.8243001908423853 
66.9999999999972 0.0003336517186568175 0.8719458592352577 1.0454797561924305e-05 0.8725342060154211 
67.9999999999972 4.2421765844375226e-06 0.9065587354543913 3.67407184243979e-05 0.9068362372787717 
68.99999999999719 8.639656552565149e-05 0.9262684234252823 6.703415441495097e-05 0.9266517002816567 
69.99999999999717 0.00023690075302047688 0.9319588972423345 8.109646301577767e-05 0.9325012038098783 
70.99999999999716 0.0003082138330701788 0.9250992370887224 7.474899378026587e-05 0.9257019278388363 
71.99999999999714 0.0002741216095100223 0.9075443706214129 5.4977997092597804e-05 0.9080892613056527 
72.99999999999714 0.00017197675463299312 0.8813480813583903 3.4605505240083364e-05 0.8817668250453994 
73.99999999999713 6.219038233627158e-05 0.8486027850651289 2.765750895125012e-05 0.8489011759809064 
74.99999999999712 3.0177082243167654e-06 0.8113137894127652 4.6018468961691466e-05 0.811567543809112 
75.9999999999971 3.74170670738109e-05 0.7713100711183936 9.751255547667217e-05 0.771645560940632 
76.9999999999971 0.00018848202255434214 0.730189412017773 0.00018524820319570394 0.7307591709828071 
77.99999999999709 0.00046027794937846824 0.6892930750188293 0.0003079044653985674 0.6902524134365259 
78.99999999999707 0.0008415482467441825 0.6497038919722319 0.00046059688358789834 0.651192065031371 
79.99999999999706 0.0013104690538090432 0.6122613808214139 0.000635997808944372 0.6143886128264251 
80.99999999999704 0.0018392875077683029 0.5775879801537637 0.0008254635564899814 0.5804282371059041 
81.99999999999704 0.0023982088813793954 0.5461213825386213 0.001020008981878376 0.5497099926560524 
82.99999999999702 0.002958283047673164 0.5181490180129238 0.0012110499487349396 0.5224839110784161 
83.99999999999702 0.003493291292492248 0.4938418078367809 0.0013908960624106751 0.49888712744255315 
84.999999999997 0.0039807759244346545 0.4732852630114015 0.0015530174595537816 0.47897627145924127 
85.99999999999699 0.0044024169728795835 0.45650678277987256 0.0016921323011631394 0.4627552286390583 
86.99999999999697 0.0047439698712475045 0.44349859636628153 0.0018041700223109783 0.4501979829383209 
87.99999999999697 0.004994957450982535 0.4342361942965083 0.0018861639398164577 0.44126663352598694 
88.99999999999696 0.005148274705608299 0.4286923370649659 0.0019361195790850451 0.43592487772928473 
89.99999999999694 0.005199825758214313 0.4268468391013053 0.0019528951148521914 0.4341473135364671 
90.99999999999694 0.005148274705609017 0.4286923370649432 0.0019361195790852106 0.43592487772926286 
91.99999999999692 0.004994957450983788 0.4342361942964625 0.0018861639398167686 0.44126663352594353 
92.99999999999692 0.004743969871249326 0.44349859636621186 0.00180417002231155 0.45019798293825136 
93.99999999999689 0.004402416972881784 0.45650678277978224 0.0016921323011640551 0.462755228638971 
94.99999999999689 0.003980775924437439 0.4732852630112866 0.0015530174595545993 0.47897627145913213 
95.99999999999689 0.0034932912924953746 0.493841807836642 0.00139089606241172 0.4988871274424165 
96.99999999999686 0.002958283047676522 0.5181490180127627 0.0012110499487361021 0.5224839110782614 
97.99999999999686 0.002398208881382829 0.54612138253844 0.001020008981879537 0.549709992655873 
98.99999999999685 0.0018392875077716407 0.5775879801535618 0.0008254635564912663 0.5804282371057035 
99.99999999999685 0.0013104690538121037 0.612261380821193 0.0006359978089455895 0.6143886128262076 
100.99999999999682 0.0008415482467467869 0.6497038919719964 0.0004605968835888496 0.6511920650311368 
101.99999999999682 0.00046027794938051305 0.6892930750185822 0.00030790446539948415 0.6902524134362864 
102.99999999999679 0.00018848202255563424 0.7301894120175222 0.00018524820319628442 0.7307591709825597 
103.99999999999679 3.741706707436487e-05 0.7713100711181452 9.751255547705743e-05 0.7716455609403788 
104.99999999999679 3.017708224208319e-06 0.8113137894125271 4.601846896189083e-05 0.8115675438088746 
105.99999999999676 6.219038233571051e-05 0.8486027850649133 2.7657508951248716e-05 0.8489011759806965 
106.99999999999676 0.0001719767546322783 0.8813480813582079 3.460550523998452e-05 0.8817668250452184 
107.99999999999673 0.00027412160950955746 0.9075443706212771 5.4977997092454954e-05 0.9080892613055197 
108.99999999999673 0.0003082138330702759 0.9250992370886453 7.47489937801984e-05 0.9257019278387563 
109.99999999999672 0.00023690075302125317 0.9319588972423292 8.109646301579813e-05 0.9325012038098764 
110.99999999999672 8.63965655265978e-05 0.9262684234253585 6.703415441510848e-05 0.9266517002817295 
111.99999999999669 4.2421765841551176e-06 0.9065587354545566 3.674071842460247e-05 0.9068362372789366 
112.99999999999669 0.0003336517186524463 0.8719458592355152 1.045479756199724e-05 0.8725342060156734 
113.99999999999669 0.0016995333680244714 0.8223208782048765 2.7288041427694124e-05 0.824300190842723 
114.99999999999666 0.005095399427984918 0.7585029258880623 0.00014400804516497505 0.7640024861827828 
115.99999999999666 0.01195334394895234 0.682324158557366 0.00042800123878316144 0.6949708681517344 
116.99999999999663 0.024172172128309223 0.5966167408091617 0.0009434740444016261 0.6219978402390636 
117.99999999999663 0.044073473727179915 0.5050790741731161 0.0017316140882452924 0.5511411484282079 
118.99999999999662 0.07425448792524053 0.41201262506358 0.0027878051448299215 0.48929091289133997 
119.9999999999966 0.11731289783975887 0.32194122137411485 0.004041617834788259 0.44349414077767707 
120.9999999999966 0.1754347606473997 0.23914919515511776 0.00534734304251109 0.420071974258293 
121.99999999999659 0.24986378900769574 0.16719885809819768 0.006493168891784591 0.4236164333152385 
122.99999999999658 0.34030671987043737 0.1085055110892649 0.007234608404729363 0.4560050948267877 
123.99999999999656 0.4443704218898219 0.06405301112492211 0.007351855124863675 0.5156118971219973 
124.99999999999656 0.5571624376539812 0.03331961380688089 0.006721869924847695 0.5969060815742987 
125.99999999999653 0.6712051427014872 0.014450531823850492 0.005386238713771127 0.6906067201729954 
126.99999999999653 0.7768008831974852 0.004663829646551631 0.0035888171917381043 0.78449066174882 
127.99999999999653 0.8629306015306482 0.0008194592515008384 0.0017573501758375838 0.8648403444492282 
128.9999999999965 0.9186690663914063 3.210461612862648e-05 0.00041427003008717646 0.918380577578875 
129.9999999999965 0.9349665204498812 0.00018360627789262423 2.4351070666996747e-05 0.9344178643706978 
130.99999999999648 0.9065056543785698 0.00020336674389626874 0.0008163430463491548 0.9067971821066753 
131.99999999999648 0.8332342087525553 3.948142588025465e-05 0.002641910683903035 0.8352631650861108 
132.99999999999645 0.7211424414589187 0.0003301273514091702 0.004944211312545164 0.7258773111162274 
133.99999999999645 0.5819377215468052 0.0018807142635128944 0.0068877111533074565 0.590300872589067 
134.99999999999642 0.4314766334148139 0.005125174459798258 0.007646614386513651 0.44397948936255727 
135.99999999999642 0.2871198024437094 0.009768523023645751 0.006773281258287665 0.30351276738253646 
136.99999999999642 0.16450458226088222 0.014755674927490256 0.004499251401275984 0.18370065874070415 
137.9999999999964 0.07448308970477092 0.01859661319182206 0.0017992572242612561 0.09487356053295823 
138.9999999999964 0.021043306635948122 0.019936251381653607 0.00010574046777232432 0.041098816847663366 
139.9999999999964 0.0008529240807331186 0.01814340903006603 0.000702238327027681 0.019705677815348415 
140.99999999999636 0.004648979655323091 0.013660658505232785 0.004007570934382614 0.022305748376492168 
141.99999999999636 0.02014378145670563 0.007932853014312223 0.009103986792029943 0.037151363309013447 
142.99999999999636 0.035606876136750475 0.0028997699290721824 0.013860956124304762 0.05233015354243635 
143.99999999999633 0.04301109212596516 0.0002343947164836968 0.01579950068269008 0.059011555977391245 
144.99999999999633 0.03973556625874512 0.00064502605266717 0.01346171077359398 0.05382172328635615 
145.99999999999633 0.02830635668937465 0.0035625121537135778 0.007649469298184924 0.03951256351179446 
146.9999999999963 0.014372271964700442 0.007383303459992406 0.0017132104415445108 0.023472960204853118 
147.9999999999963 0.003786630014006648 0.010188638880000935 0.00032016638755231753 0.01430110249748885 
148.99999999999628 6.510889551852284e-06 0.010623369717750037 0.006856341688149902 0.017485886159749064 
149.99999999999628 0.0028582144016614025 0.008517322476112798 0.020582617645221315 0.03194888563857631 
150.99999999999625 0.009094119805055393 0.004935263197307741 0.035376420858908096 0.04939017242323851 
151.99999999999625 0.014345969519304136 0.0016155075132523703 0.041781045185962686 0.05772655023951328 
152.99999999999625 0.01544272741391739 7.208722110162642e-05 0.03284637741100855 0.0483505676854122 
153.99999999999622 0.011923768160946431 0.0008237430722419785 0.012132882346887848 0.024877070193088144 
154.99999999999622 0.006023294232058886 0.0031604521950455693 0.00016806687435858337 0.009352848009040488 
155.9999999999962 0.0012152046453300057 0.005575863292330138 0.034851483701925 0.041641755877567216 
156.9999999999962 0.00016871562902953742 0.006626576154495118 0.16278684490816522 0.16957352391759684 
157.99999999999616 0.003262677941867155 0.005733486043240886 0.42228420604477895 0.4312614028986957 
158.99999999999616 0.008469197407894705 0.0034673815423919654 0.8234863817370115 0.8353958024119328 
159.99999999999616 0.012625315354113875 0.0011586059875380108 1.334391547896484 1.3481457126929677 
160.99999999999613 0.013313047713681735 7.173509564399413e-05 1.8811863813125553 1.8945450640661443 
161.99999999999613 0.010228562181327517 0.000649596045164654 2.3664119484980612 2.377272187741983 
162.9999999999961 0.005246379214166968 0.002287998711006903 2.7005325268977662 2.70805939822929 
163.9999999999961 0.0011839925503043408 0.003770273833254919 2.8350354034857412 2.839993810595599 
164.9999999999961 6.150604085600439e-05 0.004072589277474654 2.7823673044925332 2.786519156948442 
165.99999999999608 0.0019421347121366347 0.003014912027075984 2.612208423905303 2.617199850778973 
166.99999999999608 0.00504963220602319 0.0013370057780166802 2.423749288200953 2.4301889893603414 
167.99999999999608 0.007034792480914911 0.00016180370241337304 2.3052296563037107 2.312495826194213 
168.99999999999605 0.006533531811079386 0.00021855647506963282 2.29900910614637 2.305838681727886 
169.99999999999605 0.003995479162594411 0.0013580672868047474 2.3886100962127337 2.3940351665520287 
170.99999999999602 0.0012683768881245078 0.0026886406610619035 2.5136923401190874 2.517700615535992 
171.99999999999602 0.0002612147406478531 0.0032293477047110786 2.604829754447853 2.608342997446962 
172.99999999999602 0.001617376232718406 0.0026148919068809027 2.6197603426605465 2.623988724756861 
173.99999999999602 0.004301200819147677 0.001349826606121495 2.5622703904453465 2.5679025980561874 
174.99999999999596 0.0063611354130045684 0.0004301492049732208 2.4746603303031454 2.4814331718942046 
175.99999999999596 0.006321022824544384 0.0006044813556225512 2.4095332743648004 2.4164514872264515 
176.99999999999596 0.004225234930257006 0.0018111175277631423 2.398073623664194 2.4041141919210385 
177.99999999999596 0.0016131657459728206 0.003206939048921465 2.4334122410082553 2.4382379405295853 
178.99999999999596 0.0004464360331997198 0.0037790611737664884 2.478238963841908 2.4824567592885796 


==> figures/mimo_beta_-5db/beampattern1.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.00033021165985125 0.005484633826659283 2.6138762483174434 2.619886462407454 
-179.0 0.0022568206973424144 0.002701828394336639 2.5688090807338186 2.5739011309407194 
-178.0 0.004736076816307222 0.0004222799146806355 2.4789418730387363 2.484159048708132 
-177.00000000000006 0.006171547529172531 0.0003396145413553079 2.3914346723187996 2.3979508735739 
-176.00000000000006 0.005689224425388594 0.0026522806682482748 2.352350866538368 2.360687916847039 
-175.00000000000006 0.0036655831758130694 0.005878845262395596 2.3783873265525797 2.387963269434399 
-174.00000000000006 0.0013904776951719205 0.007834229373871562 2.446418464531359 2.455733318373115 
-173.00000000000006 0.0001432822577832322 0.007126434568459538 2.5074292049341564 2.514833719368891 
-172.0000000000001 0.0003473713348651812 0.0041698120326790185 2.5167750376741194 2.52142412855556 
-171.0000000000001 0.0013785859753401594 0.0010198717335928263 2.462853074642285 2.4653178999606236 
-170.0000000000001 0.0021227601922695198 0.00010892558794590185 2.3769467545911778 2.3791265003835753 
-169.0000000000001 0.0018548116998302435 0.0026847373956367226 2.3176919636720115 2.3220385584080243 
-168.00000000000014 0.0008071195368689664 0.007950331208627513 2.3380084215570043 2.3464463873416674 
-167.00000000000017 3.2115162745128585e-05 0.013452755684315495 2.4522359709220964 2.4653190294643377 
-166.00000000000017 0.0006610381981679639 0.016476861614148172 2.6212472926193087 2.6379579357991503 
-165.00000000000017 0.003070414206084494 0.015582269372145713 2.76381846561997 2.7820697468843623 
-164.00000000000017 0.006520662663407098 0.011361142109342913 2.7890248016742056 2.8065645819248406 
-163.0000000000002 0.009509845191762954 0.006003681525934087 2.6341742558323458 2.6494179132595126 
-162.0000000000002 0.010618630999892869 0.001992109463119689 2.2908074103869427 2.303217186225077 
-161.00000000000023 0.009318308441544897 0.0007391062992912697 1.8078933174991991 1.8178074146745318 
-160.00000000000023 0.006255207060596563 0.001959177062835845 1.2724805473591387 1.2805968602702889 
-159.00000000000023 0.0028637376228896013 0.004067768167486203 0.7778884205550367 0.7847568634417272 
-158.00000000000026 0.0005667990332601474 0.005277014492769815 0.3935948749504395 0.39940251615427164 
-157.00000000000026 4.5020290496240296e-05 0.004682202280479034 0.14823406829743715 0.15294451092955294 
-156.00000000000026 0.0009781306400044596 0.002706943273868926 0.02987618796085342 0.03355604481652132 
-155.00000000000028 0.002356960670304662 0.000710387864875719 3.528393035979758e-05 0.003101344706226215 
-154.00000000000028 0.0031333419995774794 6.637639095203052e-05 0.013132106731278698 0.0163286093597645 
-153.0000000000003 0.0028107783151561806 0.0013016764723291227 0.03286716850274761 0.03697183670328028 
-152.0000000000003 0.0016557662038976706 0.0037930887126628675 0.04027714812206197 0.04571446114627687 
-151.0000000000003 0.00045611924726768983 0.0061594082164794315 0.03289780347697384 0.03950110164548994 
-150.00000000000034 1.0571735085725789e-05 0.0070784126455499035 0.018130772793567167 0.025210119911619408 
-149.00000000000034 0.0006598291259881806 0.006041945762873035 0.005304870863580751 0.012001261244549654 
-148.00000000000037 0.002111625175722847 0.003633258812407891 6.331756669439187e-05 0.005806349123980385 
-147.00000000000037 0.003626404513615097 0.001200820419502873 0.0025955402287023608 0.007421884385192626 
-146.0000000000004 0.004431863043568475 0.00013350580059980912 0.009127809822476438 0.013690285681729048 
-145.0000000000004 0.004129282142033624 0.0011354859657162514 0.014885436349288352 0.020143385947937503 
-144.00000000000043 0.002883905919989872 0.0038705946648595426 0.01668024732732098 0.02342400453910477 
-143.00000000000043 0.0013220236339169284 0.00713442201887395 0.01403399131097297 0.02247755183859785 
-142.00000000000043 0.00020984918058392156 0.009443075829275246 0.008741629176369715 0.01838215676441504 
-141.00000000000045 8.622692808793459e-05 0.009737382643802785 0.0035056579974284117 0.013319605753280638 
-140.00000000000045 0.0010243492466089023 0.007870873091510269 0.0005022723087281317 0.009391488921431478 
-139.00000000000048 0.0026194030490142607 0.004674002805850874 0.0005270206242662159 0.007817380653288184 
-138.00000000000048 0.004187390905017142 0.0015906831954467402 0.0029385718038297402 0.008714660721286039 
-137.00000000000048 0.0050702645189736216 6.682427246176613e-05 0.006221843476805909 0.011355771951510659 
-136.0000000000005 0.004909798308072442 0.0009583208215703041 0.008782983480077665 0.014645116488570175 
-135.0000000000005 0.003781944624786756 0.004194162889341912 0.009598132904455431 0.01756497466017019 
-134.0000000000005 0.0021523759488307832 0.008808571307955952 0.008496484185459095 0.01944573367168092 
-133.00000000000054 0.0006880571919669068 0.013305036460728233 0.006058185229286261 0.020038912416773746 
-132.00000000000054 9.091242272511884e-06 0.016196862337383076 0.0032586269271510037 0.019453537554506753 
-131.00000000000054 0.00047539032017174845 0.016522118433474463 0.0010495128417641667 0.018038802312868613 
-130.00000000000057 0.0020773449150472217 0.014161297651505044 3.9470659129409534e-05 0.016273211696205443 
-129.00000000000057 0.004454467730007077 0.009870375594387557 0.00035900860813410017 0.014681590035412004 
-128.00000000000057 0.007020583709879492 0.005042873835074487 0.001709439319366786 0.013771620079659833 
-127.0000000000006 0.009143893590349872 0.0012961791481016134 0.0035348765666369116 0.01397248991510681 
-126.0000000000006 0.010321922744649104 1.7436727447436504e-05 0.005233538341902601 0.015567149604123717 
-125.00000000000063 0.010302949011356598 0.0019982457295727053 0.006335265575276431 0.018625902425299636 
-124.00000000000063 0.009129058827432498 0.007245685904293741 0.006602449918382915 0.02296124041660927 
-123.00000000000065 0.007101787681175697 0.01499872163132872 0.006045751940439444 0.028125370439845643 
-122.00000000000065 0.004691380236253589 0.023923213399604428 0.004872389715102583 0.03346254122761321 
-121.00000000000068 0.002420799407532096 0.032419867861609254 0.003398052831479197 0.03821273772299747 
-120.00000000000068 0.0007554259687669117 0.038963822918591615 0.0019540919273084456 0.041648058760203964 
-119.00000000000068 2.155193920488904e-05 0.04240095107088825 0.0008135654277591816 0.043213550481568 
-118.0000000000007 0.0003652506613289097 0.04214788696932117 0.00014808933395082992 0.04264301578944103 
-117.00000000000071 0.0017518235959707255 0.0382716103817885 1.6526833984818488e-05 0.0400268426945328 
-116.00000000000072 0.003997469845663218 0.03145211578073224 0.0003789382688055299 0.03582042135679581 
-115.00000000000072 0.006820305779989546 0.02285262670744174 0.0011256588474864852 0.03079457819636962 
-114.00000000000075 0.009897257004074645 0.013933340459717856 0.0021113245935977937 0.02594033785395634 
-113.00000000000075 0.012915654873978537 0.006246922044250121 0.0031858953337269157 0.02234710367270361 
-112.00000000000078 0.01561224362927782 0.0012489023934092259 0.004217899091262992 0.021075340293425168 
-111.00000000000078 0.017796471242727596 0.0001466581540251484 0.005108191869131376 0.023042606475752517 
-110.00000000000078 0.019358471105838323 0.0037996547521602546 0.005794862742393992 0.028936663918005447 
-109.00000000000081 0.020264551104351082 0.012673440531479806 0.006251295645294349 0.03916298606896495 
-108.00000000000081 0.020544192138402143 0.026841960656259257 0.006479900955677082 0.05382775867384325 
-107.00000000000082 0.02027269693792561 0.04602773620735507 0.006503885642217685 0.07275243362952001 
-106.00000000000084 0.019553041461401213 0.06966726108752194 0.0063589161069851595 0.095512599902485 
-105.00000000000085 0.018499511245191974 0.09698909568985958 0.006085883537392872 0.12149244551644812 
-104.00000000000085 0.017224648465419684 0.12709386406296827 0.005725376632877694 0.14994614923960162 
-103.00000000000087 0.015830097542640476 0.1590279582293734 0.005313993494890105 0.18005872528774644 
-102.00000000000088 0.014401228370486454 0.1918455977433212 0.0048823128746099 0.21100066762099592 
-101.00000000000088 0.013004967598916251 0.22465653402064029 0.004454182535069727 0.24197277030838937 
-100.00000000000091 0.01169005580747718 0.2566588575133851 0.004046935326522894 0.27223940904777205 
-99.00000000000091 0.01048891816318489 0.28715794840348796 0.0036721719745369517 0.30115014971969034 
-98.00000000000094 0.009420425645412676 0.3155736121611384 0.0033368178281433713 0.3281507084163731 
-97.00000000000094 0.00849297563025789 0.34143793809180983 0.0030442418668702527 0.35278501714352084 
-96.00000000000094 0.007707489636601075 0.3643865260546233 0.0027953026592689146 0.37469050208696003 
-95.00000000000097 0.00706008224148923 0.38414556541419353 0.002589248548466233 0.39358873922086546 
-94.00000000000097 0.006544282072718735 0.4005169310567058 0.0024244450693908107 0.40927350561812265 
-93.00000000000098 0.006152777486252997 0.41336307248365706 0.00229893227215263 0.42159797752160033 
-92.000000000001 0.0058787172467347805 0.4225930771777996 0.002210830977782384 0.4304625055861726 
-91.00000000000101 0.005716625391784946 0.4281509282769349 0.0021586233696576896 0.43580407185458964 
-90.00000000000101 0.0056629961058348565 0.43000666828848333 0.0021413328573944455 0.4375882309480152 
-89.00000000000104 0.0057166253917848645 0.4281509282769429 0.0021586233696575196 0.4358040718545978 
-88.00000000000104 0.0058787172467344466 0.4225930771778142 0.002210830977782421 0.430462505586188 
-87.00000000000104 0.006152777486252302 0.41336307248368015 0.0022989322721521754 0.4215979775216207 
-86.00000000000107 0.006544282072717785 0.40051693105673536 0.0024244450693909378 0.40927350561815107 
-85.00000000000107 0.007060082241488029 0.38414556541423167 0.002589248548465668 0.3935887392209007 
-84.0000000000011 0.007707489636599619 0.3643865260546659 0.0027953026592681235 0.3746905020869985 
-83.0000000000011 0.00849297563025623 0.34143793809185863 0.0030442418668695866 0.3527850171435673 
-82.00000000000111 0.0094204256454107 0.3155736121611947 0.003336817828142858 0.3281507084164256 
-81.00000000000112 0.01048891816318256 0.2871579484035479 0.003672171974536299 0.30115014971974746 
-80.00000000000114 0.011690055807474647 0.25665885751344863 0.004046935326521923 0.27223940904783184 
-79.00000000000114 0.013004967598913345 0.2246565340207069 0.004454182535068716 0.24197277030845332 
-78.00000000000115 0.014401228370483497 0.1918455977433875 0.004882312874609189 0.211000667621057 
-77.00000000000117 0.01583009754263739 0.15902795822943933 0.005313993494889109 0.18005872528780856 
-76.00000000000117 0.017224648465416995 0.1270938640630323 0.0057253766328773156 0.1499461492396615 
-75.00000000000118 0.018499511245189566 0.09698909568991866 0.006085883537392274 0.12149244551650439 
-74.0000000000012 0.01955304146139901 0.06966726108757446 0.00635891610698477 0.09551259990253452 
-73.00000000000121 0.020272696937924627 0.046027736207398744 0.0065038856422172595 0.07275243362956242 
-72.00000000000122 0.020544192138401942 0.026841960656293434 0.00647990095567708 0.053827758673877284 
-71.00000000000124 0.020264551104352206 0.012673440531503178 0.006251295645294924 0.03916298606899013 
-70.00000000000125 0.019358471105840887 0.0037996547521728197 0.0057948627423951285 0.02893666391802175 
-69.00000000000126 0.017796471242731458 0.00014665815402751687 0.00510819186913284 0.02304260647576021 
-68.00000000000126 0.015612243629282634 0.0012489023934027124 0.004217899091265153 0.021075340293425424 
-67.00000000000128 0.0129156548739846 0.006246922044236792 0.003185895333729081 0.02234710367269853 
-66.0000000000013 0.009897257004081013 0.013933340459700466 0.0021113245936000675 0.025940337853947653 
-65.0000000000013 0.006820305779995544 0.022852626707423523 0.0011256588474882717 0.03079457819635922 
-64.00000000000131 0.003997469845668456 0.031452115780716085 0.00037893826880669966 0.035820421356786154 
-63.00000000000132 0.0017518235959745312 0.03827161038177722 1.652683398507121e-05 0.0400268426945257 
-62.000000000001336 0.0003652506613306918 0.04214788696931677 0.00014808933394999324 0.04264301578943733 
-61.00000000000135 2.1551939204477517e-05 0.042400951070891375 0.0008135654277573752 0.04321355048156926 
-60.00000000000135 0.0007554259687643758 0.038963822918602155 0.001954091927305742 0.04164805876020918 
-59.000000000001364 0.002420799407528005 0.03241986786162482 0.0033980528314761123 0.0382127377230057 
-58.00000000000138 0.0046913802362487265 0.02392321339962251 0.004872389715099822 0.0334625412276238 
-57.00000000000139 0.007101787681170941 0.014998721631346208 0.006045751940437508 0.028125370439856294 
-56.0000000000014 0.009129058827429114 0.007245685904307416 0.006602449918382525 0.022961240416619063 
-55.000000000001414 0.010302949011355342 0.0019982457295801377 0.006335265575277788 0.018625902425307258 
-54.00000000000143 0.010321922744650394 1.7436727448001885e-05 0.005233538341905591 0.015567149604128487 
-53.00000000000144 0.009143893590353336 0.0012961791480961423 0.0035348765666406135 0.013972489915108594 
-52.00000000000145 0.007020583709884388 0.005042873835065318 0.0017094393193702268 0.013771620079658944 
-51.00000000000146 0.0044544677300122635 0.009870375594377685 0.00035900860813594787 0.014681590035409312 
-50.00000000000147 0.0020773449150513733 0.01416129765149804 3.947065912875093e-05 0.01627321169620176 
-49.00000000000148 0.00047539032017390254 0.016522118433472108 0.0010495128417608208 0.018038802312865105 
-48.00000000000149 9.09124227223325e-06 0.016196862337386587 0.003258626927145654 0.01945353755450469 
-47.000000000001506 0.0006880571919645741 0.013305036460736297 0.006058185229280942 0.020038912416774197 
-46.00000000000152 0.0021523759488274626 0.0088085713079658 0.008496484185455504 0.01944573367168397 
-45.00000000000153 0.003781944624783804 0.004194162889350364 0.009598132904455652 0.017564974660175744 
-44.000000000001535 0.004909798308071059 0.000958320821574711 0.008782983480081715 0.014645116488577022 
-43.00000000000155 0.005070264518974454 6.682427246098479e-05 0.006221843476811996 0.011355771951516673 
-42.000000000001556 0.004187390905019826 0.0015906831954415998 0.002938571803836217 0.008714660721290103 
-41.00000000000157 0.0026194030490177132 0.0046740028058440295 0.0005270206242690227 0.007817380653287513 
-40.000000000001585 0.001024349246611666 0.007870873091504707 0.0005022723087250782 0.009391488921425656 
-39.0000000000016 8.62269280888219e-05 0.00973738264380108 0.0035056579974195395 0.013319605753271258 
-38.000000000001606 0.00020984918058253633 0.00944307582927807 0.008741629176358031 0.018382156764404942 
-37.00000000000161 0.0013220236339139423 0.007134422018880097 0.014033991310964103 0.02247755183859212 
-36.00000000000163 0.002883905919986703 0.003870594664866139 0.01668024732732031 0.023424004539107438 
-35.00000000000164 0.0041292821420319615 0.0011354859657203259 0.014885436349296436 0.020143385947947963 
-34.00000000000165 0.004431863043569034 0.00013350580059967145 0.009127809822490333 0.013690285681743198 
-33.00000000000166 0.003626404513617705 0.0012008204194989516 0.002595540228713106 0.007421884385201884 
-32.00000000000168 0.0021116251757260936 0.0036332588124025154 6.33175666924228e-05 0.005806349123976423 
-31.000000000001688 0.0006598291259905084 0.006041945762869188 0.005304870863561409 0.012001261244528764 
-30.000000000001698 1.0571735085928067e-05 0.007078412645549733 0.01813077279353651 0.025210119911588943 
-29.000000000001705 0.0004561192472658023 0.006159408216483113 0.03289780347694807 0.03950110164546588 
-28.00000000000172 0.0016557662038949946 0.0037930887126683224 0.04027714812206061 0.04571446114627823 
-27.00000000000173 0.0028107783151545052 0.001301676472333286 0.03286716850277861 0.036971836703314456 
-26.00000000000174 0.003133341999577985 6.637639095265313e-05 0.013132106731321508 0.01632860935980854 
-25.00000000000175 0.002356960670307128 0.0007103878648726684 3.5283930357524955e-05 0.0031013447062233136 
-24.000000000001766 0.0009781306400072143 0.0027069432738644336 0.02987618796071854 0.03355604481638449 
-23.000000000001776 4.502029049691824e-05 0.004682202280476075 0.14823406829707855 0.15294451092919276 
-22.00000000000179 0.0005667990332572247 0.0052770144927705084 0.393594874949799 0.39940251615362826 
-21.000000000001798 0.0028637376228834396 0.0040677681674900655 0.7778884205541287 0.7847568634408163 
-20.00000000000181 0.006255207060589488 0.001959177062839876 1.2724805473580656 1.2805968602692115 
-19.000000000001823 0.00931830844154007 0.0007391062992916104 1.807893317498134 1.8178074146734566 
-18.000000000001833 0.010618630999892664 0.0019921094631141553 2.2908074103860794 2.3032171862242183 
-17.000000000001844 0.009509845191767473 0.006003681525923872 2.634174255831832 2.649417913258991 
-16.000000000001855 0.0065206626634142185 0.011361142109332277 2.789024801674087 2.806564581924719 
-15.000000000001867 0.0030704142060908727 0.01558226937213995 2.7638184656201696 2.7820697468845537 
-14.000000000001878 0.0006610381981711053 0.01647686161415048 2.6212472926196555 2.6379579357994967 
-13.000000000001888 3.211516274467626e-05 0.013452755684324974 2.4522359709224046 2.465319029464656 
-12.0000000000019 0.0008071195368666824 0.007950331208639432 2.338008421557145 2.346446387341826 
-11.000000000001913 0.0018548116998286577 0.002684737395645302 2.317691963671958 2.3220385584079697 
-10.000000000001922 0.0021227601922701026 0.00010892558794749836 2.376946754591008 2.3791265003834186 
-9.000000000001934 0.0013785859753423257 0.0010198717335879962 2.4628530746421275 2.465317899960462 
-8.000000000001945 0.000347371334866788 0.004169812032671948 2.5167750376740705 2.5214241285555077 
-7.000000000001957 0.0001432822577822258 0.007126434568455349 2.507429204934239 2.514833719368968 
-6.000000000001967 0.0013904776951680223 0.007834229373873033 2.446418464531508 2.4557333183732593 
-5.000000000001979 0.0036655831758082118 0.005878845262401551 2.3783873265526863 2.387963269434506 
-4.00000000000199 0.0056892244253857254 0.002652280668254608 2.3523508665383552 2.360687916847022 
-3.0000000000020015 0.006171547529173588 0.0003396145413578179 2.391434672318659 2.3979508735737665 
-2.000000000002013 0.004736076816311674 0.00042227991467786466 2.478941873038538 2.4841590487079284 
-1.0000000000020242 0.002256820697347444 0.0027018283943307827 2.5688090807336685 2.573901130940567 
-2.0355549961366507e-12 0.0003302116598535813 0.00548463382665458 2.6138762483174167 2.619886462407426 
0.9999999999979531 0.00021111590222897578 0.006779115050222555 2.5946935841649523 2.6019016209435084 
1.9999999999979419 0.001942960078684865 0.005677862921133243 2.531281279686727 2.5390943843515363 
2.9999999999979305 0.0043072030812983195 0.0029851750872199848 2.470584652548986 2.478007680688158 
3.999999999997919 0.005659519099477883 0.0006739987044723991 2.457132482427924 2.463522718708325 
4.999999999997908 0.0050904202627820834 0.0005510807813535265 2.5047007254160896 2.510335487110328 
5.999999999997897 0.003094978240874433 0.003033739316626987 2.586383551936548 2.5924641358716327 
6.999999999997885 0.0012553484707856703 0.006849360777969054 2.6495979551100906 2.6576334511297683 
7.999999999997874 0.0011247254026098402 0.009838220018005488 2.647685196536022 2.6585689823718033 
8.999999999997863 0.00307844060638512 0.010309684552656854 2.569728719860818 2.5830315841008553 
9.99999999999785 0.005954670901861054 0.008060584029689002 2.4508470540516014 2.4647758891170604 
10.999999999997842 0.007785604030953371 0.004421779297563772 2.3560837390943146 2.368217596432914 
11.99999999999783 0.007165692881614828 0.0013566473573926319 2.3457767235700784 2.3542628283753992 
12.999999999997817 0.004333875839423508 0.0002407390494749304 2.440597204520952 2.445200085850108 
13.999999999997806 0.001194905669185977 0.0011131327474217688 2.604751703975581 2.607169830598231 
14.999999999997796 0.0001893430535384238 0.0028308924495609863 2.7563408494488564 2.7595495163754937 
15.999999999997783 0.0026953517674531027 0.003947603791254088 2.800042725940984 2.806925383194638 
16.999999999997772 0.007993425954037604 0.0036885822663453144 2.666542687558781 2.678472443693083 
17.999999999997762 0.013507260359155388 0.0023860750684783485 2.3406874383778575 2.3567917555098266 
18.99999999999775 0.016242885509683055 0.0011390247939325638 1.8667081434828214 1.884232977439085 
19.999999999997737 0.014583704907232813 0.0009829604957871877 1.3300743188778215 1.345707173570168 
20.999999999997726 0.009345745649244827 0.0021525577157632814 0.8257218967367734 0.8372233055172035 
21.99999999999772 0.0034184682488132816 0.003920109991789843 0.4269310228386104 0.43423704411484704 
22.999999999997705 0.00015694945309252937 0.0050912678084661656 0.16675499007584782 0.17196394315588467 
23.999999999997694 0.001442913593961191 0.004811714583126202 0.03680003407760198 0.04302878288361719 
24.99999999999768 0.006546777521214271 0.0031551174809201768 0.00031058760817610206 0.010006511588463017 
25.99999999999767 0.012477256642211092 0.0011203909658612447 0.011502275837866055 0.025108553071547846 
26.99999999999766 0.01566178210966899 4.4949824173489756e-05 0.0324867092208422 0.04820558952508805 
27.999999999997648 0.014042889539243854 0.00079629738102894 0.04222355456963933 0.05706841258818046 
28.999999999997634 0.008424227712623413 0.0032267432740367527 0.03652897370519446 0.04817479665608075 
29.999999999997627 0.0022846966350838723 0.006209235792634208 0.021946701124690753 0.030426839005070636 
30.999999999997616 8.371812773314478e-05 0.008231677156105363 0.007871770123679987 0.016171072767625676 
31.999999999997602 0.004876325857762742 0.00821648830839837 0.0006440620618590795 0.013725250345310977 
32.99999999999759 0.016438663334695763 0.006120550539612969 0.0013277043857062455 0.023883744638470934 
33.99999999999758 0.030894095911084045 0.003003049801350074 0.006799235530243112 0.040701516753788865 
34.99999999999757 0.04214635203840503 0.0005359460245488174 0.012496037065180907 0.05518819674457143 
35.999999999997556 0.04460385492310049 0.00021285970596656781 0.015012534502095994 0.05983881333965839 
36.99999999999754 0.03609431353494124 0.002646266906913466 0.01339684309026944 0.052142413373215374 
37.999999999997534 0.01976295706453611 0.007277972760130834 0.00894666774973915 0.035985902397514175 
38.99999999999753 0.004137929243723513 0.01261484595460445 0.004034276452224994 0.020778949606863613 
39.99999999999751 0.0012416658825007254 0.01685611289014726 0.0007604273623734289 0.018845538326702046 
40.9999999999975 0.02333426977161707 0.01861627109684388 7.658980803506978e-05 0.042011961451348064 
41.999999999997485 0.07932926501191284 0.01743194263738028 0.00162809885197069 0.09837269125747992 
42.99999999999748 0.17198626195039307 0.013861187227620347 0.004192889511080123 0.19002164908592836 
43.99999999999746 0.29668106890634804 0.009171846536743574 0.0063771486215041225 0.3122070205708986 
44.999999999997456 0.44202895543722337 0.004784352599705301 0.007218104204827996 0.4540006893364449 
45.99999999999745 0.5920896452795202 0.0017178428400076657 0.006477619351443019 0.600243206645274 
46.999999999997435 0.7294853660793853 0.0002645508770080204 0.0045904663260718515 0.7342844436474544 
47.99999999999742 0.8386096010352347 9.86655049891156e-06 0.00237295005935408 0.8409207241603168 
48.99999999999741 0.9081952847741144 0.00017588190906468604 0.0006580924537218902 0.9089413535662505 
49.9999999999974 0.9327755404476806 0.00014977721875760296 5.047402044803822e-06 0.9328268032805866 
50.999999999997385 0.9129017943640849 2.698578537947494e-06 0.0005640566635516602 0.9133504395598372 
51.99999999999738 0.8542825437238243 0.0008199773158493906 0.002102836467442127 0.8570738414652123 
52.99999999999737 0.7662033951080727 0.004734236420046184 0.004145163564195184 0.7749386165661585 
53.99999999999736 0.6596608122433909 0.014648540557230857 0.006150127451523593 0.6803027226859978 
54.99999999999734 0.5456022742598484 0.0337246095948973 0.007668063988522461 0.586824971593408 
55.99999999999733 0.4335522111903292 0.06476717130434431 0.00843454123861329 0.5065694781047674 
56.99999999999732 0.3307613758901763 0.10964970441292607 0.008393095330909964 0.44860363241245993 
57.99999999999731 0.2418861355355673 0.16890279034636493 0.007660327431971325 0.41823089809053227 
58.99999999999729 0.16910844313309323 0.24153719886925099 0.006458688774879251 0.41686665387930427 
59.99999999999728 0.11255631039106427 0.32511641670699826 0.005043118816229763 0.44245778934044905 
60.99999999999728 0.07087502031363756 0.41604259932821985 0.00364112460084853 0.49027987853877303 
61.999999999997264 0.04181991198558437 0.5099857743220642 0.002416290265873709 0.5539225977178017 
62.99999999999725 0.022778548803272063 0.6023722218058959 0.0014562531351263 0.6262881725659368 
63.99999999999724 0.011170978642088337 0.6888525553985094 0.0007800259057216908 0.7004669747895648 
64.99999999999723 0.004712686647541745 0.7656878612494115 0.00035677771461850095 0.7704053433380315 
65.99999999999721 0.0015509526967286526 0.8300167126611824 0.00012828190543981796 0.831331369155364 
66.9999999999972 0.00030049076884298184 0.8799908293610273 2.9122702424083505e-05 0.8799463814482684 
67.9999999999972 9.79667661903667e-06 0.9147880778785402 1.3089130186740293e-06 0.9144189047620792 
68.99999999999719 8.817523025742976e-05 0.9345259414020011 2.3161268921916017e-06 0.9342332053417635 
69.99999999999717 0.00021784557805097193 0.9401059496753147 7.291842038052655e-06 0.9399480477486374 
70.99999999999716 0.00026833673005933003 0.9330206849165031 7.076837597449452e-06 0.9329161401901301 
71.99999999999714 0.00022338449716663124 0.9151515012078809 3.924441759421872e-06 0.9150044961509116 
72.99999999999714 0.00012477559563071138 0.8885788894203074 6.556148217786146e-06 0.888343726115066 
73.99999999999713 3.3469633672625325e-05 0.8554201999215943 2.5713093813543504e-05 0.8551224597715633 
74.99999999999712 5.834726721234575e-06 0.8177025144616024 7.08398482685446e-05 0.8174331606860442 
75.9999999999971 8.1673711506573e-05 0.7772726720925305 0.00014809277461978745 0.7771682064340745 
76.9999999999971 0.00028051441410412517 0.7357421923026476 0.00025955612602646957 0.7359603334098188 
77.99999999999709 0.0006030174776939432 0.6944621440710979 0.00040338066572911816 0.6951590631777544 
78.99999999999707 0.0010350146274487333 0.6545216949009888 0.0005745072523467199 0.655834019978757 
79.99999999999706 0.0015524128817129953 0.6167638329123626 0.0007656645476944723 0.6187965576353132 
80.99999999999704 0.002125854538172793 0.5818122503560477 0.0009683992092542942 0.5846323330670692 
81.99999999999704 0.002724545296283923 0.550104298421153 0.0011739794712724632 0.5537389902812005 
82.99999999999702 0.0033190378582880972 0.5219260201365461 0.0013740895575222983 0.5263646671415384 
83.99999999999702 0.0038829987353040333 0.49744635961172873 0.0015612927557889882 0.50264442937544 
84.999999999997 0.0043941184652295864 0.47674861737274143 0.001729282123295583 0.4826328813158075 
85.99999999999699 0.004834380150228296 0.45985801381169217 0.0018729611122655283 0.4663320730491202 
86.99999999999697 0.005189905591418513 0.4467648174051469 0.001988405614319702 0.4537144317540687 
87.99999999999697 0.005450574219229287 0.43744290012084264 0.0020727583497498754 0.44474082603034915 
88.99999999999696 0.005609573075701172 0.4318638236640449 0.002124100086653047 0.43937406978616605 
89.99999999999694 0.0056629961058348435 0.43000666828848494 0.0021413328573945812 0.4375882309480172 
90.99999999999694 0.005609573075701914 0.43186382366402215 0.0021241000866532344 0.439374069786145 
91.99999999999692 0.005450574219230582 0.43744290012079684 0.002072758349750203 0.44474082603030496 
92.99999999999692 0.0051899055914204125 0.446764817405077 0.0019884056143202613 0.4537144317540011 
93.99999999999689 0.004834380150230582 0.4598580138116009 0.0018729611122664327 0.46633207304903174 
94.99999999999689 0.004394118465232496 0.47674861737262597 0.001729282123296419 0.4826328813156952 
95.99999999999689 0.0038829987353073254 0.4974463596115895 0.0015612927557900613 0.5026444293753038 
96.99999999999686 0.0033190378582916556 0.5219260201363838 0.0013740895575235007 0.5263646671413766 
97.99999999999686 0.002724545296287586 0.5501042984209705 0.001173979471273662 0.5537389902810244 
98.99999999999685 0.002125854538176391 0.581812250355844 0.0009683992092556726 0.5846323330668688 
99.99999999999685 0.0015524128817163375 0.6167638329121395 0.0007656645476957805 0.6187965576350994 
100.99999999999682 0.0010350146274516402 0.6545216949007513 0.000574507252347768 0.6558340199785242 
101.99999999999682 0.0006030174776963071 0.6944621440708483 0.0004033806657301546 0.6951590631775053 
102.99999999999679 0.00028051441410571813 0.7357421923023939 0.0002595561260272147 0.7359603334095686 
103.99999999999679 8.167371150740364e-05 0.7772726720922795 0.00014809277462036433 0.7771682064338219 
104.99999999999679 5.834726721354318e-06 0.8177025144613617 7.083984826890875e-05 0.8174331606858025 
105.99999999999676 3.346963367221706e-05 0.8554201999213759 2.5713093813715374e-05 0.8551224597713447 
106.99999999999676 0.00012477559563006557 0.8885788894201228 6.556148217837167e-06 0.8883437261148829 
107.99999999999673 0.00022338449716614183 0.9151515012077429 3.92444175940413e-06 0.9150044961507772 
108.99999999999673 0.0002683367300593257 0.933020684916424 7.076837597447486e-06 0.9329161401900549 
109.99999999999672 0.0002178455780516055 0.9401059496753087 7.291842038080142e-06 0.9399480477486308 
110.99999999999672 8.817523025827874e-05 0.9345259414020772 2.3161268922321987e-06 0.9342332053418371 
111.99999999999669 9.796676618830535e-06 0.9147880778787068 1.3089130186302868e-06 0.9144189047622476 
112.99999999999669 0.00030049076883904234 0.8799908293612869 2.9122702423731864e-05 0.8799463814485196 
113.99999999999669 0.0015509526967163337 0.8300167126615331 0.0001282819054388508 0.8313313691556998 
114.99999999999666 0.004712686647514015 0.7656878612498454 0.0003567777146165891 0.7704053433384362 
115.99999999999666 0.011170978642035112 0.6888525553990128 0.0007800259057184237 0.7004669747900134 
116.99999999999663 0.022778548803180695 0.6023722218064472 0.0014562531351211406 0.626288172566398 
117.99999999999663 0.04181991198543986 0.509985774322639 0.0024162902658671167 0.5539225977182325 
118.99999999999662 0.07087502031342408 0.4160425993287892 0.0036411246008404012 0.4902798785391214 
119.9999999999966 0.11255631039076636 0.3251164167075351 0.005043118816220946 0.4424577893406751 
120.9999999999966 0.16910844313269824 0.24153719886973213 0.006458688774870871 0.4168666538793831 
121.99999999999659 0.2418861355350721 0.1689027903467699 0.007660327431965208 0.41823089809043645 
122.99999999999658 0.33076137588958626 0.10964970441324484 0.00839309533090719 0.44860363241219436 
123.99999999999656 0.43355221118966725 0.06476717130457481 0.008434541238615995 0.5065694781043428 
124.99999999999656 0.5456022742591488 0.03372460959504787 0.007668063988529857 0.5868249715928628 
125.99999999999653 0.659660812242706 0.014648540557316297 0.006150127451534685 0.6803027226854083 
126.99999999999653 0.7662033951074668 0.004734236420085211 0.00414516356420785 0.7749386165655958 
127.99999999999653 0.8542825437233652 0.0008199773158612125 0.002102836467453662 0.8570738414647873 
128.9999999999965 0.9129017943638367 2.6985785383310804e-06 0.0005640566635585287 0.9133504395595874 
129.9999999999965 0.9327755404476918 0.0001497772187565175 5.047402044579679e-06 0.9328268032805928 
130.99999999999648 0.9081952847744051 0.0001758819090654758 0.0006580924537142728 0.9089413535665308 
131.99999999999648 0.8386096010357899 9.866550499461136e-06 0.002372950059341454 0.8409207241608512 
132.99999999999645 0.7294853660801527 0.00026455087700351376 0.004590466326058505 0.7342844436482124 
133.99999999999645 0.5920896452804162 0.001717842839994022 0.00647761935143437 0.6002432066461513 
134.99999999999642 0.4420289554381425 0.004784352599681853 0.00721810420482811 0.45400068933733917 
135.99999999999642 0.29668106890718776 0.009171846536714516 0.0063771486215141214 0.3122070205717218 
136.99999999999642 0.17198626195106634 0.013861187227593509 0.0041928895110960596 0.19002164908659197 
137.9999999999964 0.07932926501236864 0.017431942637364764 0.0016280988519848185 0.09837269125793635 
138.9999999999964 0.02333426977184964 0.018616271096845455 7.658980803864875e-05 0.04201196145158493 
139.9999999999964 0.0012416658825479012 0.016856112890166614 0.0007604273623610874 0.018845538326755822 
140.99999999999636 0.004137929243653784 0.012614845954635466 0.004034276452198361 0.020778949606798266 
141.99999999999636 0.019762957064427277 0.007277972760163164 0.008946667749708 0.03598590239740651 
142.99999999999636 0.03609431353485931 0.002646266906936164 0.01339684309024867 0.05214241337313478 
143.99999999999633 0.04460385492308177 0.0002128597059729724 0.015012534502098544 0.059838813339648925 
144.99999999999633 0.04214635203845141 0.0005359460245391309 0.012496037065208602 0.055188196744636285 
145.99999999999633 0.030894095911169244 0.003003049801331192 0.0067992355302817975 0.04070151675389339 
146.9999999999963 0.01643866333478088 0.006120550539595495 0.0013277043857296419 0.02388374463856241 
147.9999999999963 0.004876325857814954 0.008216488308391365 0.0006440620618405733 0.01372525034533755 
148.99999999999628 8.371812773936595e-05 0.008231677156112178 0.007871770123610993 0.01617107276756947 
149.99999999999628 0.002284696635054022 0.006209235792651016 0.021946701124594268 0.03042683900496106 
150.99999999999625 0.008424227712583048 0.0032267432740547526 0.036528973705123195 0.048174796655986736 
151.99999999999625 0.014042889539219429 0.0007962973810393845 0.04222355456964887 0.05706841258817649 
152.99999999999625 0.015661782109674578 4.494982417206928e-05 0.032486709220947936 0.04820558952519835 
153.99999999999622 0.012477256642242121 0.0011203909658504636 0.011502275837995082 0.02510855307169746 
154.99999999999622 0.006546777521251746 0.0031551174809075766 0.0003105876081441943 0.01000651158845573 
155.9999999999962 0.001442913593982884 0.004811714583119683 0.03680003407713895 0.04302878288316749 
156.9999999999962 0.00015694945308580545 0.0050912678084693444 0.16675499007468259 0.1719639431547124 
157.99999999999616 0.003418468248782217 0.0039201099918000455 0.42693102283658546 0.43423704411277586 
158.99999999999616 0.009345745649207034 0.002152557715773361 0.8257218967339561 0.8372233055143654 
159.99999999999616 0.014583704907209638 0.000982960495790569 1.330074318874548 1.3457071735668953 
160.99999999999613 0.01624288550968689 0.0011390247939275118 1.8667081434796318 1.8842329774358604 
161.99999999999613 0.01350726035918322 0.002386075068469286 2.340687438375343 2.356791755507317 
162.9999999999961 0.007993425954073872 0.003688582266339657 2.666542687557361 2.678472443691694 
163.9999999999961 0.0026953517674788386 0.003947603791256938 2.800042725940756 2.8069253831944483 
164.9999999999961 0.00018934305354257407 0.002830892449570944 2.7563408494495465 2.7595495163762034 
165.99999999999608 0.001194905669171055 0.0011131327474312263 2.6047517039766457 2.607169830599316 
166.99999999999608 0.004333875839402734 0.0002407390494748733 2.440597204521806 2.4452000858509475 
167.99999999999608 0.007165692881603063 0.0013566473573790685 2.3457767235703453 2.3542628283756417 
168.99999999999605 0.00778560403095783 0.004421779297541344 2.356083739093946 2.3682175964325354 
169.99999999999605 0.005954670901877452 0.008060584029669108 2.4508470540508775 2.464775889116326 
170.99999999999602 0.003078440606401722 0.010309684552650725 2.5697287198601604 2.583031584100214 
171.99999999999602 0.001124725402615859 0.009838220018017152 2.647685196535766 2.6585689823715635 
172.99999999999602 0.0012553484707784862 0.006849360777992103 2.6495979551103126 2.657633451130012 
173.99999999999602 0.0030949782408608508 0.003033739316648255 2.5863835519370495 2.5924641358721447 
174.99999999999596 0.005090420262773012 0.0005510807813612374 2.504700725416531 2.510335487110767 
175.99999999999596 0.005659519099480546 0.0006739987044636454 2.457132482428034 2.4635227187084148 
176.99999999999596 0.004307203081311211 0.002985175087202459 2.470584652548724 2.478007680687885 
177.99999999999596 0.0019429600786990849 0.005677862921120005 2.531281279686293 2.5390943843511065 
178.99999999999596 0.0002111159022345964 0.006779115050223211 2.594693584164662 2.6019016209432126 


==> figures/mimo_beta_-5db/beampattern10.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.007713727114905544 0.002211615475922336 2.5490028632203843 2.5593740898370116 
-179.0 0.007927499785489754 0.0016030740163926823 2.4637373673172642 2.4736865532346237 
-178.0 0.005239757361259555 0.0005900929876405426 2.3635423413821477 2.369664876680387 
-177.00000000000006 0.0018452931870164555 0.00021400659773680825 2.3038266970477044 2.306003349282609 
-176.00000000000006 0.00011786102975630379 0.0010571357125710003 2.317521034109586 2.3186367449382574 
-175.00000000000006 0.0008106711223922343 0.0027387621593051798 2.3960220074193415 2.3993675103967784 
-174.00000000000006 0.0027799361953298376 0.004155495600068292 2.4934236724635204 2.500059689528961 
-173.00000000000006 0.004140707399389963 0.004288002683872238 2.551971728773815 2.560062696199117 
-172.0000000000001 0.003779389874347053 0.0029822700801883798 2.534919213498889 2.5413678184584403 
-171.0000000000001 0.002085464569060946 0.0011311328920116073 2.448755227277388 2.4517507672717156 
-170.0000000000001 0.0004980269921155778 0.00010938718116840505 2.3423611360128285 2.342903060025622 
-169.0000000000001 0.00035197115821469105 0.0008438632418760783 2.282880932767241 2.2842105284176717 
-168.00000000000014 0.001922422351163936 0.003156827125476778 2.320322060655763 2.325739689392948 
-167.00000000000017 0.00430159839928395 0.0058342346113794555 2.4586998498784998 2.4693351836793753 
-166.00000000000017 0.006087694640656695 0.0073778568168592976 2.6481287893471 2.66216821405724 
-165.00000000000017 0.006323054944305652 0.006944314194596004 2.8017921184661794 2.8156004204510836 
-164.00000000000017 0.00503363748492525 0.004859528917775399 2.8298057109688615 2.84011102203921 
-163.0000000000002 0.0030776827349469106 0.0023880971755606234 2.6745642606479554 2.6802575626534844 
-162.0000000000002 0.0015032606240991103 0.0009262667702881 2.3324257145189167 2.334895847715263 
-161.00000000000023 0.0008980190879444463 0.0011477762644350735 1.8537095523650122 1.8556541085009257 
-160.00000000000023 0.0011399076949461873 0.0026383248779914986 1.3229320474356767 1.3265378106554755 
-159.00000000000023 0.0016333890410552756 0.004222204476935355 0.8291242753490408 0.8348051377540399 
-158.00000000000026 0.0017930608067670585 0.00474325903354271 0.4387291881033868 0.4451345232598373 
-157.00000000000026 0.0014221558504818937 0.003794439400577214 0.18059868152410735 0.18574276808595952 
-156.00000000000026 0.0007637234991236713 0.0019499816919886788 0.046238947588797395 0.04892725127034318 
-155.00000000000028 0.00025128468561139866 0.00038231602517111487 0.0020129918498142585 0.0026443241195011264 
-154.00000000000028 0.00017423013448542057 0.00012409657188954727 0.006215875064896067 0.0065127676771055245 
-153.0000000000003 0.0004921572236998501 0.001433810464498737 0.023796166616461903 0.02570988801441247 
-152.0000000000003 0.0008988122500811086 0.0036376455718141352 0.034226892330175875 0.038740668312981674 
-151.0000000000003 0.001060031155120021 0.005522812349854911 0.03181690461740557 0.03837441487414038 
-150.00000000000034 0.0008484880751107644 0.006036558835122618 0.020789173308214243 0.02765468569058398 
-149.00000000000034 0.000422512807796162 0.004884843384950196 0.008711377100712262 0.014009040753094028 
-148.00000000000037 0.00011233140306123865 0.0027013293518141743 0.0013403281807136728 0.004152375859482328 
-147.00000000000037 0.00020055691027029112 0.0007088822839817713 0.0003714231240362799 0.0012817749419740672 
-146.0000000000004 0.0007394925339851893 7.126865912037525e-05 0.003922398645573068 0.004730845896180028 
-145.0000000000004 0.0015124787055948725 0.0012843471206755684 0.008532222511950332 0.011320571102500352 
-144.00000000000043 0.0021531624747649887 0.0039164410408499 0.01125362260183115 0.017309517739382562 
-143.00000000000043 0.0023460496402650274 0.006814942933629245 0.010869647515319722 0.02001545795853952 
-142.00000000000043 0.001993817172888561 0.008661136760563707 0.007968890271244674 0.01861152122853887 
-141.00000000000045 0.001264937526072492 0.008596147405134822 0.004194803419905543 0.014049155347922174 
-140.00000000000045 0.0005052600266719806 0.006625362205389313 0.0012410137928057978 0.008370513030751939 
-139.00000000000048 6.730511105396602e-05 0.003628350191107033 9.694487254702523e-05 0.0037946817038322237 
-138.00000000000048 0.00014594846711647426 0.0009871365434571385 0.0007907225768341374 0.0019255895889400297 
-137.00000000000048 0.0006969609458237282 8.34780972077934e-06 0.002597214255671325 0.0033010321891034115 
-136.0000000000005 0.0014683876985317726 0.0013874266639308604 0.004499287913263726 0.007349092810584049 
-135.0000000000005 0.002120791696189445 0.004926779932578482 0.005650729535443092 0.012688592192475458 
-134.0000000000005 0.002376450244697411 0.009603134632766137 0.005660841314429953 0.01762937341108731 
-133.00000000000054 0.0021325070388681245 0.013939060290357278 0.004640238449065194 0.020702240377848617 
-132.00000000000054 0.001495872141112692 0.016526332501110443 0.0030536942407981605 0.021070011930201978 
-131.00000000000054 0.0007341188548193619 0.016509441106980407 0.001483192941127401 0.01872534106949357 
-130.00000000000057 0.00016968927249947805 0.013870031953143356 0.0004070651249288483 0.014449073990564111 
-129.00000000000057 6.210769860584252e-05 0.009435011719072883 6.559172775124387e-05 0.009566726999904811 
-128.00000000000057 0.0005209570398493188 0.004626994957685311 0.00043448313682192797 0.005585739881604203 
-127.0000000000006 0.0014755202611933544 0.0010522491582945189 0.001286365285584738 0.0038146175054642796 
-126.0000000000006 0.002704164224432938 5.7649141635555e-05 0.00229822387891643 0.00505652733902688 
-125.00000000000063 0.003906824883943101 0.002380516420892457 0.0031607453288433206 0.009440626709791108 
-124.00000000000063 0.004793273268807688 0.00797394771110593 0.0036577008049790602 0.01641467532112626 
-123.00000000000065 0.005159710075009711 0.016033423416545293 0.003701466282482933 0.02488347163374785 
-122.00000000000065 0.004934363273596312 0.025196712589136253 0.0033271144330671376 0.033448302070418705 
-121.00000000000068 0.004184810683846583 0.03385191424686605 0.002657973322337675 0.0406878707492652 
-120.00000000000068 0.0030912712907893115 0.04047387356227506 0.0018591129496360877 0.045421622360318714 
-119.00000000000068 0.0018979628827730131 0.043915892806970516 0.001093253430940417 0.046908915494456374 
-118.0000000000007 0.0008575564972483405 0.04360530742583025 0.0004885303631769797 0.044957025046595926 
-117.00000000000071 0.00018223467836931683 0.039619749757274704 0.00012181415473813757 0.039931953343035974 
-116.00000000000072 1.042819716672444e-05 0.032648001011275074 1.657061083485799e-05 0.032683984965786034 
-115.00000000000072 0.00039284229016884015 0.02385976314206592 0.00015137593079317293 0.024412033732154177 
-114.00000000000075 0.0012964882570693519 0.014719918810324022 0.00047419565971424684 0.01649618433159074 
-113.00000000000075 0.0026220961325832052 0.006784993612177826 0.000917960044277789 0.01032706984576944 
-112.00000000000078 0.0042288133650794524 0.001514535113618764 0.001414197085984884 0.007155488173726833 
-111.00000000000078 0.0059602720801485536 0.00012079180978774112 0.001902947505076685 0.007977967630792546 
-110.00000000000078 0.00766740560584391 0.003469244149338349 0.0023384795568413756 0.013465747684916887 
-109.00000000000081 0.0092252049533438 0.012032484472334353 0.002691239155577094 0.02393730665453562 
-108.00000000000081 0.010542405922368407 0.02589211428505787 0.0029469691580493534 0.03936903212854507 
-107.00000000000082 0.011564539434706414 0.04477834377077983 0.003104074247939043 0.05943522620217105 
-106.00000000000084 0.012271703184699657 0.06813478371333745 0.003170206047072503 0.08356726363118726 
-105.00000000000085 0.012672819888705677 0.09519601756510435 0.0031588121860547645 0.11102199357948928 
-104.00000000000085 0.012798135513556734 0.1250672284452813 0.0030861264279973626 0.14095088417932408 
-103.00000000000087 0.012691423434715271 0.15679771197398226 0.002968836087749861 0.1724634378570359 
-102.00000000000088 0.012402940789765393 0.18944291693894694 0.002822478965286541 0.20468061408424146 
-101.00000000000088 0.011983746759936133 0.22211227474941528 0.0026605024639710095 0.23677606049944674 
-100.00000000000091 0.0114816153622829 0.25400223570823544 0.002493855466658973 0.26800467243325155 
-99.00000000000091 0.010938495445902308 0.2844155104713092 0.0023309649349479234 0.29771928369942363 
-98.00000000000094 0.010389295382745287 0.312768519950031 0.0021779587848722555 0.3253771314645537 
-97.00000000000094 0.009861686908422517 0.33858956159108017 0.0020390210582587505 0.35053818451393226 
-96.00000000000094 0.009376609211843084 0.36151031624906677 0.0019167948395417411 0.3728575567473325 
-95.00000000000097 0.008949185971607003 0.3812531675766013 0.0018127764029310888 0.39207413507972916 
-94.00000000000097 0.008589822605419357 0.3976164940132264 0.0017276673508275844 0.40799731681625395 
-93.00000000000098 0.008305311737471153 0.41045971009980053 0.0016616688313010712 0.42049344612369477 
-92.000000000001 0.008099830748345652 0.41968944249106693 0.0016147134731224553 0.4294732151029725 
-91.00000000000101 0.00797576034562747 0.4252478665361212 0.0015866373297358438 0.43488098703004946 
-90.00000000000101 0.007934285467363482 0.4271039211616314 0.001577297003740411 0.43668672630886973 
-89.00000000000104 0.007975760345627775 0.425247866536129 0.0015866373297357614 0.4348809870300578 
-88.00000000000104 0.008099830748345247 0.4196894424910816 0.0016147134731224792 0.4294732151029876 
-87.00000000000104 0.008305311737470907 0.41045971009982374 0.001661668831300875 0.42049344612371753 
-86.00000000000107 0.008589822605418355 0.39761649401325594 0.0017276673508276328 0.4079973168162839 
-85.00000000000107 0.00894918597160634 0.381253167576639 0.0018127764029307822 0.392074135079766 
-84.0000000000011 0.00937660921184234 0.36151031624910906 0.0019167948395413395 0.37285755674737514 
-83.0000000000011 0.009861686908421763 0.33858956159112863 0.002039021058258442 0.350538184513981 
-82.00000000000111 0.010389295382744237 0.31276851995008725 0.0021779587848720153 0.3253771314646084 
-81.00000000000112 0.010938495445901156 0.28441551047136865 0.002330964934947643 0.2977192836994819 
-80.00000000000114 0.011481615362281901 0.2540022357082988 0.0024938554666585826 0.2680046724333119 
-79.00000000000114 0.011983746759935009 0.22211227474948156 0.002660502463970543 0.23677606049951147 
-78.00000000000115 0.01240294078976447 0.18944291693901277 0.002822478965286345 0.20468061408430563 
-77.00000000000117 0.012691423434714405 0.15679771197404782 0.002968836087749512 0.17246343785709908 
-76.00000000000117 0.012798135513556609 0.12506722844534482 0.0030861264279974498 0.1409508841793889 
-75.00000000000118 0.01267281988870612 0.095196017565163 0.0031588121860547653 0.11102199357954731 
-74.0000000000012 0.01227170318470023 0.06813478371338932 0.0031702060470724927 0.08356726363123981 
-73.00000000000121 0.011564539434708464 0.04477834377082296 0.003104074247939121 0.05943522620221678 
-72.00000000000122 0.01054240592237062 0.025892114285091437 0.002946969158049582 0.039369032128581276 
-71.00000000000124 0.009225204953346455 0.012032484472357108 0.0026912391555775923 0.023937306654561695 
-70.00000000000125 0.007667405605847286 0.003469244149350281 0.0023384795568421085 0.013465747684933136 
-69.00000000000126 0.005960272080152117 0.00012079180978950295 0.0019029475050775658 0.007977967630798739 
-68.00000000000126 0.004228813365082685 0.001514535113611666 0.0014141970859860085 0.007155488173723958 
-67.00000000000128 0.002622096132586441 0.006784993612163965 0.0009179600442787618 0.010327069845759804 
-66.0000000000013 0.0012964882570716426 0.014719918810306178 0.0004741956597151022 0.01649618433157575 
-65.0000000000013 0.00039284229017016114 0.02385976314204734 0.00015137593079365258 0.024412033732137198 
-64.00000000000131 1.0428197166932924e-05 0.03264800101125853 1.6570610834900556e-05 0.032683984965769915 
-63.00000000000132 0.00018223467836841762 0.03961974975726314 0.00012181415473769691 0.03993195334302307 
-62.000000000001336 0.0008575564972465783 0.043605307425825676 0.0004885303631759113 0.04495702504658864 
-61.00000000000135 0.0018979628827707265 0.043915892806973646 0.001093253430939096 0.046908915494455784 
-60.00000000000135 0.0030912712907868855 0.0404738735622857 0.00185911294963446 0.04542162236032527 
-59.000000000001364 0.004184810683844649 0.03385191424688185 0.0026579733223362017 0.04068787074927739 
-58.00000000000138 0.004934363273595291 0.02519671258915476 0.00332711443306607 0.033448302070435566 
-57.00000000000139 0.0051597100750098044 0.01603342341656334 0.0037014662824827443 0.024883471633766002 
-56.0000000000014 0.004793273268808904 0.00797394771112027 0.0036577008049796652 0.016414675321142626 
-55.000000000001414 0.003906824883945271 0.0023805164209006104 0.003160745328844664 0.009440626709802846 
-54.00000000000143 0.0027041642244355897 5.764914163676969e-05 0.0022982238789183216 0.005056527339032844 
-53.00000000000144 0.0014755202611957015 0.0010522491582895244 0.001286365285586737 0.0038146175054636685 
-52.00000000000145 0.0005209570398508136 0.0046269949576763485 0.00043448313682325254 0.005585739881597988 
-51.00000000000146 6.210769860616823e-05 0.009435011719062926 6.559172775132955e-05 0.00956672699989529 
-50.00000000000147 0.0001696892724987286 0.013870031953135915 0.0004070651249273849 0.014449073990554449 
-49.00000000000148 0.0007341188548179496 0.016509441106977423 0.0014831929411245324 0.01872534106948633 
-48.00000000000149 0.0014958721411111192 0.016526332501113246 0.0030536942407948095 0.021070011930199858 
-47.000000000001506 0.0021325070388670776 0.013939060290364845 0.004640238449062384 0.020702240377852246 
-46.00000000000152 0.002376450244697511 0.009603134632775885 0.0056608413144287025 0.017629373411095908 
-45.00000000000153 0.0021207916961904815 0.004926779932587316 0.005650729535444231 0.012688592192486222 
-44.000000000001535 0.0014683876985332764 0.0013874266639361055 0.004499287913267101 0.007349092810594124 
-43.00000000000155 0.000696960945825182 8.347809721091326e-06 0.00259721425567559 0.0033010321891094262 
-42.000000000001556 0.00014594846711715818 0.0009871365434530677 0.0007907225768370602 0.0019255895889395537 
-41.00000000000157 6.730511105358081e-05 0.0036283501911008793 9.69448725467248e-05 0.0037946817038254418 
-40.000000000001585 0.0005052600266706397 0.006625362205383855 0.001241013792801509 0.008370513030740772 
-39.0000000000016 0.00126493752607088 0.008596147405132612 0.004194803419898299 0.014049155347911159 
-38.000000000001606 0.0019938171728872945 0.00866113676056564 0.007968890271237176 0.01861152122853219 
-37.00000000000161 0.0023460496402647343 0.006814942933634474 0.010869647515315849 0.02001545795854065 
-36.00000000000163 0.0021531624747658626 0.00391644104085598 0.011253622601833397 0.01730951773939172 
-35.00000000000164 0.0015124787055965326 0.001284347120679767 0.008532222511958771 0.011320571102514734 
-34.00000000000165 0.0007394925339866427 7.126865912094208e-05 0.003922398645582587 0.004730845896191525 
-33.00000000000166 0.00020055691027096926 0.0007088822839788082 0.0003714231240399486 0.001281774941975447 
-32.00000000000168 0.00011233140306094804 0.0027013293518095205 0.0013403281807053673 0.0041523758594691 
-31.000000000001688 0.00042251280779530634 0.004884843384946477 0.008711377100691248 0.014009040753068334 
-30.000000000001698 0.0008484880751100326 0.006036558835121885 0.02078917330818829 0.027654685690556794 
-29.000000000001705 0.0010600311551199587 0.005522812349857605 0.03181690461738948 0.038374414874127266 
-28.00000000000172 0.0008988122500817619 0.0036376455718187153 0.034226892330183764 0.03874066831299513 
-27.00000000000173 0.0004921572237006898 0.001433810464502654 0.023796166616494425 0.025709888014449903 
-26.00000000000174 0.00017423013448574344 0.00012409657189069704 0.0062158750649277 0.00651276767713854 
-25.00000000000175 0.0002512846856107544 0.0003823160251690104 0.0020129918497874236 0.0026443241194713816 
-24.000000000001766 0.0007637234991222878 0.00194998169198484 0.04623894758863037 0.04892725127016959 
-23.000000000001776 0.0014221558504807178 0.0037944394005740433 0.18059868152371736 0.18574276808556806 
-22.00000000000179 0.001793060806766833 0.004743259033542236 0.43872918810272615 0.445134523259177 
-21.000000000001798 0.0016333890410561113 0.004222204476937774 0.8291242753481263 0.8348051377531341 
-20.00000000000181 0.0011399076949471997 0.0026383248779950526 1.3229320474346087 1.3265378106544203 
-19.000000000001823 0.0008980190879442346 0.0011477762644371188 1.8537095523639608 1.8556541084998608 
-18.000000000001833 0.001503260624096896 0.0009262667702867867 2.33242571451806 2.3348958477143946 
-17.000000000001844 0.003077682734943008 0.00238809717555625 2.6745642606474433 2.6802575626529457 
-16.000000000001855 0.0050336374849215835 0.004859528917770254 2.8298057109687424 2.84011102203909 
-15.000000000001867 0.006323054944304343 0.00694431419459312 2.801792118466389 2.8156004204512977 
-14.000000000001878 0.006087694640658934 0.007377856816860513 2.64812878934748 2.662168214057625 
-13.000000000001888 0.004301598399288626 0.00583423461138421 2.4586998498788604 2.4693351836797355 
-12.0000000000019 0.0019224223511683724 0.0031568271254823676 2.320322060655949 2.3257396893931443 
-11.000000000001913 0.0003519711582162718 0.0008438632418794363 2.2828809327672084 2.284210528417644 
-10.000000000001922 0.0004980269921135033 0.00010938718116796262 2.3423611360126366 2.3429030600254293 
-9.000000000001934 0.002085464569057087 0.0011311328920082478 2.448755227277171 2.4517507672715024 
-8.000000000001945 0.003779389874344591 0.0029822700801847304 2.5349192134987715 2.54136781845832 
-7.000000000001957 0.004140707399391085 0.0042880026838709095 2.5519717287738612 2.560062696199166 
-6.000000000001967 0.0027799361953338123 0.004155495600070107 2.493423672463697 2.5000596895291407 
-5.000000000001979 0.0008106711223955615 0.0027387621593087407 2.3960220074195404 2.3993675103969876 
-4.00000000000199 0.00011786102975536148 0.0010571357125738511 2.317521034109691 2.3186367449383622 
-3.0000000000020015 0.0018452931870106442 0.0002140065977372381 2.3038266970476537 2.3060033492825505 
-2.000000000002013 0.0052397573612524544 0.0005900929876388045 2.363542341381969 2.369664876680201 
-1.0000000000020242 0.007927499785486769 0.001603074016390697 2.4637373673170564 2.473686553234415 
-2.0355549961366507e-12 0.0077137271149093885 0.002211615475922087 2.549002863220262 2.5593740898368966 
0.9999999999979531 0.004690323825629336 0.001788594468866447 2.573011967960198 2.579836978205218 
1.9999999999979419 0.0018251092156448784 0.0006982972418655766 2.52495691274463 2.5276114452291334 
2.9999999999979305 0.0029957137807898057 0.00010834385796786523 2.4361220367427525 2.4390841401685113 
3.999999999997919 0.009382120474092358 0.0011231852366067846 2.3627758041649374 2.3728944343518217 
4.999999999997908 0.01700572587634234 0.003847655130533697 2.354425366409789 2.3747595529817 
5.999999999997897 0.018468183893284706 0.007091145683460371 2.424262681580989 2.449328837626779 
6.999999999997885 0.009862063156733655 0.00900943228268067 2.537316977442452 2.555867106171856 
7.999999999997874 0.00019391650235397995 0.008323751364831317 2.6224570187321548 2.630901389616239 
8.999999999997863 0.017605055348919867 0.005312225002373749 2.602240624603435 2.625308541853914 
9.99999999999785 0.10647354160581277 0.0018606751426894581 2.4261063619584857 2.5346980877012184 
10.999999999997842 0.31305627159319044 0.00044859215800048665 2.0915981636029213 2.405299336506406 
11.99999999999783 0.6633841137618084 0.002649036445338412 1.6449654905185893 2.3109733145509117 
12.999999999997817 1.1425644765940532 0.008070330060609478 1.1625946009921881 2.3128820625318065 
13.999999999997806 1.6862046630587848 0.014424195365477224 0.7230230371475697 2.4229701673334705 
14.999999999997796 2.190817987877095 0.01871971705570661 0.3820551270562642 2.5906491355296413 
15.999999999997783 2.5421091806591893 0.018891666031315785 0.1602369104989432 2.720160445352044 
16.999999999997772 2.651613842915602 0.014909947886050235 0.045151497775772764 2.710607872679851 
17.999999999997762 2.48748132414338 0.008738625112152825 0.004409202711038437 2.4996926208755696 
18.99999999999775 2.0867640364272324 0.003204427930910916 0.0017797690831635857 2.0910171546744865 
19.999999999997737 1.543897928950039 0.0004636771918664451 0.00951654923173095 1.553374241804714 
20.999999999997726 0.97980865854881 0.0009504671613186777 0.01335504302423316 0.9938146651809397 
21.99999999999772 0.5038007430842057 0.003358456569224548 0.010694167095523543 0.517708013985868 
22.999999999997705 0.182695646084587 0.005582058704575948 0.0051275493522794586 0.19335505582376997 
23.999999999997694 0.027835709261461943 0.0060057728007714105 0.0009683711663276329 0.03480247486341399 
24.99999999999768 0.0026525248799589606 0.004384899902567016 0.00012734112934396232 0.007163819297663786 
25.99999999999767 0.04524419243098812 0.0018565323017278228 0.0017836205127715922 0.04887205800004378 
26.99999999999766 0.0953368981071407 0.0001492264627757763 0.0038233688475151286 0.09928388837540408 
27.999999999997648 0.11486751472259783 0.0005036448919789749 0.004551828033807383 0.11989165835030968 
28.999999999997634 0.0956231579314259 0.0029355872586080112 0.0036073375381703446 0.10213902650398698 
29.999999999997627 0.05355354543622173 0.006233291458248916 0.0018158195658412488 0.061586451341252006 
30.999999999997616 0.014690822746394916 0.00864897519653561 0.0003904852171109803 0.023725189563119527 
31.999999999997602 3.961911476022699e-05 0.008872288807619002 0.00011510658418716252 0.009027474365018771 
32.99999999999759 0.01584755011341687 0.006752264548462822 0.0009708786219113614 0.023568489520790135 
33.99999999999758 0.05231881262053395 0.0034018064143657217 0.0022984589185878475 0.058007512673337286 
34.99999999999757 0.08987112590433072 0.0006584380669951265 0.0032766061928094876 0.0937833577026759 
35.999999999997556 0.10915013130361169 0.0001971985165262525 0.0033891076679279826 0.112706284526083 
36.99999999999754 0.10013860610454405 0.002738924732540862 0.0026402855646184054 0.10548827012998756 
37.999999999997534 0.0667870921431767 0.007718092454656622 0.0014654711463574699 0.07594992288111808 
38.99999999999753 0.025850949714822973 0.013532737670519188 0.0004469118214419554 0.03982282713155165 
39.99999999999751 0.0009692276458780573 0.018226366750235427 1.362605755629947e-05 0.019211303715055323 
40.9999999999975 0.014579796484512377 0.02027573904001491 0.0002693439986128318 0.035125593789825306 
41.999999999997485 0.08063116671876218 0.019144805554274547 0.0009998409457487674 0.10075761324311475 
42.99999999999748 0.2003398120558423 0.01539856087993083 0.0018182787333275183 0.2174995550193091 
43.99999999999746 0.36192014111962745 0.010374761766912405 0.0023563757659894585 0.3745376207685467 
44.999999999997456 0.5438506898644645 0.0055920433670770126 0.0024113570179085104 0.5516727613420622 
45.99999999999745 0.7202819644557779 0.0021601033723447484 0.0019983373721138846 0.7241894601946405 
46.999999999997435 0.8668452097183005 0.0004300941262306003 0.001308034860081792 0.8682704494335566 
47.99999999999742 0.9653484245356216 8.089749980155148e-06 0.0006069244514843365 0.9656043049942011 
48.99999999999741 1.0064409118533968 0.00010716997324618567 0.00012984078726577494 1.006293268491729 
49.9999999999974 0.9900294107236659 9.229980219136887e-05 5.440620812043237e-06 0.9897391825225662 
50.999999999997385 0.9238163154060132 1.5455369609444844e-05 0.0002329343671209531 0.9236938750827123 
51.99999999999738 0.8206769574888025 0.0009558105064890814 0.0007058674607326605 0.8220013244130089 
52.99999999999737 0.6956748149696992 0.005054219196278633 0.0012638687257014224 0.7017002820484209 
53.99999999999736 0.5633854009807683 0.015230413193321888 0.0017491317148711635 0.5801229670260747 
54.99999999999734 0.4359545157138392 0.03466144986112809 0.0020491567823006695 0.4724753460029259 
55.99999999999733 0.32204841858074484 0.06615654539378935 0.002116630703019768 0.39018246372482374 
56.99999999999732 0.22663190057141958 0.11157672420918088 0.0019667722644225775 0.34008357681471396 
57.99999999999731 0.15137067955092098 0.17142203367087494 0.0016589774203908112 0.32440319206735413 
58.99999999999729 0.09540109316021572 0.2446582649424984 0.001272073389573914 0.34132236541710365 
59.99999999999728 0.05622542658684807 0.32879643976009465 0.0008814921428214194 0.38593029487345026 
60.99999999999728 0.030548535867545655 0.42018701289809535 0.0005436378412506097 0.4513391855517133 
61.999999999997264 0.01494415170755451 0.5144566627287311 0.0002892053701679364 0.5297804508918601 
62.99999999999725 0.00630715612243492 0.6070021710245053 0.0001243619550476647 0.6135519642282778 
63.99999999999724 0.0020995353547857837 0.6934612221788666 3.708363742650422e-05 0.6957411651463912 
64.99999999999723 0.0004288062245578059 0.7700984865291322 5.554210626217381e-06 0.7706980535469676 
65.99999999999721 1.0291492541131064e-05 0.8340703318172781 6.054011930419322e-06 0.8342701791747995 
66.9999999999972 6.349233787631061e-05 0.8835567357173212 1.873664339871021e-05 0.8838368128228632 
67.9999999999972 0.00018356809438698103 0.9177699488696359 3.070921879546458e-05 0.9181922525078448 
68.99999999999719 0.00021649090255801092 0.9368637698790089 3.663057713778552e-05 0.9373308980707914 
69.99999999999717 0.0001543032092244497 0.9417744424744767 3.7511021495023494e-05 0.9421822156933639 
70.99999999999716 5.706521692837539e-05 0.9340250727328495 3.8548165222333554e-05 0.9343349184425618 
71.99999999999714 1.2725354034614986e-06 0.9155217742439898 4.674955338560217e-05 0.9157791115156493 
72.99999999999714 5.062502396645327e-05 0.8883633864663895 6.887985991275056e-05 0.8886846766199173 
73.99999999999713 0.0002434459706785526 0.8546792968951055 0.00011002297832633044 0.8552250245589279 
74.99999999999712 0.0005910457884056416 0.8165029385296385 0.00017283252406974107 0.8174481617725543 
75.9999999999971 0.0010822079857323885 0.7756827523116089 0.0002573912170307724 0.7771919626245938 
76.9999999999971 0.0016902123756612085 0.7338281744424174 0.0003615168668022067 0.7360374615437373 
77.99999999999709 0.0023800460396585345 0.6922855587992274 0.0004813296854008446 0.69529254016531 
78.99999999999707 0.003114491649770919 0.6521376766793452 0.0006119140147508468 0.655998172895576 
79.99999999999706 0.0038585513204700745 0.6142202365927926 0.000747948114525959 0.618950003343287 
80.99999999999704 0.004582165941752687 0.5791493947946613 0.0008842226797304691 0.5847291007026255 
81.99999999999704 0.0052614697557825385 0.5473551717678865 0.0010160116366851712 0.5537370125622659 
82.99999999999702 0.0058789370976587915 0.519116800926002 0.0011392919221119694 0.5262314923426619 
83.99999999999702 0.00642279003930411 0.49459713420595747 0.0012508307775235276 0.5023604120307819 
84.999999999997 0.006885989155456483 0.47387420248011414 0.0013481705819897456 0.4821923095175138 
85.99999999999699 0.0072650588509079305 0.45696881936176015 0.0014295447145035527 0.4657427435293951 
86.99999999999697 0.007558925571660154 0.44386770813419557 0.001493756050361754 0.45299614556544093 
87.99999999999697 0.007767883896462703 0.4345420330517143 0.0015400448616868638 0.44392319179799794 
88.99999999999696 0.007892757062137382 0.4289614531935605 0.0015679669521108807 0.43849390055582804 
89.99999999999694 0.007934285467363396 0.42710392116163265 0.0015772970037404507 0.43668672630887123 
90.99999999999694 0.007892757062137871 0.4289614531935377 0.00156796695211103 0.4384939005558041 
91.99999999999692 0.007767883896463914 0.43454203305166833 0.0015400448616871285 0.4439231917979535 
92.99999999999692 0.007558925571661728 0.44386770813412546 0.0014937560503620808 0.45299614556537027 
93.99999999999689 0.0072650588509096245 0.4569688193616687 0.0014295447145040985 0.46574274352930245 
94.99999999999689 0.0068859891554590835 0.47387420247999823 0.001348170581990263 0.48219230951739916 
95.99999999999689 0.006422790039307171 0.49459713420581786 0.0012508307775241818 0.5023604120306479 
96.99999999999686 0.00587893709766216 0.5191168009258398 0.0011392919221127245 0.5262314923425033 
97.99999999999686 0.005261469755786423 0.5473551717677039 0.0010160116366859505 0.5537370125620846 
98.99999999999685 0.004582165941756794 0.5791493947944573 0.0008842226797313234 0.5847291007024238 
99.99999999999685 0.003858551320474421 0.6142202365925686 0.0007479481145268343 0.6189500033430643 
100.99999999999682 0.0031144916497754605 0.6521376766791064 0.0006119140147516204 0.6559981728953471 
101.99999999999682 0.00238004603966294 0.6922855587989765 0.00048132968540165694 0.6952925401650596 
102.99999999999679 0.0016902123756652365 0.733828174442162 0.00036151686680285544 0.7360374615434878 
103.99999999999679 0.0010822079857357332 0.7756827523113554 0.00025739121703129917 0.7771919626243394 
104.99999999999679 0.0005910457884082718 0.8165029385293953 0.00017283252407020167 0.81744816177231 
105.99999999999676 0.00024344597068023412 0.854679296894884 0.00011002297832660163 0.8552250245587129 
106.99999999999676 5.062502396717392e-05 0.888363386466201 6.88798599129191e-05 0.8886846766197292 
107.99999999999673 1.2725354033936057e-06 0.9155217742438482 4.674955338569505e-05 0.9157791115155092 
108.99999999999673 5.706521692781005e-05 0.9340250727327674 3.854816522235345e-05 0.9343349184424791 
109.99999999999672 0.00015430320922388773 0.941774442474466 3.751102149500621e-05 0.9421822156933529 
110.99999999999672 0.00021649090255785916 0.936863769879081 3.6630577137787e-05 0.9373308980708689 
111.99999999999669 0.0001835680943875318 0.9177699488697983 3.070921879553498e-05 0.9181922525080097 
112.99999999999669 6.349233787710084e-05 0.883556735717577 1.8736643398794103e-05 0.8838368128231174 
113.99999999999669 1.0291492540589393e-05 0.8340703318176258 6.054011930470819e-06 0.8342701791751512 
114.99999999999666 0.0004288062245524723 0.7700984865295644 5.554210626148441e-06 0.7706980535473963 
115.99999999999666 0.002099535354769391 0.6934612221793693 3.708363742617069e-05 0.695741165146877 
116.99999999999663 0.006307156122398087 0.6070021710250575 0.00012436195504692953 0.6135519642287843 
117.99999999999663 0.014944151707483023 0.5144566627293079 0.0002892053701666348 0.5297804508923668 
118.99999999999662 0.03054853586742328 0.42018701289866717 0.0005436378412488042 0.45133918555216174 
119.9999999999966 0.056225426586653776 0.3287964397606346 0.000881492142819139 0.38593029487379227 
120.9999999999966 0.09540109315992819 0.24465826494298318 0.001272073389571555 0.3413223654173015 
121.99999999999659 0.1513706795505215 0.17142203367128364 0.0016589774203885988 0.3244031920673617 
122.99999999999658 0.2266319005708967 0.11157672420950326 0.001966772264421221 0.34008357681451123 
123.99999999999656 0.32204841858010225 0.06615654539402281 0.0021166307030193697 0.3901824637244114 
124.99999999999656 0.43595451571309385 0.03466144986128113 0.0020491567823016526 0.4724753460023349 
125.99999999999653 0.5633854009799626 0.015230413193409193 0.0017491317148736823 0.5801229670253658 
126.99999999999653 0.6956748149688989 0.005054219196319 0.0012638687257049593 0.7017002820476703 
127.99999999999653 0.8206769574880913 0.0009558105065018343 0.0007058674607359726 0.8220013244123142 
128.9999999999965 0.9238163154054809 1.5455369610417898e-05 0.00023293436712321173 0.9236938750821928 
129.9999999999965 0.9900294107234034 9.229980219054873e-05 5.440620812421298e-06 0.9897391825223008 
130.99999999999648 1.006440911853468 0.00010716997324683195 0.00012984078726387886 1.0062932684917985 
131.99999999999648 0.9653484245360543 8.089749980009985e-06 0.0006069244514805354 0.9656043049946397 
132.99999999999645 0.8668452097190648 0.00043009412622473434 0.001308034860077352 0.8682704494343062 
133.99999999999645 0.7202819644567887 0.0021601033723291124 0.001998337372110242 0.7241894601956327 
134.99999999999642 0.5438506898655853 0.005592043367051178 0.0024113570179073026 0.5516727613431482 
135.99999999999642 0.36192014112070225 0.010374761766880987 0.0023563757659912873 0.3745376207695901 
136.99999999999642 0.2003398120567213 0.015398560879902334 0.001818278733332056 0.21749955502015741 
137.9999999999964 0.08063116671933643 0.0191448055542586 0.000999840945753899 0.10075761324367587 
138.9999999999964 0.014579796484747793 0.020275739040017567 0.00026934399861619344 0.035125593790066675 
139.9999999999964 0.0009692276458238408 0.01822636675025716 1.3626057555834511e-05 0.019211303715023043 
140.99999999999636 0.025850949714596717 0.013532737670553201 0.0004469118214372236 0.039822827131355154 
141.99999999999636 0.06678709214292726 0.007718092454691636 0.0014654711463502209 0.0759499228808971 
142.99999999999636 0.10013860610440377 0.002738924732565005 0.0026402855646119935 0.10548827012986688 
143.99999999999633 0.10915013130364727 0.00019719851653251545 0.0033891076679256594 0.11270628452612313 
144.99999999999633 0.08987112590452126 0.0006584380669840189 0.0032766061928130577 0.09378335770285907 
145.99999999999633 0.05231881262078232 0.0034018064143450824 0.002298458918595593 0.05800751267357223 
146.9999999999963 0.0158475501135936 0.006752264548444435 0.0009708786219189293 0.0235684895209552 
147.9999999999963 3.961911476619811e-05 0.008872288807612674 0.00011510658418935515 0.00902747436502072 
148.99999999999628 0.014690822746216239 0.00864897519654455 0.00039048521710533895 0.02372518956294408 
149.99999999999628 0.05355354543594722 0.006233291458268169 0.0018158195658302854 0.06158645134098528 
150.99999999999625 0.09562315793121408 0.0029355872586271725 0.003607337538160686 0.10213902650378436 
151.99999999999625 0.11486751472259282 0.0005036448919881821 0.004551828033806192 0.11989165835031391 
152.99999999999625 0.09533689810737707 0.00014922646277090818 0.00382336884752464 0.09928388837564531 
153.99999999999622 0.045244192431324284 0.0018565323017131646 0.0017836205127851452 0.04887205800037946 
154.99999999999622 0.002652524880079649 0.004384899902552691 0.0001273411293483183 0.007163819297774383 
155.9999999999962 0.027835709260967186 0.006005772800767199 0.0009683711663120029 0.034802474862899696 
156.9999999999962 0.1826956460831488 0.005582058704585082 0.005127549352246273 0.19335505582230547 
157.99999999999616 0.5038007430817293 0.0033584565692408716 0.010694167095493557 0.517708013983365 
158.99999999999616 0.9798086585455369 0.000950467161329514 0.01335504302423503 0.993814665177697 
159.99999999999616 1.5438979289465307 0.00046367719186011646 0.009516549231774016 1.553374241801231 
160.99999999999613 2.0867640364242304 0.003204427930884174 0.001779769083200854 2.0910171546715177 
161.99999999999613 2.487481324141582 0.008738625112114217 0.004409202710940243 2.4996926208736636 
162.9999999999961 2.6516138429154332 0.0149099478860164 0.04515149777533422 2.7106078726791973 
163.9999999999961 2.542109180660664 0.01889166603130298 0.16023691049793923 2.7201604453525143 
164.9999999999961 2.1908179878798197 0.018719717055721452 0.3820551270545422 2.590649135530707 
165.99999999999608 1.686204663062107 0.014424195365512676 0.7230230371451443 2.422970167334393 
166.99999999999608 1.1425644765972702 0.008070330060648478 1.162594600989297 2.312882062532166 
167.99999999999608 0.6633841137643844 0.0026490364453632203 1.644965490515664 2.310973314550553 
168.99999999999605 0.3130562715948837 0.0004485921580021729 2.091598163600465 2.4052993365056454 
169.99999999999605 0.1064735416066742 0.0018606751426722345 2.4261063619569017 2.5346980877005003 
170.99999999999602 0.017605055349194546 0.00531222500235147 2.6022406246028655 2.6253085418536 
171.99999999999602 0.00019391650233892442 0.008323751364818801 2.622457018732423 2.6309013896164775 
172.99999999999602 0.009862063156659412 0.009009432282685078 2.5373169774431394 2.555867106172465 
173.99999999999602 0.01846818389326215 0.007091145683478022 2.4242626815816073 2.4493288376273927 
174.99999999999596 0.017005725876377744 0.0038476551305537095 2.354425366409987 2.374759552981955 
175.99999999999596 0.009382120474141869 0.0011231852366188036 2.3627758041646514 2.3728944343515948 
176.99999999999596 0.002995713780814144 0.00010834385796839601 2.4361220367421947 2.4390841401680126 
177.99999999999596 0.0018251092156363546 0.0006982972418590641 2.524956912744161 2.5276114452286578 
178.99999999999596 0.004690323825607189 0.001788594468860917 2.573011967960113 2.579836978205123 


==> figures/mimo_beta_-5db/beampattern11.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0036643057847536974 0.008919158548806696 2.544796078711937 2.557695552575859 
-179.0 0.005797651820319344 0.00738218099030418 2.4766435297696052 2.490165657729766 
-178.0 0.00559247915102241 0.0044561028820666515 2.394506371252844 2.4048431273920254 
-177.00000000000006 0.003407006659924492 0.0017003462501919712 2.3499010195884944 2.3551980195186806 
-176.00000000000006 0.0010525084377111782 0.00031076114036898234 2.373935039952065 2.3753860570905054 
-175.00000000000006 8.813247615818375e-05 0.00044751786050670466 2.4585051031976333 2.459048122379535 
-174.00000000000006 0.0007671090829608006 0.0013140544274476045 2.55958369295683 2.5616157518882274 
-173.00000000000006 0.0021611978987381864 0.0018659097946624639 2.6211342659588075 2.6250687819937997 
-172.0000000000001 0.0030682496488097866 0.0016077203509183215 2.6066678678144695 2.6112123153132734 
-171.0000000000001 0.002886831436459488 0.0009133901366875657 2.521065080016366 2.524703936888945 
-170.0000000000001 0.0018711014376447575 0.0006734383450130038 2.410396259984524 2.4127743670027684 
-169.0000000000001 0.0007453893568690577 0.001558989750418196 2.339184714717053 2.3413570468436506 
-168.00000000000014 9.972987153486425e-05 0.0034512861925200576 2.3564619249101537 2.3599547375559973 
-167.00000000000017 3.557955123679833e-05 0.005449740792865415 2.4677599689982506 2.473280136557356 
-166.00000000000017 0.00024458996161554514 0.006452295653190345 2.6270701282110824 2.633880361970393 
-165.00000000000017 0.00035665860908170856 0.005900587946261941 2.7527571881816106 2.759160038755914 
-164.00000000000017 0.00024083189501631014 0.004173862476280299 2.759876193837853 2.764408478284913 
-163.0000000000002 4.825101552078578e-05 0.002362203603227892 2.5940748038458126 2.596525235975925 
-162.0000000000002 2.055656711407302e-05 0.0015712748435797903 2.2524450680376433 2.253979913824087 
-161.00000000000023 0.0002568803948108542 0.0022189139680544165 1.783534681605182 1.7858728655076965 
-160.00000000000023 0.0006287735517249917 0.003779873678742267 1.268346762982518 1.272579065145828 
-159.00000000000023 0.000890016982250817 0.0051348662971173915 0.7918296728134759 0.7976873631299459 
-158.00000000000026 0.0008741335516449357 0.005290759107132767 0.41691955659641433 0.4229611833089688 
-157.00000000000026 0.0006196431146410748 0.004012199812781168 0.1703017769871438 0.17486558150832246 
-156.00000000000026 0.0003342548054025536 0.0019749195437726596 0.04287454541547935 0.04516010444255256 
-155.00000000000028 0.0002359848109395344 0.0003578789318244526 0.0016708016860425402 0.0022627875812238777 
-154.00000000000028 0.00039462302761449585 0.00013410756121254487 0.006355289321033124 0.006882040829537186 
-153.0000000000003 0.000686515933640491 0.001490020491471194 0.023324606822168827 0.025487112565422878 
-152.0000000000003 0.0008878504633262644 0.0037104354575592537 0.03312182690318308 0.03769415095447751 
-151.0000000000003 0.0008348680581690754 0.00558316915106045 0.03055796746675964 0.03694631787820081 
-150.00000000000034 0.0005392969724283001 0.00607926510539643 0.01985202441047504 0.02644670401405832 
-149.00000000000034 0.00018409201097629275 0.004922037481039001 0.008278228488667803 0.013371486764942308 
-148.00000000000037 6.63266858091633e-06 0.002737683587771135 0.0012584679673724244 0.003999736532229299 
-147.00000000000037 0.0001474159832942077 0.0007209822426262243 0.0002914635200397825 0.0011607423478582598 
-146.0000000000004 0.0005592721922174645 9.147471505817008e-06 0.003501503942835169 0.004067921943350366 
-145.0000000000004 0.001030363199307621 0.001097277908525161 0.007596518325161684 0.00971514568183066 
-144.00000000000043 0.0013043248776658954 0.0035885581034806233 0.009859853674750702 0.014736938968378601 
-143.00000000000043 0.0012261198257635588 0.006388756218476186 0.009261920810165731 0.016858094906847695 
-142.00000000000043 0.000831796122519091 0.008232267424017161 0.0064686849947101005 0.015516324738484143 
-141.00000000000045 0.00033541974139663006 0.008277202652741941 0.003079302302962573 0.011681631611577786 
-140.00000000000045 2.3299803627869462e-05 0.006492808185299908 0.0006567970361819222 0.007169588412028721 
-139.00000000000048 0.0001122480480992866 0.0036755472188193046 3.272064975978468e-05 0.003821890052634598 
-138.00000000000048 0.0006425914078712771 0.0011052378573058832 0.0011065619503749277 0.0028562892197743703 
-137.00000000000048 0.0014550111214721034 5.712896797130967e-06 0.0030888400443550915 0.0045478375574453025 
-136.0000000000005 0.0022577689646717056 0.0010428655111417732 0.004969099376438914 0.008261933375161639 
-135.0000000000005 0.002749904493643484 0.004058913841053072 0.005961647535428276 0.012756667095752043 
-134.0000000000005 0.002744772530902883 0.00813237738656862 0.0057602638835248425 0.016619991562087672 
-133.00000000000054 0.0022433203316801656 0.011921734688936049 0.004553861909439184 0.018701496929942607 
-132.00000000000054 0.0014318102097525644 0.0141502988026148 0.002858273115172265 0.01842646046794083 
-131.00000000000054 0.0006108052203181359 0.014053179179283283 0.0012713631297200689 0.015927102381516504 
-130.00000000000057 8.73108465347525e-05 0.011637905700784157 0.00025632972694657495 0.011979211827768347 
-129.00000000000057 7.151690121991499e-05 0.007687257297894526 1.9210762622679475e-05 0.007779910065969453 
-128.00000000000057 0.0006127255237764883 0.0035227421898988615 0.0004965816855484966 0.00463532560787674 
-127.0000000000006 0.0015912014603593006 0.0006185967591568483 0.0014289916214456145 0.003640180265986548 
-126.0000000000006 0.002762129113195149 0.00018978702088838723 0.0024754300828676357 0.0054242060660610394 
-125.00000000000063 0.0038320895938443057 0.00286978300519291 0.0033242120996897612 0.010017022431517983 
-124.00000000000063 0.004541695297562817 0.00855467103244674 0.003769507213194863 0.016851017853662508 
-123.00000000000065 0.004730526640275786 0.0164365564672121 0.0037415277238427 0.024889476314839256 
-122.00000000000065 0.004369545492495195 0.025198688134821342 0.0032948097483308223 0.03284208922401739 
-121.00000000000068 0.0035575805075187673 0.03331003300198522 0.00256901379021904 0.0394166585373265 
-120.00000000000068 0.002488452635918016 0.03934370499927419 0.001739529367246853 0.04355525436413468 
-119.00000000000068 0.0014013910649950457 0.042250404208859775 0.0009725125459274328 0.04461323125880786 
-118.0000000000007 0.0005288789952570273 0.04153882615882964 0.0003934248435403037 0.042456219186065194 
-117.00000000000071 5.3719695202077754e-05 0.03734191361787135 7.214809357372306e-05 0.037468771635402624 
-116.00000000000072 8.250523354107442e-05 0.03037348749461708 2.300959152135575e-05 0.030484678864024176 
-115.00000000000072 0.0006375304228316502 0.02179904983533111 0.0002153015914770679 0.02266033709165112 
-114.00000000000075 0.0016648917109673021 0.013055022165199189 0.0005890724574831092 0.015317942986865517 
-113.00000000000075 0.003053808703958825 0.005652502687840936 0.0010715903543664321 0.009785039539887035 
-112.00000000000078 0.004661258229321921 0.0009966736129214278 0.0015912690223427173 0.007252437985492863 
-111.00000000000078 0.006336516562478444 0.00024395882963222477 0.002087408012680161 0.008665582445159118 
-110.00000000000078 0.007941628632162585 0.0042086241606295784 0.002515434597306224 0.014656773945120594 
-109.00000000000081 0.009365595283963269 0.013320891922203025 0.002848247542572661 0.025518732034544 
-108.00000000000081 0.010531730695142077 0.027631183325034267 0.0030747287583438015 0.04121463616192646 
-107.00000000000082 0.011398905220821367 0.046850385082148685 0.0031965873174756637 0.06141642852711312 
-106.00000000000084 0.011958143698968613 0.0704139962199139 0.003224555278558661 0.08556172516141376 
-105.00000000000085 0.012226322719180805 0.09755816433322247 0.0031746888537274014 0.11291983967513476 
-104.00000000000085 0.012238613014947445 0.12739728927678362 0.0030652380139093564 0.14265870316944199 
-103.00000000000087 0.012040986491448833 0.15899536370652267 0.002914293882783446 0.1739063740596826 
-102.00000000000088 0.011683684891020245 0.19142594472118982 0.0027382351767774307 0.2058029458594696 
-101.00000000000088 0.011216131438528934 0.22381818107013365 0.002550877367287956 0.23754065857375573 
-100.00000000000091 0.010683422188153869 0.25538839871135655 0.0023631714743382664 0.26839169718208034 
-99.00000000000091 0.010124288662984439 0.28545826553598397 0.0021832873537960193 0.2977244225150511 
-98.00000000000094 0.009570279009708393 0.3134615169174788 0.0020169322653214752 0.3250096131097658 
-97.00000000000094 0.009045845649116015 0.3389417013360184 0.0018677852714112037 0.34981874546360797 
-96.00000000000094 0.008569030032100307 0.3615435084699396 0.0017379613883710253 0.3718164797751297 
-95.00000000000097 0.008152475638395792 0.3810000870396128 0.0016284500444217205 0.3907494346546034 
-94.00000000000097 0.007804558317154606 0.39711845185920536 0.0015394971374746227 0.4064331093365255 
-93.00000000000098 0.007530483391766264 0.4097647040920426 0.001470917910443745 0.41873851476919766 
-92.000000000001 0.007333252153338126 0.4188504069038307 0.001422339420739495 0.427579757882911 
-91.00000000000101 0.007214441762097303 0.42432110892077873 0.0013933776804078673 0.43290352115574054 
-90.00000000000101 0.007174771070320866 0.4261477087938357 0.0013837568788722453 0.43468111119851566 
-89.00000000000104 0.00721444176209756 0.4243211089207865 0.0013933776804078133 0.43290352115574837 
-88.00000000000104 0.007333252153337744 0.41885040690384534 0.0014223394207395067 0.4275797578829247 
-87.00000000000104 0.007530483391766045 0.40976470409206533 0.0014709179104435359 0.4187385147692202 
-86.00000000000107 0.007804558317153625 0.39711845185923456 0.0015394971374746728 0.406433109336554 
-85.00000000000107 0.00815247563839514 0.38100008703964994 0.001628450044421394 0.3907494346546402 
-84.0000000000011 0.008569030032099577 0.36154350846998085 0.0017379613883706233 0.3718164797751704 
-83.0000000000011 0.00904584564911528 0.3389417013360664 0.0018677852714108877 0.34981874546365566 
-82.00000000000111 0.009570279009707316 0.3134615169175344 0.002016932265321212 0.32500961310981946 
-81.00000000000112 0.010124288662983271 0.2854582655360428 0.0021832873537957005 0.29772442251510706 
-80.00000000000114 0.010683422188152837 0.2553883987114187 0.002363171474337823 0.2683916971821426 
-79.00000000000114 0.011216131438527727 0.2238181810701995 0.0025508773672874366 0.2375406585738192 
-78.00000000000115 0.01168368489101925 0.19142594472125546 0.002738235176777181 0.20580294585953463 
-77.00000000000117 0.01204098649144784 0.15899536370658798 0.0029142938827829905 0.1739063740597471 
-76.00000000000117 0.01223861301494715 0.1273972892768471 0.0030652380139093837 0.14265870316950524 
-75.00000000000118 0.012226322719181023 0.09755816433328114 0.0031746888537273125 0.11291983967519445 
-74.0000000000012 0.011958143698968884 0.07041399621996608 0.00322455527855856 0.08556172516146622 
-73.00000000000121 0.011398905220823104 0.04685038508219229 0.0031965873174756724 0.061416428527158624 
-72.00000000000122 0.01053173069514398 0.02763118332506862 0.0030747287583439507 0.04121463616196274 
-71.00000000000124 0.009365595283965621 0.013320891922226805 0.002848247542573066 0.02551873203457041 
-70.00000000000125 0.007941628632165708 0.004208624160642734 0.0025154345973069374 0.014656773945137602 
-69.00000000000126 0.00633651656248186 0.00024395882963528407 0.0020874080126810253 0.008665582445166372 
-68.00000000000126 0.004661258229325095 0.000996673612915619 0.0015912690223438748 0.007252437985491381 
-67.00000000000128 0.0030538087039621168 0.0056525026878282945 0.0010715903543674896 0.009785039539878696 
-66.0000000000013 0.0016648917109697813 0.013055022165182282 0.0005890724574840696 0.015317942986851825 
-65.0000000000013 0.0006375304228332777 0.021799049835313136 0.00021530159147765745 0.02266033709163517 
-64.00000000000131 8.250523354166312e-05 0.03037348749460074 2.3009591521514373e-05 0.030484678864008564 
-63.00000000000132 5.371969520160085e-05 0.03734191361785965 7.214809357337937e-05 0.037468771635389884 
-62.000000000001336 0.0005288789952556413 0.04153882615882445 0.00039342484353931936 0.042456219186057714 
-61.00000000000135 0.00140139106499304 0.04225040420886193 0.000972512545926143 0.04461323125880667 
-60.00000000000135 0.002488452635915722 0.039343704999283635 0.0017395293672451838 0.043555254364140136 
-59.000000000001364 0.003557580507516779 0.03331003300199984 0.0025690137902175 0.03941665853733764 
-58.00000000000138 0.004369545492493962 0.025198688134838852 0.003294809748329633 0.032842089224032756 
-57.00000000000139 0.004730526640275517 0.016436556467229566 0.0037415277238423334 0.024889476314855812 
-56.0000000000014 0.004541695297563668 0.008554671032460983 0.0037695072131952974 0.016851017853678096 
-55.000000000001414 0.00383208959384615 0.0028697830052015144 0.0033242120996910037 0.010017022431529526 
-54.00000000000143 0.0027621291131975857 0.00018978702089055363 0.0024754300828695253 0.005424206066067505 
-53.00000000000144 0.0015912014603616052 0.0006185967591531505 0.0014289916214477209 0.0036401802659872017 
-52.00000000000145 0.0006127255237781036 0.003522742189891266 0.0004965816855500263 0.00463532560787233 
-51.00000000000146 7.151690122044273e-05 0.007687257297885736 1.9210762622990556e-05 0.0077799100659615835 
-50.00000000000147 8.731084653416258e-05 0.011637905700777464 0.00025632972694528974 0.011979211827759772 
-49.00000000000148 0.0006108052203167182 0.014053179179280444 0.0012713631297172538 0.015927102381509475 
-48.00000000000149 0.0014318102097507406 0.014150298802617126 0.002858273115168783 0.01842646046793794 
-47.000000000001506 0.0022433203316786676 0.011921734688942637 0.004553861909436071 0.01870149692994466 
-46.00000000000152 0.0027447725309024413 0.00813237738657713 0.005760263883523176 0.016619991562094115 
-45.00000000000153 0.0027499044936440697 0.004058913841060723 0.005961647535429029 0.012756667095760975 
-44.000000000001535 0.00225776896467305 0.001042865511146116 0.004969099376442102 0.008261933375170465 
-43.00000000000155 0.0014550111214738529 5.712896796975675e-06 0.0030888400443594747 0.004547837557451327 
-42.000000000001556 0.0006425914078726961 0.0011052378573017771 0.0011065619503784242 0.002856289219775227 
-41.00000000000157 0.00011224804809993048 0.0036755472188134334 3.272064976040773e-05 0.0038218900526299717 
-40.000000000001585 2.329980362759085e-05 0.006492808185294849 0.0006567970361787566 0.007169588412020212 
-39.0000000000016 0.0003354197413957307 0.008277202652740056 0.003079302302956301 0.011681631611568639 
-38.000000000001606 0.0008317961225180542 0.008232267424019214 0.006468684994703127 0.015516324738478162 
-37.00000000000161 0.001226119825762948 0.006388756218481306 0.009261920810161752 0.016858094906848208 
-36.00000000000163 0.0013043248776660743 0.0035885581034864377 0.009859853674752226 0.01473693896838613 
-35.00000000000164 0.001030363199308535 0.0010972779085290717 0.007596518325169045 0.009715145681842806 
-34.00000000000165 0.000559272192218461 9.147471506178222e-06 0.0035015039428437558 0.0040679219433603165 
-33.00000000000166 0.0001474159832948259 0.0007209822426231672 0.0002914635200430715 0.0011607423478591059 
-32.00000000000168 6.632668580860286e-06 0.0027376835877664695 0.001258467967364516 0.0039997365322168126 
-31.000000000001688 0.000184092010975687 0.004922037481035278 0.008278228488647744 0.013371486764917827 
-30.000000000001698 0.0005392969724275574 0.006079265105395661 0.019852024410450027 0.026446704014031926 
-29.000000000001705 0.0008348680581686788 0.005583169151063105 0.030557967466743764 0.03694631787818757 
-28.00000000000172 0.0008878504633264298 0.0037104354575638364 0.0331218269031901 0.037694150954489115 
-27.00000000000173 0.0006865159336410481 0.0014900204914751827 0.02332460682219984 0.025487112565458443 
-26.00000000000174 0.00039462302761503345 0.00013410756121379292 0.006355289321064183 0.0068820408295701295 
-25.00000000000175 0.00023598481093959738 0.000357878931822359 0.0016708016860187578 0.0022627875811981123 
-24.000000000001766 0.00033425480540207747 0.001974919543768592 0.04287454541532204 0.04516010444239052 
-23.000000000001776 0.0006196431146404454 0.004012199812777453 0.17030177698677246 0.17486558150794784 
-22.00000000000179 0.0008741335516446262 0.005290759107131538 0.4169195565957816 0.42296118330833066 
-21.000000000001798 0.000890016982251116 0.0051348662971191375 0.7918296728125955 0.7976873631290717 
-20.00000000000181 0.0006287735517257638 0.003779873678745626 1.2683467629814833 1.2725790651448203 
-19.000000000001823 0.00025688039481153136 0.00221891396805698 1.7835346816041566 1.7858728655066702 
-18.000000000001833 2.055656711428972e-05 0.0015712748435796813 2.2524450680367973 2.2539799138232444 
-17.000000000001844 4.82510155204868e-05 0.0023622036032249563 2.59407480384529 2.5965252359754007 
-16.000000000001855 0.00024083189501590034 0.004173862476276258 2.759876193837701 2.764408478284765 
-15.000000000001867 0.00035665860908167825 0.005900587946259327 2.7527571881817727 2.7591600387560757 
-14.000000000001878 0.00024458996161596576 0.00645229565319084 2.6270701282114035 2.6338803619707303 
-13.000000000001888 3.5579551237083485e-05 0.005449740792868808 2.467759968998549 2.4732801365576553 
-12.0000000000019 9.972987153420526e-05 0.003451286192524403 2.356461924910292 2.3599547375561376 
-11.000000000001913 0.0007453893568671339 0.0015589897504212158 2.3391847147169873 2.3413570468435876 
-10.000000000001922 0.0018711014376423167 0.0006734383450135408 2.410396259984318 2.4127743670025614 
-9.000000000001934 0.0028868314364580904 0.0009133901366863058 2.521065080016146 2.524703936888724 
-8.000000000001945 0.0030682496488105707 0.0016077203509170925 2.6066678678143584 2.6112123153131592 
-7.000000000001957 0.0021611978987408575 0.0018659097946627798 2.6211342659588603 2.625068781993854 
-6.000000000001967 0.0007671090829633356 0.0013140544274493516 2.559583692957012 2.5616157518884157 
-5.000000000001979 8.813247615805406e-05 0.000447517860508093 2.4585051031978415 2.4590481223797505 
-4.00000000000199 0.0010525084377074783 0.0003107611403678526 2.373935039952185 2.375386057090616 
-3.0000000000020015 0.0034070066599191967 0.001700346250187515 2.3499010195884686 2.355198019518652 
-2.000000000002013 0.005592479151019491 0.004456102882060357 2.3945063712526986 2.404843127391875 
-1.0000000000020242 0.005797651820321578 0.007382180990299177 2.476643529769434 2.4901656577295954 
-2.0355549961366507e-12 0.003664305784759366 0.008919158548805805 2.544796078711846 2.5576955525757765 
0.9999999999979531 0.0013229384340487551 0.008153322743139516 2.55710830093791 2.566787357472918 
1.9999999999979419 0.0025051838058783964 0.005478992552676392 2.5056961799265447 2.513717592178512 
2.9999999999979305 0.009674065889912051 0.002430715323925922 2.4214583346540266 2.4334464366002186 
3.999999999997919 0.02087157906560405 0.000752917744465372 2.3565008374454313 2.377927661078313 
4.999999999997908 0.029096126983462874 0.0013012372650668274 2.353614852947314 2.3838289416147305 
5.999999999997897 0.026368941098114898 0.003503967864370872 2.4192618769422984 2.4490263882300676 
6.999999999997885 0.012060820099473115 0.005750968392547669 2.514565542380003 2.532324865078426 
7.999999999997874 0.0017065654487151223 0.00646030435465292 2.5692381349584466 2.577306932432825 
8.999999999997863 0.03049212170025716 0.005118436103450159 2.5115744792867196 2.546903995302215 
9.99999999999785 0.14661674331170765 0.0026071096427824196 2.2998894104984893 2.4485543893586343 
10.999999999997842 0.3940415651227709 0.0006066828465705667 1.9407707283886588 2.3346019971192105 
11.99999999999783 0.7899748139012662 0.0004781868164222002 1.4866635198356868 2.2762031337333655 
12.999999999997817 1.3067689151122623 0.002364585705553037 1.015390812995223 2.3237817831138194 
13.999999999997806 1.867998388989457 0.005096122190780283 0.6020087893481283 2.474815267345928 
14.999999999997796 2.363581354204391 0.00694900970457005 0.2954276050694925 2.6663190981716536 
15.999999999997783 2.6807492777726645 0.006752098017103346 0.10833896407868092 2.7968797954706464 
16.999999999997772 2.740164360878284 0.004623980615341082 0.02192102379994806 2.768275404784268 
17.999999999997762 2.5232539989826113 0.0018786613779676461 0.00035961654838001907 2.527303167127758 
18.99999999999775 2.0796764991391594 0.00017981097563459669 0.007258239434411549 2.088852868765915 
19.999999999997737 1.5116477860110868 0.000495455048812257 0.017142065593875672 1.5306964329893527 
20.999999999997726 0.941151802402315 0.0025121832554666833 0.019066188694612084 0.9636876721515633 
21.99999999999772 0.47266870441785164 0.004860541979293586 0.013457583830432893 0.4915048529319855 
22.999999999997705 0.1651719944308458 0.0059916219690880615 0.005812240113716506 0.17717218940095172 
23.999999999997694 0.022568770651584545 0.0051526284881303975 0.0010416991962249988 0.028795148747195097 
24.99999999999768 0.0038334964099426545 0.0028674525597359134 0.0006930839398747277 0.007396703745336363 
25.99999999999767 0.04644088867776755 0.0006425718956872433 0.00318907026293291 0.05032064406405226 
26.99999999999766 0.09249105823685401 8.327037351294943e-05 0.00577029188862594 0.09844827621954505 
27.999999999997648 0.10746991469830451 0.0019412235692825553 0.006470818579002425 0.11600837189213212 
28.999999999997634 0.0860428455432211 0.0056376809811128185 0.005032300589772469 0.09681907554773511 
29.999999999997627 0.045259084544569644 0.009523918942144183 0.0025875698195731564 0.05743086096120515 
30.999999999997616 0.010386884043159924 0.011729026271451152 0.000651725964311965 0.022784847277529035 
31.999999999997602 0.0005379743654913022 0.011136566306769713 0.00016458947705429023 0.011839368867731652 
32.99999999999759 0.01999418204230137 0.007982306514314292 0.0010863932180578042 0.02907926095148179 
33.99999999999758 0.05778341238168194 0.0037801090705954186 0.002618700914453697 0.06423744483238819 
34.99999999999757 0.09428974788255733 0.0006306341515061689 0.0037787160799164637 0.09879502922933028 
35.999999999997556 0.11107890594989699 0.0002628735942678132 0.0039453253731703344 0.115405094810239 
36.99999999999754 0.09947203659613608 0.0032628973168734813 0.0031069094903619808 0.10595246944639305 
37.999999999997534 0.06458422067053601 0.008827100039698629 0.001756244385065301 0.07524485934559721 
38.99999999999753 0.02375756782457872 0.015116709029012715 0.0005628262033904053 0.039471276351200575 
39.99999999999751 0.0005383590528274572 0.02002095109623187 2.7300439886947366e-05 0.02059064319327433 
40.9999999999975 0.016763613120175675 0.02197896138792425 0.00028174799266287616 0.03903256451807734 
41.999999999997485 0.08559201252980489 0.02051994874414079 0.0010939609687175482 0.10726576702315098 
42.99999999999748 0.20757767651480347 0.016332032415827105 0.002029263227557005 0.2260987157721711 
43.99999999999746 0.3706008548183448 0.01088108589186997 0.0026662064705239184 0.38444484863767914 
44.999999999997456 0.5531750312726457 0.005777931206641229 0.002764561606904692 0.5621681127758928 
45.99999999999745 0.7297587776317404 0.002169699245805029 0.002328172833390152 0.7348541457419254 
46.999999999997435 0.8763960958593473 0.0003931568729362542 0.0015613527345420177 0.8790657106336381 
47.99999999999742 0.975244551633074 5.26415556375254e-06 0.0007593487641887897 0.9767961438741508 
48.99999999999741 1.0171272039030874 0.00015650435483877595 0.00018836642864664466 1.0182770678551682 
49.9999999999974 1.001914718524451 0.00015301486740862494 5.489661986551577e-07 1.0028380179521792 
50.999999999997385 0.9371010702738745 9.408458020607692e-07 0.00020523079559463315 0.9379964558097913 
51.99999999999738 0.8352627192784957 0.0007480182191394746 0.000692694794328145 0.8372799069382494 
52.99999999999737 0.711166736789208 0.004514600440747969 0.001289919452786043 0.7174180840702765 
53.99999999999736 0.5791705448678599 0.014206335523477007 0.001822794516057273 0.5955149361473857 
54.99999999999734 0.45132274379090087 0.03298996651340718 0.0021641698345541516 0.4866713345548369 
55.99999999999733 0.336319409961303 0.06366862312831931 0.002257204636168767 0.4023388001426111 
56.99999999999732 0.23925883492043837 0.10810455868329234 0.0021138823354920513 0.3494950602904269 
57.99999999999731 0.16200351268751859 0.16681049053933295 0.0017958502247503046 0.330578429654591 
58.99999999999729 0.10390541355456072 0.23877959902933826 0.0013876680844472588 0.34401699253390605 
59.99999999999728 0.06266322985621144 0.32156597576662777 0.0009716414690290446 0.38514202644320616 
60.99999999999728 0.03513326852624527 0.4115768278578876 0.0006102053206871762 0.44727442688223673 
61.999999999997264 0.017984023269442508 0.5045045560377519 0.00033800394754611836 0.5228042905092017 
62.99999999999725 0.008149013297020098 0.5958141347913176 0.00016266278979580842 0.6041325815139452 
63.99999999999724 0.003081977008807398 0.6812068856101099 7.139997047946128e-05 0.6843971729262129 
64.99999999999723 0.0008490696454091822 0.757000247342004 4.0123971377077294e-05 0.7579541657186557 
65.99999999999721 0.00010577355775807259 0.820387835172117 4.216736071467332e-05 0.8206236657072239 
66.9999999999972 6.138339290706177e-06 0.8695688759683641 5.483101203562114e-05 0.869734941389546 
67.9999999999972 8.390940499123929e-05 0.9037566377029618 6.301739478500979e-05 0.9040194648222218 
68.99999999999719 0.00013369552690704195 0.9230894173039036 6.011820143762606e-05 0.9234037590316291 
69.99999999999717 0.0001089272528067169 0.9284745666197917 4.6859562270968276e-05 0.9287500219725072 
70.99999999999716 4.393373027207149e-05 0.9213968315375971 2.9000693286168485e-05 0.9215840506222992 
71.99999999999714 7.958556777853228e-07 0.903718616654307 1.4713098476929009e-05 0.9038395780186442 
72.99999999999714 3.767446124484746e-05 0.8774935348182905 1.2249733068059224e-05 0.8776376976230165 
73.99999999999713 0.00019356017983449382 0.8448074368957501 2.8249381082341956e-05 0.8451108627940643 
74.99999999999712 0.0004841786385142166 0.8076543142971948 6.678375133797812e-05 0.8082736912935462 
75.9999999999971 0.0009044723547306271 0.7678488217432448 0.0001290820439349065 0.7689376722807925 
76.9999999999971 0.0014341615788260502 0.7269730412898855 0.000213769696439348 0.7286637287626054 
77.99999999999709 0.0020440142651101593 0.6863525246744725 0.0003174252290961517 0.6887450998869353 
78.99999999999707 0.0027014326402903335 0.6470554141787463 0.00043527283476420676 0.6502127625101608 
79.99999999999706 0.0033747071332799186 0.6099082462480612 0.0005618682942327292 0.613856199958643 
80.99999999999704 0.0040357901614073936 0.5755225546128186 0.0006916848120482096 0.5802533904294188 
81.99999999999704 0.004661736751825979 0.5443273079060944 0.0008195515580609233 0.5498051475675507 
82.99999999999702 0.00523509723187417 0.5166032975373702 0.0009409344855253643 0.5227702025319837 
83.99999999999702 0.005743580854298529 0.4925166605819336 0.001052074116781865 0.49929854535596435 
84.999999999997 0.006179281884248223 0.47214967025859655 0.0011500090912346817 0.47946147850062154 
85.99999999999699 0.006537703923468659 0.4555276972240511 0.001232519566776607 0.46327755602391296 
86.99999999999697 0.006816755726647392 0.44264182187774187 0.0012980237723392903 0.45073409560596056 
87.99999999999697 0.007015835042099523 0.43346697058974715 0.0013454566631774197 0.44180428237270797 
88.99999999999696 0.00713507194141124 0.4279756814710852 0.0013741537282288608 0.43646006517037794 
89.99999999999694 0.007174771070320767 0.4261477087938371 0.0013837568788722808 0.4346811111985168 
90.99999999999694 0.007135071941411743 0.4279756814710626 0.0013741537282289955 0.4364600651703567 
91.99999999999692 0.007015835042100723 0.4334669705897015 0.001345456663177692 0.44180428237266217 
92.99999999999692 0.0068167557266488816 0.44264182187767315 0.0012980237723396353 0.4507340956058935 
93.99999999999689 0.006537703923470284 0.45552769722396136 0.00123251956677716 0.4632775560238225 
94.99999999999689 0.006179281884250689 0.47214967025848253 0.0011500090912352013 0.479461478500511 
95.99999999999689 0.005743580854301432 0.49251666058179633 0.001052074116782521 0.49929854535583523 
96.99999999999686 0.005235097231877331 0.5166032975372105 0.0009409344855261118 0.522770202531828 
97.99999999999686 0.004661736751829581 0.5443273079059147 0.0008195515580616805 0.5498051475673791 
98.99999999999685 0.004035790161411153 0.5755225546126183 0.0006916848120490252 0.5802533904292287 
99.99999999999685 0.003374707133283865 0.6099082462478421 0.0005618682942335531 0.6138561999584242 
100.99999999999682 0.002701432640294417 0.6470554141785125 0.0004352728347649147 0.6502127625099319 
101.99999999999682 0.0020440142651140815 0.6863525246742268 0.0003174252290968686 0.6887450998866878 
102.99999999999679 0.0014341615788295904 0.7269730412896356 0.00021376969643989072 0.7286637287623623 
103.99999999999679 0.0009044723547335097 0.7678488217429972 0.0001290820439353145 0.7689376722805518 
104.99999999999679 0.00048417863851644283 0.8076543142969576 6.678375133829216e-05 0.8082736912933113 
105.99999999999676 0.0001935601798358795 0.8448074368955345 2.8249381082479636e-05 0.8451108627938504 
106.99999999999676 3.76744612454163e-05 0.8774935348181084 1.2249733068085371e-05 0.8776376976228351 
107.99999999999673 7.958556777190574e-07 0.9037186166541704 1.4713098476870382e-05 0.9038395780185109 
108.99999999999673 4.3933730271654245e-05 0.9213968315375195 2.9000693286062802e-05 0.9215840506222202 
109.99999999999672 0.00010892725280639067 0.9284745666197846 4.6859562270864085e-05 0.9287500219724991 
110.99999999999672 0.00013369552690709017 0.923089417303978 6.011820143757869e-05 0.9234037590317061 
111.99999999999669 8.390940499175182e-05 0.9037566377031251 6.301739478501875e-05 0.9040194648223783 
112.99999999999669 6.138339290960563e-06 0.8695688759686186 5.483101203570379e-05 0.8697349413897953 
113.99999999999669 0.00010577355775613311 0.8203878351724619 4.2167360714754884e-05 0.8206236657075655 
114.99999999999666 0.0008490696454012143 0.7570002473424315 4.012397137699887e-05 0.757954165719078 
115.99999999999666 0.003081977008786725 0.6812068856106062 7.139997047911195e-05 0.6843971729267011 
116.99999999999663 0.008149013296977042 0.5958141347918624 0.0001626627897950395 0.6041325815144398 
117.99999999999663 0.017984023269362593 0.504504556038321 0.0003380039475447281 0.522804290509682 
118.99999999999662 0.03513326852611251 0.4115768278584513 0.0006102053206852501 0.4472744268826633 
119.9999999999966 0.06266322985600506 0.3215659757671593 0.0009716414690266079 0.3851420264435366 
120.9999999999966 0.10390541355426036 0.2387795990298149 0.0013876680844447627 0.34401699253407647 
121.99999999999659 0.16200351268710628 0.16681049053973424 0.0017958502247480016 0.33057842965457745 
122.99999999999658 0.2392588349199041 0.10810455868360824 0.002113882335490682 0.3494950602902116 
123.99999999999656 0.3363194099606518 0.06366862312854728 0.0022572046361684656 0.402338800142192 
124.99999999999656 0.45132274379015097 0.03298996651355574 0.0021641698345553385 0.48667133455424094 
125.99999999999653 0.579170544867054 0.014206335523560867 0.0018227945160600785 0.5955149361466662 
126.99999999999653 0.7111667367884122 0.004514600440785849 0.0012899194527898595 0.7174180840695188 
127.99999999999653 0.8352627192777912 0.0007480182191506394 0.0006926947943316346 0.8372799069375597 
128.9999999999965 0.93710107027335 9.408458022372324e-07 0.00020523079559688081 0.937996455809261 
129.9999999999965 1.0019147185241977 0.00015301486740764916 5.489661987668151e-07 1.0028380179519203 
130.99999999999648 1.017127203903165 0.00015650435483966667 0.0001883664286442504 1.0182770678552449 
131.99999999999648 0.9752445516335105 5.2641555639385246e-06 0.0007593487641843619 0.9767961438745963 
132.99999999999645 0.8763960958601122 0.0003931568729304083 0.0015613527345369979 0.8790657106343913 
133.99999999999645 0.7297587776327515 0.0021696992457887494 0.00232817283338618 0.7348541457429137 
134.99999999999642 0.5531750312737689 0.005777931206613864 0.002764561606903544 0.5621681127769828 
135.99999999999642 0.3706008548194257 0.010881085891836227 0.002666206470526203 0.3844448486387303 
136.99999999999642 0.20757767651569375 0.016332032415795856 0.0020292632275622467 0.22609871577304136 
137.9999999999964 0.0855920125303952 0.02051994874412238 0.0010939609687233495 0.10726576702373125 
138.9999999999964 0.01676361312042838 0.02197896138792551 0.0002817479926665176 0.03903256451833382 
139.9999999999964 0.0005383590527870852 0.02002095109625393 2.7300439886161733e-05 0.020590643193255515 
140.99999999999636 0.023757567824358304 0.015116709029048908 0.0005628262033847712 0.039471276351010144 
141.99999999999636 0.06458422067028194 0.008827100039737091 0.0017562443850568925 0.07524485934537246 
142.99999999999636 0.09947203659598222 0.0032628973169010855 0.0031069094903546824 0.10595246944625879 
143.99999999999633 0.11107890594991564 0.00026287359427596817 0.0039453253731678685 0.11540509481026372 
144.99999999999633 0.09428974788273582 0.0006306341514941541 0.003778716079920816 0.09879502922950062 
145.99999999999633 0.057783412381930604 0.0037801090705707704 0.0026187009144627645 0.06423744483262057 
146.9999999999963 0.019994182042493907 0.007982306514289775 0.0010863932180663794 0.02907926095165885 
147.9999999999963 0.0005379743655248447 0.011136566306757294 0.00016458947705614711 0.011839368867754151 
148.99999999999628 0.010386884043010318 0.011729026271456623 0.0006517259643040387 0.022784847277377115 
149.99999999999628 0.04525908454431288 0.009523918942164535 0.002587569819558386 0.05743086096095473 
150.99999999999625 0.08604284554300652 0.005637680981137918 0.00503230058975895 0.09681907554753191 
151.99999999999625 0.10746991469827677 0.0019412235693007963 0.006470818578999335 0.11600837189211916 
152.99999999999625 0.09249105823706048 8.327037351681282e-05 0.005770291888637066 0.09844827621976687 
153.99999999999622 0.04644088867808799 0.0006425718956773725 0.003189070262951168 0.05032064406438223 
154.99999999999622 0.0038334964100818843 0.0028674525597203655 0.0006930839398839206 0.0073967037454693955 
155.9999999999962 0.022568770651149556 0.005152628488119685 0.0010416991962096927 0.028795148746734243 
156.9999999999962 0.165171994429493 0.005991621969089088 0.00581224011367512 0.17717218939956222 
157.99999999999616 0.4726687044154485 0.004860541979305581 0.013457583830386286 0.49150485292954865 
158.99999999999616 0.9411518023990528 0.0025121832554817008 0.01906618869459658 0.9636876721483019 
159.99999999999616 1.5116477860074842 0.0004954550488203691 0.01714206559391594 1.5306964329858364 
160.99999999999613 2.0796764991359447 0.00017981097562999053 0.007258239434481318 2.0888528687627312 
161.99999999999613 2.52325399898051 0.0018786613779525326 0.0003596165483683181 2.527303167125618 
162.9999999999961 2.7401643608777873 0.004623980615324415 0.021921023799657702 2.7682754047834464 
163.9999999999961 2.6807492777738693 0.006752098017095389 0.10833896407787622 2.7968797954710642 
164.9999999999961 2.3635813542069792 0.006949009704575721 0.29542760506798965 2.666319098172756 
165.99999999999608 1.8679983889928087 0.005096122190795989 0.6020087893458961 2.4748152673470787 
166.99999999999608 1.3067689151156565 0.00236458570556884 1.0153908129924516 2.323781783114481 
167.99999999999608 0.7899748139041103 0.0004781868164281792 1.4866635198327747 2.276203133733312 
168.99999999999605 0.39404156512474026 0.0006066828465631761 1.9407707283861007 2.334601997118596 
169.99999999999605 0.14661674331278324 0.0026071096427668582 2.299889410496711 2.4485543893578914 
170.99999999999602 0.030492121700648807 0.005118436103436864 2.511574479285915 2.5469039953018204 
171.99999999999602 0.001706565448726449 0.006460304354650763 2.569238134958501 2.5773069324328715 
172.99999999999602 0.012060820099371695 0.005750968392557936 2.5145655423805406 2.5323248650788655 
173.99999999999602 0.02636894109805674 0.00350396786438636 2.419261876942852 2.449026388230561 
174.99999999999596 0.029096126983486053 0.0013012372650765232 2.353614852947524 2.383828941614956 
175.99999999999596 0.020871579065672347 0.0007529177444617568 2.356500837445196 2.3779276610781492 
176.99999999999596 0.009674065889973047 0.0024307153239099557 2.421458334653516 2.4334464365997563 
177.99999999999596 0.002505183805903154 0.0054789925526569855 2.5056961799260824 2.5137175921780606 
178.99999999999596 0.0013229384340413335 0.008153322743127892 2.5571083009377773 2.566787357472758 


==> figures/mimo_beta_-5db/beampattern12.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.001170672846665497 0.010041149790022304 2.561235631001237 2.5722077445458837 
-179.0 0.002429646330949171 0.0061693702461309095 2.53742840013706 2.5458599773999997 
-178.0 0.0026939932870036183 0.0020812585191275768 2.479954243663633 2.484648443225145 
-177.00000000000006 0.0017996685547750982 0.00037583578148471573 2.430319324855992 2.4325035334529357 
-176.00000000000006 0.0006085720432345527 0.002307928350252732 2.4234853882119296 2.426496907948966 
-175.00000000000006 7.348355452533184e-05 0.007020554518447965 2.465772557679111 2.4730376415012434 
-174.00000000000006 0.0004790132399858058 0.012053683790227216 2.5300213017955833 2.542781402887853 
-173.00000000000006 0.0013595536806616623 0.014788976599499333 2.5711571546885437 2.5875592434396912 
-172.0000000000001 0.0019849727334375865 0.013921778613341724 2.553452027185794 2.569601191705776 
-171.0000000000001 0.001930923114492278 0.010078260110399608 2.473846716205191 2.4860510480212037 
-170.0000000000001 0.0013078002315653505 0.005273069919642438 2.3675975036836925 2.374301412727072 
-169.0000000000001 0.000564331840669068 0.0016333918132497372 2.2921136994555438 2.294356154951087 
-168.00000000000014 0.0001025126144849967 0.00022565383381770586 2.2967641120735043 2.2970723067679937 
-167.00000000000017 2.0467797621366917e-05 0.000675322638596419 2.3941182198351476 2.3947570585590046 
-166.00000000000017 0.00013693104025454093 0.0017063840442160451 2.5475328741490677 2.549314060267013 
-165.00000000000017 0.0002139751027556535 0.0021400930201323797 2.6817535844103486 2.684066005902241 
-164.00000000000017 0.000167996381872471 0.001657835215448242 2.7118389175786137 2.7136565217386344 
-163.0000000000002 0.00011055958663653642 0.0008659057041280269 2.5771317929875313 2.5781325660828145 
-162.0000000000002 0.00021804829739849064 0.0007051852601733368 2.2652441000339407 2.2662132310615726 
-161.00000000000023 0.0005585410787508928 0.0016746272340059432 1.816394145803621 1.8186800213367074 
-160.00000000000023 0.0010174147231718242 0.003417522255227604 1.3077269376298146 1.312208650824115 
-159.00000000000023 0.0013703141584181678 0.004934465933143813 0.8257231051471763 0.8320615302643386 
-158.00000000000026 0.0014372077865726545 0.005252956239056419 0.4387144696453413 0.4454240178621127 
-157.00000000000026 0.0011996561535671673 0.004091480343118634 0.17976911452788 0.18506856726268664 
-156.00000000000026 0.0008022317332558956 0.0020803012853465824 0.044442258661722855 0.04732688836746988 
-155.00000000000028 0.0004481363827022829 0.0004020954767688104 0.0012923491150961671 0.00214267122510423 
-154.00000000000028 0.0002699218507513728 8.488107545300585e-05 0.008600541650997495 0.008955827048382551 
-153.0000000000003 0.0002631441224924609 0.0013853195074863083 0.029849548310605094 0.031499457697197385 
-152.0000000000003 0.00031803378621949875 0.0036299255391829127 0.0428006212850609 0.04675045366366483 
-151.0000000000003 0.00031520123204969487 0.005597217492914868 0.0407744298132316 0.04668837594952117 
-150.00000000000034 0.00021368298361779274 0.006207687941030691 0.028078974190600108 0.034501094887321324 
-149.00000000000034 7.351899849061794e-05 0.005124552484107042 0.013182040796055835 0.018380122654134485 
-148.00000000000037 4.634105295094631e-06 0.002936774250464313 0.0029803773701004036 0.005921352410883155 
-147.00000000000037 8.278020257263246e-05 0.0008398938218028009 1.199264822152654e-05 0.0009340274792801362 
-146.0000000000004 0.0002908934189334409 2.603297189879961e-06 0.0026775243496281313 0.0029701588742143776 
-145.0000000000004 0.0005233414981839104 0.000960729414546341 0.007294218351112035 0.00877695324716854 
-144.00000000000043 0.0006484944630453101 0.0033463493217874606 0.010446038065967264 0.01443878450384305 
-143.00000000000043 0.0005895148970966732 0.006073310696694496 0.0104860590316726 0.017145939362573824 
-142.00000000000043 0.00037444131946198116 0.00786933014587727 0.00778912430751323 0.016029350549110657 
-141.00000000000045 0.00012674888781930962 0.00788611514680175 0.004022350250444355 0.012031601236960976 
-140.00000000000045 2.2877205721813064e-06 0.00610038525695836 0.0010422041170718719 0.007141796062234993 
-139.00000000000048 0.00010733413876868824 0.003333523322376052 2.798846386449001e-06 0.0034414923887172042 
-138.00000000000048 0.00044076498399348723 0.0008987726765499198 0.0009976923542180834 0.0023359365800492637 
-137.00000000000048 0.0008890245350992552 4.473453915316693e-05 0.003241191223986546 0.004173999933745501 
-136.0000000000005 0.0012752454435491156 0.001436369443056252 0.005571764334423646 0.008281912989708077 
-135.0000000000005 0.0014382908861651418 0.0048804749556109 0.006991246746543938 0.013307135860439077 
-134.0000000000005 0.0013053882443094839 0.009389460831657816 0.007018641401857819 0.017708605114243135 
-133.00000000000054 0.0009272508316289872 0.013540408005386648 0.005769478416299603 0.020230186226890177 
-132.00000000000054 0.00046262585017475615 0.01598153853420621 0.0037992315080621853 0.020234929424567963 
-131.00000000000054 0.00012070627726261434 0.015899629351612765 0.0018254118539885109 0.017836783888239418 
-130.00000000000057 8.55170284074625e-05 0.013293537300495005 0.00045531503168426787 0.013826093931308778 
-129.00000000000057 0.0004508889146114203 0.008978971348954807 1.0175267114659367e-05 0.009433432529865064 
-128.00000000000057 0.001187963726898129 0.004343252058180121 0.00047950370957670923 0.006006250310187548 
-127.0000000000006 0.0021535874784103888 0.0009432735181257826 0.0015877431330161803 0.004682026436311046 
-126.0000000000006 0.0031334494216958956 7.506400567380046e-05 0.0029247509985529723 0.006131642180312992 
-125.00000000000063 0.003903560476477874 0.002435518379663628 0.004085441393802302 0.010422418809132288 
-124.00000000000063 0.004290269731448375 0.007956264907896313 0.0047764025550677104 0.01701874890895809 
-123.00000000000065 0.00421226856495669 0.015833994004006455 0.004868624698497056 0.024907203168449566 
-122.00000000000065 0.0036955990529111632 0.024729105326244692 0.004396345016179416 0.03280898738802022 
-121.00000000000068 0.002861407775729571 0.03306844631072209 0.003516466532400218 0.03942973776059388 
-120.00000000000068 0.0018932938084490019 0.03937399003593301 0.0024490276689026883 0.04369585993579335 
-119.00000000000068 0.000994960618096639 0.04254618161316971 0.0014179233333750478 0.04493608851138588 
-118.0000000000007 0.00034919759354789447 0.042052121210138384 0.0006053002336142214 0.04298291612055654 
-117.00000000000071 8.674788991604176e-05 0.03799652160152044 0.00012580819361444215 0.03818659042468214 
-116.00000000000072 0.00026967406281725164 0.031079866694777008 2.0526057928416627e-05 0.03135054411265075 
-115.00000000000072 0.0008897528331914138 0.02246807509068535 0.0002661592552311288 0.023608686381727768 
-114.00000000000075 0.0018792202347272832 0.013608789342542754 0.0007932847926293324 0.01627076025047249 
-113.00000000000075 0.0031293552791212295 0.006031314926853155 0.0015075694337148245 0.010662185327171479 
-112.00000000000078 0.004511965763778021 0.0011621650295726127 0.0023092664374836564 0.007980692259077955 
-111.00000000000078 0.005899519707016802 0.00017890685028015686 0.003108156758610514 0.009185337875157027 
-110.00000000000078 0.007180989104891967 0.00391433403182841 0.0038328695855264017 0.01492591598446077 
-109.00000000000081 0.008271979632273472 0.012813132001292839 0.004434862845196974 0.025513779187701396 
-108.00000000000081 0.009119056499673317 0.02693556736746609 0.0048881552936482055 0.04092960409272482 
-107.00000000000082 0.009699137808275509 0.0459979086302087 0.005186222376381249 0.06086009406358485 
-106.00000000000084 0.010015350156681209 0.06943720308809985 0.005337425006985837 0.08475401410139585 
-105.00000000000085 0.0100908715175957 0.09648819533743627 0.005360082103182943 0.11188798593888186 
-104.00000000000085 0.009962128439212663 0.1262618795598616 0.005277954256470498 0.14143367664616 
-103.00000000000087 0.009672391236325803 0.15781772112764506 0.005116570503556293 0.17251989759827693 
-102.00000000000088 0.009266432193023337 0.19022436070737797 0.004900556300561065 0.20428525437396955 
-101.00000000000088 0.008786558934503948 0.22260618974496288 0.004651928838497147 0.23591901748866148 
-100.00000000000091 0.008270055506280636 0.25417529873907957 0.004389213392321161 0.266689602900342 
-99.00000000000091 0.007747875066796451 0.2842498399766726 0.004127186583372502 0.29596135388364087 
-98.00000000000094 0.007244326522981901 0.31226081889644414 0.003877049970674173 0.32320118347547205 
-97.00000000000094 0.0067774662793287 0.33774980932011905 0.003646861873720248 0.34797711056850716 
-96.00000000000094 0.006359923940006648 0.3603601889003212 0.0034420920011705076 0.3699508779261301 
-95.00000000000097 0.00599993630844437 0.3798243308747552 0.0032662020244856134 0.38886676415867194 
-94.00000000000097 0.005702420181284575 0.3959488739977515 0.003121189548977216 0.40453847805271825 
-93.00000000000098 0.005469969093626744 0.4085998107448841 0.0030080601116002493 0.4168357238934042 
-92.000000000001 0.005303705131935377 0.41768874662508054 0.002927211223290588 0.4256717047327528 
-91.00000000000101 0.005203951040866407 0.4231613294034957 0.002878724742968109 0.43099252313436426 
-90.00000000000101 0.0051707098797019735 0.42498854495914556 0.0028625703194017677 0.4327691655369856 
-89.00000000000104 0.005203951040866631 0.42316132940350365 0.0028787247429679272 0.43099252313437264 
-88.00000000000104 0.005303705131935048 0.41768874662509503 0.0029272112232905977 0.42567170473276605 
-87.00000000000104 0.0054699690936265595 0.4085998107449071 0.003008060111599937 0.41683572389342666 
-86.00000000000107 0.005702420181283724 0.39594887399778084 0.0031211895489772295 0.4045384780527454 
-85.00000000000107 0.005999936308443796 0.37982433087479184 0.0032662020244851476 0.38886676415870874 
-84.0000000000011 0.006359923940005992 0.36036018890036287 0.003442092001169881 0.36995087792616976 
-83.0000000000011 0.006777466279328049 0.3377498093201667 0.0036468618737197324 0.3479771105685545 
-82.00000000000111 0.0072443265229809135 0.3122608188964995 0.0038770499706737497 0.32320118347552795 
-81.00000000000112 0.007747875066795383 0.28424983997673164 0.004127186583372044 0.29596135388369893 
-80.00000000000114 0.008270055506279659 0.2541752987391423 0.004389213392320552 0.26668960290040344 
-79.00000000000114 0.008786558934502739 0.2226061897450287 0.004651928838496473 0.23591901748872507 
-78.00000000000115 0.009266432193022317 0.19022436070744345 0.004900556300560736 0.20428525437403366 
-77.00000000000117 0.009672391236324695 0.15781772112771042 0.0051165705035558385 0.17251989759834052 
-76.00000000000117 0.009962128439212157 0.1262618795599249 0.0052779542564706005 0.14143367664622397 
-75.00000000000118 0.0100908715175956 0.09648819533749473 0.005360082103182983 0.11188798593893987 
-74.0000000000012 0.010015350156681051 0.06943720308815186 0.005337425006985967 0.08475401410144687 
-73.00000000000121 0.009699137808276689 0.045997908630252014 0.005186222376381499 0.060860094063629695 
-72.00000000000122 0.00911905649967459 0.026935567367500107 0.004888155293648733 0.04092960409276056 
-71.00000000000124 0.008271979632275148 0.0128131320013162 0.004434862845197891 0.02551377918772718 
-70.00000000000125 0.007180989104894411 0.0039143340318411 0.003832869585527688 0.014925915984477253 
-69.00000000000126 0.00589951970701959 0.0001789068502827436 0.003108156758611974 0.009185337875163829 
-68.00000000000126 0.004511965763780672 0.0011621650295663497 0.0023092664374854397 0.007980692259076107 
-67.00000000000128 0.0031293552791241317 0.006031314926840088 0.0015075694337164211 0.010662185327162859 
-66.0000000000013 0.0018792202347295791 0.013608789342525554 0.0007932847926307092 0.016270760250458684 
-65.0000000000013 0.0008897528331930668 0.022468075090667207 0.00026615925523192915 0.023608686381711902 
-64.00000000000131 0.0002696740628180619 0.031079866694760636 2.052605792857524e-05 0.03135054411263565 
-63.00000000000132 8.674788991594134e-05 0.03799652160150888 0.00012580819361387232 0.03818659042466994 
-62.000000000001336 0.0003491975935469532 0.04205212121013356 0.0006053002336127997 0.042982916120549046 
-61.00000000000135 0.0009949606180950728 0.042546181613172356 0.0014179233333732177 0.044936088511385384 
-60.00000000000135 0.0018932938084470074 0.039373990035943066 0.0024490276689005104 0.043695859935799164 
-59.000000000001364 0.00286140777572771 0.03306844631073715 0.0035164665323982446 0.039429737760604835 
-58.00000000000138 0.0036955990529097624 0.024729105326262598 0.004396345016178027 0.03280898738803558 
-57.00000000000139 0.00421226856495598 0.01583399400402408 0.004868624698496854 0.024907203168466095 
-56.0000000000014 0.004290269731448573 0.007956264907910385 0.004776402555068584 0.017018748908973005 
-55.000000000001414 0.0039035604764790384 0.0024355183796717418 0.004085441393804147 0.010422418809143217 
-54.00000000000143 0.003133449421697808 7.506400567519047e-05 0.002924750998555506 0.006131642180318819 
-53.00000000000144 0.002153587478412483 0.0009432735181211084 0.0015877431330187971 0.004682026436311098 
-52.00000000000145 0.0011879637268999443 0.00434325205817153 0.00047950370957842466 0.006006250310182461 
-51.00000000000146 0.000450888914612528 0.008978971348945142 1.0175267114744601e-05 0.009433432529856666 
-50.00000000000147 8.551702840777311e-05 0.01329353730048772 0.0004553150316823768 0.013826093931299768 
-49.00000000000148 0.00012070627726218992 0.01589962935160973 0.0018254118539848773 0.017836783888232198 
-48.00000000000149 0.0004626258501738335 0.015981538534208785 0.0037992315080580155 0.020234929424565423 
-47.000000000001506 0.0009272508316280276 0.013540408005393858 0.005769478416296171 0.020230186226892835 
-46.00000000000152 0.001305388244308994 0.00938946083166718 0.007018641401856326 0.01770860511425039 
-45.00000000000153 0.0014382908861652155 0.004880474955619452 0.006991246746545386 0.013307135860449007 
-44.000000000001535 0.0012752454435496646 0.001436369443061409 0.005571764334427802 0.008281912989718029 
-43.00000000000155 0.0008890245351001518 4.473453915362186e-05 0.0032411912239917423 0.004173999933752031 
-42.000000000001556 0.00044076498399430694 0.0008987726765461972 0.000997692354221794 0.002335936580050074 
-41.00000000000157 0.0001073341387691478 0.003333523322370349 2.7988463865456244e-06 0.003441492388712074 
-40.000000000001585 2.287720572138435e-06 0.006100385256953347 0.001042204117067631 0.007141796062225687 
-39.0000000000016 0.00012674888781889304 0.007886115146799818 0.00402235025043702 0.012031601236951349 
-38.000000000001606 0.0003744413194614235 0.007869330145879237 0.007789124307505882 0.016029350549104794 
-37.00000000000161 0.0005895148970963023 0.006073310696699494 0.010486059031669421 0.017145939362575233 
-36.00000000000163 0.0006484944630453637 0.0033463493217930954 0.010446038065970496 0.014438784503851913 
-35.00000000000164 0.000523341498184371 0.0009607294145500077 0.0072942183511210505 0.008776953247181722 
-34.00000000000165 0.00029089341893394295 2.603297189971023e-06 0.002677524349636892 0.0029701588742237126 
-33.00000000000166 8.278020257295169e-05 0.0008398938217995242 1.1992648222279781e-05 0.0009340274792779274 
-32.00000000000168 4.634105295091727e-06 0.0029367742504595503 0.002980377370087036 0.005921352410865085 
-31.000000000001688 7.351899849037347e-05 0.005124552484103394 0.013182040796028712 0.018380122654103277 
-30.000000000001698 0.00021368298361751752 0.006207687941030142 0.0280789741905692 0.03450109488728934 
-29.000000000001705 0.0003152012320495823 0.0055972174929177585 0.040774429813213976 0.04668837594950649 
-28.00000000000172 0.0003180337862195704 0.0036299255391876286 0.04280062128507193 0.04675045366368083 
-27.00000000000173 0.0002631441224925445 0.001385319507490262 0.029849548310644416 0.03149945769724133 
-26.00000000000174 0.000269921850751215 8.488107545408267e-05 0.008600541651036598 0.008955827048422326 
-25.00000000000175 0.0004481363827017131 0.0004020954767665353 0.0012923491150739009 0.002142671225079091 
-24.000000000001766 0.0008022317332550251 0.0020803012853424676 0.0444422586615557 0.04732688836729828 
-23.000000000001776 0.0011996561535664613 0.004091480343115066 0.1797691145274871 0.18506856726228543 
-22.00000000000179 0.0014372077865724758 0.005252956239055489 0.43871446964468164 0.4454240178614466 
-21.000000000001798 0.0013703141584186747 0.0049344659331458955 0.8257231051462756 0.8320615302634519 
-20.00000000000181 0.0010174147231728121 0.0034175222552312733 1.3077269376287801 1.3122086508230741 
-19.000000000001823 0.0005585410787517137 0.001674627234008957 1.8163941458026234 1.8186800213356944 
-18.000000000001833 0.0002180482973989362 0.0007051852601741188 2.265244100033149 2.266213231060775 
-17.000000000001844 0.00011055958663653511 0.0008659057041267805 2.5771317929870743 2.5781325660823464 
-16.000000000001855 0.00016799638187229616 0.0016578352154466255 2.7118389175785205 2.713656521738538 
-15.000000000001867 0.00021397510275567082 0.002140093020132247 2.681753584410541 2.6840660059024333 
-14.000000000001878 0.00013693104025479998 0.0017063840442178124 2.54753287414939 2.549314060267352 
-13.000000000001888 2.046779762149082e-05 0.0006753226385984149 2.3941182198354207 2.394757058559275 
-12.0000000000019 0.0001025126144844759 0.00022565383381707648 2.296764112073614 2.297072306768104 
-11.000000000001913 0.0005643318406677613 0.001633391813244511 2.29211369945546 2.294356154950995 
-10.000000000001922 0.0013078002315637903 0.005273069919633251 2.3675975036834886 2.3743014127268505 
-9.000000000001934 0.0019309231144914987 0.01007826011039005 2.4738467162049846 2.4860510480209927 
-8.000000000001945 0.0019849727334382158 0.013921778613336412 2.5534520271856875 2.569601191705662 
-7.000000000001957 0.0013595536806634144 0.014788976599501331 2.5711571546885748 2.58755924343973 
-6.000000000001967 0.0004790132399873562 0.012053683790235843 2.5300213017957045 2.542781402887991 
-5.000000000001979 7.348355452525067e-05 0.007020554518458819 2.4657725576792324 2.4730376415013646 
-4.00000000000199 0.0006085720432325703 0.0023079283502601077 2.4234853882119696 2.4264969079490077 
-3.0000000000020015 0.0017996685547725989 0.0003758357814848672 2.4303193248559256 2.4325035334528664 
-2.000000000002013 0.0026939932870028074 0.0020812585191209597 2.4799542436635096 2.484648443225031 
-1.0000000000020242 0.002429646330951002 0.006169370246121884 2.5374284001369642 2.545859977399893 
-2.0355549961366507e-12 0.0011706728466682468 0.010041149790016477 2.561235631001242 2.572207744545896 
0.9999999999979531 0.0003473128280103806 0.011330608133513009 2.529529602824386 2.540925673463548 
1.9999999999979419 0.0016402560891999015 0.009306714290788345 2.4548472733410094 2.465517255127736 
2.9999999999979305 0.005147237525864436 0.005231292474212338 2.3782828729308436 2.388444442572802 
3.999999999997919 0.008279824981309896 0.001480634041465529 2.3457650943794106 2.3554132759360344 
4.999999999997908 0.007253482612537543 2.8493801102968216e-05 2.379333847566116 2.3866201847338275 
5.999999999997897 0.001932497149712049 0.0012728809115573419 2.459340875297062 2.4626321371785984 
6.999999999997885 0.002507713114325291 0.003926828079239401 2.5277500379043745 2.5342738602864596 
7.999999999997874 0.03421597586346858 0.005976189764398215 2.5115459773993103 2.551735617436942 
8.999999999997863 0.13565484704333272 0.006022136568779892 2.354870528189154 2.4963813621375888 
9.99999999999785 0.34822071227374524 0.004119545572638212 2.0443623805187148 2.396363121012008 
10.999999999997842 0.6984096397305324 0.001606315434725275 1.6160791626532822 2.315653151803927 
11.99999999999783 1.1792813655470573 0.00010912944324464412 1.1417701238089524 2.320754874362668 
12.999999999997817 1.7397622104522665 0.000437497609186811 0.701958519102328 2.4419525492648093 
13.999999999997806 2.2888576688967794 0.0021040965669739987 0.3584692219236351 2.649557465897541 
14.999999999997796 2.7163603369451153 0.0037488920466949857 0.13771302925304707 2.858332438723879 
15.999999999997783 2.924472516465807 0.004129879587465687 0.029722685829797698 2.95916907270924 
16.999999999997772 2.8592528755906614 0.0029872346273474267 0.0003722125123160912 2.863654049121743 
17.999999999997762 2.529754919745715 0.0012073508698789122 0.009151882576970133 2.541176069694295 
18.99999999999775 2.00695394242815 0.00020191363286432972 0.0241990695495007 2.0322739359067947 
19.999999999997737 1.4023609016792453 0.0009360064844011407 0.02942148688902432 1.4333914914192651 
20.999999999997726 0.8341811811234134 0.0032522637778378953 0.023219573771342657 0.8610570913296411 
21.99999999999772 0.39350698651320354 0.005926603484042678 0.01201643223432141 0.41163205055855134 
22.999999999997705 0.12242798669192714 0.007412789893230253 0.003077749418519837 0.1329643204181379 
23.999999999997694 0.010606894764691135 0.006802031720638378 1.5243670208574108e-06 0.017407169197255247 
24.99999999999768 0.009341049178308759 0.004403411665447895 0.0019445227504505502 0.01569648054837046 
25.99999999999767 0.055713783552433775 0.00159661479524899 0.005558660417828362 0.06290888051722461 
26.99999999999766 0.09664613945075068 5.1417912562912314e-05 0.00766249625209175 0.10442216066982714 
27.999999999997648 0.10420294199573821 0.0007755907784012668 0.006979508097824574 0.11201821652013585 
28.999999999997634 0.0781996703005393 0.0035363588231256677 0.004303390990378546 0.08607750039129426 
29.999999999997627 0.03766590481501312 0.006971776598030639 0.0014734442127783108 0.0461220413282783 
30.999999999997616 0.006721807177625846 0.009316862873615044 5.3294985212965993e-05 0.016086424218152817 
31.999999999997602 0.001570534596780185 0.009341505617547092 0.0005036474734309173 0.01141251105083888 
32.99999999999759 0.023633738795735878 0.0070039117783734315 0.002159948817664777 0.03281298830462093 
33.99999999999758 0.06051722439999605 0.003494413142002967 0.003822667847862194 0.0678736759225756 
34.99999999999757 0.09309843659889934 0.0006686666050091964 0.004502153372739132 0.09832514506845455 
35.999999999997556 0.10490541410946916 0.00016923413377564265 0.0038978748698392843 0.10902884040356338 
36.99999999999754 0.08968477240191862 0.002664662043689661 0.0024297236498953996 0.09481929395004589 
37.999999999997534 0.05438590091869931 0.007550097512043788 0.0009048333583455111 0.06285583677970537 
38.99999999999753 0.016915431586091132 0.013216462862722253 6.038414170950779e-05 0.03018580475241265 
39.99999999999751 5.166978391616878e-06 0.017732770666821294 0.00022532928168863715 0.017951625851007194 
40.9999999999975 0.023700875380974634 0.01961979964694005 0.0012322149884002437 0.04456061231119388 
41.999999999997485 0.09907538799925185 0.018384823057551097 0.002566425535452125 0.12007946626202615 
42.99999999999748 0.22498224839516281 0.014620149479290556 0.003638010180509597 0.2433582680548308 
43.99999999999746 0.388441610036023 0.00966829505856086 0.004034945515949768 0.40233694605201636 
44.999999999997456 0.5680771062674057 0.005032162325574891 0.003657322245869406 0.577029798154273 
45.99999999999745 0.739257140196745 0.001792239494613945 0.002704192687203544 0.7440740708489065 
46.999999999997435 0.8793763637939972 0.0002643924918040834 0.0015500875240967145 0.8815480037306141 
47.99999999999742 0.9719786784234786 1.789539965491479e-05 0.0005819569330741818 0.9729496218362752 
48.99999999999741 1.008978812021162 0.00022843396122355062 6.489766530534865e-05 1.0096364943164353 
49.9999999999974 0.9908586390345491 0.00022162173376764067 7.756167444605124e-05 0.9914995042005547 
50.999999999997385 0.9252139795707327 6.891078582414203e-06 0.0005230855268502343 0.9260526671422312 
51.99999999999738 0.8243092132484421 0.0006187231685413231 0.0011938161650732965 0.8263921216810478 
52.99999999999737 0.7023494887904829 0.00415539864982704 0.001855742715002412 0.7085905192411406 
53.99999999999736 0.5730559835638406 0.013503141927379853 0.0023212047724901364 0.5890688285648739 
54.99999999999734 0.44791028230830554 0.03182248192760913 0.0024907115285413323 0.48236919074035833 
55.99999999999733 0.33519942142371695 0.06192978169665745 0.002359558866786152 0.39958879135355313 
56.99999999999732 0.23980148950578756 0.10572046333711535 0.0019967423615595255 0.34756840650099463 
57.99999999999731 0.1635316673100339 0.1637555996027574 0.0015096378586988383 0.32879042554994714 
58.99999999999729 0.1058227155607572 0.23508378056931414 0.0010080622431969854 0.3418457357537551 
59.99999999999728 0.0645269956140101 0.31731242317903785 0.0005774703359603923 0.3822804239439866 
60.99999999999728 0.036676208879290864 0.4068919915584498 0.00026563126803184304 0.44362631665200586 
61.999999999997264 0.019097633248962933 0.4995427101837484 8.223207210533437e-05 0.5184432416837502 
62.99999999999725 0.008844546423876066 0.5907397905982833 7.68190627255666e-06 0.5992430907883832 
63.99999999999724 0.0034437351243778586 0.6761780690023945 6.227792751860799e-06 0.6792146815672971 
64.99999999999723 0.0009910574156131106 0.7521549218800713 3.8967428231967303e-05 0.7527149082903953 
65.99999999999721 0.0001382594039640313 0.8158347658962755 7.376848577506602e-05 0.8155297399047187 
66.9999999999972 1.4542241084789348e-05 0.8653832572419671 9.078351060666027e-05 0.8649353791570289 
67.9999999999972 0.00011937085429180345 0.8999800285880554 8.367696438341352e-05 0.8996050206910909 
68.99999999999719 0.00021285684068753888 0.9197330280675875 5.759843709673739e-05 0.919411616629794 
69.99999999999717 0.00021976752749551488 0.9255247253902765 2.5307536813192788e-05 0.9251743436223331 
70.99999999999716 0.00015460815744691974 0.9188214817111606 2.79112970795625e-06 0.9183888270369953 
71.99999999999714 6.903595144858534e-05 0.9014738776135398 5.3841101139638816e-06 0.900971162309691 
72.99999999999714 1.909311957057899e-05 0.8755296220856903 4.4978667991267716e-05 0.8750354105239326 
73.99999999999713 4.797078041859119e-05 0.8430735168455815 0.0001285100537505286 0.8427149315478605 
74.99999999999712 0.00017965826496093952 0.8061021168025262 0.00025761063267263506 0.8060304369334151 
75.9999999999971 0.00041932882837381166 0.7664350263020532 0.0004291511841714218 0.7668022721142301 
76.9999999999971 0.0007572078684090953 0.7256605804447467 0.0006363272288372479 0.7266010842097838 
77.99999999999709 0.0011736464842719762 0.6851110174549756 0.0008699689383093233 0.6867293877219368 
78.99999999999707 0.0016439946847722363 0.6458609634067581 0.00111982165093497 0.6482261963090163 
79.99999999999706 0.0021425498443162156 0.6087428209678251 0.0013756302139784071 0.611887426469352 
80.99999999999704 0.0026453312553027736 0.5743731461926084 0.001627942816232049 0.5782958283265652 
81.99999999999704 0.003131724555668096 0.5431850067006555 0.0018686163391169047 0.54785546637757 
82.99999999999702 0.00358519135811985 0.5154623945326748 0.002091050929608487 0.5208270492603408 
83.99999999999702 0.003993293073308213 0.49137384028333553 0.0022902072495895737 0.4973615594300101 
84.999999999997 0.004347271675513291 0.47100332981356363 0.002462469459633483 0.4775305909504874 
85.99999999999699 0.004641393143040329 0.4543774030943596 0.0026054153271601443 0.46135254260432346 
86.99999999999697 0.0048722115237262425 0.4414878987702147 0.0027175465948595583 0.44881434112465457 
87.99999999999697 0.005037865197217677 0.43231020662599967 0.0027980216933373493 0.4398887102716909 
88.99999999999696 0.005137478134024129 0.42681712728227217 0.0028464216668448983 0.4345471885027461 
89.99999999999694 0.005170709879701883 0.42498854495914673 0.002862570319401836 0.4327691655369865 
90.99999999999694 0.005137478134024551 0.4268171272822491 0.002846421666845154 0.4345471885027223 
91.99999999999692 0.005037865197218711 0.43231020662595426 0.002798021693337758 0.43988871027164533 
92.99999999999692 0.004872211523727477 0.4414878987701461 0.0027175465948601147 0.448814341124587 
93.99999999999689 0.004641393143041677 0.4543774030942696 0.002605415327161038 0.4613525426042368 
94.99999999999689 0.0043472716755153205 0.4710033298134495 0.0024624694596344057 0.47753059095037464 
95.99999999999689 0.003993293073310583 0.4913738402831984 0.0022902072495907208 0.4973615594298742 
96.99999999999686 0.0035851913581223635 0.5154623945325153 0.0020910509296098423 0.5208270492601876 
97.99999999999686 0.003131724555670901 0.5431850067004756 0.0018686163391183192 0.5478554663773942 
98.99999999999685 0.002645331255305646 0.5743731461924081 0.0016279428162336298 0.5782958283263725 
99.99999999999685 0.0021425498443191754 0.6087428209676058 0.0013756302139800265 0.6118874264691412 
100.99999999999682 0.0016439946847751938 0.645860963406524 0.001119821650936478 0.6482261963087906 
101.99999999999682 0.0011736464842747255 0.6851110174547306 0.0008699689383108462 0.6867293877216949 
102.99999999999679 0.0007572078684114385 0.7256605804444975 0.0006363272288385981 0.7266010842095376 
103.99999999999679 0.00041932882837555327 0.7664350263018065 0.0004291511841725959 0.7668022721139824 
104.99999999999679 0.00017965826496209336 0.8061021168022899 0.00025761063267356325 0.8060304369331834 
105.99999999999676 4.797078041907667e-05 0.8430735168453675 0.00012851005375115942 0.8427149315476414 
106.99999999999676 1.9093119570486194e-05 0.8755296220855102 4.497866799163533e-05 0.875035410523756 
107.99999999999673 6.903595144814922e-05 0.9014738776134055 5.384110114085391e-06 0.9009711623095549 
108.99999999999673 0.0001546081574463672 0.918821481711085 2.7911297078819317e-06 0.9183888270369218 
109.99999999999672 0.0002197675274953062 0.9255247253902714 2.5307536813007952e-05 0.9251743436223281 
110.99999999999672 0.00021285684068783736 0.9197330280676642 5.759843709654568e-05 0.9194116166298733 
111.99999999999669 0.00011937085429257007 0.8999800285882213 8.367696438329984e-05 0.8996050206912545 
112.99999999999669 1.4542241085091453e-05 0.8653832572422242 9.078351060669472e-05 0.8649353791572818 
113.99999999999669 0.00013825940396171223 0.8158347658966226 7.376848577524348e-05 0.8155297399050653 
114.99999999999666 0.000991057415604158 0.7521549218804999 3.8967428232200536e-05 0.7527149082908215 
115.99999999999666 0.0034437351243554724 0.6761780690028917 6.227792751992129e-06 0.6792146815677651 
116.99999999999663 0.008844546423830675 0.5907397905988281 7.681906272368353e-06 0.5992430907888843 
117.99999999999663 0.019097633248880315 0.49954271018431606 8.223207210456645e-05 0.518443241684234 
118.99999999999662 0.036676208879155715 0.406891991559011 0.00026563126803034716 0.443626316652435 
119.9999999999966 0.06452699561380239 0.3173124231795664 0.0005774703359580889 0.38228042394430617 
120.9999999999966 0.10582271556045765 0.23508378056978727 0.001008062243194121 0.3418457357539266 
121.99999999999659 0.16353166730962568 0.16375559960315456 0.001509637858695702 0.3287904255499296 
122.99999999999658 0.23980148950526123 0.10572046333742717 0.0019967423615569148 0.347568406500778 
123.99999999999656 0.3351994214230778 0.0619297816968817 0.0023595588667844553 0.3995887913531328 
124.99999999999656 0.4479102823075716 0.03182248192775453 0.0024907115285412503 0.4823691907397811 
125.99999999999653 0.5730559835630512 0.013503141927461246 0.0023212047724921617 0.5890688285641642 
126.99999999999653 0.702349488789702 0.004155398649863197 0.0018557427150062275 0.7085905192403941 
127.99999999999653 0.8243092132477478 0.0006187231685513889 0.0011938161650775765 0.826392121680378 
128.9999999999965 0.9252139795702092 6.891078582003473e-06 0.0005230855268538627 0.9260526671417229 
129.9999999999965 0.9908586390342847 0.00022162173376646897 7.756167444762237e-05 0.9914995042002901 
130.99999999999648 1.0089788120212155 0.00022843396122459696 6.489766530383176e-05 1.0096364943164922 
131.99999999999648 0.9719786784238791 1.7895399655685808e-05 0.0005819569330694477 0.9729496218366701 
132.99999999999645 0.8793763637947224 0.000264392491799407 0.0015500875240899666 0.8815480037313443 
133.99999999999645 0.7392571401977184 0.001792239494599541 0.0027041926871966787 0.7440740708498579 
134.99999999999642 0.5680771062685019 0.00503216232555011 0.003657322245865048 0.5770297981553371 
135.99999999999642 0.38844161003709554 0.009668295058530165 0.004034945515949647 0.4023369460530546 
136.99999999999642 0.22498224839606695 0.014620149479262245 0.0036380101805144854 0.24335826805571129 
137.9999999999964 0.0990753879998756 0.01838482305753477 0.0025664255354599804 0.12007946626264175 
138.9999999999964 0.02370087538127224 0.01961979964694186 0.0012322149884080294 0.044560612311500075 
139.9999999999964 5.166978395476842e-06 0.01773277066684194 0.0002253292816926296 0.01795162585103575 
140.99999999999636 0.016915431585901693 0.013216462862755225 6.0384141707355895e-05 0.03018580475225364 
141.99999999999636 0.05438590091845446 0.007550097512078039 0.0009048333583376956 0.06285583677948495 
142.99999999999636 0.08968477240175117 0.002664662043713417 0.0024297236498854336 0.09481929394989276 
143.99999999999633 0.1049054141094592 0.00016923413378169835 0.0038978748698321277 0.10902884040355222 
144.99999999999633 0.09309843659904829 0.000668666604997767 0.004502153372739236 0.09832514506859204 
145.99999999999633 0.060517224400228505 0.003494413141981604 0.0038226678478699995 0.06787367592279367 
146.9999999999963 0.023633738795934094 0.007003911778353843 0.0021599488176762215 0.03281298830481113 
147.9999999999963 0.00157053459683845 0.009341505617539388 0.0005036474734384337 0.011412511050896846 
148.99999999999628 0.006721807177505916 0.00931686287362305 5.329498521016792e-05 0.016086424218038603 
149.99999999999628 0.03766590481477153 0.006971776598050048 0.001473444212764218 0.04612204132804239 
150.99999999999625 0.07819967030031123 0.003536358823146329 0.00430339099035969 0.08607750039106785 
151.99999999999625 0.10420294199567004 0.0007755907784128296 0.0069795080978124575 0.11201821652006595 
152.99999999999625 0.09664613945091245 5.141791255994931e-05 0.007662496252096119 0.10442216066998797 
153.99999999999622 0.05571378355274352 0.0015966147952341532 0.005558660417848363 0.06290888051753972 
154.99999999999622 0.00934104917850998 0.004403411665430263 0.0019445227504713348 0.01569648054857483 
155.9999999999962 0.010606894764407602 0.006802031720628212 1.5243670200895741e-06 0.0174071691969606 
156.9999999999962 0.12242798669079127 0.007412789893233281 0.003077749418481984 0.13296432041696438 
157.99999999999616 0.3935069865110139 0.005926603484056847 0.012016432234253853 0.4116320505563079 
158.99999999999616 0.8341811811202594 0.0032522637778547338 0.023219573771281303 0.8610570913264329 
159.99999999999616 1.4023609016755476 0.0009360064844112599 0.029421486889017225 1.433391491415598 
160.99999999999613 2.006953942424579 0.00020191363286301884 0.024199069549570577 2.0322739359032833 
161.99999999999613 2.5297549197430116 0.0012073508698689976 0.009151882577067895 2.5411760696916814 
162.9999999999961 2.8592528755894113 0.002987234627337105 0.0003722125122924159 2.8636540491204827 
163.9999999999961 2.924472516466268 0.004129879587462975 0.02972268582941951 2.959169072709326 
164.9999999999961 2.716360336947139 0.0037488920467020613 0.13771302925206858 2.858332438724955 
165.99999999999608 2.2888576688998765 0.002104096566985667 0.35846922192190395 2.6495574658989334 
166.99999999999608 1.7397622104557657 0.000437497609194017 0.701958519099887 2.4419525492658782 
167.99999999999608 1.179281365550316 0.00010912944324090264 1.1417701238060791 2.3207548743630753 
168.99999999999605 0.6984096397331016 0.0016063154347115845 1.6160791626504387 2.315653151803637 
169.99999999999605 0.3482207122754523 0.004119545572622971 2.044362380516398 2.3963631210113845 
170.99999999999602 0.135654847044254 0.006022136568773362 2.3548705281877145 2.49638136213705 
171.99999999999602 0.034215975863831745 0.005976189764405379 2.5115459773988187 2.5517356174368016 
172.99999999999602 0.0025077131143902446 0.00392682807925578 2.5277500379046063 2.5342738602867563 
173.99999999999602 0.0019324971496799672 0.00127288091157122 2.4593408752975883 2.4626321371791042 
174.99999999999596 0.007253482612514398 2.849380110289012e-05 2.3793338475665045 2.3866201847341872 
175.99999999999596 0.008279824981319598 0.0014806340414482704 2.3457650943794097 2.355413275936036 
176.99999999999596 0.005147237525888619 0.005231292474185879 2.378282872930471 2.388444442572435 
177.99999999999596 0.0016402560892158115 0.009306714290767562 2.454847273340497 2.4655172551272075 
178.99999999999596 0.00034731282801052257 0.011330608133510429 2.52952960282403 2.540925673463163 


==> figures/mimo_beta_-5db/beampattern13.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.00020776901349445957 0.007104923184774699 2.513596053263978 2.5209685323684825 
-179.0 0.00016537260152457752 0.004812735648545046 2.500520638493069 2.505531715567954 
-178.0 0.00047561958715231216 0.00234236657016878 2.44781398452295 2.4506491064835303 
-177.00000000000006 0.0005166012200161206 0.001458037847222901 2.3961735383134792 2.3981632388772796 
-176.00000000000006 0.0002790455297890166 0.002845322395387306 2.384053965953594 2.3872032272787393 
-175.00000000000006 4.807419312050801e-05 0.005644329458183145 2.4231329122706673 2.4288657612840865 
-174.00000000000006 1.891287918238456e-05 0.008019465085764798 2.490454294032999 2.4985460273370848 
-173.00000000000006 0.00016031371102154327 0.008372531259890027 2.542078417319643 2.550667780924466 
-172.0000000000001 0.00032678151403460687 0.006383499565347841 2.5403751187818986 2.547132718893618 
-171.0000000000001 0.0004263098344605459 0.0031962570906560323 2.478964412196819 2.482615961366305 
-170.0000000000001 0.0004763083328922145 0.0006507156792318086 2.39036706109224 2.3915032241599716 
-169.0000000000001 0.0005338857848144958 9.334808146858313e-05 2.330990499329821 2.3316138311659134 
-168.00000000000014 0.000605532348773917 0.001554388171153953 2.350674281560464 2.3528288234963624 
-167.00000000000017 0.0006357903379411529 0.0038075128820359533 2.4626383897738267 2.4670850900223176 
-166.00000000000017 0.0005785430014978392 0.005230445522322412 2.629724617986 2.6355492015049555 
-165.00000000000017 0.00047002784073204565 0.004870447560637729 2.774532718604721 2.7798954905435576 
-164.00000000000017 0.0004232493497482291 0.0030182606094022986 2.809089377731108 2.8125479340845603 
-163.0000000000002 0.0005392879535756045 0.0009491323937334911 2.6703485096452493 2.6718361094846017 
-162.0000000000002 0.0008094696992379083 4.329841344081768e-05 2.3456069801448742 2.3464339793378173 
-161.00000000000023 0.001095500443021538 0.0008826288536520324 1.8773670281988517 1.8792964402504668 
-160.00000000000023 0.001213625676658148 0.002900952308124051 1.3469833435625742 1.3510365893694922 
-159.00000000000023 0.0010653657659137174 0.004782264776305676 0.8455440799705378 0.8513319322940338 
-158.00000000000026 0.0007180736172321213 0.005319998969835925 0.44475206488669783 0.4507439991009213 
-157.00000000000026 0.00037280355138698815 0.004178849212123103 0.17880661521142985 0.1833312674985674 
-156.00000000000026 0.00023751420849761281 0.002091225476366634 0.042149364247156845 0.04446797334155982 
-155.00000000000028 0.0003907410883188212 0.00039121513453730094 0.000842021167929556 0.0016229863304602517 
-154.00000000000028 0.0007276129442894824 0.00019451926416834208 0.010516953535531037 0.011438340705392944 
-153.0000000000003 0.0010242017670105893 0.0017278969771138584 0.032879782060387726 0.03562539515629578 
-152.0000000000003 0.0010781235278646136 0.004197294810551359 0.0452210536587201 0.050483193443260486 
-151.0000000000003 0.0008354703446234364 0.006251120180723774 0.04149014116915884 0.04855992508488778 
-150.00000000000034 0.00042549958879352335 0.006752610993125452 0.027108533393754616 0.03427134875707027 
-149.00000000000034 8.408839174390492e-05 0.00541724281519565 0.011477365426004936 0.016968766137290668 
-148.00000000000037 1.4755863841690186e-05 0.0029697341565270863 0.0018286423994089483 0.004809324907514647 
-147.00000000000037 0.00027061957945354487 0.0007542663659093476 0.0003880523108135244 0.0014128119107177162 
-146.0000000000004 0.0007242945832247287 2.5296174667160845e-05 0.004849479494535115 0.005598477373330187 
-145.0000000000004 0.0011392709072245136 0.0012989930216164359 0.010804663749096414 0.01323818746121934 
-144.00000000000043 0.0012992885697173959 0.004091613960765818 0.014401981074602537 0.019782527416846198 
-143.00000000000043 0.0011235206322991347 0.007158369506126532 0.013974410484494026 0.022241627572453338 
-142.00000000000043 0.0007076665190973141 0.009095696470565996 0.01022279158269471 0.020010469794844866 
-141.00000000000045 0.00027356896293420055 0.009006328135760707 0.005293364424486498 0.014560268657563926 
-140.00000000000045 5.7450928650090176e-05 0.0069178898038195135 0.0014628465031382414 0.008430316188787063 
-139.00000000000048 0.00019481471542255946 0.0037786777949842905 0.00010275374286786238 0.004073632120504675 
-138.00000000000048 0.0006570105946157412 0.0010527860177801268 0.0012846930086427707 0.002994965869793756 
-137.00000000000048 0.0012657300417501932 0.00010613797098074552 0.0040212963128629054 0.0053931830888421795 
-136.0000000000005 0.0017739421076548283 0.0016466786540886025 0.006880838633380715 0.010297498893701925 
-135.0000000000005 0.0019734572968455174 0.005438737643128007 0.008636892210119347 0.01603897179171465 
-134.0000000000005 0.0017816483456884779 0.010386014010635358 0.008693045416559516 0.02084436504123444 
-133.00000000000054 0.0012732384846341684 0.01493016818895438 0.007178725960745182 0.023361567261125815 
-132.00000000000054 0.0006487648802754848 0.017601755329491754 0.0047623106553796495 0.022991392709191878 
-131.00000000000054 0.00015697977694791756 0.01752234610140173 0.002317532160201323 0.019978106361675543 
-130.00000000000057 3.918687916084549e-06 0.014693669356479706 0.0005942172416638531 0.015278365128484373 
-129.00000000000057 0.00028237744460561003 0.00999688429810011 2.1718115882487975e-06 0.010274193420536605 
-128.00000000000057 0.0009441790677129212 0.004925228194706826 0.0005499785533653763 0.006417240075170134 
-127.0000000000006 0.0018201577684810114 0.0011516874522913855 0.0019191818453666736 0.004891184215415791 
-126.0000000000006 0.0026764579835261773 6.925308562125495e-05 0.0036174072054624635 0.006361837903378092 
-125.00000000000063 0.003285864224213285 0.0024315553880966036 0.005145711377996136 0.010856658000345899 
-124.00000000000063 0.003491430514839465 0.008177613718984792 0.006129390593693652 0.0177838820356177 
-123.00000000000065 0.0032454285667471465 0.016465141979472103 0.006386199479939788 0.026072748488142262 
-122.00000000000065 0.002616317254560816 0.025881517343278624 0.005930562964452433 0.034395281757259547 
-121.00000000000068 0.0017663266390733668 0.03476389588503103 0.004929762651111694 0.0414197976370366 
-120.00000000000068 0.0009094530046902333 0.04154585059735389 0.003635714096280181 0.046046999788419016 
-119.00000000000068 0.0002627820009872184 0.04505564774450651 0.0023149847217017183 0.04758940169913975 
-118.0000000000007 3.2116048838064816e-06 0.04471413890168841 0.0011932990058593524 0.045870386991550605 
-117.00000000000071 0.00023801390718062362 0.0406095301221332 0.00042245998406421106 0.041236524769805244 
-116.00000000000072 0.0009928649006158818 0.03345403284845588 7.014584817576652e-05 0.0344921997053975 
-115.00000000000072 0.0022164616539639467 0.024448087153013703 0.00012795363701061118 0.02677669717119909 
-114.00000000000075 0.0037976265932961268 0.015088994272279329 0.0005307276570699473 0.019409477285932678 
-113.00000000000075 0.00558926178389123 0.006962628124874834 0.001180183784417449 0.013729649237395985 
-112.00000000000078 0.007433541057071505 0.0015514911328756824 0.0019672926909863487 0.010951741238058112 
-111.00000000000078 0.009183869353910315 8.266021464144833e-05 0.0027899566948820552 0.012053367052881122 
-110.00000000000078 0.01072083638313297 0.0034280355279741573 0.003564536830607811 0.017702986403380295 
-109.00000000000081 0.011961137366023996 0.012059061440210324 0.004231360010053586 0.02822903947529641 
-108.00000000000081 0.012859869000203797 0.02605018424556032 0.00475531467838463 0.0436262485698116 
-107.00000000000082 0.013407554441648727 0.04512033927005678 0.005123063451406225 0.06359127487226848 
-106.00000000000084 0.013623684485746352 0.0686996338794357 0.0053383986480421254 0.08757822197119308 
-105.00000000000085 0.013548568183952482 0.09600858563879745 0.005417006543982735 0.11486441416375731 
-104.00000000000085 0.013235002463969593 0.126139059528957 0.005381536490232624 0.1446180060515772 
-103.00000000000087 0.012740841102525147 0.15812868839336555 0.005257499741407628 0.17596081686750686 
-102.00000000000088 0.012123088971036382 0.19102343466902602 0.005070213568798085 0.20802189072680263 
-101.00000000000088 0.011433750148739869 0.22392561022452984 0.004842784994400351 0.23997932233944202 
-100.00000000000091 0.010717361289862755 0.2560268475721271 0.004594994964401966 0.2710896321808118 
-99.00000000000091 0.010009955102925815 0.286627099640113 0.004342882846162165 0.30070531086663277 
-98.00000000000094 0.009339111423341774 0.3151417431901488 0.004098822018191525 0.32828205361897456 
-97.00000000000094 0.008724741936518484 0.34109935283438436 0.003871899756298906 0.3533777086420907 
-96.00000000000094 0.008180292696889366 0.36413281401372405 0.0036684520728944825 0.37564514042848013 
-95.00000000000097 0.007714112149435834 0.38396627667420213 0.003492644949017183 0.3948211470906046 
-94.00000000000097 0.007330802706899518 0.40040012729385266 0.003347030392379973 0.4107133544524487 
-93.00000000000098 0.007032438566891006 0.4132957641147872 0.003233035484638592 0.423186711560278 
-92.000000000001 0.006819584512376145 0.422561562546916 0.003151364101922435 0.4321508882741099 
-91.00000000000101 0.0066920874834682596 0.4281410543203652 0.00310230488120547 0.4375495633930727 
-90.00000000000101 0.00664963530831698 0.4300040341392205 0.003085946587776928 0.43935231230980826 
-89.00000000000104 0.006692087483468498 0.4281410543203731 0.003102304881205297 0.4375495633930806 
-88.00000000000104 0.006819584512375756 0.4225615625469308 0.003151364101922449 0.43215088827412407 
-87.00000000000104 0.007032438566890748 0.4132957641148106 0.003233035484638256 0.4231867115603006 
-86.00000000000107 0.007330802706898513 0.4004001272938823 0.003347030392380021 0.41071335445247653 
-85.00000000000107 0.007714112149435076 0.3839662766742398 0.003492644949016688 0.3948211470906417 
-84.0000000000011 0.008180292696888474 0.3641328140137661 0.003668452072893837 0.37564514042852 
-83.0000000000011 0.008724741936517592 0.3410993528344331 0.0038718997562983888 0.35337770864213935 
-82.00000000000111 0.009339111423340507 0.31514174319020516 0.004098822018191123 0.3282820536190297 
-81.00000000000112 0.010009955102924396 0.28662709964017313 0.0043428828461617225 0.3007053108666915 
-80.00000000000114 0.010717361289861385 0.25602684757219074 0.004594994964401368 0.27108963218087534 
-79.00000000000114 0.01143375014873821 0.22392561022459673 0.0048427849943997086 0.2399793223395047 
-78.00000000000115 0.0121230889710349 0.19102343466909255 0.005070213568797828 0.208021890726869 
-77.00000000000117 0.012740841102523546 0.1581286883934316 0.0052574997414072235 0.17596081686757012 
-76.00000000000117 0.013235002463968686 0.12613905952902116 0.005381536490232825 0.14461800605164246 
-75.00000000000118 0.01354856818395202 0.09600858563885659 0.0054170065439828816 0.11486441416381678 
-74.0000000000012 0.013623684485745852 0.06869963387948808 0.005338398648042374 0.08757822197124494 
-73.00000000000121 0.013407554441649813 0.04512033927010023 0.005123063451406586 0.06359127487231314 
-72.00000000000122 0.012859869000205049 0.026050184245594285 0.004755314678385296 0.04362624856984756 
-71.00000000000124 0.011961137366025798 0.012059061440233316 0.0042313600100546715 0.028229039475322508 
-70.00000000000125 0.01072083638313583 0.0034280355279861837 0.0035645368306092204 0.01770298640339659 
-69.00000000000126 0.00918386935391371 8.266021464313088e-05 0.0027899566948836056 0.012053367052887592 
-68.00000000000126 0.0074335410570749464 0.0015514911328683685 0.001967292690988138 0.010951741238056052 
-67.00000000000128 0.005589261783895265 0.006962628124860653 0.0011801837844189404 0.013729649237387388 
-66.0000000000013 0.00379762659329958 0.015088994272261031 0.0005307276570711137 0.019409477285919113 
-65.0000000000013 0.002216461653966826 0.02444808715299464 0.000127953637011101 0.026776697171183517 
-64.00000000000131 0.0009928649006178767 0.033454032848438904 7.014584817548295e-05 0.03449219970538219 
-63.00000000000132 0.00023801390718163428 0.04060953012212138 0.0004224599840631356 0.04123652476979311 
-62.000000000001336 3.211604883760853e-06 0.04471413890168367 0.0011932990058572813 0.04587038699154347 
-61.00000000000135 0.00026278200098627875 0.04505564774450966 0.0023149847216993374 0.047589401699139805 
-60.00000000000135 0.0009094530046886266 0.04154585059736478 0.003635714096277453 0.04604699978842534 
-59.000000000001364 0.00176632663907156 0.03476389588504718 0.004929762651109404 0.04141979763704886 
-58.00000000000138 0.002616317254559282 0.025881517343297626 0.005930562964450963 0.03439528175727544 
-57.00000000000139 0.0032454285667461447 0.016465141979490658 0.006386199479939771 0.0260727484881596 
-56.0000000000014 0.0034914305148393125 0.008177613718999553 0.006129390593694974 0.017783882035633417 
-55.000000000001414 0.003285864224214129 0.002431555388104951 0.005145711377998643 0.010856658000357625 
-54.00000000000143 0.002676457983527795 6.925308562242055e-05 0.0036174072054657447 0.00636183790338414 
-53.00000000000144 0.00182015776848288 0.00115168745228609 0.0019191818453699505 0.004891184215415674 
-52.00000000000145 0.0009441790677145736 0.00492522819469737 0.0005499785533674587 0.006417240075164375 
-51.00000000000146 0.0002823774446065798 0.009996884298089573 2.1718115882672086e-06 0.010274193420527059 
-50.00000000000147 3.918687916202612e-06 0.0146936693564718 0.0005942172416614365 0.015278365128474029 
-49.00000000000148 0.0001569797769472316 0.017522346101398453 0.0023175321601968113 0.019978106361667 
-48.00000000000149 0.0006487648802742204 0.01760175532949459 0.004762310655374506 0.022991392709188187 
-47.000000000001506 0.0012732384846328815 0.014930168188962265 0.00717872596074101 0.02336156726112835 
-46.00000000000152 0.0017816483456878048 0.010386014010645596 0.008693045416557759 0.02084436504124221 
-45.00000000000153 0.001973457296845594 0.005438737643137407 0.008636892210121178 0.01603897179172595 
-44.000000000001535 0.0017739421076555495 0.0016466786540942923 0.006880838633385819 0.01029749889371347 
-43.00000000000155 0.001265730041751391 0.00010613797098125672 0.004021296312869271 0.005393183088850258 
-42.000000000001556 0.0006570105946168695 0.0010527860177759858 0.001284693008647276 0.002994965869795233 
-41.00000000000157 0.00019481471542319635 0.003778677794977872 0.00010275374286787709 0.004073632120498853 
-40.000000000001585 5.745092865000524e-05 0.006917889803813763 0.0014628465031327675 0.008430316188775816 
-39.0000000000016 0.0002735689629334811 0.009006328135758324 0.005293364424477017 0.01456026865755139 
-38.000000000001606 0.0007076665190963374 0.009095696470567995 0.01022279158268493 0.02001046979483606 
-37.00000000000161 0.0011235206322983882 0.007158369506132052 0.013974410484489134 0.022241627572453362 
-36.00000000000163 0.0012992885697173378 0.004091613960772263 0.014401981074605705 0.019782527416855444 
-35.00000000000164 0.0011392709072252354 0.001298993021620883 0.010804663749107346 0.013238187461235286 
-34.00000000000165 0.0007242945832257055 2.529617466770395e-05 0.0048494794945472845 0.005598477373343957 
-33.00000000000166 0.0002706195794543448 0.0007542663659060465 0.0003880523108179051 0.0014128119107195928 
-32.00000000000168 1.475586384189435e-05 0.002969734156521902 0.0018286423993978621 0.004809324907498576 
-31.000000000001688 8.40883917434446e-05 0.005417242815191429 0.011477365425977635 0.016968766137258954 
-30.000000000001698 0.00042549958879268456 0.006752610993124494 0.02710853339372101 0.03427134875703511 
-29.000000000001705 0.0008354703446226961 0.006251120180726638 0.04149014116913743 0.048559925084868505 
-28.00000000000172 0.0010781235278643957 0.004197294810556428 0.0452210536587284 0.050483193443273816 
-27.00000000000173 0.0010242017670109719 0.001727896977118325 0.03287978206042752 0.03562539515634077 
-26.00000000000174 0.0007276129442902228 0.0001945192641698099 0.01051695353557405 0.011438340705438066 
-25.00000000000175 0.0003907410883193761 0.0003912151345351156 0.0008420211679123559 0.0016229863304413929 
-24.000000000001766 0.00023751420849765542 0.002091225476362374 0.042149364246991096 0.04446797334138907 
-23.000000000001776 0.0003728035513864587 0.004178849212119432 0.1788066152110292 0.18333126749816128 
-22.00000000000179 0.000718073617231322 0.005319998969835223 0.44475206488601743 0.45074399910023777 
-21.000000000001798 0.0010653657659131538 0.004782264776308405 0.8455440799696029 0.8513319322930912 
-20.00000000000181 0.001213625676658109 0.002900952308128483 1.346983343561496 1.3510365893684024 
-19.000000000001823 0.0010955004430220345 0.0008826288536552979 1.87736702819781 1.8792964402494703 
-18.000000000001833 0.0008094696992385793 4.329841344074832e-05 2.345606980144048 2.3464339793369997 
-17.000000000001844 0.0005392879535760256 0.0009491323937301043 2.670348509644773 2.671836109484122 
-16.000000000001855 0.00042324934974827277 0.0030182606093977923 2.8090893777310146 2.812547934084469 
-15.000000000001867 0.00047002784073182615 0.004870447560635153 2.77453271860493 2.7798954905437583 
-14.000000000001878 0.0005785430014976424 0.005230445522323605 2.6297246179863487 2.6355492015052957 
-13.000000000001888 0.0006357903379411417 0.0038075128820401973 2.4626383897741326 2.4670850900226204 
-12.0000000000019 0.0006055323487740474 0.001554388171158281 2.3506742815606017 2.3528288234965022 
-11.000000000001913 0.0005338857848146385 9.334808146973837e-05 2.330990499329768 2.33161383116587 
-10.000000000001922 0.00047630833289232487 0.0006507156792283915 2.39036706109207 2.391503224159796 
-9.000000000001934 0.0004263098344606801 0.003196257090649612 2.4789644121966488 2.4826159613661285 
-8.000000000001945 0.0003267815140348827 0.006383499565342002 2.5403751187818284 2.54713271889354 
-7.000000000001957 0.0001603137110219003 0.008372531259888202 2.5420784173197015 2.5506677809245213 
-6.000000000001967 1.8912879182541362e-05 0.008019465085767945 2.4904542940331336 2.4985460273372286 
-5.000000000001979 4.8074193120217735e-05 0.005644329458189054 2.4231329122707876 2.428865761284216 
-4.00000000000199 0.0002790455297884423 0.002845322395392075 2.3840539659536235 2.3872032272787798 
-3.0000000000020015 0.00051660122001584 0.0014580378472234463 2.396173538313406 2.398163238877206 
-2.000000000002013 0.0004756195871527672 0.002342366570164901 2.447813984522828 2.4506491064833997 
-1.0000000000020242 0.00016537260152516716 0.004812735648539549 2.5005206384929903 2.505531715567877 
-2.0355549961366507e-12 0.00020776901349331826 0.007104923184771497 2.5135960532640076 2.5209685323685083 
0.9999999999979531 0.0016257622736854584 0.007573276937556852 2.4705662171125 2.4798566434843856 
1.9999999999979419 0.004915462423615597 0.00581230994589593 2.3914794589229507 2.4023271697530375 
2.9999999999979305 0.008906552460571364 0.0029426650586116708 2.322980005086889 2.334966818368038 
3.999999999997919 0.010607945351345132 0.0008663686193118197 2.3109163995991535 2.322528301836677 
4.999999999997908 0.007295688518062205 0.0009950419941608915 2.3704805011813246 2.3788860875579068 
5.999999999997897 0.0011076333493839142 0.003309474702047691 2.4707100136053852 2.475193564890997 
6.999999999997885 0.004585621342561594 0.006379448038263048 2.542665075464504 2.553621901810746 
7.999999999997874 0.043900301891047364 0.008320330389493117 2.5080183049804607 2.560131600364183 
8.999999999997863 0.15615901849555638 0.008035439448834858 2.3141460072537337 2.4781138807009024 
9.99999999999785 0.3790173526758829 0.005913664221973491 1.9586999296894543 2.343271472833229 
10.999999999997842 0.7344361514728867 0.0035314174376656834 1.4923344004911334 2.229804703487546 
11.99999999999783 1.2122699334592022 0.002578456354266701 0.9992705311089558 2.2134899730804385 
12.999999999997817 1.7613118830463559 0.0037335369971236957 0.5657074227247464 2.3300113901437247 
13.999999999997806 2.2939285153718414 0.0062282298777187935 0.2506602380062703 2.549996271677189 
14.999999999997796 2.7055596267332493 0.008365345487941938 0.07101171610041115 2.784082762359251 
15.999999999997783 2.9040103510638247 0.008630291694595126 0.00469305834500407 2.916500867300578 
16.999999999997772 2.838525349610657 0.0066641667578288275 0.007449509712510586 2.851882049370288 
17.999999999997762 2.5176206033671495 0.003482727780503914 0.03368525659030316 2.5541530690624983 
18.99999999999775 2.008351749367205 0.0008275592585234836 0.05212250061209145 2.060815399348943 
19.999999999997737 1.4167046151302796 8.561611256323872e-05 0.051331451427602835 1.4677890455273257 
20.999999999997726 0.8560974347742472 0.0014624159466939861 0.03573513729563606 0.8930984337633053 
21.99999999999772 0.4154128221228479 0.003905309050606413 0.016626357668333883 0.43585026831385704 
22.999999999997705 0.1376891834822341 0.005790462011778409 0.0036197903714085163 0.1470676403011487 
23.999999999997694 0.015900424555501093 0.005924544008717202 0.00015584555309935312 0.02197556482185388 
24.99999999999768 0.005351789627967946 0.004247647120986764 0.0037239321512504697 0.013320060626325944 
25.99999999999767 0.04612357049460334 0.0018346528441467481 0.009076125872184235 0.05702205254228962 
26.99999999999766 0.08610768487960058 0.0002260578061356477 0.01183508664784003 0.09814792269807969 
27.999999999997648 0.09631607342905175 0.0005063988059239601 0.010535366155733045 0.10733466089092251 
28.999999999997634 0.07433862408362983 0.002669920958621365 0.006529446158748692 0.08351910155891132 
29.999999999997627 0.036995577601135816 0.005621528145656702 0.0024392413969441065 0.04504463441675098 
30.999999999997616 0.007168444900758757 0.007789219377637641 0.0003709821365768063 0.015322366374587879 
31.999999999997602 0.0011394663810655576 0.007991719998660711 0.0008819160474099101 0.010007518629343529 
32.99999999999759 0.02142171747675488 0.006087924595650326 0.0030290883507636556 0.030529027868176982 
33.99999999999758 0.0570121604425622 0.0030757091521406966 0.005193403465614719 0.06526513062216092 
34.99999999999757 0.0897385257253945 0.0006092925898857406 0.006064595892031101 0.09639105372125067 
35.999999999997556 0.10319797303134567 0.0001973886948307174 0.005252386808232628 0.10862511910370135 
36.99999999999754 0.09033348855506206 0.0024834531982651006 0.0033087447177667308 0.09610628027940481 
37.999999999997534 0.0568137286280604 0.006942468308714415 0.0012850624099469815 0.06502755949289375 
38.99999999999753 0.019360571669395817 0.012110157440667303 0.0001393869860399752 0.03160071366093279 
39.99999999999751 0.00011864837041578803 0.016209554372771908 0.0003029881627864873 0.016620250331691844 
40.9999999999975 0.019389528470633986 0.017875078806000696 0.0015688740231187236 0.03881168563518894 
41.999999999997485 0.08927176893806064 0.016659084385862995 0.003282314938317381 0.109169769146464 
42.99999999999748 0.2100841545761742 0.013128399077048594 0.00468628472162213 0.22782413435367763 
43.99999999999746 0.3703040131033658 0.008548802188571576 0.005243609154690569 0.3839839515284826 
44.999999999997456 0.5495957311585042 0.00432535475171334 0.004809685429044438 0.5585786676731535 
45.99999999999745 0.7237006400099322 0.001449443123217235 0.003620226932598844 0.7285816098448389 
46.999999999997435 0.8696732470594791 0.0001780031096825608 0.0021397703037415255 0.8717729296587072 
47.99999999999742 0.9701449627151342 6.113981717539458e-05 0.0008586497884482536 0.9708271788631283 
48.99999999999741 1.0158038822886413 0.0002937181083918588 0.00012343547688998746 1.01597475366769 
49.9999999999974 1.0058806101957984 0.00024992945412481254 5.222281515807191e-05 1.005937587049458 
50.999999999997385 0.9469401453569529 4.87418713474431e-06 0.0005431262972932587 0.9472514226558524 
51.99999999999738 0.8505897551099753 0.0006635630809316991 0.0013503165897702047 0.8523792274712526 
52.99999999999737 0.7307987237859556 0.004389559926373839 0.0021863728214171576 0.7371625074304962 
53.99999999999736 0.6014297695847601 0.014121829558367986 0.0028124549231401987 0.6181602932188125 
54.99999999999734 0.4743795859324748 0.03305642570413618 0.0030923212768036194 0.5103258450798238 
55.99999999999733 0.35849622354570587 0.06402545508220994 0.0030040701180819294 0.42531506945469244 
56.99999999999732 0.2592443935473974 0.1089194004784712 0.002617856288297589 0.37055204787544943 
57.99999999999731 0.17895924312671718 0.1682742591850922 0.00205530485650468 0.3490294114245899 
58.99999999999729 0.11747145682634022 0.24109536852288632 0.001446839999022324 0.3597145207810118 
59.99999999999728 0.07288963174982645 0.3249320722625505 0.0008988050685266905 0.3983734554517565 
60.99999999999728 0.04236846732883344 0.416166551789237 0.00047594875529039925 0.45861028236733914 
61.999999999997264 0.022751115420403784 0.5104460514838912 0.00019905869475239443 0.5329389932070366 
62.99999999999725 0.01103318862973721 0.6031739752445028 5.368996943445001e-05 0.6137470642618675 
63.99999999999724 0.004643279122509465 0.6899801094698119 4.43891268739194e-06 0.694060224157794 
64.99999999999723 0.0015658297561290232 0.7671082257486614 9.641960894037064e-06 0.7680674249769036 
65.99999999999721 0.00034725707123404184 0.8316838994912802 3.2947339092363646e-05 0.831406213011382 
66.9999999999972 2.872536658551355e-05 0.881850408059735 5.011043976281595e-05 0.8812381171437991 
67.9999999999972 4.336093937632059e-05 0.9167815340190039 5.1007104864329623e-05 0.9161606606308139 
68.99999999999719 0.00010616811685042207 0.9365945360372306 3.7935172187287264e-05 0.9360085818792375 
69.99999999999717 0.00011467776399046642 0.9421938993732827 2.1732576342787007e-05 0.9415944225556117 
70.99999999999716 6.944337493982298e-05 0.9350775822860973 1.719866299918699e-05 0.9344307871213544 
71.99999999999714 1.6841948603474664e-05 0.9171339731873009 3.895650197575178e-05 0.9164660700760902 
72.99999999999714 1.2384548416617906e-05 0.8904515464176096 9.842799704159365e-05 0.8898545038664204 
73.99999999999713 0.00010056339746499416 0.8571559659687555 0.00020215408592053828 0.8567715270440985 
74.99999999999712 0.00030661680326816174 0.8192824499466671 0.0003513615999086189 0.819277562477913 
75.9999999999971 0.0006359173215193043 0.7786854092784458 0.0005424833537022714 0.7792276281147955 
76.9999999999971 0.0010775068462221657 0.7369831023940101 0.0007682667334093253 0.7382206804040511 
77.99999999999709 0.0016092698590184735 0.6955323455318687 0.0010191258518619658 0.6975808775761398 
78.99999999999707 0.002203138511676694 0.6554269983919049 0.001284465343193317 0.6583626066579318 
79.99999999999706 0.002829453388956982 0.6175137007740616 0.0015537968306973717 0.6213716977635957 
80.99999999999704 0.003460130395843284 0.582418829941368 0.0018175581926973587 0.5871963591255213 
81.99999999999704 0.004070621910506574 0.5505815703784789 0.002067617328619194 0.5562426973479717 
82.99999999999702 0.004640846097027058 0.5222890861692574 0.002297491120631528 0.5287710202665343 
83.99999999999702 0.0051553350363008 0.4977108800652564 0.0025023375773759507 0.5049303172122387 
84.999999999997 0.005602859507456893 0.47693039760187494 0.0026787889319615454 0.4847893022156668 
85.99999999999699 0.005975757239338128 0.4599727296790744 0.0028246911320388463 0.46836316693788665 
86.99999999999697 0.006269144621116738 0.44682786421368165 0.0029388058522999473 0.45563573077976655 
87.99999999999697 0.006480143418287914 0.4374693453714995 0.003020519014430792 0.44657702263359494 
88.99999999999696 0.0066072117253294866 0.4318684417564619 0.0030695876681957985 0.441156516953007 
89.99999999999694 0.006649635308316891 0.43000403413922184 0.003085946587777001 0.4393523123098097 
90.99999999999694 0.00660721172533003 0.43186844175643885 0.003069587668196045 0.4411565169529852 
91.99999999999692 0.006480143418289203 0.4374693453714531 0.003020519014431214 0.44657702263354904 
92.99999999999692 0.0062691446211183026 0.4468278642136113 0.0029388058523005193 0.45563573077969666 
93.99999999999689 0.005975757239339862 0.4599727296789827 0.0028246911320397817 0.46836316693779523 
94.99999999999689 0.005602859507459441 0.47693039760175854 0.0026787889319624825 0.48478930221555133 
95.99999999999689 0.005155335036303762 0.4977108800651163 0.0025023375773771373 0.5049303172121045 
96.99999999999686 0.0046408460970302455 0.5222890861690949 0.002297491120632924 0.5287710202663789 
97.99999999999686 0.004070621910510116 0.5505815703782955 0.0020676173286206566 0.5562426973477943 
98.99999999999685 0.0034601303958469182 0.582418829941164 0.0018175581926990034 0.5871963591253238 
99.99999999999685 0.0028294533889607113 0.6175137007738379 0.001553796830699079 0.6213716977633734 
100.99999999999682 0.0022031385116804284 0.655426998391666 0.001284465343194894 0.6583626066577029 
101.99999999999682 0.0016092698590219612 0.6955323455316181 0.0010191258518636094 0.6975808775758919 
102.99999999999679 0.0010775068462251923 0.7369831023937554 0.0007682667334107559 0.7382206804038063 
103.99999999999679 0.0006359173215216425 0.7786854092781939 0.0005424833537035249 0.7792276281145474 
104.99999999999679 0.0003066168032698409 0.8192824499464253 0.0003513615999096723 0.8192775624776756 
105.99999999999676 0.00010056339746589527 0.8571559659685359 0.00020215408592126206 0.8567715270438774 
106.99999999999676 1.2384548416836727e-05 0.890451546417424 9.842799704206997e-05 0.8898545038662358 
107.99999999999673 1.684194860326495e-05 0.9171339731871623 3.895650197599961e-05 0.9164660700759525 
108.99999999999673 6.944337493943598e-05 0.9350775822860187 1.719866299922513e-05 0.9344307871212735 
109.99999999999672 0.00011467776399033128 0.942193899373276 2.1732576342697706e-05 0.9415944225556039 
110.99999999999672 0.00010616811685065912 0.9365945360373074 3.7935172187176886e-05 0.9360085818793116 
111.99999999999669 4.336093937674679e-05 0.9167815340191712 5.100710486428972e-05 0.916160660630974 
112.99999999999669 2.8725366585000396e-05 0.8818504080599953 5.0110439762876836e-05 0.881238117144063 
113.99999999999669 0.0003472570712300842 0.8316838994916324 3.2947339092506707e-05 0.8314062130117237 
114.99999999999666 0.0015658297561171593 0.7671082257490975 9.64196089415424e-06 0.7680674249773246 
115.99999999999666 0.004643279122482274 0.6899801094703171 4.438912687297951e-06 0.6940602241582773 
116.99999999999663 0.011033188629684458 0.6031739752450563 5.368996943390617e-05 0.6137470642623588 
117.99999999999663 0.022751115420310483 0.5104460514844682 0.00019905869475111772 0.5329389932075252 
118.99999999999662 0.042368467328683934 0.41616655178980855 0.0004759487552882783 0.4586102823677648 
119.9999999999966 0.07288963174960048 0.324932072263089 0.0008988050685236747 0.39837345545207337 
120.9999999999966 0.11747145682601891 0.24109536852336877 0.0014468399990187734 0.35971452078117394 
121.99999999999659 0.17895924312628475 0.168274259185498 0.002055304856500975 0.34902941142456206 
122.99999999999658 0.2592443935468469 0.10891940047879049 0.0026178562882946807 0.3705520478752188 
123.99999999999656 0.35849622354504457 0.06402545508244016 0.0030040701180802723 0.4253150694542569 
124.99999999999656 0.4743795859317242 0.03305642570428609 0.0030923212768039963 0.5103258450792262 
125.99999999999653 0.6014297695839643 0.014121829558452403 0.0028124549231430896 0.6181602932180996 
126.99999999999653 0.7307987237851812 0.004389559926411702 0.002186372821422071 0.737162507429757 
127.99999999999653 0.8505897551093015 0.0006635630809424259 0.0013503165897754855 0.8523792274706022 
128.9999999999965 0.9469401453564648 4.874187134317079e-06 0.0005431262972974895 0.9472514226553761 
129.9999999999965 1.0058806101955806 0.00024992945412335754 5.222281515955028e-05 1.0059375870492482 
130.99999999999648 1.0158038822887474 0.00029371810839280303 0.0001234354768875281 1.0159747536677906 
131.99999999999648 0.9701449627155869 6.113981717658478e-05 0.0008586497884418381 0.9708271788635736 
132.99999999999645 0.869673247060247 0.00017800310967906082 0.00213977030373274 0.8717729296594761 
133.99999999999645 0.7237006400109329 0.0014494431232047616 0.0036202269325901473 0.7285816098458238 
134.99999999999642 0.5495957311596088 0.004325354751691017 0.004809685429039118 0.55857866767424 
135.99999999999642 0.37030401310442673 0.008548802188543373 0.005243609154690764 0.38398395152951553 
136.99999999999642 0.21008415457705137 0.013128399077022226 0.00468628472162863 0.2278241343545328 
137.9999999999964 0.08927176893865037 0.016659084385847504 0.0032823149383275855 0.10916976914705072 
138.9999999999964 0.019389528470899874 0.01787507880600186 0.00156887402312862 0.038811685635465956 
139.9999999999964 0.00011864837039830852 0.016209554372790532 0.0003029881627913837 0.016620250331698058 
140.99999999999636 0.019360571669199498 0.012110157440697327 0.00013938698603687083 0.03160071366076392 
141.99999999999636 0.0568137286278221 0.006942468308745668 0.0012850624099365444 0.06502755949267625 
142.99999999999636 0.0903334885549086 0.0024834531982867915 0.0033087447177535304 0.09610628027925847 
143.99999999999633 0.1031979730313492 0.0001973886948363636 0.005252386808223146 0.10862511910370147 
144.99999999999633 0.08973852572554934 0.00060929258987576 0.0060645958920311225 0.09639105372139475 
145.99999999999633 0.05701216044279054 0.003075709152122135 0.005193403465624839 0.06526513062237956 
146.9999999999963 0.021421717476942357 0.0060879245956338 0.0030290883507785656 0.030529027868362188 
147.9999999999963 0.0011394663811142628 0.00799171999865504 0.0008819160474195333 0.01000751862939651 
148.99999999999628 0.007168444900638852 0.007789219377645678 0.000370982136572332 0.015322366374471708 
149.99999999999628 0.03699557760090799 0.005621528145673951 0.0024392413969238397 0.04504463441651952 
150.99999999999625 0.07433862408342569 0.002669920958638479 0.0065294461587211295 0.08351910155869599 
151.99999999999625 0.09631607342900653 0.0005063988059320606 0.010535366155714154 0.10733466089086661 
152.99999999999625 0.0861076848797694 0.00022605780613095514 0.011835086647844193 0.09814792269824892 
153.99999999999622 0.046123570494893226 0.0018346528441329432 0.00907612587221227 0.057022052542593175 
154.99999999999622 0.005351789628121572 0.004247647120972777 0.0037239321512832183 0.013320060626497633 
155.9999999999962 0.015900424555154842 0.005924544008711893 0.00015584555310442047 0.021975564821507722 
156.9999999999962 0.13768918348104342 0.005790462011785294 0.003619790371358222 0.14706764029991307 
157.99999999999616 0.41541282212063513 0.003905309050621298 0.016626357668228772 0.4358502683115611 
158.99999999999616 0.8560974347711175 0.0014624159467071982 0.03573513729551798 0.8930984337600415 
159.99999999999616 1.4167046151266482 8.561611256568205e-05 0.05133145142754269 1.4677890455236584 
160.99999999999613 2.00835174936372 0.0008275592585121774 0.05212250061214727 2.06081539934549 
161.99999999999613 2.517620603364517 0.003482727780484265 0.03368525659046147 2.5541530690599834 
162.9999999999961 2.838525349609434 0.006664166757811448 0.00744950971264077 2.8518820493691557 
163.9999999999961 2.9040103510642528 0.008630291694589535 0.004693058344859604 2.916500867300845 
164.9999999999961 2.705559626735191 0.008365345487950374 0.07101171609969748 2.78408276236047 
165.99999999999608 2.293928515374834 0.006228229877734828 0.25066023800476317 2.5499962716787294 
166.99999999999608 1.7613118830497654 0.003733536997136295 0.5657074227224188 2.3300113901448163 
167.99999999999608 1.2122699334624143 0.0025784563542673856 0.9992705311060449 2.2134899730807494 
168.99999999999605 0.7344361514754646 0.003531417437654103 1.4923344004881063 2.2298047034870954 
169.99999999999605 0.37901735267764197 0.005913664221957826 1.9586999296868688 2.3432714728323862 
170.99999999999602 0.1561590184965469 0.008035439448826325 2.314146007252028 2.478113880700186 
171.99999999999602 0.04390030189146973 0.008320330389498583 2.5080183049797933 2.560131600363935 
172.99999999999602 0.004585621342658848 0.006379448038280114 2.542665075464692 2.553621901811055 
173.99999999999602 0.001107633349356094 0.0033094747020661125 2.470710013605993 2.475193564891594 
174.99999999999596 0.007295688518026759 0.0009950419941692139 2.370480501181867 2.3788860875584317 
175.99999999999596 0.010607945351341613 0.0008663686193050483 2.310916399599305 2.322528301836821 
176.99999999999596 0.008906552460592363 0.002942665058594599 2.3229800050866074 2.334966818367748 
177.99999999999596 0.004915462423640126 0.005812309945879988 2.391479458922448 2.4023271697525415 
178.99999999999596 0.0016257622736999997 0.007573276937552487 2.4705662171120903 2.479856643483989 


==> figures/mimo_beta_-5db/beampattern14.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0006825749348306536 0.009952201423030929 2.4316618248681103 2.4421114607181185 
-179.0 0.0004795605480136228 0.006576843269010649 2.420652784836878 2.4275246440387654 
-178.0 0.0008319686735889198 0.0026530397199851776 2.3863379439819266 2.389676870648019 
-177.00000000000006 0.0010457105091395517 0.00028296105489810096 2.3598094711453372 2.361053561441296 
-176.00000000000006 0.0008749987477152123 0.00032074440550280774 2.3713741570611817 2.3725520081767155 
-175.00000000000006 0.000494806504313494 0.0019884084950318255 2.4291870044443473 2.4317101369118483 
-174.00000000000006 0.0002018953715528791 0.0035885408091071267 2.5113957653662435 2.515267236983348 
-173.00000000000006 0.0001556582729420565 0.0037618213120056425 2.5772012984062194 2.5812211016447617 
-172.0000000000001 0.000314135539449718 0.00240795590617887 2.590853527961453 2.593678031600579 
-171.0000000000001 0.0005285246251538509 0.0006657561015020019 2.544607371812221 2.54588210098546 
-170.0000000000001 0.0006700766721922162 1.8498924740511834e-05 2.4667409032816807 2.4674670700301946 
-169.0000000000001 0.0006941979428635882 0.0011847526016461568 2.4088628650287074 2.4107216368551274 
-168.00000000000014 0.0006283377413258049 0.003574900651272899 2.4182744226199344 2.422396950741397 
-167.00000000000017 0.0005259058451887623 0.005679166208878677 2.509618774151781 2.515695992457618 
-166.00000000000017 0.0004300959806512285 0.006105869818556446 2.6508342233901496 2.6572232643477576 
-165.00000000000017 0.00036174149772946247 0.004553062073662357 2.7712582599515634 2.776042132359423 
-164.00000000000017 0.000321262319534218 0.0020551139658145016 2.788631117083765 2.790923287339929 
-163.0000000000002 0.00029331243976315 0.00034001518797528745 2.642598959679642 2.6432110046607296 
-162.0000000000002 0.00025392779535946263 0.0007207278069166676 2.3196172738627405 2.3206306115627613 
-161.00000000000023 0.00018496500193200364 0.003238692057170611 1.8587890007494916 1.8622919812445515 
-160.00000000000023 9.258817705364334e-05 0.0066023150114765455 1.3372970068619312 1.3440847792964112 
-159.00000000000023 1.55764140004467e-05 0.008950696471922497 0.8429641118160666 0.8520122411635559 
-158.00000000000026 9.96598827416785e-06 0.008960974218806502 0.4460284513793361 0.4550558347571296 
-157.00000000000026 0.00011262882748770762 0.00662343377043757 0.18095769014714294 0.18772283244461338 
-156.00000000000026 0.0003059710973030581 0.003232777133033073 0.043456935592420955 0.04700495298138237 
-155.00000000000028 0.0005117015614245771 0.000626433647219173 0.0009495750537587722 0.0020883769113349843 
-154.00000000000028 0.0006258620638972428 0.00013837607685808587 0.00991058748216692 0.010676121764175914 
-153.0000000000003 0.0005791987804225144 0.001876561954908293 0.032214022046574586 0.034675874714264164 
-152.0000000000003 0.0003862651841064148 0.004715109439273958 0.04486514386447636 0.04997659967248859 
-151.0000000000003 0.00014919609023369659 0.006969600596865062 0.041434130117174485 0.04856354001884338 
-150.00000000000034 8.00818319918853e-06 0.007348938141760429 0.02714044624744622 0.03450525635608006 
-149.00000000000034 6.2614985949508e-05 0.005652674845834678 0.011431678241385364 0.017150810220659236 
-148.00000000000037 0.00031118793134478427 0.0028540411605928067 0.0017321235177360382 0.004898134777753476 
-147.00000000000037 0.0006424064080104283 0.0005572772348341418 0.0004382464533101026 0.0016378004321802218 
-146.0000000000004 0.0008894032165428889 0.00014354369354818393 0.005273906962655182 0.006307710154911631 
-145.0000000000004 0.0009183351068760975 0.0020569221052751086 0.011706140131810422 0.014683915670647375 
-144.00000000000043 0.0007045748049463927 0.005580489503818147 0.015682458429225873 0.021971059894946875 
-143.00000000000043 0.00035538480319034543 0.009187536470767668 0.01537079727761919 0.02491695105788312 
-142.00000000000043 6.566832607090145e-05 0.01127112421205805 0.01142423504714775 0.022762839270775763 
-141.00000000000045 2.7526463007525522e-05 0.010892385005651426 0.006073469985964426 0.016993482816467394 
-140.00000000000045 0.00033707893318861686 0.008206417953593781 0.0017635235699826354 0.010306019178167307 
-139.00000000000048 0.0009426588313806412 0.004394592960043898 3.86907022533094e-05 0.005374913225181569 
-138.00000000000048 0.0016582050239883966 0.0011597500702391016 0.0010776649568264407 0.003895464937844645 
-137.00000000000048 0.0022355372640292972 2.04504086777814e-05 0.003901890191571921 0.006158828485228441 
-136.0000000000005 0.002463765695052094 0.001702591396579851 0.007001992170725071 0.011169843407049426 
-135.0000000000005 0.0022541735251037274 0.005861542439512407 0.009030786517271714 0.01714746221564799 
-134.0000000000005 0.0016772108107577465 0.011219049854534896 0.00928006484882884 0.022175675380169575 
-133.00000000000054 0.0009393072386221786 0.016036174103444767 0.00781579168669572 0.024788447744878053 
-132.00000000000054 0.0003110497347568419 0.01872989146072843 0.0053058883376992765 0.024342050472426942 
-131.00000000000054 3.520679433533888e-05 0.018410705370929033 0.0026763234135770836 0.021116452263959147 
-130.00000000000057 0.00024762954779457215 0.015169272107597333 0.0007552616566997472 0.016166698930065143 
-129.00000000000057 0.000936327195181252 0.010041085839740295 2.649495632471803e-05 0.010999957162781853 
-128.00000000000057 0.0019486190450689286 0.00468762747502306 0.0005447900101743983 0.007179204108615139 
-127.0000000000006 0.0030397434593105784 0.0009134280167380648 0.001999668027017505 0.005952877876799361 
-126.0000000000006 0.003944363852065054 0.00017108514125037359 0.0038716246800052246 0.007987895734909402 
-125.00000000000063 0.004448105838383535 0.003189569152517747 0.005612267054207066 0.013249892599331025 
-124.00000000000063 0.004439523187408954 0.00980943822821131 0.006791804382470031 0.02103805816583265 
-123.00000000000065 0.003931268284829686 0.019043283768049844 0.007182348959167818 0.03015008785221212 
-122.00000000000065 0.003049239813088409 0.029321322464179008 0.006771928964845113 0.03913084322853297 
-121.00000000000068 0.00199690704127886 0.03884440127375436 0.005723868755868425 0.04654888081609192 
-120.00000000000068 0.0010068794396718547 0.04595483762780132 0.004305886566002358 0.0512477446495684 
-119.00000000000068 0.0002925988173888248 0.04944665561943435 0.0028135743439644282 0.052531179045142054 
-118.0000000000007 1.0513667095921106e-05 0.04876304539530269 0.001506918165560797 0.05025914697847656 
-117.00000000000071 0.00023868420922089361 0.04406076189028241 0.0005698838623460348 0.04485036313605447 
-116.00000000000072 0.0009730071091828442 0.03615034815484256 9.489853044946412e-05 0.03720324597274257 
-115.00000000000072 0.002138356488911533 0.02634201262819444 8.814918089532632e-05 0.028558319771045518 
-114.00000000000075 0.0036095795527367807 0.01623750115643797 0.0004885924220712173 0.02033021474762584 
-113.00000000000075 0.005236574016656226 0.007508998048413524 0.001193096815147554 0.013936921654377668 
-112.00000000000078 0.006868310106319933 0.0016994189859502711 0.002081410331864591 0.010649195990591737 
-111.00000000000078 0.008372127985552957 6.762841615442641e-05 0.0030367502819728383 0.011475756807427595 
-110.00000000000078 0.009646401470995956 0.0034901878229626313 0.003960001958325974 0.017091955739932062 
-109.00000000000081 0.010626275068508903 0.012420569455492464 0.004777305439359577 0.027812336694167224 
-108.00000000000081 0.011283385165574675 0.026898762239542517 0.005441998957192861 0.04360189693874781 
-107.00000000000082 0.011621168646353836 0.046599361717885444 0.00593247101903283 0.06411730486798173 
-106.00000000000084 0.011667577390117659 0.07090438664876368 0.006247574042525309 0.08876779736332079 
-105.00000000000085 0.011466869561484213 0.09898758429253504 0.006401038114700428 0.11678563686678611 
-104.00000000000085 0.011071782121733948 0.12989908016930538 0.006415955539318807 0.1472973660629256 
-103.00000000000087 0.010536938114476306 0.1626421190452947 0.006320009280366058 0.17938913858223834 
-102.00000000000088 0.009913909759368717 0.19623669310102337 0.006141769827501546 0.21216167017383847 
-101.00000000000088 0.009248007467124323 0.22976761275683807 0.0059081227515428115 0.2447724993424345 
-100.00000000000091 0.008576622232644257 0.2624167900870429 0.0056427200946042085 0.2764650477398377 
-99.00000000000091 0.007928813392213475 0.2934810807063102 0.005365260964202175 0.3065853223839494 
-98.00000000000094 0.007325787264124475 0.3223779911711206 0.005091380072009909 0.33458798933381 
-97.00000000000094 0.006781929086572426 0.3486420001728455 0.004832936050803919 0.3600340194986824 
-96.00000000000094 0.006306105004724274 0.3719142899289865 0.004598525719685995 0.38258224412918845 
-95.00000000000097 0.005903020822637621 0.39192846907793993 0.004394092269399837 0.40197705441423437 
-94.00000000000097 0.005574494008500331 0.40849450471015514 0.004223535658115808 0.41803422630681314 
-93.00000000000098 0.0053205553129789165 0.4214826591848454 0.00408926747134929 0.43062652384788574 
-92.000000000001 0.00514034176769735 0.4308088104741945 0.003992678227473262 0.43967038875114517 
-91.00000000000101 0.0050327729602990525 0.436422161281016 0.003934502650145385 0.44511469841556967 
-90.00000000000101 0.0049970188717886515 0.4382960294371603 0.00391507889205551 0.4469322888178836 
-89.00000000000104 0.0050327729602992494 0.43642216128102423 0.003934502650145216 0.4451146984155769 
-88.00000000000104 0.005140341767697024 0.4308088104742092 0.00399267822747327 0.43967038875115944 
-87.00000000000104 0.005320555312978712 0.42148265918486905 0.004089267471348888 0.430626523847908 
-86.00000000000107 0.005574494008499459 0.40849450471018506 0.004223535658115858 0.41803422630684234 
-85.00000000000107 0.005903020822636965 0.39192846907797835 0.004394092269399257 0.4019770544142718 
-84.0000000000011 0.006306105004723503 0.3719142899290293 0.0045985257196852645 0.38258224412922687 
-83.0000000000011 0.006781929086571628 0.34864200017289443 0.0048329360508033384 0.3600340194987304 
-82.00000000000111 0.007325787264123329 0.32237799117117794 0.005091380072009457 0.3345879893338648 
-81.00000000000112 0.00792881339221218 0.2934810807063712 0.005365260964201669 0.30658532238400965 
-80.00000000000114 0.008576622232643003 0.2624167900871077 0.005642720094603537 0.2764650477399002 
-79.00000000000114 0.009248007467122746 0.22976761275690605 0.005908122751542114 0.24477249934249853 
-78.00000000000115 0.009913909759367285 0.1962366931010913 0.0061417698275013045 0.21216167017390508 
-77.00000000000117 0.010536938114474714 0.1626421190453623 0.006320009280365634 0.17938913858230435 
-76.00000000000117 0.011071782121732954 0.12989908016937107 0.006415955539319127 0.14729736606299187 
-75.00000000000118 0.011466869561483576 0.09898758429259581 0.006401038114700693 0.11678563686684584 
-74.0000000000012 0.011667577390116889 0.07090438664881765 0.006247574042525709 0.08876779736337427 
-73.00000000000121 0.011621168646354516 0.04659936171793026 0.005932471019033418 0.06411730486802832 
-72.00000000000122 0.011283385165575486 0.02689876223957752 0.005441998957193772 0.04360189693878497 
-71.00000000000124 0.010626275068510216 0.012420569455516246 0.004777305439360887 0.027812336694193737 
-70.00000000000125 0.009646401470998274 0.0034901878229750324 0.003960001958327703 0.0170919557399484 
-69.00000000000126 0.008372127985555837 6.76284161560255e-05 0.003036750281974653 0.011475756807433868 
-68.00000000000126 0.006868310106322932 0.00169941898594239 0.002081410331866613 0.010649195990588932 
-67.00000000000128 0.005236574016659815 0.007508998048398287 0.0011930968151492576 0.013936921654367667 
-66.0000000000013 0.0036095795527399635 0.0162375011564183 0.0004885924220724447 0.020330214747610823 
-65.0000000000013 0.0021383564889142477 0.026342012628173733 8.814918089575013e-05 0.028558319771027768 
-64.00000000000131 0.0009730071091847739 0.036150348154823965 9.489853044899124e-05 0.03720324597272537 
-63.00000000000132 0.00023868420922187642 0.04406076189026907 0.000569883862344652 0.04485036313604056 
-62.000000000001336 1.0513667095853091e-05 0.04876304539529709 0.0015069181655583367 0.05025914697846855 
-61.00000000000135 0.0002925988173878085 0.04944665561943716 0.00281357434396165 0.05253117904514096 
-60.00000000000135 0.0010068794396700439 0.045954837627812536 0.004305886565999337 0.05124774464957486 
-59.000000000001364 0.001996907041276696 0.03884440127377151 0.00572386875586593 0.04654888081610451 
-58.00000000000138 0.00304923981308642 0.029321322464199502 0.006771928964843623 0.03913084322854992 
-57.00000000000139 0.003931268284828109 0.019043283768070313 0.007182348959168042 0.030150087852231174 
-56.0000000000014 0.004439523187408277 0.009809438228227985 0.006791804382471745 0.021038058165850276 
-55.000000000001414 0.004448105838384033 0.003189569152527688 0.005612267054209991 0.01324989259934451 
-54.00000000000143 0.0039443638520666145 0.00017108514125256292 0.0038716246800089265 0.007987895734916761 
-53.00000000000144 0.003039743459312724 0.0009134280167331126 0.0019996680270210603 0.0059528778768000255 
-52.00000000000145 0.0019486190450711707 0.004687627475013294 0.0005447900101765427 0.0071792041086097295 
-51.00000000000146 0.0009363271951829836 0.010041085839728977 2.6494956324560067e-05 0.010999957162772073 
-50.00000000000147 0.0002476295477954991 0.015169272107588503 0.0007552616566969696 0.01616669893005454 
-49.00000000000148 3.520679433525477e-05 0.018410705370925033 0.002676323413572144 0.021116452263950078 
-48.00000000000149 0.00031104973475582886 0.018729891460731028 0.00530588833769382 0.02434205047242319 
-47.000000000001506 0.0009393072386206691 0.016036174103452976 0.00781579168669149 0.024788447744880676 
-46.00000000000152 0.0016772108107564012 0.011219049854545901 0.009280064848827329 0.022175675380177718 
-45.00000000000153 0.002254173525102956 0.005861542439522654 0.009030786517274072 0.017147462215659902 
-44.000000000001535 0.002463765695052067 0.0017025913965861166 0.007001992170730745 0.011169843407061177 
-43.00000000000155 0.0022355372640301637 2.0450408678259662e-05 0.003901890191578634 0.00615882848523652 
-42.000000000001556 0.001658205023989742 0.001159750070234215 0.0010776649568308965 0.0038954649378456427 
-41.00000000000157 0.0009426588313820404 0.004394592960036223 3.869070225279291e-05 0.005374913225174741 
-40.000000000001585 0.0003370789331895973 0.008206417953586648 0.001763523569976261 0.010306019178154806 
-39.0000000000016 2.7526463007787035e-05 0.010892385005648092 0.006073469985953977 0.016993482816453832 
-38.000000000001606 6.566832607050534e-05 0.011271124212059893 0.011424235047137311 0.022762839270766926 
-37.00000000000161 0.00035538480318957435 0.009187536470773937 0.01537079727761424 0.0249169510578836 
-36.00000000000163 0.0007045748049457438 0.005580489503825971 0.015682458429229572 0.021971059894957866 
-35.00000000000164 0.0009183351068759747 0.002056922105281041 0.011706140131822296 0.01468391567066487 
-34.00000000000165 0.0008894032165432127 0.0001435436935497475 0.005273906962668274 0.0063077101549265865 
-33.00000000000166 0.0006424064080110818 0.0005572772348310669 0.0004382464533150278 0.0016378004321827477 
-32.00000000000168 0.000311187931345432 0.0028540411605871164 0.0017321235177250238 0.004898134777737414 
-31.000000000001688 6.261498594983227e-05 0.005652674845829647 0.011431678241357839 0.017150810220627054 
-30.000000000001698 8.00818319908095e-06 0.007348938141758902 0.027140446247412582 0.03450525635604497 
-29.000000000001705 0.00014919609023326328 0.006969600596868016 0.04143413011715347 0.04856354001882459 
-28.00000000000172 0.0003862651841059229 0.004715109439279696 0.04486514386448544 0.049976599672502856 
-27.00000000000173 0.0005791987804222345 0.001876561954913469 0.03221402204661478 0.03467587471430903 
-26.00000000000174 0.0006258620638973329 0.00013837607685955442 0.009910587482209188 0.010676121764219601 
-25.00000000000175 0.0005117015614249182 0.0006264336472157566 0.0009495750537394646 0.0020883769113125526 
-24.000000000001766 0.0003059710973035395 0.0032327771330264606 0.043456935592252714 0.04700495298120711 
-23.000000000001776 0.00011262882748801956 0.006623433770431162 0.1809576901467418 0.18772283244420646 
-22.00000000000179 9.965988274262309e-06 0.008960974218803881 0.4460284513786596 0.4550558347564562 
-21.000000000001798 1.5576414000346183e-05 0.008950696471925115 0.8429641118151431 0.8520122411626355 
-20.00000000000181 9.258817705347128e-05 0.006602315011482935 1.3372970068608707 1.3440847792953505 
-19.000000000001823 0.00018496500193182331 0.0032386920571771806 1.8587890007484678 1.8622919812435257 
-18.000000000001833 0.0002539277953593546 0.0007207278069198532 2.3196172738619247 2.32063061156197 
-17.000000000001844 0.0002933124397630901 0.00034001518797367096 2.642598959679161 2.643211004660251 
-16.000000000001855 0.0003212623195341636 0.0020551139658096266 2.78863111708365 2.7909232873398078 
-15.000000000001867 0.00036174149772936885 0.004553062073657689 2.771258259951729 2.776042132359588 
-14.000000000001878 0.0004300959806510496 0.00610586981855516 2.6508342233904445 2.657223264348062 
-13.000000000001888 0.0005259058451885516 0.005679166208881601 2.5096187741520364 2.5156959924578683 
-12.0000000000019 0.0006283377413256198 0.0035749006512780335 2.4182744226200388 2.4223969507415073 
-11.000000000001913 0.000694197942863532 0.0011847526016501788 2.4088628650286457 2.4107216368550697 
-10.000000000001922 0.0006700766721923861 1.84989247410115e-05 2.466740903281523 2.467467070030039 
-9.000000000001934 0.0005285246251542603 0.0006657561014991467 2.5446073718120807 2.5458821009853168 
-8.000000000001945 0.0003141355394501525 0.0024079559061752002 2.590853527961416 2.593678031600543 
-7.000000000001957 0.00015565827294221124 0.00376182131200423 2.5772012984063086 2.5812211016448483 
-6.000000000001967 0.00020189537155251635 0.003588540809109212 2.5113957653664096 2.5152672369835014 
-5.000000000001979 0.0004948065043127205 0.001988408495035741 2.4291870044445 2.431710136912011 
-4.00000000000199 0.0008749987477145535 0.00032074440550503345 2.3713741570612545 2.3725520081767963 
-3.0000000000020015 0.0010457105091395854 0.00028296105489573724 2.3598094711453133 2.3610535614412655 
-2.000000000002013 0.0008319686735896612 0.002653039719978229 2.3863379439818524 2.3896768706479397 
-1.0000000000020242 0.00047956054801405354 0.00657684326900244 2.420652784836824 2.4275246440387073 
-2.0355549961366507e-12 0.0006825749348291437 0.009952201423026196 2.4316618248681245 2.4421114607181225 
0.9999999999979531 0.002099811314136937 0.010728714648953544 2.4088763275912544 2.4215606407081296 
1.9999999999979419 0.0045076610216599755 0.00829813717922976 2.370308920025859 2.3830407172140435 
2.9999999999979305 0.006284652642903737 0.004042368954752223 2.3514059801513345 2.3617327941222386 
3.999999999997919 0.005236637029984041 0.0006255293083361359 2.3809013650114963 2.3868112243739064 
4.999999999997908 0.0014294856232238634 0.00042833985480556375 2.4575047450051946 2.459411899416355 
5.999999999997897 0.0015763044722461913 0.004089775074032769 2.5413795918610824 2.5470488606269135 
6.999999999997885 0.023038915539418878 0.010066367494338606 2.5664489278511593 2.5994823765342634 
7.999999999997874 0.09451564228638436 0.01548098377499406 2.468253821292031 2.578106290627847 
8.999999999997863 0.2508909913088717 0.01773110112279711 2.213717579735613 2.4821568719516227 
9.99999999999785 0.5218421161711345 0.015878908527767972 1.8181951548433433 2.3557462622815395 
10.999999999997842 0.9169967144665727 0.011022836713652432 1.3418070964623432 2.269719785699315 
11.99999999999783 1.4132401940306245 0.005510278604048763 0.8673735564812374 2.2861123415359623 
12.999999999997817 1.9505270351293282 0.0015522105756950433 0.47072061460892456 2.422889607645411 
13.999999999997806 2.440355915664883 0.00010299619079831022 0.19664150709988765 2.637274585696722 
14.999999999997796 2.7864090660261467 0.0006180021559684883 0.04975223052775551 2.8370072699198112 
15.999999999997783 2.911582216132869 0.0017040750034029465 0.0016680202497215853 2.9152030500052613 
16.999999999997772 2.782161929097502 0.0021386990176973926 0.008635764115499038 2.7931784012588654 
17.999999999997762 2.4200517868796934 0.0015813564127971054 0.030372665955349584 2.452222100190328 
18.99999999999775 1.8979480932124013 0.0005864460170697704 0.0422901810238774 1.9410039943819681 
19.999999999997737 1.3186768390017143 2.122942010108889e-05 0.03792442069420903 1.356759144643836 
20.999999999997726 0.7858734820198603 0.0003592481691786142 0.02340859049653574 0.8097343358753897 
21.99999999999772 0.3762820135201848 0.0013420048754861377 0.00878566516574536 0.38646273163202777 
22.999999999997705 0.12292493038665726 0.0022039450882439682 0.0009750310497209855 0.126125579915205 
23.999999999997694 0.013828015232686367 0.0022619743786243974 0.001009056269168154 0.017101762366463276 
24.99999999999768 0.0049347454891564635 0.0014416761955347236 0.0053643075463509216 0.011737810951265274 
25.99999999999767 0.04086187061049089 0.00037854694552306913 0.009318721815897185 0.05056094861923816 
26.99999999999766 0.07511834710465123 2.7117698344134132e-05 0.009930360596533388 0.08508672920089896 
27.999999999997648 0.08281490085285181 0.0010316843193795588 0.007175033227363159 0.09103935610472184 
28.999999999997634 0.06275237268899216 0.0032593992648627377 0.0031689151517974787 0.06919855616832793 
29.999999999997627 0.03024433315248751 0.005791855229405241 0.00042038449281730687 0.03646741651192706 
30.999999999997616 0.005268143173695941 0.007393271965621771 0.00030015008488447223 0.012961646767114941 
31.999999999997602 0.0014802848824841252 0.007194861672596481 0.002487150459460962 0.011153241729343951 
32.99999999999759 0.020289577834683447 0.005214649846423527 0.005446591875417677 0.030938798168011872 
33.99999999999758 0.0514654818613358 0.002426803621246349 0.007452581538148372 0.06133753691077701 
34.99999999999757 0.07895435347128907 0.0003387511646506909 0.0075102947096522266 0.08680613626385143 
35.999999999997556 0.08877062819379178 0.00028865249761641143 0.00573605942619664 0.09480853464329202 
36.99999999999754 0.07552322227840469 0.0028086365450098356 0.0031228126641856735 0.08147329100186299 
37.999999999997534 0.045167797755337656 0.007353885378994214 0.0009310366964056246 0.05346828432877898 
38.99999999999753 0.013314335557812758 0.01251155264777228 6.725841656759528e-05 0.02589724149628803 
39.99999999999751 0.00010470420774085232 0.016578009124271622 0.0007359539095612987 0.017406545674903996 
40.9999999999975 0.02372041617366855 0.018236323172917446 0.0024629186731876967 0.04439254698900072 
41.999999999997485 0.09474929602460949 0.017041844926979854 0.004402729514715099 0.1161591813725632 
42.99999999999748 0.213048066498416 0.013528521863396417 0.005741289872581115 0.23228733861181866 
43.99999999999746 0.367733603880759 0.008922575261095992 0.006008553544993404 0.3826511635602248 
44.999999999997456 0.5399240282725795 0.004612398433204031 0.005196475304993945 0.5497467291008982 
45.99999999999745 0.7071456298298391 0.0016091717646552458 0.0036794631059454998 0.7124808018607571 
46.999999999997435 0.8480661619483203 0.00021715911600379115 0.002011565566758789 0.8503730564409208 
47.99999999999742 0.9463805818134746 3.474843482262694e-05 0.0007027571879257219 0.9472207291613902 
48.99999999999741 0.9931157537084714 0.00027436662530008705 5.871745452896055e-05 0.9935642878473699 
49.9999999999974 0.9871485440994847 0.00027431460521379765 0.00012430411266172342 0.9876615102610367 
50.999999999997385 0.9341852933904666 1.629435463442016e-05 0.0007243960669550963 0.9350253479257713 
51.99999999999738 0.8447328383859157 0.00047125125860865083 0.0015644363014574913 0.8468408391685158 
52.99999999999737 0.7316780664140647 0.0036605213628785834 0.0023434254891180656 0.7377180357533877 
53.99999999999736 0.6080179326668711 0.012410818672737963 0.0028410731226368472 0.6232633725513793 
54.99999999999734 0.4851092622689276 0.02986867675421427 0.0029596336039154902 0.5178851389983627 
55.99999999999733 0.3716060090391872 0.058898232383379615 0.0027203839894723793 0.4331246674700149 
56.99999999999732 0.2730748497526741 0.10150444957255952 0.0022282860149199415 0.3766597604865282 
57.99999999999731 0.1921587434676491 0.1584042049626283 0.001623695409358692 0.351991202081143 
58.99999999999729 0.12910024831421013 0.22882196692512724 0.0010380592190806614 0.3587177173746564 
59.99999999999728 0.08243303317083885 0.3105311155294606 0.0005643157329646044 0.3932394797911304 
60.99999999999728 0.049683431027476035 0.40011117466203305 0.0002454319282203126 0.44970564492191695 
61.999999999997264 0.02797475031834808 0.4933556341652125 7.862381606895088e-05 0.5210308127397064 
62.99999999999725 0.014479389223380348 0.5857489398140799 2.9491498015022365e-05 0.5998382696058028 
63.99999999999724 0.006707153041505568 0.672933535747231 4.9595892775148434e-05 0.6792328439284688 
64.99999999999723 0.002647812345388748 0.7511038046074179 9.220086071448931e-05 0.7533530174057682 
65.99999999999721 0.0008016059449948556 0.8172870378961596 0.00012303053633910265 0.8176930150539832 
66.9999999999972 0.00013561683637266833 0.8694961024112928 0.00012507876169099767 0.8692165351865596 
67.9999999999972 4.256565801287667e-07 0.9067596142583846 9.818807180941799e-05 0.9063030721231 
68.99999999999719 3.3831849402275765e-05 0.9290505061765035 5.505962531010698e-05 0.9285761766831273 
69.99999999999717 6.965103164084552e-05 0.9371420704382072 1.5600863547489893e-05 0.9366626499425859 
70.99999999999716 6.158238221339049e-05 0.9324225132088038 1.2577996779953995e-06 0.9319253381689184 
71.99999999999714 2.588912530418167e-05 0.9166962640260644 3.0454061548830892e-05 0.9162026258338121 
72.99999999999714 2.4213856764987994e-06 0.8919945552507128 0.00011568002034918911 0.8915772018209887 
73.99999999999713 3.1144122662623885e-05 0.8604108233669493 0.00026228563673356937 0.8601868563479244 
74.99999999999712 0.00014039566080696617 0.8239696301509887 0.0004686991253393068 0.8240819462822833 
75.9999999999971 0.0003431220863996614 0.7845319429984706 0.0007276290761290319 0.78512816615196 
76.9999999999971 0.0006378884684975988 0.7437351960271005 0.0010277810718454232 0.7449493763582979 
77.99999999999709 0.0010122388564221094 0.7029636684556477 0.0013556853425972103 0.7049031936989402 
78.99999999999707 0.001446751810310075 0.66334321396727 0.0016973435118115819 0.6660814343483891 
79.99999999999706 0.0019188000491634394 0.6257539717939904 0.0020395231060483764 0.6293278797691177 
80.99999999999704 0.002405525386437574 0.5908550611737854 0.002370634081479143 0.5952668154037539 
81.99999999999704 0.002885882734894802 0.5591160977547965 0.0026812002314994927 0.5643370500497833 
82.99999999999702 0.0033418134334390025 0.5308514186637604 0.002963987501849337 0.536827427246971 
83.99999999999702 0.003758711691545525 0.506253974239853 0.003213874487701991 0.5129110376218583 
84.999999999997 0.004125381609449353 0.4854268162695893 0.0034275541616595835 0.492676349923045 
85.99999999999699 0.004433673906088008 0.46841091802853313 0.0036031472068752328 0.4761542665077134 
86.99999999999697 0.004677962105462499 0.45520867591859654 0.003739792381204031 0.4633406788294944 
87.99999999999697 0.004854581604274197 0.4458028701595387 0.003837262769172783 0.45421447297602724 
88.99999999999696 0.004961320151128269 0.44017112423620863 0.003895641584748886 0.4487511472747983 
89.99999999999694 0.004997018871788564 0.4382960294371616 0.00391507889205559 0.44693228881788505 
90.99999999999694 0.004961320151128751 0.4401711242361854 0.0038956415847491597 0.4487511472747764 
91.99999999999692 0.00485458160427532 0.4458028701594921 0.003837262769173281 0.4542144729759825 
92.99999999999692 0.004677962105463809 0.4552086759185259 0.0037397923812047284 0.4633406788294237 
93.99999999999689 0.004433673906089471 0.46841091802844137 0.0036031472068763547 0.4761542665076253 
94.99999999999689 0.004125381609451467 0.4854268162694723 0.0034275541616607124 0.49267634992292764 
95.99999999999689 0.0037587116915479514 0.5062539742397129 0.003213874487703427 0.512911037621723 
96.99999999999686 0.003341813433441587 0.5308514186635976 0.002963987501851041 0.5368274272468097 
97.99999999999686 0.002885882734897614 0.5591160977546134 0.0026812002315013046 0.5643370500496074 
98.99999999999685 0.0024055253864403853 0.5908550611735814 0.002370634081481192 0.5952668154035569 
99.99999999999685 0.0019188000491662776 0.6257539717937678 0.0020395231060505235 0.6293278797689064 
100.99999999999682 0.0014467518103128435 0.6633432139670332 0.0016973435118136132 0.6660814343481553 
101.99999999999682 0.0010122388564246178 0.7029636684554008 0.0013556853425993282 0.704903193698695 
102.99999999999679 0.0006378884684996795 0.7437351960268503 0.0010277810718473158 0.7449493763580534 
103.99999999999679 0.0003431220864011569 0.7845319429982246 0.0007276290761307307 0.7851281661517102 
104.99999999999679 0.00014039566080793376 0.8239696301507546 0.00046869912534074635 0.8240819462820493 
105.99999999999676 3.1144122663031796e-05 0.8604108233667392 0.00026228563673460597 0.8601868563477175 
106.99999999999676 2.4213856764809757e-06 0.8919945552505382 0.000115680020349881 0.8915772018208158 
107.99999999999673 2.5889125303978567e-05 0.916696264025939 3.0454061549179778e-05 0.9162026258336851 
108.99999999999673 6.158238221319857e-05 0.9324225132087387 1.2577996780240125e-06 0.931925338168855 
109.99999999999672 6.965103164094494e-05 0.9371420704382162 1.5600863547304722e-05 0.9366626499425962 
110.99999999999672 3.383184940256987e-05 0.9290505061765951 5.50596253098373e-05 0.9285761766832167 
111.99999999999669 4.2565658006846355e-07 0.9067596142585671 9.818807180917803e-05 0.906303072123284 
112.99999999999669 0.00013561683637071072 0.8694961024115665 0.0001250787616909201 0.8692165351868255 
113.99999999999669 0.0008016059449880067 0.8172870378965228 0.00012303053633922387 0.817693015054335 
114.99999999999666 0.002647812345372045 0.7511038046078615 9.220086071473117e-05 0.7533530174061877 
115.99999999999666 0.0067071530414711845 0.6729335357477401 4.959589277537387e-05 0.6792328439289321 
116.99999999999663 0.01447938922331791 0.5857489398146335 2.9491498014996073e-05 0.5998382696062917 
117.99999999999663 0.027974750318242786 0.49335563416578565 7.862381606832645e-05 0.5210308127401779 
118.99999999999662 0.04968343102731322 0.4001111746625961 0.00024543192821886565 0.4497056449223176 
119.9999999999966 0.08243303317059937 0.31053111552998736 0.0005643157329621605 0.3932394797914155 
120.9999999999966 0.12910024831387729 0.2288219669255957 0.0010380592190774131 0.35871771737478353 
121.99999999999659 0.1921587434672094 0.158404204963019 0.0016236954093549324 0.351991202081093 
122.99999999999658 0.27307484975212354 0.10150444957286393 0.002228286014916564 0.3766597604862785 
123.99999999999656 0.3716060090385351 0.058898232383596864 0.0027203839894699173 0.433124667469575 
124.99999999999656 0.485109262268197 0.029868676754353667 0.002959633603914881 0.5178851389977693 
125.99999999999653 0.6080179326661058 0.012410818672814865 0.0028410731226388066 0.6232633725506993 
126.99999999999653 0.7316780664133297 0.0036605213629118875 0.0023434254891223716 0.7377180357526824 
127.99999999999653 0.8447328383852845 0.00047125125861724676 0.0015644363014626912 0.846840839167892 
128.9999999999965 0.934185293390019 1.6294354633476333e-05 0.0007243960669597964 0.9350253479253282 
129.9999999999965 0.9871485440992983 0.0002743146052125623 0.00012430411266401814 0.9876615102608464 
130.99999999999648 0.9931157537085935 0.00027436662530125013 5.8717454527278825e-05 0.9935642878474891 
131.99999999999648 0.9463805818139239 3.474843482365157e-05 0.0007027571879195632 0.9472207291618304 
132.99999999999645 0.8480661619490648 0.000217159115999682 0.0020115655667493565 0.8503730564416535 
133.99999999999645 0.7071456298308022 0.0016091717646419589 0.003679463105935179 0.7124808018616974 
134.99999999999642 0.5399240282736393 0.004612398433181015 0.00519647530498636 0.5497467291019301 
135.99999999999642 0.3677336038817794 0.008922575261067454 0.00600855354499138 0.38265116356121726 
136.99999999999642 0.21304806649926722 0.013528521863370061 0.005741289872586415 0.23228733861264877 
137.9999999999964 0.0947492960251949 0.017041844926964526 0.0044027295147257605 0.11615918137314567 
138.9999999999964 0.02372041617395229 0.018236323172918685 0.0024629186731998263 0.044392546989298017 
139.9999999999964 0.00010470420775705088 0.016578009124290083 0.0007359539095694124 0.017406545674946542 
140.99999999999636 0.013314335557654242 0.012511552647802113 6.725841656717656e-05 0.025897241496159414 
141.99999999999636 0.04516779775512793 0.0073538853790256365 0.000931036696395699 0.05346828432859102 
142.99999999999636 0.07552322227826017 0.0028086365450324773 0.0031228126641698398 0.08147329100172543 
143.99999999999633 0.08877062819378186 0.00028865249762394696 0.005736059426181827 0.09480853464327572 
144.99999999999633 0.07895435347141451 0.0003387511646431203 0.007510294709646298 0.08680613626396533 
145.99999999999633 0.05146548186153209 0.002426803621229819 0.007452581538155035 0.06133753691096444 
146.9999999999963 0.020289577834851285 0.005214649846407559 0.005446591875434462 0.030938798168178686 
147.9999999999963 0.0014802848825353253 0.007194861672589295 0.0024871504594785165 0.01115324172940502 
148.99999999999628 0.00526814317359979 0.0073932719656265985 0.00030015008489194493 0.012961646767030979 
149.99999999999628 0.030244333152292472 0.005791855229419104 0.00042038449280801135 0.03646741651173667 
150.99999999999625 0.0627523726888113 0.003259399264878467 0.0031689151517745673 0.06919855616813986 
151.99999999999625 0.0828149008528051 0.0010316843193900267 0.00717503322733954 0.09103935610466143 
152.99999999999625 0.07511834710479207 2.711769834581774e-05 0.009930360596525356 0.08508672920103275 
153.99999999999622 0.04086187061074307 0.0003785469455178057 0.00931872181591272 0.05056094861950159 
154.99999999999622 0.00493474548929456 0.0014416761955280616 0.005364307546380596 0.01173781095142594 
155.9999999999962 0.013828015232380789 0.0022619743786217515 0.0010090562691864745 0.017101762366173206 
156.9999999999962 0.12292493038558176 0.002203945088247233 0.0009750310496991001 0.12612557991411433 
157.99999999999616 0.37628201351814944 0.0013420048754926588 0.008785665165672727 0.3864627316299246 
158.99999999999616 0.7858734820169224 0.00035924816918326077 0.023408590496437134 0.8097343358723629 
159.99999999999616 1.318676838998219 2.1229420100273958e-05 0.03792442069414126 1.3567591446402762 
160.99999999999613 1.8979480932089232 0.0005864460170641919 0.04229018102389909 1.9410039943785062 
161.99999999999613 2.4200517868768956 0.001581356412791484 0.030372665955467844 2.452222100187641 
162.9999999999961 2.7821619290959494 0.00213869901769681 0.008635764115621461 2.793178401257459 
163.9999999999961 2.9115822161328646 0.0017040750034084708 0.0016680202496421 2.9152030500051893 
164.9999999999961 2.7864090660276486 0.0006180021559749173 0.049752230527200465 2.837007269920804 
165.99999999999608 2.4403559156675314 0.000102996190796642 0.19664150709861622 2.6372745856980737 
166.99999999999608 1.9505270351325665 0.0015522105756783679 0.470720614606849 2.422889607646538 
167.99999999999608 1.4132401940338624 0.005510278604018047 0.8673735564785091 2.286112341536444 
168.99999999999605 0.9169967144693397 0.011022836713618114 1.3418070964593505 2.269719785699061 
169.99999999999605 0.5218421161731758 0.015878908527745504 1.8181951548406001 2.355746262280792 
170.99999999999602 0.2508909913101551 0.017731101122798174 2.2137175797335855 2.4821568719509 
171.99999999999602 0.09451564228704509 0.015480983775019492 2.4682538212909635 2.5781062906274568 
172.99999999999602 0.023038915539668862 0.010066367494376576 2.566448927850989 2.5994823765344006 
173.99999999999602 0.0015763044722884112 0.004089775074064785 2.541379591861488 2.547048860627387 
174.99999999999596 0.0014294856232010301 0.0004283398548166632 2.4575047450057435 2.4594118994168834 
175.99999999999596 0.005236637029966692 0.0006255293083233277 2.380901365011841 2.3868112243742376 
176.99999999999596 0.006284652642907822 0.004042368954725843 2.3514059801513496 2.361732794122217 
177.99999999999596 0.004507661021675064 0.008298137179206988 2.370308920025646 2.3830407172138397 
178.99999999999596 0.0020998113141495567 0.01072871464894808 2.4088763275910337 2.421560640707913 


==> figures/mimo_beta_-5db/beampattern15.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0012328219290963546 0.0029175780259017383 2.446461167309785 2.450618130744066 
-179.0 7.392776322039468e-05 0.0017892632274919451 2.456364327281863 2.4582170907023526 
-178.0 0.002301363359899742 0.000558653659875387 2.4454282464530923 2.448263177150271 
-177.00000000000006 0.00582516599889996 0.0002403863303768088 2.426136104593913 2.4321692554937497 
-176.00000000000006 0.008053796825635813 0.0011994353765958027 2.418082589414187 2.427304219122766 
-175.00000000000006 0.007629201298943195 0.002861038251401149 2.4320008506193433 2.4424666133595325 
-174.00000000000006 0.005049708808247099 0.004111080339952153 2.4601585621407462 2.4693062521995803 
-173.00000000000006 0.002032082980202005 0.004099180439602219 2.4799687371096772 2.4861012058122287 
-172.0000000000001 0.00023631721603974728 0.002867349952398548 2.469086041307382 2.4722069489482212 
-171.0000000000001 0.0002489754508715235 0.0013497375504333714 2.4226359304511433 2.4242673069756857 
-170.0000000000001 0.0014147704169960047 0.0007333805208837974 2.361243233763431 2.36343491243503 
-169.0000000000001 0.0024891638732169948 0.0016207486569178324 2.323466914552555 2.3276222599810765 
-168.00000000000014 0.0025738221394338225 0.0035770316302081535 2.3452553915098364 2.351442041262662 
-167.00000000000017 0.0016910716080483549 0.0053830586221505295 2.43687986705539 2.443969821286296 
-166.00000000000017 0.0006666517756141497 0.005833334923115467 2.569967760602967 2.5764585564423177 
-165.00000000000017 0.00047458841593505573 0.004548824732120272 2.682516157897654 2.6875078966557187 
-164.00000000000017 0.0015288334026338495 0.0022632223939393348 2.7007480831557107 2.704495288299246 
-163.0000000000002 0.0033922763028976237 0.00038961612985391307 2.568245924455518 2.5719822851099288 
-162.0000000000002 0.005061787150016319 0.00014374244018958414 2.2692891088055425 2.2744594160031077 
-161.00000000000023 0.005606619445347921 0.001781629540009422 1.8362677528785607 1.8436369205464305 
-160.00000000000023 0.0047332809184742275 0.004428476696429617 1.3385902057586705 1.3477485621891685 
-159.00000000000023 0.002931665832739245 0.006597087534164369 0.8586755297982981 0.8682113464046709 
-158.00000000000026 0.0011444160955608271 0.007067828606137821 0.4655432585249523 0.47376617713641345 
-157.00000000000026 0.00019631326816548685 0.0055937455624562515 0.19630255927427823 0.20210147131256895 
-156.00000000000026 0.00034292952929387155 0.003019663314097312 0.051268402781707224 0.054635711910039 
-155.00000000000028 0.0011927406672641548 0.0007680342617380288 0.0021549615981850713 0.004117015064885141 
-154.00000000000028 0.002012121160681109 1.5668062249404568e-05 0.007818440628075496 0.009846381918081164 
-153.0000000000003 0.002198212112462012 0.0010460628961698043 0.030235849595319466 0.03348134680170121 
-152.0000000000003 0.001629235473394557 0.0031342824955912147 0.04493826570616266 0.04970500448002289 
-151.0000000000003 0.0007016199075904355 0.0050002626567719225 0.04362130024049762 0.04932788580930479 
-150.00000000000034 6.068685932183813e-05 0.005548382605829918 0.030228913335949688 0.035842837706099875 
-149.00000000000034 0.00020370035054789376 0.00447230313746934 0.013956423318495309 0.018636204746994785 
-148.00000000000037 0.001188133436455025 0.0024046497423110143 0.0028195616468498687 0.0064145802000990055 
-147.00000000000037 0.002598749227498566 0.0005552718280726927 0.0001212084089721802 0.0032763434374049175 
-146.0000000000004 0.003773698618206143 5.4353518994964016e-05 0.004272636280224193 0.008101623451272438 
-145.0000000000004 0.004152961344683723 0.0013548721548071708 0.010921443783854264 0.016430925761720075 
-144.00000000000043 0.00356141211230646 0.003995351292389834 0.015716517689716943 0.023276034366477124 
-143.00000000000043 0.0022887384121496857 0.006824779062899707 0.016296748277513692 0.02541388565547059 
-142.00000000000043 0.0009412163372911254 0.008559916455588878 0.012854979933037976 0.02235993301250445 
-141.00000000000045 0.00015231230010382765 0.008395952450443965 0.007430884519920775 0.015982456685412868 
-140.00000000000045 0.0002966483207314715 0.006385822630201636 0.0025823024763088225 0.009267162239869583 
-139.00000000000048 0.0013356745427273997 0.0034279588705206894 0.00016222605789851046 0.004927402106234432 
-138.00000000000048 0.002851434666501038 0.000885922424415105 0.0006827994531346106 0.004421341819657764 
-137.00000000000048 0.004237440139635918 1.8928356804434552e-05 0.0033763754791043903 0.0076342427678475515 
-136.0000000000005 0.004953244614743003 0.0014669312590673692 0.006754451783180257 0.013177007599835389 
-135.0000000000005 0.004734373622332384 0.004992477692873619 0.009322883332970438 0.019053245351315338 
-134.0000000000005 0.003680281095359613 0.009564578129179416 0.010142323518955033 0.023391684744557117 
-133.00000000000054 0.002199814927707782 0.01373340653469043 0.00906314500797117 0.02500141041312604 
-132.00000000000054 0.0008495991436567169 0.016143224309657336 0.006628425696731465 0.02362625605277674 
-131.00000000000054 0.00013465448538713001 0.015996765471080743 0.003758914797991524 0.01989480162511408 
-130.00000000000057 0.00034397238846788097 0.013319446419395479 0.0013797648184744541 0.015046843764911692 
-129.00000000000057 0.0014711813302390687 0.008953213966231945 0.000126345070848919 0.010553635131487691 
-128.00000000000057 0.0032348463210665856 0.004302890930436835 0.00020406647739265184 0.0077442577369074995 
-127.0000000000006 0.005179012202894231 0.000930483946620519 0.0014080544348731984 0.007520072069179532 
-126.0000000000006 0.006813170039185729 0.00012592259785337433 0.0032575150750645274 0.01019975225816766 
-125.00000000000063 0.007746086944914638 0.002573229087018167 0.005177521266905754 0.015501075093299 
-124.00000000000063 0.00777771347732336 0.008189810533991253 0.0066656098698867836 0.02263875133974379 
-123.00000000000065 0.006931466609624125 0.016161162554955498 0.007402181060988478 0.030501862090066285 
-122.00000000000065 0.005428383692888708 0.02514163709908786 0.007290446363839821 0.03786878036865936 
-121.00000000000068 0.0036192559709070714 0.0335568530735793 0.006434225331624618 0.04361955393684626 
-120.00000000000068 0.0018979835683283687 0.039930222539558115 0.005075295154133201 0.04691316238263414 
-119.00000000000068 0.0006190155240150885 0.04316337593294408 0.0035156125799705013 0.04730761391052478 
-118.0000000000007 3.586794748762282e-05 0.04272172320128196 0.0020458512265491987 0.04481255735670288 
-117.00000000000071 0.00026926018116757433 0.03870386217026451 0.000893843798781515 0.03987525440858063 
-116.00000000000072 0.0013051193450360364 0.03179959272390458 0.00019800018410031002 0.0333099965363784 
-115.00000000000072 0.003016486809042936 0.023160743438620183 3.8821865620972445e-06 0.026187391530706445 
-114.00000000000075 0.005200056712331274 0.014219525291856692 0.0002779089574309774 0.01970294132501331 
-113.00000000000075 0.00761758545987087 0.006490888881548105 0.0009306609379039468 0.015044096067325147 
-112.00000000000078 0.01003401569897745 0.0013903099031671317 0.0018428172195748976 0.01327208846097015 
-111.00000000000078 0.012246897509267284 8.929619116328299e-05 0.0028885327956933763 0.015230231089933956 
-110.00000000000078 0.014104661202799261 0.0034204219634023174 0.003953228658353268 0.021485009491189595 
-109.00000000000081 0.015513840716284222 0.011834021585276331 0.004944742979440349 0.032301150024029356 
-108.00000000000081 0.01643710962259754 0.025401187363778954 0.005798256383733885 0.047647581450237564 
-107.00000000000082 0.01688489438004431 0.043852984433367256 0.006476269098378939 0.0672282449828123 
-106.00000000000084 0.01690348802064163 0.066643748589502 0.006965238841973608 0.09053014999225298 
-105.00000000000085 0.01656222055540161 0.09302648111171907 0.007270430110689416 0.1168807956347953 
-104.00000000000085 0.015941590109632378 0.12213001723080127 0.0074102387854915455 0.14550780234035907 
-103.00000000000087 0.015123528289031263 0.15303012859713838 0.007410878964848243 0.17559497336489774 
-102.00000000000088 0.014184311295500157 0.18480943657191307 0.0073019498927703545 0.20633069218461153 
-101.00000000000088 0.013190116511214538 0.2166035357918498 0.0071130963381730436 0.23694626796531212 
-100.00000000000091 0.01219488889432011 0.24763280023806203 0.006871757876757299 0.2667433609821269 
-99.00000000000091 0.01124000987877121 0.27722085931078433 0.00660186963844776 0.29511083072763244 
-98.00000000000094 0.010355219115204312 0.30480169238427585 0.006323314429406476 0.32153220551648076 
-97.00000000000094 0.009560284489837584 0.3299177705327161 0.006051914009442313 0.3455854856623438 
-96.00000000000094 0.008867009044835616 0.3522117816638849 0.00579976652380199 0.36693721230212817 
-95.00000000000097 0.00828127323203291 0.3714143255468071 0.005575771908148664 0.38533272884181263 
-94.00000000000097 0.007804915650335312 0.387329662918194 0.0053862261948271805 0.4005844035223613 
-93.00000000000098 0.007437342523386167 0.39982123247075446 0.005235401966152262 0.4125593346276888 
-92.000000000001 0.007176820488798363 0.4087982719335228 0.005126062075059534 0.42116777642408026 
-91.00000000000101 0.007021448704920917 0.4142045327950909 0.0050598759881528635 0.4263532408961177 
-90.00000000000101 0.006969827758480599 0.4160097811337966 0.005037723063929157 0.4280849696551219 
-89.00000000000104 0.00702144870492112 0.4142045327950986 0.0050598759881526284 0.42635324089612553 
-88.00000000000104 0.0071768204887979635 0.408798271933537 0.005126062075059537 0.4211677764240938 
-87.00000000000104 0.007437342523385653 0.3998212324707772 0.005235401966151784 0.41255933462771127 
-86.00000000000107 0.00780491565033437 0.38732966291822296 0.00538622619482723 0.4005844035223895 
-85.00000000000107 0.00828127323203195 0.37141432554684417 0.005575771908148034 0.385332728841849 
-84.0000000000011 0.008867009044834303 0.3522117816639259 0.005799766523801202 0.3669372123021683 
-83.0000000000011 0.00956028448983625 0.32991777053276317 0.006051914009441669 0.3455854856623901 
-82.00000000000111 0.010355219115202777 0.3048016923843304 0.006323314429406003 0.3215322055165325 
-81.00000000000112 0.011240009878769363 0.2772208593108428 0.006601869638447251 0.2951108307276887 
-80.00000000000114 0.012194888894318088 0.24763280023812356 0.006871757876756634 0.26674336098218554 
-79.00000000000114 0.013190116511212338 0.21660353579191421 0.007113096338172442 0.23694626796537455 
-78.00000000000115 0.014184311295497963 0.18480943657197735 0.007301949892770236 0.2063306921846727 
-77.00000000000117 0.015123528289028998 0.15303012859720233 0.007410878964848035 0.17559497336495739 
-76.00000000000117 0.015941590109630723 0.12213001723086316 0.0074102387854920885 0.14550780234041916 
-75.00000000000118 0.01656222055540043 0.09302648111177626 0.0072704301106899455 0.11688079563485207 
-74.0000000000012 0.01690348802064082 0.06664374858955256 0.0069652388419743794 0.09053014999230458 
-73.00000000000121 0.016884894380044972 0.043852984433409285 0.006476269098379848 0.06722824498285546 
-72.00000000000122 0.016437109622598707 0.025401187363811813 0.005798256383735175 0.04764758145027269 
-71.00000000000124 0.015513840716286286 0.011834021585298662 0.004944742979442087 0.03230115002405531 
-70.00000000000125 0.014104661202802685 0.0034204219634141205 0.003953228658355333 0.02148500949120719 
-69.00000000000126 0.01224689750927142 8.929619116513265e-05 0.002888532795695437 0.01523023108994197 
-68.00000000000126 0.010034015698981892 0.0013903099031603106 0.0018428172195770428 0.013272088460969734 
-67.00000000000128 0.007617585459876306 0.006490888881534638 0.0009306609379056024 0.01504409606731857 
-66.0000000000013 0.005200056712336034 0.014219525291839242 0.00027790895743200656 0.01970294132500143 
-65.0000000000013 0.003016486809046907 0.0231607434386019 3.882186562199477e-06 0.026187391530692467 
-64.00000000000131 0.0013051193450388584 0.031799592723888326 0.00019800018409941195 0.03330999653636442 
-63.00000000000132 0.00026926018116891137 0.038703862170253005 0.0008938437987797127 0.039875254408568504 
-62.000000000001336 3.5867947487248335e-05 0.042721723201277255 0.0020458512265463173 0.0448125573566951 
-61.00000000000135 0.0006190155240131627 0.04316337593294688 0.0035156125799675145 0.047307613910522156 
-60.00000000000135 0.0018979835683251717 0.03993022253956826 0.00507529515413016 0.04691316238263783 
-59.000000000001364 0.0036192559709035733 0.033556853073594566 0.006434225331622393 0.04361955393685587 
-58.00000000000138 0.005428383692885203 0.025141637099105923 0.0072904463638388374 0.03786878036867281 
-57.00000000000139 0.006931466609621636 0.016161162554973265 0.007402181060989392 0.030501862090082325 
-56.0000000000014 0.007777713477322452 0.008189810534005533 0.006665609869889177 0.02263875133975945 
-55.000000000001414 0.007746086944915461 0.0025732290870264696 0.005177521266909197 0.015501075093311658 
-54.00000000000143 0.006813170039188474 0.00012592259785491837 0.0032575150750684258 0.010199752258175883 
-53.00000000000144 0.005179012202898042 0.000930483946615945 0.00140805443487648 0.007520072069182051 
-52.00000000000145 0.003234846321070552 0.004302890930428253 0.00020406647739407542 0.007744257736904319 
-51.00000000000146 0.0014711813302421492 0.008953213966222201 0.00012634507084771044 0.01055363513147977 
-50.00000000000147 0.0003439723884692849 0.013319446419388084 0.0013797648184706091 0.015046843764901745 
-49.00000000000148 0.00013465448538655476 0.015996765471077572 0.003758914797985814 0.01989480162510436 
-48.00000000000149 0.0008495991436544715 0.016143224309659813 0.006628425696725853 0.023626256052771497 
-47.000000000001506 0.0021998149277047494 0.013733406534697647 0.009063145007967451 0.025001410413126417 
-46.00000000000152 0.0036802810953569924 0.009564578129188865 0.010142323518954563 0.02339168474456351 
-45.00000000000153 0.004734373622331022 0.004992477692882333 0.009322883332974014 0.019053245351326215 
-44.000000000001535 0.004953244614743413 0.0014669312590726861 0.0067544517831868356 0.013177007599847568 
-43.00000000000155 0.004237440139638106 1.8928356804946428e-05 0.0033763754791112655 0.007634242767857236 
-42.000000000001556 0.0028514346665041135 0.0008859224244112652 0.0006827994531383535 0.004421341819660743 
-41.00000000000157 0.0013356745427301506 0.00342795887051468 0.00016222605789668163 0.00492740210622943 
-40.000000000001585 0.00029664832073278495 0.006385822630196175 0.002582302476301077 0.00926716223985758 
-39.0000000000016 0.00015231230010311178 0.008395952450441599 0.007430884519909626 0.01598245668539877 
-38.000000000001606 0.0009412163372886922 0.008559916455590568 0.012854979933027961 0.022359933012493737 
-37.00000000000161 0.0022887384121467393 0.006824779062904735 0.016296748277510285 0.025413885655469228 
-36.00000000000163 0.0035614121123044135 0.003995351292395844 0.0157165176897226 0.023276034366486634 
-35.00000000000164 0.004152961344683504 0.0013548721548114714 0.01092144378386732 0.016430925761737134 
-34.00000000000165 0.0037736986182078562 5.43535189957713e-05 0.004272636280236833 0.008101623451287364 
-33.00000000000166 0.0025987492275014396 0.0005552718280700276 0.00012120840897484238 0.0032763434374077365 
-32.00000000000168 0.0011881334364576349 0.002404649742306635 0.00281956164683567 0.006414580200082967 
-31.000000000001688 0.0002037003505491052 0.004472303137465813 0.013956423318465477 0.0186362047469629 
-30.000000000001698 6.068685932122668e-05 0.005548382605829287 0.030228913335916305 0.03584283770606536 
-29.000000000001705 0.0007016199075886281 0.005000262656774641 0.043621300240479936 0.04932788580928812 
-28.00000000000172 0.0016292354733928485 0.003134282495595682 0.044938265706176525 0.049705004480039616 
-27.00000000000173 0.0021982121124615828 0.0010460628961733508 0.030235849595362487 0.03348134680174705 
-26.00000000000174 0.00201212116068228 1.5668062249773454e-05 0.007818440628114872 0.009846381918121934 
-25.00000000000175 0.0011927406672661075 0.0007680342617346997 0.002154961598155321 0.004117015064853881 
-24.000000000001766 0.0003429295292951374 0.003019663314091985 0.051268402781523496 0.05463571190985145 
-23.000000000001776 0.00019631326816469308 0.005593745562451709 0.1963025592738635 0.20210147131214834 
-22.00000000000179 0.0011444160955578707 0.007067828606136681 0.4655432585242742 0.4737661771357274 
-21.000000000001798 0.0029316658327353095 0.006597087534167298 0.858675529797393 0.868211346403755 
-20.00000000000181 0.004733280918471321 0.004428476696435004 1.3385902057576495 1.3477485621881549 
-19.000000000001823 0.0056066194453474015 0.0017816295400142237 1.836267752877592 1.843636920545456 
-18.000000000001833 0.005061787150018708 0.00014374244019111677 2.2692891088047813 2.2744594160023515 
-17.000000000001844 0.0033922763029015845 0.00038961612985148305 2.5682459244550793 2.571982285109497 
-16.000000000001855 0.0015288334026371 0.002263222393934599 2.7007480831556068 2.704495288299146 
-15.000000000001867 0.00047458841593595003 0.004548824732116214 2.6825161578978114 2.6875078966558714 
-14.000000000001878 0.0006666517756126378 0.005833334923114545 2.569967760603241 2.5764585564425877 
-13.000000000001888 0.001691071608046039 0.005383058622153152 2.436879867055633 2.4439698212865375 
-12.0000000000019 0.002573822139432817 0.003577031630212454 2.345255391509954 2.351442041262784 
-11.000000000001913 0.0024891638732183357 0.0016207486569210432 2.3234669145525304 2.3276222599810574 
-10.000000000001922 0.0014147704169986605 0.0007333805208840376 2.361243233763315 2.363434912434923 
-9.000000000001934 0.00024897545087310314 0.001349737550430855 2.4226359304510248 2.4242673069755583 
-8.000000000001945 0.00023631721603796618 0.002867349952395335 2.469086041307322 2.472206948948158 
-7.000000000001957 0.002032082980196698 0.00409918043960076 2.4799687371096906 2.4861012058122394 
-6.000000000001967 0.005049708808240772 0.004111080339953579 2.460158562140802 2.4693062521996243 
-5.000000000001979 0.007629201298939682 0.002861038251404489 2.432000850619393 2.442466613359584 
-4.00000000000199 0.008053796825637796 0.0011994353765987932 2.4180825894141926 2.427304219122769 
-3.0000000000020015 0.005825165998906543 0.00024038633037749726 2.4261361045938785 2.432169255493725 
-2.000000000002013 0.0023013633599065085 0.0005586536598735393 2.4454282464530563 2.448263177150248 
-1.0000000000020242 7.392776322189023e-05 0.0017892632274891733 2.456364327281862 2.458217090702347 
-2.0355549961366507e-12 0.0012328219290902195 0.002917578025900262 2.4464611673098258 2.4506181307440995 
0.9999999999979531 0.005523989496877116 0.0030496645145563816 2.4216042597637872 2.430195532855794 
1.9999999999979419 0.00981114788886375 0.002101985738773961 2.404259452919651 2.416188192608017 
2.9999999999979305 0.009870819940481336 0.0009000480029540543 2.4184451937377127 2.429216795994864 
3.999999999997919 0.004446330230251112 0.0005962306876151863 2.4698613258613733 2.474889001095354 
4.999999999997908 0.00013697283521310304 0.0018099670865511608 2.533363688606291 2.5353027766182072 
5.999999999997897 0.014762693710479797 0.004105892486038095 2.556568154567822 2.5754861631075148 
6.999999999997885 0.07685187021791447 0.006201711203679817 2.4796349646442195 2.562865759043654 
7.999999999997874 0.21999756877093982 0.00679071254162888 2.2622146364424194 2.4893804403891022 
8.999999999997863 0.472704038270976 0.005428616519424386 1.9042645289686182 2.3830262303874417 
9.99999999999785 0.8463403645180931 0.0028762050067095476 1.4502868792267558 2.300394557700996 
10.999999999997842 1.3251622456745042 0.0006504274297726373 0.974788808663424 2.3017170033213916 
11.99999999999783 1.8624476697823384 6.934450454596209e-05 0.5558512344417643 2.419629846472932 
12.999999999997817 2.3853972835933437 0.0014167918964402512 0.24887758128627757 2.636999785423019 
13.999999999997806 2.8088622632946887 0.003772860650939549 0.07154891004766116 2.8854417362689424 
14.999999999997796 3.0549462613445604 0.005615476519267717 0.004849244728391698 3.0665433875920667 
15.999999999997783 3.0731248115665113 0.005795533777073611 0.007339916018215973 3.087224015498297 
16.999999999997772 2.854705962262092 0.004254754711471415 0.034565658825951855 2.8943081645225632 
17.999999999997762 2.436725630987029 0.002035420110558418 0.05473758218433361 2.494106400922997 
18.99999999999775 1.8934911402974042 0.0005941037946510198 0.05524186304396794 1.9497795605721011 
19.999999999997737 1.3179628778361392 0.0008708124579075598 0.03969908610928817 1.3588517778406828 
20.999999999997726 0.7985694176854111 0.002703452808928087 0.019462268128377692 0.8209427095653719 
21.99999999999772 0.3985793063268444 0.00494237610621507 0.004859338114832153 0.4084997188954328 
22.999999999997705 0.14417537458052454 0.006175334104105068 0.000124890485481299 0.15052952559222424 
23.999999999997694 0.024243492206609957 0.00560343264451026 0.00314270699035855 0.03300375934958393 
24.99999999999768 0.0008024866170428457 0.0035340348770225515 0.00854458166485607 0.012878372350283832 
25.99999999999767 0.025529536073471405 0.0012048429769616687 0.011547982317009667 0.038279814044568816 
26.99999999999766 0.05624477984544515 5.814517198204573e-05 0.010344192417175074 0.06665318279407129 
27.999999999997648 0.0679729331448174 0.0008992576063847688 0.006223719763208541 0.07511044654372374 
28.999999999997634 0.05581071192796435 0.0034230563862842857 0.002009937732337097 0.06126096136592875 
29.999999999997627 0.030126800216534015 0.006366896757696244 7.88350651186477e-05 0.03658570471505463 
30.999999999997616 0.00728703667073086 0.008192240942423403 0.001109559409134846 0.016594165963601644 
31.999999999997602 0.00020834656770932577 0.007915321078568854 0.004035554449317204 0.012157874985137115 
32.99999999999759 0.012394550442446757 0.005644849443450603 0.006934073786310021 0.024970639169391743 
33.99999999999758 0.037194667075096756 0.0025572004392062906 0.008182078349472537 0.04793587191276258 
34.99999999999757 0.06175867012796122 0.00033775305510987027 0.0072354506291974225 0.06934247490270416 
35.999999999997556 0.07345006793602388 0.00037928060268295786 0.004725918289015714 0.07857399501488806 
36.99999999999754 0.06585957575112397 0.003128121368321764 0.001971604045996254 0.0709812919497511 
37.999999999997534 0.04209707141124561 0.007874028636505274 0.0002539251458891748 0.05024346809591242 
38.99999999999753 0.014335751568140006 0.013055074389839189 0.00024221923965282092 0.027642778568919578 
39.99999999999751 4.93664311277409e-05 0.016912734039690146 0.0017939227244515767 0.018756888180998854 
40.9999999999975 0.016475077755929792 0.01819261225397598 0.00413969385157746 0.03880601903961614 
41.999999999997485 0.07524033144948661 0.016593733184895505 0.0062941158234202516 0.09813756524084974 
42.99999999999748 0.1787983303928777 0.012802879088202115 0.007474391402714828 0.19911247066186818 
43.99999999999746 0.3195480573850143 0.008137895684596564 0.007357392698189577 0.3351242921239491 
44.999999999997456 0.48160614979683747 0.003980843894953752 0.006110910128046654 0.49183532304908617 
45.99999999999745 0.6444577745241754 0.001249028456482319 0.00423892932407429 0.6501447329532305 
46.999999999997435 0.7873298563109964 0.00011477888684304332 0.002341798592365548 0.7900434404019796 
47.99999999999742 0.8931389788460317 7.163141615256143e-05 0.000898182220802462 0.8944120551940448 
48.99999999999741 0.9511791454043285 0.0003076778145346061 0.0001399959880919703 0.951958537154624 
49.9999999999974 0.9581761767637514 0.00023881934519582579 3.958011410280065e-05 0.9587940008196563 
50.999999999997385 0.9177877613392729 8.973422011367926e-06 0.0003841241367074189 0.9185076194759171 
51.99999999999738 0.8389565714137706 0.0007872500101076232 0.0008895442246939925 0.8409303398403503 
52.99999999999737 0.7336776810296599 0.004766156058242508 0.001306265992649853 0.7400053722225434 
53.99999999999736 0.6147294667669003 0.014859230160986047 0.001485562572797219 0.6312819609886542 
54.99999999999734 0.49378752311897994 0.03417986224404783 0.001396804677962512 0.529524328259522 
55.99999999999733 0.3801570790658403 0.06543343340234958 0.001104242248463276 0.4468122099630146 
56.99999999999732 0.28017823068871706 0.11036418346601318 0.0007218858839906153 0.3913473615463723 
57.99999999999731 0.19721887054959886 0.16937128074245406 0.00036616834907203283 0.3670150712854566 
58.99999999999729 0.13208942641116897 0.24135892144453644 0.00012084543054576115 0.3736140221530091 
59.99999999999728 0.08368966419947955 0.32382926373375315 2.0702425156866624e-05 0.40758003823991196 
60.99999999999728 0.04971719885977892 0.413178793241694 5.331058126123721e-05 0.46299310531440224 
61.999999999997264 0.027311697299565292 0.5051273184208406 0.0001732854142407586 0.5326652186704132 
62.99999999999725 0.013560879457884863 0.5951971673607981 0.00032176894005158215 0.6091454006894292 
63.99999999999724 0.00584165408364817 0.6791661594611117 0.0004446515611507561 0.6855322826817654 
64.99999999999723 0.0020049679429689866 0.7534362123895734 0.0005053026701383668 0.7560404508107277 
65.99999999999721 0.00043409097593951696 0.8152835680057969 0.0004901999851421136 0.8163146603296495 
66.9999999999972 1.4519999530480842e-05 0.8629807323483102 0.0004080323257014108 0.8635207880524869 
67.9999999999972 5.27466335259777e-05 0.8958001156165307 0.00028419643425737427 0.8962626962652781 
68.99999999999719 0.00017456755300576668 0.9139228095853329 0.00015307216577780522 0.9143815280286559 
69.99999999999717 0.0002247327012118739 0.9182825399474757 5.0234171482726484e-05 0.9186914417202634 
70.99999999999716 0.00018093796438706702 0.9103754809008446 6.13210117756732e-06 0.910697022686338 
71.99999999999714 8.788923988311448e-05 0.8920629443381302 4.2024045415129884e-05 0.8923259035315526 
72.99999999999714 1.1966646379985183e-05 0.8653877780038496 0.00016828380417120443 0.8656980804378394 
73.99999999999713 1.3877806039383328e-05 0.8324182624810379 0.0003847321084712428 0.832942755280562 
74.99999999999712 0.00013524632309433677 0.7951266241508862 0.0006823927384841378 0.7960651667377537 
75.9999999999971 0.0003948452679954395 0.755303754656254 0.0010460173560690276 0.7568600525226195 
76.9999999999971 0.0007906775514680022 0.7145076959631754 0.0014568003288783237 0.7168649225823024 
77.99999999999709 0.0013049366648133181 0.6740409341346323 0.0018948544007761521 0.6773447883478065 
78.99999999999707 0.001909779276987697 0.6349503507214194 0.002341187120929132 0.6392998662673094 
79.99999999999706 0.002572642438053839 0.5980435066092434 0.002779070294275305 0.603488553803406 
80.99999999999704 0.0032604670126940615 0.5639154523066576 0.003194811091254996 0.5704592408802137 
81.99999999999704 0.003942630165771533 0.5329811735423444 0.003578008358444074 0.5405859511321432 
82.99999999999702 0.004592663356372959 0.505509852791774 0.003921414835573127 0.5141041901649603 
83.99999999999702 0.005188974549572327 0.48165818492801743 0.0042205339620722026 0.49114458608736783 
84.999999999997 0.0057148434718611646 0.46150092134428705 0.004473068675755957 0.47176288273212036 
85.99999999999699 0.006157951577543507 0.44505757694654197 0.0046783181314566675 0.4559655775199764 
86.99999999999697 0.00650967115763802 0.4323148024603055 0.004836593661269918 0.4437310021933793 
87.99999999999697 0.006764289686078422 0.4232443101585085 0.004948702308586647 0.43502595902099694 
88.99999999999696 0.00691829775390595 0.4178164685322474 0.005015527524334563 0.42981818601269794 
89.99999999999694 0.006969827758480655 0.41600978113379805 0.00503772306392925 0.42808496965512355 
90.99999999999694 0.006918297753906499 0.4178164685322252 0.00501552752433487 0.42981818601267613 
91.99999999999692 0.0067642896860796685 0.42324431015846387 0.004948702308587157 0.4350259590209551 
92.99999999999692 0.0065096711576398646 0.4323148024602375 0.0048365936612707276 0.4437310021933136 
93.99999999999689 0.006157951577545546 0.44505757694645326 0.00467831813145794 0.45596557751989025 
94.99999999999689 0.005714843471864039 0.4615009213441742 0.004473068675757285 0.4717628827320103 
95.99999999999689 0.005188974549575682 0.4816581849278818 0.004220533962073903 0.49114458608724015 
96.99999999999686 0.004592663356376554 0.5055098527916158 0.0039214148355751766 0.514104190164807 
97.99999999999686 0.003942630165775555 0.5329811735421667 0.003578008358446298 0.5405859511319724 
98.99999999999685 0.0032604670126982235 0.5639154523064591 0.003194811091257561 0.5704592408800221 
99.99999999999685 0.0025726424380578933 0.5980435066090253 0.002779070294278024 0.6034885538031896 
100.99999999999682 0.0019097792769915954 0.6349503507211867 0.0023411871209317856 0.639299866267085 
101.99999999999682 0.0013049366648168062 0.674040934134388 0.0018948544007789281 0.6773447883475638 
102.99999999999679 0.0007906775514708185 0.7145076959629265 0.001456800328880915 0.7168649225820571 
103.99999999999679 0.0003948452679974452 0.7553037546560072 0.0010460173560714293 0.756860052522372 
104.99999999999679 0.00013524632309551193 0.7951266241506488 0.0006823927384861758 0.7960651667375214 
105.99999999999676 1.387780603973279e-05 0.8324182624808213 0.000384732108472793 0.8329427552803497 
106.99999999999676 1.1966646379709084e-05 0.8653877780036653 0.0001682838041722484 0.8656980804376564 
107.99999999999673 8.788923988255452e-05 0.8920629443379903 4.202404541562747e-05 0.8923259035314096 
108.99999999999673 0.0001809379643865817 0.9103754809007624 6.132101177527717e-06 0.9106970226862573 
109.99999999999672 0.00022473270121187492 0.9182825399474622 5.02341714822627e-05 0.9186914417202474 
110.99999999999672 0.000174567553006367 0.9139228095854002 0.00015307216577707032 0.9143815280287221 
111.99999999999669 5.274663352672234e-05 0.8958001156166867 0.00028419643425653884 0.8962626962654305 
112.99999999999669 1.4519999529839848e-05 0.8629807323485567 0.00040803232570075647 0.8635207880527366 
113.99999999999669 0.00043409097593429186 0.8152835680061328 0.0004901999851418151 0.8163146603299781 
114.99999999999666 0.0020049679429538832 0.7534362123899916 0.0005053026701384991 0.7560404508111332 
115.99999999999666 0.0058416540836146585 0.6791661594615991 0.0004446515611513273 0.6855322826822198 
116.99999999999663 0.013560879457821888 0.5951971673613347 0.0003217689400524634 0.6091454006899032 
117.99999999999663 0.027311697299457382 0.5051273184214026 0.0001732854142416432 0.5326652186708697 
118.99999999999662 0.04971719885960987 0.41317879324225276 5.331058126176432e-05 0.46299310531479226 
119.9999999999966 0.0836896641992309 0.3238292637342816 2.0702425156695097e-05 0.40758003824018363 
120.9999999999966 0.1320894264108239 0.24135892144501228 0.00012084543054471552 0.3736140221531355 
121.99999999999659 0.19721887054914655 0.16937128074285632 0.0003661683490701337 0.36701507128540317 
122.99999999999658 0.2801782306881541 0.11036418346633155 0.000721885883988316 0.39134736154612565 
123.99999999999656 0.3801570790651837 0.06543343340258095 0.0011042422484610365 0.44681220996257753 
124.99999999999656 0.493787523118255 0.034179862244199895 0.0013968046779611403 0.5295243282589426 
125.99999999999653 0.6147294667661551 0.01485923016107285 0.001485562572797497 0.631281960987992 
126.99999999999653 0.73367768102896 0.004766156058282296 0.001306265992651929 0.7400053722218844 
127.99999999999653 0.8389565714131958 0.0007872500101194858 0.0008895442246969968 0.8409303398397859 
128.9999999999965 0.9177877613388984 8.973422011296114e-06 0.0003841241367102955 0.9185076194755494 
129.9999999999965 0.9581761767636428 0.00023881934519427012 3.9580114103823263e-05 0.9587940008195508 
130.99999999999648 0.9511791454045272 0.00030767781453542095 0.00013999598808949091 0.9519585371548226 
131.99999999999648 0.8931389788465401 7.163141615396816e-05 0.0008981822207956252 0.894412055194543 
132.99999999999645 0.7873298563117722 0.0001147788868402225 0.0023417985923550673 0.790043440402752 
133.99999999999645 0.6444577745251306 0.0012490284564707767 0.004238929324062202 0.6501447329541608 
134.99999999999642 0.48160614979785094 0.003980843894932154 0.006110910128036585 0.4918353230500624 
135.99999999999642 0.3195480573859588 0.008137895684568354 0.007357392698184864 0.3351242921248611 
136.99999999999642 0.17879833039363824 0.01280287908817467 0.007474391402718303 0.19911247066260598 
137.9999999999964 0.07524033144998608 0.016593733184877942 0.006294115823430962 0.09813756524134355 
138.9999999999964 0.016475077756152118 0.01819261225397466 0.004139693851592178 0.03880601903985204 
139.9999999999964 4.936643111860448e-05 0.016912734039706702 0.0017939227244645334 0.01875688818101836 
140.99999999999636 0.014335751567992642 0.013055074389868453 0.00024221923965806402 0.027642778568807053 
141.99999999999636 0.04209707141107172 0.007874028636537496 0.00025392514588363027 0.05024346809576481 
142.99999999999636 0.0658595757510205 0.00312812136834589 0.001971604045981568 0.07098129194965723 
143.99999999999633 0.07345006793603884 0.00037928060269161614 0.004725918288998055 0.07857399501489547 
144.99999999999633 0.06175867012808291 0.00033775305510219976 0.007235450629185714 0.06934247490280696 
145.99999999999633 0.037194667075262054 0.0025572004391883085 0.008182078349473253 0.047935871912910634 
146.9999999999963 0.012394550442570979 0.005644849443432609 0.0069340737863239745 0.024970639169511758 
147.9999999999963 0.0002083465677269458 0.007915321078560359 0.004035554449336964 0.012157874985165936 
148.99999999999628 0.007287036670630313 0.008192240942428671 0.001109559409148756 0.01659416596352016 
149.99999999999628 0.030126800216368745 0.006366896757712287 7.883506511620545e-05 0.036585704714902155 
150.99999999999625 0.055810711927833 0.003423056386302549 0.0020099377323165722 0.061260961365794724 
151.99999999999625 0.06797293314481198 0.0008992576063959452 0.006223719763179852 0.07511044654370107 
152.99999999999625 0.05624477984558975 5.814517198081746e-05 0.010344192417156175 0.0666531827941953 
153.99999999999622 0.02552953607367643 0.0012048429769497546 0.011547982317015306 0.03827981404476732 
154.99999999999622 0.0008024866170958685 0.0035340348770075978 0.00854458166488532 0.012878372350351247 
155.9999999999962 0.024243492206219214 0.005603432644501297 0.003142706990390095 0.033003759349214894 
156.9999999999962 0.14417537457940852 0.006175334104107367 0.00012489048548068187 0.15052952559111069 
157.99999999999616 0.3985793063248384 0.004942376106226991 0.004859338114772402 0.408499718893366 
158.99999999999616 0.7985694176825546 0.002703452808941989 0.019462268128263373 0.820942709562407 
159.99999999999616 1.3179628778327106 0.0008708124579147675 0.03969908610916615 1.3588517778371296 
160.99999999999613 1.8934911402938879 0.0005941037946470011 0.055241863043912216 1.9497795605685457 
161.99999999999613 2.436725630984 0.0020354201105458334 0.054737582184400106 2.4941064009200278 
162.9999999999961 2.8547059622600885 0.004254754711458443 0.034565658826119845 2.894308164520723 
163.9999999999961 3.0731248115658847 0.005795533777068858 0.007339916018348045 3.087224015497767 
164.9999999999961 3.0549462613453993 0.005615476519274597 0.004849244728243146 3.0665433875928203 
165.99999999999608 2.808862263296805 0.0037728606509539447 0.07154891004695 2.8854417362703306 
166.99999999999608 2.3853972835963244 0.0014167918964529975 0.2488775812847998 2.636999785424523 
167.99999999999608 1.862447669785664 6.934450454868151e-05 0.5558512344395063 2.4196298464739883 
168.99999999999605 1.3251622456776737 0.0006504274297631215 0.9747888086606177 2.301717003321705 
169.99999999999605 0.8463403645207309 0.0028762050066933054 1.450286879223832 2.3003945577006846 
170.99999999999602 0.4727040382728912 0.0054286165194110895 1.9042645289660713 2.3830262303867937 
171.99999999999602 0.21999756877212695 0.006790712541626341 2.262214636440637 2.489380440388506 
172.99999999999602 0.07685187021850783 0.00620171120368907 2.4796349646433433 2.562865759043376 
173.99999999999602 0.014762693710680981 0.004105892486053057 2.5565681545677155 2.5754861631075814 
174.99999999999596 0.00013697283522041566 0.0018099670865628868 2.533363688606619 2.5353027766185607 
175.99999999999596 0.004446330230209305 0.0005962306876178343 2.469861325861767 2.47488900109572 
176.99999999999596 0.009870819940463169 0.0009000480029483826 2.418445193737922 2.4292167959950377 
177.99999999999596 0.009811147888880831 0.0021019857387662064 2.404259452919621 2.4161881926079842 
178.99999999999596 0.0055239894969077155 0.0030496645145534572 2.4216042597636305 2.430195532855683 


==> figures/mimo_beta_-5db/beampattern16.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.030357030921257206 0.00520580719529907 2.3244063058003346 2.3595363636214897 
-179.0 0.020776771471408696 0.003934167215372098 2.3042429243621982 2.328569325318296 
-178.0 0.00898653900667551 0.001644197630320767 2.3287901048079163 2.339165671301627 
-177.00000000000006 0.0016997899552801282 0.0001380876717443946 2.3871083468878704 2.388874171055691 
-176.00000000000006 0.0007375259998275435 0.0006112720526049468 2.4577650564173923 2.4592409041977454 
-175.00000000000006 0.003458641535810968 0.002842558241865761 2.5143105295552157 2.520910755120586 
-174.00000000000006 0.005846756818877511 0.005402434789906099 2.533004737932987 2.544659040016833 
-173.00000000000006 0.005590514965556278 0.00667027941781544 2.501785439398297 2.5144696143263148 
-172.0000000000001 0.0031773195257232254 0.0059227417802496796 2.427494681511767 2.436952871462199 
-171.0000000000001 0.0007687952536779567 0.0037559376646489244 2.3373244441544156 2.342089104492382 
-170.0000000000001 0.00014370981241888512 0.0016002887078438428 2.271676366815509 2.273534752664483 
-169.0000000000001 0.0013581678577878392 0.0007135270737459678 2.269181054974405 2.2712765969057447 
-168.00000000000014 0.002961056110570605 0.001363953406906491 2.348896545945728 2.353212108525223 
-167.00000000000017 0.003361101028459871 0.002741745621836978 2.4972951786218975 2.503407505348115 
-166.00000000000017 0.002176737787947126 0.0036106579599000624 2.6667520781529856 2.6725934260596764 
-165.00000000000017 0.0005578991355337764 0.0032117476256462284 2.787837005653527 2.791697235550443 
-164.00000000000017 0.0003120553366448995 0.001789067592330746 2.7916978887321253 2.793894567918311 
-163.0000000000002 0.0025317340515182522 0.0003964608425812619 2.634110090621751 2.637102560273168 
-162.0000000000002 0.006718293867234437 0.00014507252851572903 2.311701021359859 2.318574954363682 
-161.00000000000023 0.010991325281930153 0.0014184610482986565 1.8640030994718093 1.876370175132797 
-160.00000000000023 0.013210250045560383 0.0035827388326275947 1.3608418299448641 1.377559000908398 
-159.00000000000023 0.01225167762501663 0.005374639492514534 0.880395604361526 0.8979411964387545 
-158.00000000000026 0.008639335777427789 0.0057039789467826845 0.4865020287649572 0.5007827105732828 
-157.00000000000026 0.0041849117986150755 0.004350091816448031 0.2132458710409632 0.221745865587674 
-156.00000000000026 0.0009245640150315175 0.0021153559178358184 0.061166616508391565 0.06419474937569809 
-155.00000000000028 2.5252272199430057e-05 0.00035008448871571185 0.004505805552572942 0.00488009998945602 
-154.00000000000028 0.0012819393531830784 0.00014943181215342275 0.004977893519838196 0.006406421632401615 
-153.0000000000003 0.003418485340715389 0.0017084617106792224 0.026037198535282007 0.031152785027815325 
-152.0000000000003 0.004926483377522229 0.004209108829001023 0.042700520921337186 0.051816878378970664 
-151.0000000000003 0.0049118092775055 0.006289027721607587 0.044724650495030466 0.055903928155576425 
-150.00000000000034 0.0034871851233648516 0.006809123282775419 0.03389077153494403 0.04416941801347062 
-149.00000000000034 0.001562579353863242 0.005483254903647569 0.018097810161631738 0.025133277106792064 
-148.00000000000037 0.0002330151803172507 0.003031243441493361 0.005387150126293657 0.008647678063380767 
-147.00000000000037 0.00015030287207011566 0.0007909053340829153 0.00013464192444621615 0.001075127121343714 
-146.0000000000004 0.0012165726371328638 1.4107937954746983e-05 0.002148217557364161 0.003376897200087028 
-145.0000000000004 0.0027177648987883837 0.0012225113963941598 0.008059640696186305 0.011993832930113383 
-144.00000000000043 0.0037682341844567507 0.003946009914728755 0.01368876356012238 0.021392501911801122 
-143.00000000000043 0.003795845158143112 0.006957010618241793 0.016083834875307797 0.02682353884723934 
-142.00000000000043 0.002814924659401929 0.008865821558768038 0.014474231902581482 0.026141861595205457 
-141.00000000000045 0.0013759187874329947 0.008780074845249432 0.010047951777106285 0.020193138699864145 
-140.00000000000045 0.0002545550415721207 0.006721660630305795 0.004972481354631549 0.011941253164873704 
-139.00000000000048 5.981746493339716e-05 0.0036254934750198143 0.0012640721533842452 0.004945033464672934 
-138.00000000000048 0.0009537432875017628 0.0009407377287253505 8.395472716662758e-08 0.0018921737731525106 
-137.00000000000048 0.0025986022246144128 2.3227314209259932e-05 0.0010954534165116795 0.0037154989816260975 
-136.0000000000005 0.0043297988117058876 0.0015795902431660098 0.003583922841351247 0.009491081868436104 
-135.0000000000005 0.005455043481603047 0.005381568654208524 0.0061680036059597355 0.017001390941447432 
-134.0000000000005 0.005540815449555422 0.01034517475165834 0.007764980848507003 0.023646633211563687 
-133.00000000000054 0.00457182362069012 0.014923311750070754 0.007851316313422781 0.02734110742176192 
-132.00000000000054 0.002935856636795882 0.017650921224984982 0.006533302370446928 0.02711388821620108 
-131.00000000000054 0.0012603954417243037 0.01764360290965944 0.004387128171946118 0.023284251044685376 
-130.00000000000057 0.00017845975502058322 0.014886717812204292 0.0021787910511573533 0.01723665309859618 
-129.00000000000057 0.00011464774054200574 0.010238053100964888 0.0005847077834351778 0.010930088221370359 
-128.00000000000057 0.0011609388718624451 0.0051662101835577385 1.2196513430483016e-06 0.006321722407200215 
-127.0000000000006 0.0030704577690751243 0.0013246769374228376 0.0004794718198636986 0.00486948419577823 
-126.0000000000006 0.005354588995447498 9.74146911186275e-05 0.00177400295976489 0.007223230338929381 
-125.00000000000063 0.0074392205049502785 0.0022424589421532674 0.003462906280339694 0.013144684960394226 
-124.00000000000063 0.008826109368273431 0.007716686410467078 0.005088472113702296 0.021634240804892724 
-123.00000000000065 0.009213911913000613 0.015706360814972953 0.006275687437383762 0.031201147425896456 
-122.00000000000065 0.008553369190718285 0.02483333757007166 0.006803833387323476 0.04019666257009412 
-121.00000000000068 0.007033845073281671 0.03346951479468675 0.006625593761111957 0.047134313974933416 
-120.00000000000068 0.005016707068610204 0.040078047273858865 0.005842848779905262 0.050940405805066626 
-119.00000000000068 0.002940977071007666 0.043507374727275824 0.004656164991273169 0.051103229865269946 
-118.0000000000007 0.0012277690227436597 0.043186622360995554 0.0033061571998078544 0.04771422642778979 
-117.00000000000071 0.00020434440972542575 0.039199816465625203 0.0020213336247236146 0.04141399483388599 
-116.00000000000072 5.94310159641364e-05 0.03224374581885349 0.0009812220268534794 0.033268456851267884 
-115.00000000000072 0.0008319813024122248 0.023494732273642432 0.00029767300470199366 0.024605542018940788 
-114.00000000000075 0.0024281156501226417 0.014420591778448259 1.2647715947423553e-05 0.016841757690688318 
-113.00000000000075 0.004656716489286178 0.006575889297289727 0.00010809550892708212 0.011322837816130103 
-112.00000000000078 0.007273031354063923 0.0014132673540775327 0.0005226351509700107 0.009195329066090933 
-111.00000000000078 0.010020988044092453 0.00013404421113714978 0.0011702127657177844 0.011318182958962095 
-110.00000000000078 0.01266768664562991 0.003590299495471677 0.001957136158061182 0.018216424911423192 
-109.00000000000081 0.015026705313518728 0.012240567371773044 0.002795352270313072 0.03007350885512364 
-108.00000000000081 0.016969681432297073 0.026153468849792527 0.0036111674180540564 0.046755335007446316 
-107.00000000000082 0.018427677189271754 0.04504872133966262 0.004349606564741992 0.06785706144555152 
-106.00000000000084 0.019384982741446732 0.06836287724460284 0.0049752117455052055 0.09276350579763466 
-105.00000000000085 0.019868345899612835 0.09532734269375506 0.005470332386240214 0.12071472540250151 
-104.00000000000085 0.01993436025821656 0.12504799412395978 0.005831952626581938 0.15086987012399922 
-103.00000000000087 0.019657142737465036 0.15657831744924125 0.006067934873736726 0.18236424507623694 
-102.00000000000088 0.019117707555591508 0.18898082860221224 0.006193323625368072 0.21435639716178614 
-101.00000000000088 0.018395758331855295 0.22137415333926 0.006227113816775147 0.2460637340050578 
-100.00000000000091 0.017564068214759594 0.2529652857383533 0.006189682497621359 0.27678656798075313 
-99.00000000000091 0.01668523630904208 0.28306810108381375 0.006100928714679571 0.3059214980377245 
-98.00000000000094 0.015810391900637592 0.3111101771138673 0.005979065843001446 0.33296570190023717 
-97.00000000000094 0.01497933617688448 0.3366304574544537 0.005839955966550537 0.35751405358741656 
-96.00000000000094 0.014221624726959665 0.3592703868563721 0.005696856020076241 0.37925106973984657 
-95.00000000000097 0.013558164259603976 0.3787609805113234 0.005560448616224518 0.3979395935089942 
-94.00000000000097 0.013002991621746252 0.39490796828027447 0.005439046751204984 0.4134079137039973 
-93.00000000000098 0.012564999370819029 0.4075767665129422 0.00533888331604493 0.42553674631660837 
-92.000000000001 0.012249455818374631 0.4166786378159983 0.005264418470673181 0.43424721888092416 
-91.00000000000101 0.012059232015930007 0.4221590414687295 0.005218617574161762 0.4394907246595965 
-90.00000000000101 0.01199569239688288 0.4239888727950087 0.005203168283581739 0.44124126953057385 
-89.00000000000104 0.012059232015930208 0.4221590414687373 0.005218617574161659 0.43949072465960365 
-88.00000000000104 0.01224945581837413 0.41667863781601305 0.005264418470673232 0.434247218880938 
-87.00000000000104 0.012564999370818366 0.40757676651296537 0.005338883316044348 0.4255367463166313 
-86.00000000000107 0.013002991621745123 0.3949079682803032 0.005439046751205256 0.41340791370402674 
-85.00000000000107 0.013558164259602901 0.378760980511361 0.005560448616223885 0.3979395935090311 
-84.0000000000011 0.014221624726958192 0.3592703868564136 0.005696856020075744 0.3792510697398859 
-83.0000000000011 0.014979336176883056 0.33663045745450176 0.005839955966550106 0.35751405358746446 
-82.00000000000111 0.01581039190063605 0.3111101771139225 0.005979065843001231 0.3329657019002893 
-81.00000000000112 0.016685236309040348 0.28306810108387304 0.0061009287146793125 0.3059214980377811 
-80.00000000000114 0.01756406821475773 0.2529652857384161 0.006189682497620982 0.27678656798081375 
-79.00000000000114 0.01839575833185357 0.22137415333932575 0.006227113816774978 0.2460637340051205 
-78.00000000000115 0.01911770755558992 0.18898082860227766 0.006193323625368494 0.21435639716185023 
-77.00000000000117 0.019657142737463766 0.15657831744930645 0.006067934873736908 0.18236424507630247 
-76.00000000000117 0.019934360258215995 0.125047994124023 0.005831952626582989 0.15086987012406314 
-75.00000000000118 0.019868345899613164 0.09532734269381343 0.00547033238624109 0.12071472540256176 
-74.0000000000012 0.01938498274144781 0.06836287724465451 0.004975211745506255 0.09276350579768781 
-73.00000000000121 0.01842767718927437 0.04504872133970564 0.004349606564743077 0.0678570614455981 
-72.00000000000122 0.016969681432300328 0.026153468849826184 0.0036111674180553657 0.046755335007484064 
-71.00000000000124 0.015026705313522909 0.012240567371795909 0.002795352270314601 0.030073508855151962 
-70.00000000000125 0.01266768664563513 0.0035902994954838366 0.0019571361580628488 0.01821642491144239 
-69.00000000000126 0.010020988044098003 0.00013404421113914427 0.001170212765719152 0.011318182958970807 
-68.00000000000126 0.0072730313540691335 0.0014132673540706608 0.0005226351509711973 0.009195329066090585 
-67.00000000000128 0.004656716489291558 0.006575889297276097 0.00010809550892763548 0.011322837816122214 
-66.0000000000013 0.0024281156501265977 0.014420591778430573 1.2647715947234767e-05 0.016841757690674548 
-65.0000000000013 0.0008319813024146292 0.023494732273623975 0.000297673004701007 0.02460554201892371 
-64.00000000000131 5.943101596477692e-05 0.03224374581883702 0.0009812220268517332 0.033268456851250225 
-63.00000000000132 0.00020434440972415434 0.03919981646561366 0.002021333624721449 0.041413994833871044 
-62.000000000001336 0.0012277690227408202 0.04318662236099106 0.003306157199804909 0.047714226427779526 
-61.00000000000135 0.0029409770710037003 0.04350737472727898 0.004656164991270798 0.05110322986526682 
-60.00000000000135 0.00501670706860583 0.04007804727386943 0.005842848779903227 0.050940405805071066 
-59.000000000001364 0.007033845073278263 0.03346951479470252 0.00662559376111092 0.04713431397494467 
-58.00000000000138 0.008553369190715874 0.024833337570090076 0.006803833387323801 0.04019666257011011 
-57.00000000000139 0.009213911913000375 0.015706360814990925 0.006275687437385708 0.03120114742591631 
-56.0000000000014 0.00882610936827539 0.007716686410481241 0.005088472113705218 0.02163424080491159 
-55.000000000001414 0.007439220504953774 0.0022424589421611097 0.003462906280343039 0.013144684960409029 
-54.00000000000143 0.005354588995452137 9.741469111942539e-05 0.00177400295976803 0.0072232303389379885 
-53.00000000000144 0.0030704577690795604 0.001324676937417333 0.00047947181986560664 0.004869484195779084 
-52.00000000000145 0.0011609388718655702 0.005166210183548229 1.2196513429811261e-06 0.006321722407193781 
-51.00000000000146 0.00011464774054303632 0.010238053100954408 0.0005847077834328475 0.010930088221358459 
-50.00000000000147 0.00017845975501933767 0.01488671781219652 0.002178791051153299 0.017236653098583368 
-49.00000000000148 0.0012603954417213347 0.017643602909656334 0.0043871281719413775 0.023284251044674582 
-48.00000000000149 0.002935856636792285 0.017650921224987955 0.006533302370443193 0.02711388821619662 
-47.000000000001506 0.004571823620687284 0.014923311750078732 0.007851316313421558 0.02734110742176579 
-46.00000000000152 0.005540815449554606 0.010345174751668648 0.0077649808485088295 0.023646633211574973 
-45.00000000000153 0.005455043481604353 0.005381568654217935 0.006168003605964486 0.017001390941462892 
-44.000000000001535 0.004329798811708866 0.0015795902431717233 0.0035839228413570364 0.009491081868450593 
-43.00000000000155 0.0025986022246180184 2.3227314209816114e-05 0.0010954534165157441 0.0037154989816343188 
-42.000000000001556 0.0009537432875044846 0.0009407377287212853 8.395472720636068e-08 0.0018921737731512206 
-41.00000000000157 5.981746493413406e-05 0.003625493475013487 0.0012640721533791477 0.004945033464662319 
-40.000000000001585 0.000254555041570611 0.0067216606303001246 0.004972481354622021 0.01194125316485687 
-39.0000000000016 0.0013759187874301758 0.008780074845247093 0.010047951777095972 0.020193138699848442 
-38.000000000001606 0.0028149246593990877 0.008865821558770014 0.014474231902574684 0.02614186159519772 
-37.00000000000161 0.00379584515814195 0.006957010618247225 0.01608383487530853 0.02682353884724433 
-36.00000000000163 0.003768234184457908 0.0039460099147350545 0.013688763560131285 0.021392501911817505 
-35.00000000000164 0.00271776489879127 0.0012225113963984721 0.008059640696199426 0.011993832930133652 
-34.00000000000165 0.0012165726371357662 1.4107937955173822e-05 0.002148217557373669 0.0033768972000998033 
-33.00000000000166 0.00015030287207128216 0.000790905334079539 0.00013464192444368449 0.0010751271213389718 
-32.00000000000168 0.00023301518031573317 0.0030312434414881554 0.00538715012627477 0.00864767806335543 
-31.000000000001688 0.001562579353859612 0.005483254903643364 0.01809781016160057 0.025133277106753362 
-30.000000000001698 0.003487185123361054 0.006809123282774491 0.03389077153491389 0.044169418013435865 
-29.000000000001705 0.004911809277503835 0.006289027721610497 0.04472465049501944 0.05590392815556696 
-28.00000000000172 0.004926483377523896 0.004209108829006157 0.0427005209213572 0.051816878378997615 
-27.00000000000173 0.0034184853407195357 0.00170846171068375 0.026037198535326128 0.031152785027868547 
-26.00000000000174 0.0012819393531870713 0.00014943181215492017 0.004977893519870804 0.0064064216324398624 
-25.00000000000175 2.5252272200087128e-05 0.0003500844887134666 0.004505805552529476 0.004880099989410853 
-24.000000000001766 0.0009245640150271152 0.002115355917831346 0.06116661650819199 0.06419474937548864 
-23.000000000001776 0.0041849117986066005 0.004350091816443976 0.21324587104053727 0.2217458655872381 
-22.00000000000179 0.008639335777418936 0.005703978946781529 0.4865020287642742 0.5007827105725922 
-21.000000000001798 0.012251677625011689 0.005374639492516917 0.8803956043606214 0.8979411964378501 
-20.00000000000181 0.013210250045561927 0.003582738832632047 1.3608418299438398 1.3775590009073548 
-19.000000000001823 0.010991325281937142 0.0014184610483025085 1.8640030994708205 1.876370175131846 
-18.000000000001833 0.006718293867243626 0.00014507252851681112 2.3117010213590583 2.3185749543629 
-17.000000000001844 0.002531734051525191 0.00039646084257930674 2.634110090621255 2.6371025602726603 
-16.000000000001855 0.0003120553366467752 0.001789067592327457 2.791697888731978 2.7938945679181617 
-15.000000000001867 0.0005578991355312649 0.0032117476256441073 2.7878370056536754 2.7916972355505827 
-14.000000000001878 0.0021767377879437226 0.003610657959900631 2.666752078153305 2.6725934260599895 
-13.000000000001888 0.0033611010284588924 0.0027417456218396617 2.497295178622241 2.5034075053484646 
-12.0000000000019 0.0029610561105729966 0.001363953406908955 2.348896545945972 2.3532121085254847 
-11.000000000001913 0.0013581678577913186 0.0007135270737458383 2.269181054974482 2.2712765969058206 
-10.000000000001922 0.00014370981241977962 0.0016002887078404569 2.271676366815428 2.2735347526643923 
-9.000000000001934 0.0007687952536745315 0.0037559376646440256 2.337324444154243 2.342089104492203 
-8.000000000001945 0.003177319525717504 0.005922741780246309 2.4274946815115883 2.436952871462004 
-7.000000000001957 0.005590514965552966 0.006670279417815984 2.5017854393981844 2.5144696143262064 
-6.000000000001967 0.005846756818880002 0.005402434789910442 2.5330047379329774 2.5446590400168336 
-5.000000000001979 0.003458641535817379 0.0028425582418712164 2.514310529555298 2.5209107551206746 
-4.00000000000199 0.0007375259998306894 0.000611272052608017 2.4577650564175295 2.4592409041978924 
-3.0000000000020015 0.0016997899552720686 0.0001380876717431596 2.387108346888008 2.388874171055821 
-2.000000000002013 0.00898653900665462 0.001644197630316326 2.328790104808006 2.339165671301698 
-1.0000000000020242 0.020776771471384146 0.003934167215367908 2.304242924362204 2.3285693253182727 
-2.0355549961366507e-12 0.030357030921245785 0.0052058071952985055 2.3244063058002475 2.3595363636213835 
0.9999999999979531 0.02985682382382544 0.004373568631006499 2.3862445561002157 2.4200891618140004 
1.9999999999979419 0.017085373469315473 0.0019971088220547355 2.4711699081293554 2.4900053256072745 
2.9999999999979305 0.0019236015485038524 0.00011688504922978215 2.5462921672807393 2.548288651430088 
3.999999999997919 0.008052665019760976 0.0010102226774974553 2.5699090364702926 2.579140523640411 
4.999999999997908 0.06770101160994751 0.005626556153835288 2.5016105592515268 2.57525300585249 
5.999999999997897 0.2107323403819927 0.012729208764634369 2.3149854063383932 2.5387650854783144 
6.999999999997885 0.4527173027395514 0.01936175279369045 2.008576367299417 2.4807861714525825 
7.999999999997874 0.7875754628456618 0.022422452085622848 1.6101439794964365 2.4199033058292265 
8.999999999997863 1.1882146904679534 0.020413276100726442 1.1713076203653274 2.3792198884007063 
9.99999999999785 1.614483742264902 0.014300702891085594 0.7535576217297248 2.3811633380286543 
10.999999999997842 2.024079852890054 0.0069688108162359146 0.4105466290856578 2.4400958494289973 
11.99999999999783 2.380986530565481 0.001608362077993172 0.17340032919555556 2.5544036249606608 
12.999999999997817 2.65814770997089 1.7292685612600865e-05 0.04451913796456338 2.7012394896902077 
13.999999999997806 2.835038275605381 0.001800487183562418 0.0015953764140146276 2.8373074207366376 
14.999999999997796 2.894075230877904 0.004868337502401115 0.009236850121577716 2.9074255470324517 
15.999999999997783 2.8203673935574343 0.006838169739350809 0.03276324791973368 2.8595223292664143 
16.999999999997772 2.606771884729615 0.006439883393594013 0.04861356699494404 2.661551365311325 
17.999999999997762 2.262181733432434 0.004102707690643427 0.04811815703195819 2.3141597908545926 
18.99999999999775 1.8179352424177173 0.0014628594738932202 0.03474152642312546 1.8538390836632643 
19.999999999997737 1.3271638814447255 0.00020043464295277561 0.017587317775002376 1.344582074188866 
20.999999999997726 0.8549963111130137 0.0009752070855109184 0.004865136957529229 0.8604507380626405 
21.99999999999772 0.4621787954460287 0.003096277511073689 8.634564192644282e-05 0.4650355594471703 
22.999999999997705 0.18833288496847486 0.005058115681339339 0.0018074909857085694 0.1949889567165965 
23.999999999997694 0.041761657981693165 0.005541797114807981 0.0059118477950305766 0.053131642290954136 
24.99999999999768 4.976594786940285e-05 0.004236048296609047 0.008537673043414785 0.012828983830501309 
25.99999999999767 0.021035822852138748 0.0019941722442519162 0.008005808564900225 0.03107031500978902 
26.99999999999766 0.05937311577823036 0.00027530924165577065 0.005062836922726385 0.0647218930616917 
27.999999999997648 0.08186427766235231 0.0002433343430381623 0.0017859359301257822 0.0838571205126255 
28.999999999997634 0.0758298335041705 0.002069619481409307 7.356369726147359e-05 0.07790071714180817 
29.999999999997627 0.04820768108011904 0.004832607169851897 0.0006095662009119527 0.0535744685265823 
30.999999999997616 0.017132439277315035 0.007045261564878153 0.0027188253453225854 0.026850979947642385 
31.999999999997602 0.0005826115356344509 0.0074915654306500394 0.004976484787799355 0.013049520647036178 
32.99999999999759 0.0072444367157389585 0.005904786167635888 0.006087214682665459 0.019269018144730834 
33.99999999999758 0.03309212640422035 0.0031328760517032126 0.005531112381593519 0.04179323745980211 
34.99999999999757 0.0643282930268298 0.0007248508362368481 0.0037044997492357867 0.06876739414991971 
35.999999999997556 0.08462375529815455 0.00016988948148200113 0.001590639812718787 0.08634848491622356 
36.99999999999754 0.08311968584629781 0.002177116533266748 0.00021139346900298428 0.08543180274421554 
37.999999999997534 0.059803147488161464 0.006336843238298878 0.00015716976445749196 0.06620668387333685 
38.99999999999753 0.026316039055325657 0.011298908205323314 0.001390749627953547 0.0389378106812783 
39.99999999999751 0.0022309863253032023 0.015355656463529823 0.0033549544521195634 0.020927115449467258 
40.9999999999975 0.008491681401183985 0.01714560896826681 0.005275425551896479 0.03096255687915332 
41.999999999997485 0.06051182021416672 0.01616700092483083 0.006492150301825327 0.08326943778401401 
42.99999999999748 0.16322752585266911 0.012901812266959817 0.006680519836661416 0.18291742314519818 
43.99999999999746 0.309457949755602 0.00853490359639479 0.005900654205635221 0.3239577609259283 
44.999999999997456 0.48170802963092335 0.004422499123810317 0.004496429330750451 0.49059774376094706 
45.99999999999745 0.6565020084217604 0.0015518018243773483 0.0029180971891514754 0.6608157466536115 
46.999999999997435 0.8097616576459011 0.0002150201714880637 0.0015520467149134603 0.8112383652373313 
47.99999999999742 0.9217143253696362 1.8162743647295605e-05 0.0006164083459573882 0.9219457463154237 
48.99999999999741 0.9802190415477472 0.00020809805607084283 0.00014131920493897269 0.9800979246933526 
49.9999999999974 0.9820167889148603 0.0001853650674547159 1.7190551415511115e-05 0.9817409813556311 
50.999999999997385 0.9320186446570469 1.310813210091828e-05 7.51135533294588e-05 0.9316822698174778 
51.99999999999738 0.8411803919818615 0.0007452673074469556 0.0001627266574850506 0.8417698400143315 
52.99999999999737 0.7237048109267143 0.004465280406441145 0.00019115243463332988 0.728183441513941 
53.99999999999736 0.5942793359409222 0.014020180230652836 0.0001456408798786732 0.6084212062914043 
54.99999999999734 0.4658686569861472 0.032521818204042346 6.695521737667314e-05 0.4985792047668142 
55.99999999999733 0.34832931546224555 0.06274299465593594 1.8217106815178032e-05 0.41133251765595935 
56.99999999999732 0.24787512538226472 0.10655123114303619 5.2424701576480015e-05 0.35480409057314677 
57.99999999999731 0.16724869082632915 0.16450009321318868 0.0001912667800622687 0.33230706828581097 
58.99999999999729 0.10636391194354494 0.23565013811524235 0.0004192635162603358 0.34280182085051103 
59.99999999999728 0.06317002690280256 0.3176351660275806 0.0006913836015521317 0.38183243902490926 
60.99999999999728 0.034527261037393904 0.40693934083735084 0.0009487102140321679 0.4426933620944085 
61.999999999997264 0.01695098439913422 0.4993167734207886 0.0011358071746987723 0.5176086836601567 
62.99999999999725 0.007152266528619123 0.590271066972717 0.001214605887809032 0.598764629956771 
63.99999999999724 0.0023621849770315453 0.6755164899646106 0.0011719018502711494 0.679101474352164 
64.99999999999723 0.0004677138618263835 0.751359744630831 0.0010199423958444005 0.7528311975000966 
65.99999999999721 7.737737900836973e-06 0.8149652504614744 0.0007914232663679816 0.8156936220016197 
66.9999999999972 8.223664988840264e-05 0.8644914123303408 0.000531189662851631 0.8649937295581447 
67.9999999999972 0.00022135433089373274 0.8991060160012138 0.0002870841893441573 0.8994773385086983 
68.99999999999719 0.00024926931820740096 0.9189032201294911 0.00010192906209009735 0.9191044074279976 
69.99999999999717 0.0001648109654780613 0.9247519942182337 7.872746960986676e-06 0.9247728989151154 
70.99999999999716 4.936265088355156e-05 0.918107080607544 2.3540479830742784e-05 0.9180352044216216 
71.99999999999714 4.108826792663814e-06 0.9008102274452578 0.00015378703910654134 0.9008367003562882 
72.99999999999714 0.00011335988069759405 0.8749033906882991 0.0003914440916885137 0.8752942502113094 
73.99999999999713 0.0004281055616293063 0.8424685237180266 0.0007202875704121344 0.8435226533996365 
74.99999999999712 0.000963376396280702 0.8055017620343291 0.0011184751475913468 0.8075096926576241 
75.9999999999971 0.0017036678408761635 0.7658240980518525 0.0015618502894835101 0.7690355448496121 
76.9999999999971 0.002611956721060308 0.7250264196757301 0.0020267090944884165 0.7296295730613976 
77.99999999999709 0.003639248489788647 0.6844441044929316 0.0024918254308976414 0.6905564418888577 
78.99999999999707 0.004732854638890838 0.6451550394785698 0.0029396949520925034 0.6528235982675179 
79.99999999999706 0.00584257983803311 0.6079946756655612 0.0033570742723774273 0.6172029920048583 
80.99999999999704 0.006924670527650872 0.5735821974019757 0.003734957109142589 0.5842611147333223 
81.99999999999704 0.007943775089826187 0.5423527814996645 0.004068152532998604 0.5543927507546511 
82.99999999999702 0.008873352566509127 0.5145919951316856 0.004354623523834268 0.5278550847584415 
83.99999999999702 0.009695009279525824 0.49046945356920085 0.0045947190110824055 0.5047998997080564 
84.999999999997 0.010397199537854462 0.47006981587974017 0.004790399815692347 0.48530247854103087 
85.99999999999699 0.010973643045792856 0.45341997903870135 0.004944525946784157 0.4693864887877498 
86.99999999999697 0.0114217183570808 0.4405119195393457 0.005060244221566156 0.4570445960279935 
87.99999999999697 0.011741006971121919 0.43132103448461223 0.005140493447190423 0.4482548486391771 
88.99999999999696 0.011932095145513263 0.42582007485020457 0.0051876299347891645 0.44299303521432154 
89.99999999999694 0.011995692396883 0.42398887279501013 0.005203168283581787 0.4412412695305756 
90.99999999999694 0.01193209514551386 0.425820074850182 0.005187629934789285 0.4429930352142988 
91.99999999999692 0.01174100697112331 0.4313210344845669 0.005140493447190686 0.4482548486391313 
92.99999999999692 0.01142171835708309 0.4405119195392767 0.0050602442215668415 0.45704459602792585 
93.99999999999689 0.010973643045795402 0.4534199790386115 0.004944525946785332 0.46938648878766615 
94.99999999999689 0.0103971995378582 0.4700698158796257 0.004790399815693354 0.48530247854091957 
95.99999999999689 0.009695009279530337 0.490469453569064 0.004594719011083783 0.504799899707922 
96.99999999999686 0.008873352566514102 0.5145919951315255 0.004354623523835999 0.5278550847582889 
97.99999999999686 0.007943775089832022 0.542352781499485 0.0040681525330005085 0.5543927507544801 
98.99999999999685 0.006924670527657308 0.5735821974017752 0.003734957109144889 0.5842611147331324 
99.99999999999685 0.005842579838039714 0.6079946756653418 0.0033570742723800255 0.6172029920046502 
100.99999999999682 0.004732854638897637 0.6451550394783357 0.002939694952095071 0.6528235982672862 
101.99999999999682 0.0036392484897952424 0.684444104492686 0.0024918254309005466 0.6905564418886201 
102.99999999999679 0.002611956721066281 0.725026419675481 0.0020267090944911426 0.7296295730611583 
103.99999999999679 0.0017036678408812484 0.7658240980516059 0.0015618502894862228 0.7690355448493765 
104.99999999999679 0.0009633763962846603 0.8055017620340926 0.001118475147593937 0.8075096926573893 
105.99999999999676 0.00042810556163192957 0.8424685237178128 0.0007202875704142793 0.8435226533994262 
106.99999999999676 0.0001133598806988416 0.8749033906881186 0.0003914440916902234 0.8752942502111343 
107.99999999999673 4.10882679277733e-06 0.9008102274451241 0.00015378703910771548 0.9008367003561496 
108.99999999999673 4.936265088297344e-05 0.918107080607469 2.3540479831181507e-05 0.9180352044215419 
109.99999999999672 0.00016481096547733614 0.9247519942182288 7.872746960739356e-06 0.9247728989151075 
110.99999999999672 0.0002492693182071919 0.9189032201295682 0.00010192906208923495 0.9191044074280732 
111.99999999999669 0.00022135433089431265 0.8991060160013807 0.00028708418934277703 0.8994773385088616 
112.99999999999669 8.223664988935382e-05 0.8644914123305983 0.0005311896628500392 0.8649937295584016 
113.99999999999669 7.737737900319224e-06 0.8149652504618214 0.0007914232663664625 0.8156936220019689 
114.99999999999666 0.0004677138618203809 0.7513597446312597 0.0010199423958431794 0.752831197500512 
115.99999999999666 0.0023621849770128186 0.6755164899651068 0.0011719018502705152 0.6791014743526456 
116.99999999999663 0.007152266528577109 0.5902710669732605 0.0012146058878091566 0.5987646299572744 
117.99999999999663 0.01695098439905353 0.4993167734213547 0.0011358071746996124 0.5176086836606351 
118.99999999999662 0.034527261037256174 0.4069393408379102 0.0009487102140335802 0.4426933620948349 
119.9999999999966 0.06317002690258677 0.31763516602810765 0.0006913836015538067 0.381832439025221 
120.9999999999966 0.10636391194322953 0.2356501381157141 0.000419263516261923 0.34280182085066885 
121.99999999999659 0.1672486908258982 0.16450009321358494 0.00019126678006342834 0.33230706828577844 
122.99999999999658 0.24787512538170772 0.10655123114334782 5.2424701576986574e-05 0.35480409057290324 
123.99999999999656 0.3483293154615765 0.0627429946561606 1.8217106815108288e-05 0.4113325176555156 
124.99999999999656 0.4658686569853884 0.03252181820418867 6.695521737621875e-05 0.4985792047661927 
125.99999999999653 0.5942793359401211 0.014020180230735464 0.00014564087987822713 0.6084212062906774 
126.99999999999653 0.7237048109259416 0.0044652804064785265 0.00019115243463327443 0.7281834415132047 
127.99999999999653 0.8411803919812105 0.0007452673074579876 0.00016272665748545383 0.8417698400136948 
128.9999999999965 0.9320186446566054 1.310813210100313e-05 7.511355333004594e-05 0.9316822698170372 
129.9999999999965 0.9820167889147037 0.00018536506745358915 1.719055141549027e-05 0.9817409813554717 
130.99999999999648 0.9802190415479313 0.00020809805607170992 0.000141319204937288 0.9800979246935347 
131.99999999999648 0.9217143253701646 1.8162743648073838e-05 0.0006164083459531483 0.9219457463159563 
132.99999999999645 0.8097616576467301 0.00021502017148406004 0.0015520467149063954 0.8112383652381476 
133.99999999999645 0.6565020084227859 0.001551801824364638 0.0029180971891422307 0.660815746654616 
134.99999999999642 0.48170802963200704 0.0044224991237883276 0.00449642933074094 0.49059774376200194 
135.99999999999642 0.3094579497565968 0.008534903596367608 0.005900654205627955 0.32395776092688916 
136.99999999999642 0.1632275258534446 0.012901812266934999 0.006680519836659478 0.1829174231459427 
137.9999999999964 0.06051182021464126 0.016167000924816953 0.006492150301829688 0.08326943778448104 
138.9999999999964 0.008491681401351224 0.017145608968269187 0.005275425551906545 0.030962556879333518 
139.9999999999964 0.0022309863252289058 0.015355656463548716 0.003354954452132308 0.02092711544942454 
140.99999999999636 0.026316039055127534 0.011298908205352546 0.0013907496279640826 0.038937810681119706 
141.99999999999636 0.05980314748797028 0.006336843238328496 0.00015716976446143957 0.06620668387318 
142.99999999999636 0.08311968584621642 0.0021771165332865466 0.00021139346899835256 0.08543180274414863 
143.99999999999633 0.0846237552982184 0.0001698894814862595 0.001590639812707222 0.08634848491627913 
144.99999999999633 0.06432829302700249 0.0007248508362265799 0.003704499749222625 0.06876739415006926 
145.99999999999633 0.033092126404411955 0.0031328760516856364 0.005531112381585341 0.04179323745996714 
146.9999999999963 0.007244436715848619 0.005904786167621212 0.006087214682667233 0.019269018144827784 
147.9999999999963 0.000582611535601835 0.007491565430646241 0.004976484787810574 0.013049520647011061 
148.99999999999628 0.01713243927715446 0.007045261564887164 0.002718825345337548 0.02685097994750607 
149.99999999999628 0.04820768107991857 0.004832607169868678 0.0006095662009212717 0.05357446852640793 
150.99999999999625 0.07582983350405234 0.0020696194814246818 7.356369725792668e-05 0.07790071714170162 
151.99999999999625 0.08186427766240466 0.00024333434304407988 0.0017859359301089866 0.0838571205126679 
152.99999999999625 0.05937311577844027 0.00027530924164963395 0.005062836922705046 0.06472189306187473 
153.99999999999622 0.021035822852362628 0.001994172244238298 0.008005808564887987 0.031070315009987085 
154.99999999999622 4.976594785418949e-05 0.0042360482965968956 0.008537673043421545 0.012828983830481243 
155.9999999999962 0.04176165798115352 0.005541797114805148 0.0059118477950540725 0.053131642290436265 
156.9999999999962 0.18833288496719874 0.0050581156813477406 0.0018074909857309159 0.19498895671535502 
157.99999999999616 0.4621787954439664 0.003096277511087836 8.634564192054566e-05 0.46503555944512 
158.99999999999616 0.8549963111103168 0.0009752070855210517 0.004865136957475088 0.8604507380598959 
159.99999999999616 1.3271638814417126 0.00020043464295132782 0.01758731777490468 1.34458207418575 
160.99999999999613 1.8179352424147952 0.001462859473879931 0.03474152642302187 1.8538390836602117 
161.99999999999613 2.2621817334299785 0.0041027076906262686 0.04811815703190799 2.3141597908520684 
162.9999999999961 2.6067718847278902 0.00643988339358437 0.04861356699499284 2.6615513653096308 
163.9999999999961 2.8203673935565563 0.006838169739356037 0.03276324791987033 2.859522329265658 
164.9999999999961 2.894075230877871 0.004868337502418598 0.00923685012170415 2.9074255470325703 
165.99999999999608 2.83503827560612 0.0018004871835798548 0.00159537641394517 2.8373074207373263 
166.99999999999608 2.6581477099722974 1.7292685614680257e-05 0.04451913796407047 2.7012394896911256 
167.99999999999608 2.380986530567442 0.0016083620779711756 0.1734003291944483 2.554403624961481 
168.99999999999605 2.0240798528924295 0.0069688108161942795 0.41054662908386735 2.4400958494295684 
169.99999999999605 1.6144837422674982 0.014300702891041055 0.7535576217273546 2.3811633380288253 
170.99999999999602 1.1882146904705242 0.020413276100699387 1.1713076203626465 2.3792198884005513 
171.99999999999602 0.7875754628479467 0.022422452085626356 1.610143979493815 2.4199033058288943 
172.99999999999602 0.45271730274133226 0.019361752793722736 2.0085763672972203 2.480786171452215 
173.99999999999602 0.21073234038316388 0.012729208764679851 2.3149854063368713 2.538765085477987 
174.99999999999596 0.06770101161054187 0.00562655615387349 2.5016105592507643 2.575253005852359 
175.99999999999596 0.008052665019927796 0.0010102226775143906 2.569909036470193 2.579140523640517 
176.99999999999596 0.0019236015484459623 0.00011688504922483221 2.5462921672810856 2.548288651430394 
177.99999999999596 0.017085373469212642 0.0019971088220391907 2.471169908129884 2.4900053256076875 
178.99999999999596 0.02985682382378194 0.004373568630995205 2.386244556100692 2.420089161814435 


==> figures/mimo_beta_-5db/beampattern17.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.03248457588313553 0.011041627878005925 2.4032849609217934 2.4463003387079327 
-179.0 0.023921057167160212 0.010646163809506858 2.362632109700773 2.3967709627847977 
-178.0 0.010283097389079081 0.007254517475578245 2.3667116165319677 2.3839717983328756 
-177.00000000000006 0.0012339557883733609 0.0031116647085504177 2.4101589560677095 2.414387277258235 
-176.00000000000006 0.0009014524965218533 0.0005752418118700305 2.4711368640212186 2.4726164367274284 
-175.00000000000006 0.0066602476247047395 0.0006594248971698692 2.5201617610524 2.527536989141891 
-174.00000000000006 0.012512868302038418 0.002620218662767977 2.5318196632762975 2.5469923536251073 
-173.00000000000006 0.013809314305218782 0.0046991966487579815 2.4957649740792376 2.5142513780281974 
-172.0000000000001 0.010026047237417103 0.005391971841776012 2.4228957341687343 2.4382219219351686 
-171.0000000000001 0.004265041089433008 0.004352509988660653 2.3435487639374215 2.3520355936859056 
-170.0000000000001 0.0004802078741800625 0.002399351694899978 2.297133956727578 2.299900224983199 
-169.0000000000001 0.0006767007461592636 0.0007544370254745442 2.3161231040841526 2.317516741237001 
-168.00000000000014 0.003905854334370018 0.00014281202423300685 2.410250495259184 2.414372992701108 
-167.00000000000017 0.007378179372337006 0.00039545892936986184 2.557598874371724 2.5655540295321932 
-166.00000000000017 0.00859104808745279 0.000769532945665667 2.7071592765484223 2.7167652957254957 
-165.00000000000017 0.0069105072237994605 0.0006682142169767924 2.793060703709264 2.8008800586166918 
-164.00000000000017 0.0036744583801136222 0.000183160291830287 2.755790623538749 2.7598154078662724 
-163.0000000000002 0.0010012267941568878 5.245486259699414e-05 2.5625865756948896 2.5636898202732046 
-162.0000000000002 0.00029142935715959796 0.001074884617366625 2.219273350960155 2.220566001173381 
-161.00000000000023 0.0014419680081852418 0.0034176539683354757 1.769162015604816 1.7738561305873064 
-160.00000000000023 0.00316302838374189 0.0063286122422027 1.2797267706392712 1.2890143422867766 
-159.00000000000023 0.004016078133755238 0.00848138188832324 0.8223828063120038 0.83469152842984 
-158.00000000000026 0.003389780489239613 0.008749275726179444 0.4528812735736213 0.4648831684809611 
-157.00000000000026 0.0017935243961559606 0.006915135700987153 0.19889011680875196 0.2075233195422416 
-156.00000000000026 0.0003784460124636782 0.0038618022641373644 0.05794085903921984 0.062154379052021466 
-155.00000000000028 9.986921502485989e-05 0.0011143638169616831 0.0047554393448878745 0.005966734044743698 
-154.00000000000028 0.0011023418604285706 3.4523563526414333e-06 0.0038003463779953616 0.004903190945198359 
-153.0000000000003 0.002688868644345979 0.0009409191351170926 0.021846294995585082 0.025459728230519743 
-152.0000000000003 0.0038253654085053878 0.003221019187566579 0.036393724063015234 0.04340981327876233 
-151.0000000000003 0.0038093646826902953 0.005445226962088476 0.03822208151174887 0.047440961099382506 
-150.00000000000034 0.0026788350162428006 0.0063139597756114675 0.028829200882376345 0.037791560891229085 
-149.00000000000034 0.0011434449514862533 0.005337564461001249 0.015150335074125554 0.02161287559596398 
-148.00000000000037 0.00012657416431163972 0.0030858733744325473 0.004266926889489559 0.007472735210050264 
-147.00000000000037 0.0002202690573430979 0.0008635164156393866 3.4234914815501046e-05 0.0011173417613317676 
-146.0000000000004 0.0013694178105368043 6.77934569184254e-06 0.002263998309776227 0.0036375550005205036 
-145.0000000000004 0.0029377298185469082 0.0011815471419267518 0.007933319579227745 0.012042073993167894 
-144.00000000000043 0.00408308460861372 0.0040377519657438035 0.013270998800274544 0.021372012569007594 
-143.00000000000043 0.004213734244937663 0.007375978231663194 0.015583231090048942 0.027146987423334306 
-142.00000000000043 0.003281437000400521 0.009722729957110727 0.01413348282544295 0.027111342164736242 
-141.00000000000045 0.0017791208420657651 0.010023722254514995 0.009977917575910256 0.021759658714087676 
-140.00000000000045 0.0004729782774031223 0.008130031144264409 0.005107704734223134 0.01369778010696751 
-139.00000000000048 2.3802472325717326e-05 0.004868885083426199 0.0014272756855630896 0.006314571651773546 
-138.00000000000048 0.0006856787577333031 0.0016891264537713462 1.5214268319585413e-05 0.0023885340865939793 
-137.00000000000048 0.0022112073038802783 5.416401585120456e-05 0.000881914563880188 0.0031447466002335125 
-136.0000000000005 0.003983763670935011 0.0008463505895124069 0.003189930655338403 0.008012158762319482 
-135.0000000000005 0.005296057107944869 0.0040200232004808266 0.005738354092875178 0.015039089635865113 
-134.0000000000005 0.0056432878450212165 0.008622413617685074 0.007468583801457609 0.02171211491137092 
-133.00000000000054 0.0049111934272781975 0.013151269481231888 0.007805905813672474 0.025842304810273966 
-132.00000000000054 0.0033977509061639513 0.016097346050581784 0.006758577154993162 0.026227786583331886 
-131.00000000000054 0.0016800684458339143 0.016469262107181658 0.00480038166205228 0.022927809695485624 
-130.00000000000057 0.0003939008328736381 0.014125062203682584 0.0026283731918330796 0.017131797172394683 
-129.00000000000057 1.4371805590160855e-05 0.009817590060859341 0.0009038591573215678 0.010726970270936413 
-128.00000000000057 0.0007121030550092494 0.004962416300712901 6.109798335365411e-05 0.005731746626196252 
-127.0000000000006 0.0023215275539761617 0.0012212375261668872 0.00022455218355519994 0.003765249111653954 
-126.0000000000006 0.0044155704046896635 3.68774835354286e-05 0.0012319236332013106 0.005680338001517641 
-125.00000000000063 0.006448564975371349 0.0022525014082184942 0.002730164183481604 0.011421800209238301 
-124.00000000000063 0.007915477488524576 0.007907162400901259 0.004300076012687749 0.02010554131358161 
-123.00000000000065 0.008480357475406576 0.016240980034819535 0.00556960494957914 0.030265187977519675 
-122.00000000000065 0.008044553260259393 0.025885908012855195 0.0062900893439689284 0.04018695932286699 
-121.00000000000068 0.006747324097414795 0.035177081650298175 0.006366488499236206 0.048251539193179344 
-120.00000000000068 0.004910586924362207 0.04250216978421101 0.005846568584345708 0.053217144823482776 
-119.00000000000068 0.0029510863002522826 0.046611237276850445 0.004882393857665067 0.05440295512571041 
-118.0000000000007 0.0012861070411561005 0.046831076875159486 0.003679951129064919 0.05175879624787316 
-117.00000000000071 0.0002545279842061821 0.04315709986178433 0.002450677389941988 0.045829714573389926 
-116.00000000000072 6.657387154287592e-05 0.03622441441927535 0.0013741017593466437 0.03763959850789183 
-115.00000000000072 0.0007862746032859991 0.027181710051687652 0.0005756870306770851 0.02852552728753261 
-114.00000000000075 0.0023428692364198395 0.01750409613224641 0.00011963647080422586 0.019954970300004822 
-113.00000000000075 0.004562535478955072 0.008784024074521198 1.3599503364117564e-05 0.013353262885978613 
-112.00000000000078 0.007210112720017396 0.002534766953657414 0.00022095283845693028 0.009961168827031531 
-111.00000000000078 0.010031345544732343 3.153143898817645e-05 0.0006763528846811937 0.010733826919237315 
-110.00000000000078 0.012788637134152016 0.0022041048856628097 0.0013010857150884873 0.016284505407363002 
-109.00000000000081 0.01528636450071187 0.009584417639197105 0.0020159213349057 0.026870311278990533 
-108.00000000000081 0.0173846716792173 0.022304100791202423 0.002750352606420025 0.04241274027017255 
-107.00000000000082 0.019002834485627385 0.04013174292256405 0.0034480484143141026 0.06254370284682582 
-106.00000000000084 0.02011459862127171 0.0625370796418317 0.0040689868884182185 0.08666713460795382 
-105.00000000000085 0.02073838336659175 0.08876929581374277 0.004589063807050581 0.11402706355934866 
-104.00000000000085 0.020925105908388156 0.11793826186449562 0.004998054452582917 0.14377459229217157 
-103.00000000000087 0.020745855834199717 0.14909011301962413 0.005296725246947693 0.17502823149271857 
-102.00000000000088 0.02028095898345499 0.18127146864888274 0.005493721979832732 0.20692404838862585 
-101.00000000000088 0.01961128558532861 0.213579303955734 0.0056026654474273735 0.23865392763066137 
-100.00000000000091 0.01881208597132553 0.24519573831594016 0.005639703381748196 0.2694917400186537 
-99.00000000000091 0.01794922568463633 0.2754086663612209 0.00562162121864332 0.2988083181759737 
-98.00000000000094 0.017077443596607712 0.30362022489813106 0.005564510480441859 0.32607685320012747 
-97.00000000000094 0.016240147231505336 0.3293456353162674 0.0054829297928074274 0.35087069977713475 
-96.00000000000094 0.015470251992224631 0.3522051013314743 0.00538946228946338 0.37285567881517057 
-95.00000000000097 0.014791627137690996 0.3719112993545599 0.005294565244300174 0.39177887253781224 
-94.00000000000097 0.014220798375160121 0.38825468667442914 0.0052066145917879225 0.4074556889178383 
-93.00000000000098 0.013768650424841725 0.40108846284696165 0.005132061555968744 0.4197566907857363 
-92.000000000001 0.013441957310586583 0.4103146187490906 0.005075635875818851 0.42859538585068596 
-91.00000000000101 0.013244635438664505 0.41587213770521464 0.005040546921885709 0.4339178880777848 
-90.00000000000101 0.013178662495450872 0.41772809476175654 0.0050286487087038605 0.435695105321815 
-89.00000000000104 0.013244635438664729 0.4158721377052224 0.0050405469218856025 0.4339178880777917 
-88.00000000000104 0.013441957310586016 0.41031461874910524 0.0050756358758189 0.4285953858507006 
-87.00000000000104 0.013768650424841064 0.401088462846985 0.005132061555968226 0.41975669078575767 
-86.00000000000107 0.014220798375158912 0.3882546866744586 0.005206614591788224 0.4074556889178685 
-85.00000000000107 0.014791627137689958 0.37191129935459755 0.005294565244299641 0.39177887253784743 
-84.0000000000011 0.01547025199222317 0.35220510133151633 0.005389462289462972 0.37285567881521 
-83.0000000000011 0.016240147231503906 0.3293456353163158 0.005482929792807099 0.35087069977718016 
-82.00000000000111 0.017077443596606175 0.30362022489818713 0.005564510480441759 0.32607685320018276 
-81.00000000000112 0.017949225684634626 0.27540866636128036 0.005621621218643218 0.2988083181760315 
-80.00000000000114 0.018812085971323715 0.2451957383160026 0.005639703381747967 0.269491740018714 
-79.00000000000114 0.019611285585326994 0.21357930395579955 0.0056026654474273675 0.23865392763072307 
-78.00000000000115 0.020280958983453477 0.18127146864894805 0.005493721979833298 0.20692404838869138 
-77.00000000000117 0.020745855834198614 0.1490901130196887 0.005296725246948042 0.17502823149278404 
-76.00000000000117 0.020925105908387698 0.11793826186455796 0.004998054452584036 0.14377459229223427 
-75.00000000000118 0.020738383366592294 0.08876929581379979 0.004589063807051523 0.1140270635594071 
-74.0000000000012 0.020114598621273117 0.0625370796418817 0.0040689868884193 0.08666713460800533 
-73.00000000000121 0.019002834485630372 0.040131742922605115 0.0034480484143151694 0.06254370284687097 
-72.00000000000122 0.017384671679220927 0.022304100791233728 0.00275035260642124 0.04241274027020777 
-71.00000000000124 0.015286364500716383 0.009584417639217527 0.0020159213349070456 0.02687031127901668 
-70.00000000000125 0.01278863713415753 0.0022041048856723516 0.0013010857150898669 0.016284505407379277 
-69.00000000000126 0.010031345544738095 3.153143898758966e-05 0.0006763528846822279 0.010733826919243702 
-68.00000000000126 0.0072101127200226945 0.0025347669536481842 0.0002209528384576796 0.009961168827028367 
-67.00000000000128 0.004562535478960477 0.008784024074505575 1.3599503364242513e-05 0.013353262885968295 
-66.0000000000013 0.002342869236423734 0.01750409613222724 0.0001196364708036313 0.019954970299988908 
-65.0000000000013 0.0007862746032883047 0.02718171005166824 0.000575687030675796 0.028525527287513945 
-64.00000000000131 6.657387154340705e-05 0.036224414419258597 0.0013741017593447461 0.03763959850787342 
-63.00000000000132 0.0002545279842048383 0.04315709986177316 0.0024506773899398756 0.04582971457337523 
-62.000000000001336 0.0012861070411532985 0.04683107687515581 0.0036799511290621606 0.05175879624786391 
-61.00000000000135 0.00295108630024847 0.04661123727685482 0.0048823938576630825 0.05440295512570902 
-60.00000000000135 0.004910586924358143 0.04250216978422308 0.005846568584344214 0.053217144823489486 
-59.000000000001364 0.006747324097411826 0.03517708165031532 0.0063664884992356285 0.04825153919319273 
-58.00000000000138 0.008044553260257454 0.025885908012874836 0.006290089343969703 0.04018695932288578 
-57.00000000000139 0.008480357475406788 0.016240980034838398 0.005569604949581368 0.030265187977541057 
-56.0000000000014 0.007915477488526826 0.007907162400915945 0.004300076012690709 0.020105541313601417 
-55.000000000001414 0.006448564975374878 0.002252501408226567 0.002730164183484723 0.011421800209252986 
-54.00000000000143 0.00441557040469405 3.687748353630931e-05 0.0012319236332039804 0.005680338001525497 
-53.00000000000144 0.0023215275539800895 0.001221237526161503 0.0002245521835564764 0.003765249111653804 
-52.00000000000145 0.0007121030550116942 0.004962416300703707 6.109798335297246e-05 0.005731746626188906 
-51.00000000000146 1.4371805590495442e-05 0.009817590060849457 0.0009038591573188197 0.010726970270924155 
-50.00000000000147 0.0003939008328718497 0.014125062203675617 0.002628373191828919 0.017131797172382043 
-49.00000000000148 0.0016800684458306845 0.016469262107179385 0.004800381662047818 0.022927809695475768 
-48.00000000000149 0.0033977509061604376 0.01609734605058538 0.006758577154989918 0.02622778658332866 
-47.000000000001506 0.004911193427275718 0.013151269481240044 0.007805905813671889 0.025842304810279063 
-46.00000000000152 0.005643287845020939 0.008622413617694962 0.007468583801459925 0.021712114911382835 
-45.00000000000153 0.005296057107946661 0.004020023200489199 0.005738354092880104 0.015039089635880106 
-44.000000000001535 0.003983763670938213 0.0008463505895166411 0.003189930655343964 0.008012158762332511 
-43.00000000000155 0.002211207303883816 5.416401585020405e-05 0.0008819145638837626 0.003144746600239698 
-42.000000000001556 0.0006856787577356441 0.0016891264537659877 1.5214268319190612e-05 0.00238853408659049 
-41.00000000000157 2.380247232592831e-05 0.004868885083419192 0.0014272756855578624 0.006314571651761579 
-40.000000000001585 0.0004729782774011302 0.00813003114425875 0.005107704734213834 0.013697780106950736 
-39.0000000000016 0.0017791208420626938 0.010023722254513276 0.00997791757590048 0.02175965871407317 
-38.000000000001606 0.0032814370003976727 0.009722729957113612 0.014133482825436621 0.027111342164729924 
-37.00000000000161 0.004213734244936683 0.007375978231669446 0.015583231090049762 0.02714698742334026 
-36.00000000000163 0.0040830846086150965 0.004037751965750586 0.013270998800283072 0.02137201256902433 
-35.00000000000164 0.0029377298185499644 0.0011815471419311385 0.00793331957924019 0.012042073993187493 
-34.00000000000165 0.0013694178105398383 6.779345692104366e-06 0.002263998309785559 0.0036375550005331874 
-33.00000000000166 0.0002202690573445064 0.0008635164156359042 3.4234914814147535e-05 0.0011173417613283458 
-32.00000000000168 0.00012657416431062618 0.003085873374427548 0.004266926889473594 0.007472735210028116 
-31.000000000001688 0.0011434449514833767 0.005337564460997635 0.015150335074098633 0.02161287559593044 
-30.000000000001698 0.0026788350162397444 0.006313959775611311 0.028829200882350265 0.03779156089120003 
-29.000000000001705 0.003809364682688998 0.005445226962091957 0.038222081511739385 0.04744096109937492 
-28.00000000000172 0.0038253654085066875 0.0032210191875716625 0.0363937240630328 0.043409813278786166 
-27.00000000000173 0.002688868644349093 0.000940919135120752 0.021846294995623423 0.025459728230564454 
-26.00000000000174 0.0011023418604315387 3.452356352524732e-06 0.003800346378022434 0.004903190945228192 
-25.00000000000175 9.986921502571555e-05 0.0011143638169574322 0.00475543934484535 0.005966734044697993 
-24.000000000001766 0.00037844601246172696 0.00386180226413101 0.05794085903903432 0.062154379051827455 
-23.000000000001776 0.0017935243961524666 0.006915135700981741 0.19889011680835725 0.20752331954183553 
-22.00000000000179 0.0033897804892370734 0.008749275726177733 0.4528812735729844 0.4648831684803082 
-21.000000000001798 0.004016078133755548 0.008481381888325928 0.82238280631115 0.8346915284289741 
-20.00000000000181 0.003163028383744952 0.0063286122422082924 1.2797267706382875 1.2890143422858094 
-19.000000000001823 0.001441968008188616 0.003417653968341194 1.7691620156038397 1.773856130586354 
-18.000000000001833 0.00029142935716031635 0.0010748846173701434 2.219273350959331 2.2205660011725654 
-17.000000000001844 0.0010012267941532141 5.245486259769372e-05 2.562586575694334 2.5636898202726486 
-16.000000000001855 0.0036744583801069076 0.00018316029182934853 2.755790623538521 2.759815407866032 
-15.000000000001867 0.00691050722379366 0.0006682142169760233 2.7930607037093313 2.800880058616747 
-14.000000000001878 0.008591048087452187 0.0007695329456660447 2.707159276548684 2.7167652957257595 
-13.000000000001888 0.007378179372342301 0.00039545892937077934 2.557598874372045 2.5655540295325143 
-12.0000000000019 0.0039058543343778464 0.00014281202423283934 2.410250495259443 2.4143729927013786 
-11.000000000001913 0.0006767007461634973 0.0007544370254721584 2.3161231040842694 2.3175167412371165 
-10.000000000001922 0.0004802078741762818 0.002399351694895933 2.297133956727541 2.299900224983152 
-9.000000000001934 0.004265041089422168 0.0043525099886572195 2.34354876393728 2.3520355936857644 
-8.000000000001945 0.010026047237405983 0.005391971841775541 2.422895734168567 2.4382219219349786 
-7.000000000001957 0.01380931430521571 0.004699196648761133 2.49576497407912 2.5142513780280744 
-6.000000000001967 0.012512868302046638 0.0026202186627727166 2.5318196632762726 2.5469923536250985 
-5.000000000001979 0.00666024762471862 0.0006594248971724451 2.520161761052466 2.527536989141978 
-4.00000000000199 0.0009014524965291397 0.0005752418118675145 2.471136864021339 2.47261643672755 
-3.0000000000020015 0.0012339557883637076 0.003111664708543 2.410158956067824 2.4143872772583395 
-2.000000000002013 0.010283097389053468 0.007254517475569704 2.366711616532021 2.3839717983328925 
-1.0000000000020242 0.023921057167134 0.010646163809502462 2.362632109700736 2.3967709627847302 
-2.0355549961366507e-12 0.03248457588313023 0.01104162787800892 2.4032849609216713 2.446300338707818 
0.9999999999979531 0.02741641484735362 0.007928948614525845 2.473944529279961 2.508817966709037 
1.9999999999979419 0.010487041427838337 0.0032078996091570743 2.5422374355109363 2.5556489992044678 
2.9999999999979305 0.00013977793167734674 0.00033736730741037026 2.5660994615329904 2.5666205594321565 
3.999999999997919 0.029936154725309718 0.0023323228769889445 2.5053826715301573 2.538106381764919 
4.999999999997908 0.13784158080908981 0.009790403734868513 2.33408826081992 2.4825812462524808 
5.999999999997897 0.35031783621430174 0.020206485428010314 2.049565631255131 2.421250281447405 
6.999999999997885 0.6688101857613258 0.029098114549908804 1.6754266986048028 2.3746064393212225 
7.999999999997874 1.0658147484703544 0.03235930601369894 1.256636716678616 2.355969716715558 
8.999999999997863 1.4931263704943563 0.028485415632825268 0.8478899459244503 2.370348442933213 
9.99999999999785 1.8984885050929878 0.01936654927542224 0.4989550824213921 2.417220593461502 
10.999999999997842 2.2423271153431297 0.009201303752444965 0.24198377727211565 2.4934646213729708 
11.99999999999783 2.5062663819649083 0.0021991698031571935 0.08508496495325878 2.593118611910166 
12.999999999997817 2.6898092660153052 0.00042575910431827 0.01398000572723303 2.7035331538490177 
13.999999999997806 2.7982893934074764 0.0029956565598756603 0.00036531345604618425 2.8008662317800006 
14.999999999997796 2.830102240789536 0.006961233211637159 0.013165581491247197 2.849462581254044 
15.999999999997783 2.7714808794485637 0.009238042205230668 0.028212316507207763 2.8082529490847667 
16.999999999997772 2.6025570819385906 0.008363240432583076 0.03316757548645465 2.6435202239578364 
17.999999999997762 2.311743064973771 0.005093733091624875 0.0269472403278168 2.343318759669223 
18.99999999999775 1.910385272277656 0.0016279038377578132 0.015244707348014886 1.9268777802849335 
19.999999999997737 1.4390042513449839 6.579208832106053e-05 0.004982101363173327 1.4437460411243337 
20.999999999997726 0.9605468607783512 0.00110820662483288 0.0002708049098445197 0.9616921599318904 
21.99999999999772 0.5426551988944579 0.0037498623270229114 0.0011436090897409942 0.5473893535349118 
22.999999999997705 0.2364918158303985 0.006053534299359995 0.004754131076967016 0.24721119748579273 
23.999999999997694 0.06135541006623906 0.006439021779672204 0.007701843427057476 0.07546492447259644 
24.99999999999768 0.0015037162110753818 0.004665507463219595 0.007992285479383998 0.014163785925346804 
25.99999999999767 0.015907050242546544 0.0019378846796215894 0.005736328649352956 0.02359190068360042 
26.99999999999766 0.05600660686694868 0.00012919272109146237 0.002561390261390294 0.05869761273984781 
27.999999999997648 0.08357933893139256 0.0006276642683268109 0.0003625083603865643 0.08455325530841033 
28.999999999997634 0.08161345838410104 0.0034977712332550964 0.00019721770618999206 0.08528083451256634 
29.999999999997627 0.054893630584135204 0.0074210382186458415 0.0018599252650230583 0.06414733375590612 
30.999999999997616 0.021730239099087622 0.010418251280441935 0.004202578634982283 0.03633486767168396 
31.999999999997602 0.001743364262726956 0.010927643259408436 0.00587958835676653 0.01854947241395113 
32.99999999999759 0.005505302600891044 0.008649618260383846 0.006057130860265024 0.020221793646297455 
33.99999999999758 0.030162748176639612 0.0047275720370191215 0.0047457666088265085 0.03964704183365533 
34.99999999999757 0.06201704285961092 0.0012007591727772003 0.0026708208754934256 0.06589098297033653 
35.999999999997556 0.08398712699885504 3.128387087013917e-05 0.0008319878546012312 0.08483920535179076 
36.99999999999754 0.08415763047968798 0.002191591547970729 1.5033074179674544e-05 0.08634178731677343 
37.999999999997534 0.06169566109865745 0.007232488708932443 0.0004833234649558664 0.06938608137318375 
38.99999999999753 0.027959545234348245 0.013495632698340101 0.0019473675862842624 0.04338461944058171 
39.99999999999751 0.0027627552148067392 0.018830538044600054 0.0037682395993439647 0.025358432259189333 
40.9999999999975 0.007571751843117427 0.02146837024464425 0.005261669667549569 0.03431382918955492 
41.999999999997485 0.05829077688642867 0.020672835514798524 0.005958719267778408 0.08494132164444958 
42.99999999999748 0.160079251700535 0.016922639850207977 0.0057306740922262655 0.1827433833711693 
43.99999999999746 0.3056396986189552 0.011600537578649987 0.004762011565238778 0.32198675290567264 
44.999999999997456 0.4771092236434859 0.0063673699069215 0.003418232746466756 0.4868367863810057 
45.99999999999745 0.6505788257350351 0.002505856938560553 0.0020832947656156267 0.6550574540028685 
46.999999999997435 0.801666398800001 0.0005003651387922602 0.0010330105930916802 0.803035769715412 
47.99999999999742 0.9105549597148821 9.395232155385448e-07 0.0003796112449649127 0.9107263126106362 
48.99999999999741 0.9653482602262206 0.0001614494142938562 8.714996078352434e-05 0.9653582199895772 
49.9999999999974 0.9632550846337107 0.00020631679044859238 3.2183707906656905e-05 0.9632453929283002 
50.999999999997385 0.9097510086095015 1.1994900910223673e-05 7.54944533124382e-05 0.9096008802090756 
51.99999999999738 0.8163128397671783 0.0005009070953899345 0.00011670687212643816 0.8167202052576504 
52.99999999999737 0.6975079603976947 0.0037205413341807794 0.00011786496714707389 0.7011743801909505 
53.99999999999736 0.5681708734883222 0.012584962566116124 9.68526729201578e-05 0.5807227183952127 
54.99999999999734 0.44119183826535957 0.030353628880770783 0.00010163687325469225 0.47155586249142195 
55.99999999999733 0.32617415273790223 0.05998596421336112 0.00017967790116418016 0.38627812818996804 
56.99999999999732 0.22896954320932908 0.10352803368011859 0.0003544367149010877 0.3328067584409381 
57.99999999999731 0.15192599516879265 0.16166353934188019 0.000615293067265677 0.3141609259511837 
58.99999999999729 0.09459595895286514 0.23350940236964945 0.0009211791382997225 0.3289690456133161 
59.99999999999728 0.05464534679827965 0.3166746528656675 0.0012138528295534935 0.3724495661820514 
60.99999999999728 0.028750380864537895 0.407546606653178 0.0014348384032056348 0.4376104293472852 
61.999999999997264 0.013341809657702939 0.5017311978923948 0.0015404608894198338 0.5164481182264259 
62.99999999999725 0.005130323519966242 0.5945589186870975 0.0015112779005188642 0.6009879624880634 
63.99999999999724 0.0014075115061856038 0.6815722646377206 0.0013545852479910658 0.684074667061129 
64.99999999999723 0.00015647937930284226 0.7589292594199349 0.0011007386393918229 0.7598825190187836 
65.99999999999721 2.5283794051971543e-05 0.8236834429421048 0.0007953384846003411 0.8241608559350151 
66.9999999999972 0.00021885719945338738 0.8739270856317849 0.0004897679726522108 0.8742597050155699 
67.9999999999972 0.00035698772495911923 0.9088065119097785 0.00023231272932974035 0.9089942437060562 
68.99999999999719 0.00033282578332242843 0.9284336508249056 6.140528484823179e-05 0.928408188658794 
69.99999999999717 0.00019265774567082911 0.933725682089873 1.7194286445975836e-06 0.9334894233786336 
70.99999999999716 4.6014678489651036e-05 0.926205809446996 6.311153731841197e-05 0.9258799428950939 
71.99999999999714 6.772642185134718e-06 0.9077945123791494 0.00024189450907410658 0.9076095952296285 
72.99999999999714 0.000160852174221979 0.8806140940911689 0.0005236700008213283 0.8808712624653955 
73.99999999999713 0.0005538892894596678 0.8468217677183498 0.0008869052821421755 0.8478452777040115 
74.99999999999712 0.0011920128620508668 0.808479284275884 0.0013065564762703222 0.8105735168501637 
75.9999999999971 0.0020498088149626496 0.7674610764506703 0.0017572368351572536 0.7708787193297343 
76.9999999999971 0.003081015035649107 0.7253984730365619 0.0022156440904165186 0.7303218527305929 
77.99999999999709 0.004229010561023077 0.6836547649426797 0.002662151218891491 0.6901892730453539 
78.99999999999707 0.00543547109577272 0.6433245712512452 0.003081607064012967 0.651501550533057 
79.99999999999706 0.006646546959514723 0.605250736901647 0.003463481112537202 0.6150366860502096 
80.99999999999704 0.007816569503928781 0.5700525363802788 0.0038015258570011715 0.5813616742479555 
81.99999999999704 0.008909656507053037 0.5381599355071272 0.004093132148013759 0.5508677137524357 
82.99999999999702 0.00989973811970482 0.5098498148902282 0.004338530972639546 0.5238056445809739 
83.99999999999702 0.01076953553643806 0.4852811968358826 0.004539961144114803 0.500319307490047 
84.999999999997 0.011508956278246702 0.46452752524744806 0.004700885681100798 0.4804754223342356 
85.99999999999699 0.012113268493988853 0.44760486563469465 0.0048253063061281555 0.46428926497584183 
86.99999999999697 0.012581312008417583 0.4344955024885502 0.004917198814836929 0.45174590082503263 
87.99999999999697 0.012913912910573372 0.42516682448268767 0.004980073213654641 0.4428170363423115 
88.99999999999696 0.013112598614295042 0.41958563052565495 0.005016651204708224 0.43747371110313593 
89.99999999999694 0.013178662495450997 0.4177280947617578 0.005028648708703904 0.4356951053218163 
90.99999999999694 0.013112598614295623 0.4195856305256318 0.005016651204708275 0.43747371110311273 
91.99999999999692 0.012913912910574778 0.4251668244826415 0.004980073213654817 0.44281703634226843 
92.99999999999692 0.012581312008419982 0.4344955024884799 0.004917198814837466 0.4517459008249648 
93.99999999999689 0.012113268493991474 0.44760486563460317 0.004825306306129148 0.4642892649757529 
94.99999999999689 0.01150895627825063 0.46452752524733165 0.004700885681101603 0.48047542233412777 
95.99999999999689 0.010769535536442805 0.4852811968357426 0.004539961144115958 0.5003193074899162 
96.99999999999686 0.009899738119710065 0.5098498148900658 0.004338530972641021 0.5238056445808158 
97.99999999999686 0.008909656507059256 0.5381599355069433 0.004093132148015384 0.5508677137522591 
98.99999999999685 0.007816569503935708 0.5700525363800739 0.003801525857003223 0.581361674247763 
99.99999999999685 0.0066465469595218905 0.6052507369014224 0.0034634811125395836 0.6150366860499918 
100.99999999999682 0.005435471095780192 0.6433245712510055 0.0030816070640153335 0.6515015505328308 
101.99999999999682 0.0042290105610303785 0.6836547649424276 0.0026621512188942536 0.6901892730451084 
102.99999999999679 0.0030810150356558423 0.7253984730363052 0.002215644090419169 0.7303218527303512 
103.99999999999679 0.0020498088149684813 0.7674610764504158 0.0017572368351599728 0.770878719329483 
104.99999999999679 0.0011920128620555093 0.8084792842756394 0.0013065564762730008 0.8105735168499256 
105.99999999999676 0.0005538892894628666 0.8468217677181281 0.0008869052821444955 0.847845277703794 
106.99999999999676 0.00016085217422360346 0.8806140940909806 0.0005236700008232716 0.880871262465209 
107.99999999999673 6.772642185406653e-06 0.907794512379008 0.00024189450907557625 0.9076095952294897 
108.99999999999673 4.601467848898753e-05 0.9262058094469144 6.311153731913516e-05 0.925879942895012 
109.99999999999672 0.00019265774566981335 0.9337256820898643 1.719428644595218e-06 0.9334894233786233 
110.99999999999672 0.00033282578332185565 0.9284336508249804 6.140528484751699e-05 0.9284081886588645 
111.99999999999669 0.0003569877249594786 0.908806511909945 0.00023231272932837868 0.908994243706222 
112.99999999999669 0.00021885719945461608 0.8739270856320448 0.0004897679726504423 0.8742597050158264 
113.99999999999669 2.5283794052744918e-05 0.823683442942457 0.0007953384845984382 0.8241608559353601 
114.99999999999666 0.00015647937929969284 0.7589292594203719 0.001100738639390054 0.759882519019214 
115.99999999999666 0.00140751150617202 0.6815722646382268 0.0013545852479897598 0.6840746670616209 
116.99999999999663 0.005130323519932251 0.5945589186876519 0.0015112779005182783 0.6009879624885774 
117.99999999999663 0.01334180965763371 0.5017311978929726 0.001540460889420077 0.5164481182269327 
118.99999999999662 0.028750380864415205 0.40754660665374826 0.0014348384032066624 0.437610429347728 
119.9999999999966 0.054645346798082306 0.31667465286620294 0.001213852829555109 0.37244956618238984 
120.9999999999966 0.09459595895257072 0.23350940237012693 0.0009211791383016012 0.3289690456135008 
121.99999999999659 0.15192599516838368 0.16166353934227926 0.0006152930672674649 0.31416092595117384 
122.99999999999658 0.2289695432087933 0.1035280336804298 0.0003544367149023944 0.33280675844071567 
123.99999999999656 0.3261741527372513 0.059985964213583 0.00017967790116498898 0.3862781281895409 
124.99999999999656 0.44119183826461345 0.030353628880912895 0.00010163687325493691 0.4715558624908229 
125.99999999999653 0.5681708734875262 0.01258496256619421 9.6852672920038e-05 0.5807227183944954 
126.99999999999653 0.6975079603969181 0.0037205413342144087 0.0001178649671469517 0.701174380190211 
127.99999999999653 0.8163128397665148 0.0005009070953986685 0.00011670687212657986 0.8167202052570102 
128.9999999999965 0.9097510086090407 1.199490090959176e-05 7.549445331278598e-05 0.9096008802086152 
129.9999999999965 0.9632550846335306 0.00020631679044777498 3.2183707906755865e-05 0.9632453929281154 
130.99999999999648 0.9653482602263807 0.00016144941429504286 8.714996078259875e-05 0.9653582199897406 
131.99999999999648 0.9105549597153891 9.395232154564383e-07 0.0003796112449621342 0.9107263126111391 
132.99999999999645 0.8016663988008141 0.0005003651387853219 0.001033010593086523 0.8030357697162045 
133.99999999999645 0.6505788257360503 0.00250585693854266 0.0020832947656082208 0.6550574540038668 
134.99999999999642 0.4771092236445633 0.006367369906892803 0.00341823274645826 0.48683678638204636 
135.99999999999642 0.30563969861994605 0.01160053757861613 0.004762011565231187 0.32198675290662526 
136.99999999999642 0.160079251701306 0.016922639850178462 0.005730674092222403 0.1827433833719076 
137.9999999999964 0.058290776886896274 0.02067283551478361 0.005958719267779732 0.08494132164490453 
138.9999999999964 0.00757175184327586 0.021468370244649888 0.005261669667556513 0.03431382918972596 
139.9999999999964 0.0027627552147240437 0.01883053804462578 0.003768239599354781 0.025358432259144126 
140.99999999999636 0.027959545234145504 0.01349563269837768 0.0019473675862950574 0.04338461944042797 
141.99999999999636 0.06169566109846812 0.007232488708969159 0.000483323464962291 0.06938608137303727 
142.99999999999636 0.08415763047961497 0.0021915915479938783 1.5033074178650843e-05 0.08634178731672282 
143.99999999999633 0.0839871269989302 3.128387087287377e-05 0.0008319878545925593 0.08483920535186021 
144.99999999999633 0.0620170428597917 0.00120075917276124 0.0026708208754804815 0.06589098297048708 
145.99999999999633 0.030162748176829905 0.004727572036994066 0.00474576660881512 0.03964704183380962 
146.9999999999963 0.005505302600987553 0.008649618260363097 0.00605713086026114 0.02022179364636963 
147.9999999999963 0.0017433642626732719 0.010927643259402575 0.00587958835677253 0.01854947241389791 
148.99999999999628 0.02173023909890812 0.010418251280453756 0.004202578634995861 0.03633486767153021 
149.99999999999628 0.05489363058392996 0.007421038218669054 0.0018599252650366952 0.06414733375573786 
150.99999999999625 0.08161345838399889 0.0034977712332776986 0.00019721770619541383 0.08528083451249265 
151.99999999999625 0.08357933893147625 0.0006276642683378244 0.0003625083603788578 0.08455325530849749 
152.99999999999625 0.05600660686718473 0.0001291927210866062 0.0025613902613722 0.05869761274005992 
153.99999999999622 0.01590705024276049 0.0019378846796058405 0.005736328649334423 0.02359190068378007 
154.99999999999622 0.001503716210986107 0.004665507463204085 0.007992285479376936 0.014163785925234639 
155.9999999999962 0.06135541006555272 0.006439021779667391 0.007701843427068177 0.07546492447191484 
156.9999999999962 0.23649181582892673 0.0060535342993692535 0.00475413107698995 0.24721119748435433 
157.99999999999616 0.5426551988922077 0.0037498623270401025 0.0011436090897583694 0.5473893535326965 
158.99999999999616 0.9605468607755479 0.001108206624845867 0.00027080490983467687 0.9616921599290902 
159.99999999999616 1.4390042513420092 6.57920883196892e-05 0.0049821013631254855 1.4437460411213425 
160.99999999999613 1.9103852722749326 0.0016279038377408294 0.015244707347941458 1.926877780282142 
161.99999999999613 2.311743064971629 0.005093733091601772 0.02694724032775466 2.343318759666996 
162.9999999999961 2.6025570819371877 0.008363240432568577 0.033167575486447505 2.643520223956425 
163.9999999999961 2.7714808794478873 0.009238042205235272 0.028212316507275084 2.8082529490841597 
164.9999999999961 2.8301022407894734 0.0069612332116588205 0.013165581491351315 2.8494625812541106 
165.99999999999608 2.7982893934079134 0.002995656559899143 0.0003653134560734076 2.800866231780476 
166.99999999999608 2.689809266016193 0.00042575910432299154 0.013980005727006643 2.7035331538497194 
167.99999999999608 2.506266381966271 0.0021991698031297805 0.08508496495258576 2.5931186119108522 
168.99999999999605 2.242327115344995 0.009201303752388939 0.24198377727085493 2.4934646213735143 
169.99999999999605 1.8984885050953089 0.019366549275358542 0.4989550824195195 2.417220593461869 
170.99999999999602 1.49312637049695 0.02848541563278205 0.8478899459220907 2.3703484429333885 
171.99999999999602 1.0658147484729292 0.03235930601369683 1.25663671667603 2.3559697167155305 
172.99999999999602 0.668810185763554 0.02909811454994918 1.6754266986023254 2.3746064393210227 
173.99999999999602 0.3503178362159385 0.020206485428074277 2.049565631253081 2.4212502814470542 
174.99999999999596 0.137841580810053 0.009790403734927122 2.3340882608185187 2.482581246252083 
175.99999999999596 0.0299361547256944 0.0023323228770188555 2.505382671529465 2.5381063817646163 
176.99999999999596 0.0001397779316973646 0.00033736730740553645 2.5660994615329136 2.5666205594321205 
177.99999999999596 0.01048704142772715 0.0032078996091301003 2.5422374355112627 2.555648999204663 
178.99999999999596 0.027416414847276752 0.00792894861449885 2.4739445292804265 2.50881796670939 


==> figures/mimo_beta_-5db/beampattern18.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.031111693584116907 0.005789289322530373 2.4098510161126105 2.44693368869819 
-179.0 0.03246074295153076 0.004713258255731116 2.326563682657802 2.363781751913994 
-178.0 0.020896072548540853 0.002712599751529687 2.3095117227327426 2.3330059795618725 
-177.00000000000006 0.0071000268091302166 0.0009088231553909012 2.367360875356044 2.3751861881938483 
-176.00000000000006 0.0004561408475019634 6.475917220663008e-05 2.4725756051452095 2.4729787170416935 
-175.00000000000006 0.003178166514299937 0.00018480308280651442 2.574673751791237 2.578093402157451 
-174.00000000000006 0.01070187340137942 0.0006835283382522905 2.623436190772 2.63508712859208 
-173.00000000000006 0.016301908744180915 0.0009237759052036766 2.5923673461581074 2.6100187344883117 
-172.0000000000001 0.015980372748618722 0.000689715535260757 2.4921422785948337 2.5092938602494415 
-171.0000000000001 0.010497636794130799 0.00025752199379551195 2.3677702992458745 2.3789480099106846 
-170.0000000000001 0.0039112189057692575 6.189779659251962e-05 2.2801456289132394 2.2843979941756825 
-169.0000000000001 0.0003057935632073965 0.00026899041394856313 2.2794969393844773 2.2801736435118793 
-168.00000000000014 0.0011686751377683695 0.0006237700789084858 2.38190786394406 2.383636805352661 
-167.00000000000017 0.004942912269328776 0.0007086420865232951 2.5588983771722846 2.5643581960716153 
-166.00000000000017 0.008599409216249479 0.0004112810725739732 2.7445766205940982 2.753306690406529 
-165.00000000000017 0.009824778372505096 0.00021147486622193748 2.857565626139305 2.8672598856199123 
-164.00000000000017 0.008314338607053348 0.001004355099963252 2.8289937778425727 2.8379242023193956 
-163.0000000000002 0.005529273470096948 0.0035095346425416053 2.6257721009024766 2.6343881218177096 
-162.0000000000002 0.003380052434509293 0.0076375685425039645 2.260803763161934 2.2713829424183034 
-161.00000000000023 0.002891147350786566 0.012265276170636547 1.787339774110504 1.8020722932187776 
-160.00000000000023 0.003709340979215152 0.01564260846833717 1.2808470006677763 1.2998261899972317 
-159.00000000000023 0.004613717199255003 0.01625820678429381 0.8159453819514894 0.836527386011032 
-158.00000000000026 0.004513304272604663 0.013683578964262618 0.4467695987649563 0.4647746819853445 
-157.00000000000026 0.0031970423416442227 0.008896158839921191 0.19666761325199567 0.20866039262982602 
-156.00000000000026 0.001386010834561448 0.0038661563752857347 0.05890909480166642 0.0641265375332554 
-155.00000000000028 0.00015795779573980843 0.0006094448338071558 0.0059730715209136516 0.006736989965593969 
-154.00000000000028 0.00020196443615479049 0.0002105406515134698 0.002553469236027546 0.0029629413565442275 
-153.0000000000003 0.0013991548432623743 0.002333630414681037 0.017248052083386544 0.02096047000978087 
-152.0000000000003 0.0029508599971752683 0.005466684817612359 0.02956265182936787 0.037940516368875424 
-151.0000000000003 0.003909172724360357 0.007747486821743947 0.03132721675912402 0.04293482650681209 
-150.00000000000034 0.003742604660834857 0.007923084133952376 0.02377447204475805 0.03539576440688206 
-149.00000000000034 0.0025995141911690192 0.005948706777744637 0.012656822737218538 0.021175592040217163 
-148.00000000000037 0.0011544676580487944 0.002944881442248987 0.0037315972356623383 0.007818527712378023 
-147.00000000000037 0.00017711807691042639 0.0005723912773731696 7.250336884774864e-05 0.0008206811070352086 
-146.0000000000004 9.954046321192936e-05 0.00016977272376490407 0.0015297814294795943 0.0017987495676875292 
-145.0000000000004 0.0008197895622771191 0.0020897841062624887 0.005764951554519323 0.008666128541324009 
-144.00000000000043 0.0018172256953389533 0.00554316303997529 0.009890666303798729 0.017230637659242157 
-143.00000000000043 0.0024777252066245734 0.008993974864639128 0.01184357181226745 0.023285133982966392 
-142.00000000000043 0.0024311552584203714 0.010890295839671717 0.011014344682614004 0.024302770442673368 
-141.00000000000045 0.001725320108747845 0.01037752392434697 0.008107362235498352 0.020182131501215235 
-140.00000000000045 0.0007683703733129117 0.007677272237384437 0.0045150962470022465 0.012942867481719494 
-139.00000000000048 9.623521374436792e-05 0.003986476305706229 0.0015941414894370635 0.005669706846213674 
-138.00000000000048 9.874865530372736e-05 0.0009677847867337375 0.00015049294334819026 0.001216403628205815 
-137.00000000000048 0.0008391139748629829 6.588328142576594e-05 0.0002700230564510163 0.001173911940720697 
-136.0000000000005 0.0020394018069993564 0.0019341434916799564 0.0014605671902523946 0.005425574936695903 
-135.0000000000005 0.0032198096402691304 0.006187036719221186 0.0029671990191700894 0.012353840518619878 
-134.0000000000005 0.0039137643533440885 0.011549645181672044 0.004100115739014838 0.01953158009804384 
-133.00000000000054 0.0038597294407318916 0.01632222740511037 0.004456746521445834 0.024598987673523462 
-132.00000000000054 0.0030944237191905272 0.018973547695620208 0.0039906784469076135 0.026017671972179374 
-131.00000000000054 0.0019225341719731795 0.018651705800071087 0.0029456886722350837 0.023484488061102975 
-130.00000000000057 0.0007894386957812306 0.015451745609456155 0.001712656354737308 0.0179288344260179 
-129.00000000000057 0.00011561658733830477 0.010375901457428605 0.0006754693695574886 0.011153944123720448 
-128.00000000000057 0.00015602655406978417 0.005025413797432616 9.648221561130934e-05 0.005274626273413084 
-127.0000000000006 0.0009288116065873165 0.0011384292493442627 6.535614795096802e-05 0.0021337948337891723 
-126.0000000000006 0.0022270116006096142 0.00011821473661023475 0.0005092824053825166 0.0028533918311310458 
-125.00000000000063 0.003697713286405513 0.002679398597006878 0.0012453372153965326 0.0076124316050417955 
-124.00000000000063 0.004954745511742975 0.008690811299227384 0.002049434339070548 0.015671304382145142 
-123.00000000000065 0.005687099738346639 0.017231871902531698 0.002719262106700894 0.025598971342775393 
-122.00000000000065 0.005733598502722917 0.02682449514319113 0.0031168299780598113 0.03562136142602899 
-121.00000000000068 0.005109467371283033 0.03576709103282071 0.0031857315070320654 0.043998498452740925 
-120.00000000000068 0.003986255960712062 0.04248607707713925 0.0029459624488679557 0.04935021509100079 
-119.00000000000068 0.002638319040644592 0.04583075833744369 0.0024736641647034796 0.05087697384981976 
-118.0000000000007 0.0013745828062019425 0.04526209695432811 0.001874422189007897 0.04845368402176244 
-117.00000000000071 0.00047374516801521093 0.04091588935208036 0.0012575505101464059 0.04260256736738567 
-116.00000000000072 0.00013617581766894242 0.03354837254470856 0.0007162800864485691 0.03437119959699745 
-115.00000000000072 0.00045900114751115044 0.024392109071579078 0.00031599901991602436 0.025152121622761984 
-114.00000000000075 0.0014343646710284921 0.014960050535771206 9.038917225461504e-05 0.016481678200460554 
-113.00000000000075 0.0029660968482353063 0.0068364941792845805 4.3815863041522125e-05 0.009850333499234969 
-112.00000000000078 0.004897590373098039 0.0014874989481363729 0.0001576824282014824 0.006547509007114878 
-111.00000000000078 0.007043408480989736 0.00011321138602697736 0.00039848891159603706 0.007553656534639314 
-110.00000000000078 0.009218454229356887 0.0035533425685059703 0.000725781790072125 0.013482836446905334 
-109.00000000000081 0.01126064180879082 0.012246954538110673 0.0010988051153013462 0.024571736053194827 
-108.00000000000081 0.013045253315494292 0.02624010187610603 0.0014812769905954075 0.04070631001191889 
-107.00000000000082 0.014491054151564146 0.04523023079971511 0.001844207762182665 0.06147496184841174 
-106.00000000000084 0.015559531693830954 0.06863440722541099 0.0021670040682416417 0.08623696873863136 
-105.00000000000085 0.016249273831248915 0.09566885983566538 0.002437271037769729 0.1141960796143077 
-104.00000000000085 0.01658761409286736 0.12542924441892508 0.0026497661208983512 0.14447128137234877 
-103.00000000000087 0.0166214041215742 0.15696373183934886 0.0028049146880368466 0.17615910893470166 
-102.00000000000088 0.016408307810205646 0.1893338896035349 0.002907209734890023 0.20838418397615927 
-101.00000000000088 0.016009492240881534 0.22166093897056444 0.002963717096636037 0.24033665630959813 
-100.00000000000091 0.015484121143762705 0.25315707898661116 0.002982814146787106 0.2712967672272792 
-99.00000000000091 0.014885692597123567 0.2831430816477884 0.0029732149201599487 0.30064782771639015 
-98.00000000000094 0.01426002111147908 0.3110542960298238 0.0029432814018789666 0.32787954388887786 
-97.00000000000094 0.013644535538827232 0.33643763964105344 0.0029005880021892435 0.35258390192985567 
-96.00000000000094 0.013068524505524844 0.3589422200357216 0.0028516901212780237 0.3744458349009043 
-95.00000000000097 0.012553981762839724 0.3783060405871569 0.0028020435314197903 0.39323072218214894 
-94.00000000000097 0.012116758420595439 0.39434090956497353 0.0027560246752663027 0.4087704964337424 
-93.00000000000098 0.01176779637415632 0.4069172771489285 0.002717009335710759 0.4209498138499242 
-92.000000000001 0.011514282834815417 0.41595033152554006 0.0026874759114734934 0.42969342485938383 
-91.00000000000101 0.01136062138128961 0.4213883299338597 0.00266910811509529 0.4349555915279112 
-90.00000000000101 0.01130915699947749 0.42320384071916256 0.0026628794555841016 0.43671214783419504 
-89.00000000000104 0.0113606213812899 0.4213883299338672 0.0026691081150951868 0.43495559152791974 
-88.00000000000104 0.011514282834814944 0.4159503315255544 0.002687475911473538 0.4296934248593969 
-87.00000000000104 0.011767796374155877 0.40691727714895076 0.002717009335710435 0.42094981384994734 
-86.00000000000107 0.012116758420594417 0.3943409095650027 0.0027560246752665434 0.4087704964337714 
-85.00000000000107 0.012553981762839006 0.3783060405871942 0.002802043531419456 0.3932307221821845 
-84.0000000000011 0.013068524505523758 0.3589422200357627 0.002851690121277735 0.374445834900944 
-83.0000000000011 0.013644535538826217 0.33643763964110085 0.0029005880021890423 0.35258390192990197 
-82.00000000000111 0.014260021111478003 0.31105429602987905 0.0029432814018789215 0.3278795438889314 
-81.00000000000112 0.014885692597122406 0.28314308164784757 0.0029732149201599275 0.30064782771644744 
-80.00000000000114 0.015484121143761465 0.2531570789866736 0.002982814146786944 0.2712967672273406 
-79.00000000000114 0.016009492240880475 0.22166093897062983 0.002963717096635981 0.24033665630966153 
-78.00000000000115 0.016408307810204716 0.18933388960360034 0.0029072097348903695 0.20838418397622355 
-77.00000000000117 0.016621404121573622 0.15696373183941406 0.002804914688037001 0.1761591089347664 
-76.00000000000117 0.016587614092867322 0.1254292444189885 0.002649766120899009 0.14447128137241236 
-75.00000000000118 0.01624927383124975 0.09566885983572389 0.002437271037770236 0.11419607961436785 
-74.0000000000012 0.015559531693832394 0.0686344072254628 0.0021670040682421794 0.08623696873868465 
-73.00000000000121 0.014491054151566929 0.04523023079975829 0.0018442077621831766 0.061474961848457944 
-72.00000000000122 0.013045253315497418 0.026240101876139794 0.0014812769905959912 0.04070631001195629 
-71.00000000000124 0.011260641808794512 0.012246954538133698 0.0010988051153020201 0.02457173605322204 
-70.00000000000125 0.00921845422936128 0.003553342568518119 0.0007257817900728313 0.01348283644692255 
-69.00000000000126 0.007043408480994232 0.00011321138602886442 0.0003984889115965738 0.007553656534646263 
-68.00000000000126 0.004897590373101959 0.0014874989481292258 0.0001576824282018905 0.006547509007112085 
-67.00000000000128 0.002966096848239178 0.006836494179270492 4.38158630415961e-05 0.009850333499224666 
-66.0000000000013 0.0014343646710310639 0.014960050535752849 9.038917225432776e-05 0.016481678200444484 
-65.0000000000013 0.0004590011475124589 0.02439210907155977 0.0003159990199153698 0.025152121622743565 
-64.00000000000131 0.00013617581766889672 0.033548372544691236 0.0007162800864476317 0.0343711995969795 
-63.00000000000132 0.0004737451680138136 0.040915889352068045 0.0012575505101453971 0.04260256736737128 
-62.000000000001336 0.0013745828061996945 0.04526209695432289 0.0018744221890064868 0.04845368402175371 
-61.00000000000135 0.0026383190406418272 0.04583075833744651 0.0024736641647025146 0.05087697384981865 
-60.00000000000135 0.003986255960709395 0.0424860770771499 0.002945962448867268 0.04935021509100795 
-59.000000000001364 0.005109467371281469 0.03576709103283689 0.0031857315070317077 0.04399849845275531 
-58.00000000000138 0.00573359850272219 0.026824495143210333 0.0031168299780602424 0.0356213614260484 
-57.00000000000139 0.005687099738347523 0.01723187190255075 0.0027192621067020544 0.02559897134279625 
-56.0000000000014 0.004954745511745171 0.008690811299242714 0.0020494343390720826 0.01567130438216433 
-55.000000000001414 0.0036977132864082717 0.0026793985970157224 0.0012453372153981219 0.0076124316050549335 
-54.00000000000143 0.0022270116006125637 0.00011821473661168298 0.0005092824053838048 0.002853391831136782 
-53.00000000000144 0.0009288116065895122 0.0011384292493389265 6.535614795142909e-05 0.0021337948337864705 
-52.00000000000145 0.000156026554070638 0.005025413797422764 9.64822156106858e-05 0.005274626273403599 
-51.00000000000146 0.00011561658733763526 0.010375901457417389 0.0006754693695557871 0.011153944123706884 
-50.00000000000147 0.0007894386957793101 0.015451745609447462 0.0017126563547349143 0.01792883442600466 
-49.00000000000148 0.0019225341719707363 0.01865170580006716 0.0029456886722326672 0.02348448806109432 
-48.00000000000149 0.0030944237191883944 0.01897354769562276 0.003990678446905971 0.02601767197217794 
-47.000000000001506 0.0038597294407309167 0.016322227405118496 0.004456746521445932 0.024598987673530907 
-46.00000000000152 0.00391376435334492 0.011549645181683001 0.0041001157390166045 0.01953158009805752 
-45.00000000000153 0.003219809640271151 0.006187036719231537 0.0029671990191732444 0.012353840518635436 
-44.000000000001535 0.00203940180700184 0.0019341434916865157 0.0014605671902555711 0.005425574936708049 
-43.00000000000155 0.0008391139748650479 6.588328142669111e-05 0.0002700230564525343 0.0011739119407251954 
-42.000000000001556 9.874865530450605e-05 0.0009677847867293395 0.00015049294334689497 0.001216403628200843 
-41.00000000000157 9.623521374361207e-05 0.0039864763056989124 0.0015941414894326174 0.005669706846201142 
-40.000000000001585 0.0007683703733110287 0.007677272237377431 0.004515096246995124 0.012942867481703518 
-39.0000000000016 0.0017253201087460378 0.01037752392434347 0.008107362235491338 0.020182131501202686 
-38.000000000001606 0.002431155258419397 0.010890295839673188 0.01101434468260974 0.024302770442669517 
-37.00000000000161 0.0024777252066251654 0.008993974864645017 0.011843571812268559 0.02328513398297408 
-36.00000000000163 0.0018172256953407895 0.005543163039982865 0.009890666303805577 0.01723063765925842 
-35.00000000000164 0.0008197895622791129 0.0020897841062683816 0.005764951554528751 0.008666128541341285 
-34.00000000000165 9.954046321270199e-05 0.0001697727237665202 0.0015297814294863684 0.0017987495676966554 
-33.00000000000166 0.00017711807690928803 0.0005723912773700555 7.250336884605113e-05 0.0008206811070292568 
-32.00000000000168 0.0011544676580461373 0.002944881442243005 0.0037315972356490625 0.007818527712356083 
-31.000000000001688 0.0025995141911661305 0.0059487067777390734 0.012656822737196613 0.021175592040186774 
-30.000000000001698 0.0037426046608333764 0.007923084133950311 0.02377447204473696 0.03539576440685744 
-29.000000000001705 0.003909172724361234 0.007747486821746681 0.03132721675911662 0.04293482650680854 
-28.00000000000172 0.002950859997178078 0.005466684817618438 0.029562651829382978 0.037940516368899634 
-27.00000000000173 0.0013991548432654797 0.0023336304146869997 0.017248052083418723 0.02096047000982195 
-26.00000000000174 0.00020196443615624505 0.000210540651515575 0.002553469236048021 0.0029629413565682608 
-25.00000000000175 0.00015795779573850113 0.0006094448338033075 0.0059730715208684585 0.006736989965543669 
-24.000000000001766 0.0013860108345579473 0.0038661563752768256 0.058909094801484506 0.06412653753306002 
-23.000000000001776 0.003197042341640686 0.00889615883991049 0.1966676132516096 0.20866039262942632 
-22.00000000000179 0.004513304272603195 0.01368357896425459 0.44676959876432554 0.4647746819846991 
-21.000000000001798 0.004613717199256179 0.01625820678429168 0.8159453819506296 0.8365273860101843 
-20.00000000000181 0.003709340979217546 0.01564260846834155 1.2808470006667683 1.2998261899962282 
-19.000000000001823 0.0028911473507871356 0.012265276170645283 1.7873397741094845 1.8020722932177708 
-18.000000000001833 0.0033800524345066005 0.007637568542513398 2.260803763161062 2.2713829424174508 
-17.000000000001844 0.0055292734700913915 0.003509534642548524 2.6257721009018877 2.6343881218171132 
-16.000000000001855 0.008314338607048296 0.0010043550999664578 2.8289937778423417 2.8379242023191575 
-15.000000000001867 0.009824778372504436 0.000211474866222217 2.8575656261394093 2.8672598856200167 
-14.000000000001878 0.008599409216254938 0.00041128107257320785 2.744576620594426 2.753306690406856 
-13.000000000001888 0.00494291226933732 0.0007086420865230317 2.558898377172678 2.564358196072018 
-12.0000000000019 0.0011686751377739876 0.0006237700789090561 2.381907863944359 2.3836368053529764 
-11.000000000001913 0.0003057935632046757 0.00026899041394927827 2.2794969393845834 2.2801736435119837 
-10.000000000001922 0.0039112189057579645 6.189779659255042e-05 2.2801456289131368 2.284397994175576 
-9.000000000001934 0.010497636794116947 0.0002575219937947517 2.3677702992456373 2.37894800991044 
-8.000000000001945 0.015980372748611752 0.000689715535259926 2.4921422785945855 2.509293860249193 
-7.000000000001957 0.016301908744186813 0.0009237759052036599 2.592367346157964 2.610018734488171 
-6.000000000001967 0.010701873401394802 0.0006835283382532075 2.6234361907720207 2.635087128592111 
-5.000000000001979 0.003178166514312623 0.00018480308280738767 2.5746737517914067 2.5780934021576374 
-4.00000000000199 0.00045614084749860895 6.47591722060239e-05 2.472575605145437 2.4729787170419293 
-3.0000000000020015 0.007100026809107339 0.0009088231553880768 2.367360875356225 2.3751861881940015 
-2.000000000002013 0.020896072548511155 0.0027125997515254647 2.309511722732789 2.3330059795618925 
-1.0000000000020242 0.032460742951517525 0.004713258255727636 2.3265636826576905 2.3637817519138595 
-2.0355549961366507e-12 0.03111169358413653 0.0057892893225297585 2.4098510161123974 2.44693368869799 
0.9999999999979531 0.015057441294252027 0.005212890152613187 2.5162923504085586 2.5367251950953182 
1.9999999999979419 0.00022436341842702815 0.0032453077815732174 2.5838693513556503 2.587221374840624 
2.9999999999979305 0.021201841358847142 0.0011217247548379568 2.554061403192162 2.5757057977647597 
3.999999999997919 0.12107322056936592 0.0003638600966083327 2.3922997840708127 2.5123012285539468 
4.999999999997908 0.3330135515383076 0.0018249438317150045 2.099067534922903 2.431693781089347 
5.999999999997897 0.6620967158153903 0.005085452562118898 1.7085299030745165 2.372911600352807 
6.999999999997885 1.0772007369782874 0.008617044269924032 1.276498813012766 2.359288771365916 
7.999999999997874 1.5187441615065749 0.010640304791216918 0.8631016654942945 2.389670850396884 
8.999999999997863 1.920004712902869 0.010147700202045737 0.5165803190586586 2.4445324480971276 
9.99999999999785 2.2322399400671666 0.007453472567010021 0.26320997603781326 2.5015850261950323 
10.999999999997842 2.441135210701649 0.00394073759382528 0.10537687856001562 2.550099201062963 
11.99999999999783 2.566118484950211 0.0011939840588045254 0.02675391770166397 2.594586536421133 
12.999999999997817 2.6429079033675484 8.70635382522965e-05 0.0014116699931122417 2.645591561804985 
13.999999999997806 2.698578497354238 0.00039621419376887853 0.0031371052911392124 2.703707952557177 
14.999999999997796 2.7325407638030623 0.0011393600466718756 0.012063889277832652 2.7475161720333605 
15.999999999997783 2.713806000830549 0.0013632460886648296 0.01733417321911849 2.734269933957114 
16.999999999997772 2.5963637787153764 0.0008269698057739317 0.016159258235561882 2.614988498395019 
17.999999999997762 2.3449978451649116 0.00013152095770206006 0.010739056273106902 2.3573030652326934 
18.99999999999775 1.9584273484121437 0.0002349611785242532 0.004791223894729895 1.9646388180233343 
19.999999999997737 1.4780036151131914 0.001703769583930105 0.0010329363824324227 1.4816521209251363 
20.999999999997726 0.9774047435927459 0.004215710254624557 0.0001836553111646433 0.982440230044433 
21.99999999999772 0.5379720615737216 0.006653959676286315 0.0013007472937835841 0.5463116118157723 
22.999999999997705 0.22087390293003298 0.00774363605486513 0.00280228840026352 0.23160517366431074 
23.999999999997694 0.048166557834390965 0.006834867817006912 0.0034672176026294406 0.05852545006539816 
24.99999999999768 6.775304990380423e-05 0.004345504820883703 0.0029477801580078435 0.007363087130268364 
25.99999999999767 0.028097899414250747 0.0015863676239988925 0.0016962162063507518 0.031385965204942315 
26.99999999999766 0.07700576385475094 6.271909738044116e-05 0.0005085416782134455 0.07761582968077627 
27.999999999997648 0.10553450941455768 0.0006503882440816071 1.1680112975104666e-05 0.10626853262085131 
28.999999999997634 0.09789968123313801 0.0031100125490957967 0.00036009040360068974 0.10145396029119062 
29.999999999997627 0.06290770289093295 0.00620415367900964 0.0012403075456435954 0.07042245310595546 
30.999999999997616 0.023261423815925296 0.008345941228065697 0.0021107724838564895 0.03375792700813941 
31.999999999997602 0.0012624339699610462 0.008426838948913514 0.002509290446734797 0.012208432124225078 
32.99999999999759 0.007575376296687139 0.006391691530148646 0.0022663599467670553 0.01622946803781197 
33.99999999999758 0.03731210038530373 0.0032779089591448945 0.0015422240520620858 0.0421369567872352 
34.99999999999757 0.07392748185363958 0.000717778327309915 0.0007046884038970258 0.07538074633728555 
35.999999999997556 0.09809519269341609 0.00016519272032358053 0.0001337382355255281 0.09845478580361382 
36.99999999999754 0.09712962735947507 0.0022233654641745752 5.3776183448646385e-05 0.09948570413289372 
37.999999999997534 0.07096868110484994 0.006377205433073445 0.00046106615519051386 0.07788257416053719 
38.99999999999753 0.032671606110271666 0.011226731423616677 0.0011587019131049814 0.045107766766187524 
39.99999999999751 0.0037822203748177456 0.015086429850480558 0.0018633849327312655 0.02074668604693609 
40.9999999999975 0.006763018435841946 0.01666712820002748 0.0023263325916027607 0.02574097239579441 
41.999999999997485 0.057438327443736066 0.01554758426274661 0.002417673575577431 0.0753815324445761 
42.99999999999748 0.15995382857171864 0.012259725773866442 0.0021496561513552792 0.17437032605639782 
43.99999999999746 0.30555396875041335 0.007989105550967091 0.0016435527503669543 0.3152609871643096 
44.999999999997456 0.475071124593034 0.0040493343142991274 0.001065503212917776 0.48035731274088495 
45.99999999999745 0.6439195364171406 0.001365129717078945 0.0005620345202150959 0.6461280031630121 
46.999999999997435 0.7878773122117241 0.0001740214346950056 0.0002184056559215139 0.7886531481374452 
47.99999999999742 0.8880433879470123 5.4582500780746305e-05 4.866377883589011e-05 0.8886046006333933 
48.99999999999741 0.9338960026177708 0.00025792673008804716 1.2555238033832666e-05 0.9346572154559109 
49.9999999999974 0.9240901115439186 0.00021047899613230742 4.617071767472742e-05 0.9248222510108024 
50.999999999997385 0.8652684610966495 4.542420840429457e-06 9.190709851327661e-05 0.8657794021143974 
51.99999999999738 0.7695692348651505 0.0007081401764832151 0.00011749447694228799 0.7707118526275872 
52.99999999999737 0.6516458945758504 0.00439244024390763 0.00012042631935048742 0.6563552871068168 
53.99999999999736 0.5259152122987001 0.013865141890350083 0.00012014432470911548 0.5399684114892955 
54.99999999999734 0.4045100205937335 0.03218096096063578 0.0001438667885064664 0.43677927311980475 
55.99999999999733 0.29613435977961433 0.062053263350206174 0.00021253381000108662 0.35823607780471606 
56.99999999999732 0.20577910910395183 0.10530446737951786 0.00033163908675835934 0.31116317932666565 
57.99999999999731 0.13509914584124078 0.16247041521958958 0.0004889453893957241 0.2977404144760303 
58.99999999999729 0.08318740846786325 0.2326277498030722 0.000658431374389653 0.3161092944680825 
59.99999999999728 0.04749108258085431 0.3134591035400658 0.000808077834498751 0.3613633579132446 
60.99999999999728 0.024672624345786605 0.4015227444903602 0.0009085339374415694 0.42668877027634083 
61.999999999997264 0.011294719759380937 0.4926606295304665 0.0009401353641225928 0.5044654464061186 
62.99999999999725 0.00428101959372907 0.5824651675586954 0.0008967633638261312 0.5871991848989215 
63.99999999999724 0.0011601776597268418 0.6667288805325484 0.0007861849279085116 0.6682161247796765 
64.99999999999723 0.0001346219124750721 0.7418176970888928 0.0006274525733666709 0.7421022989729182 
65.99999999999721 2.923337579746553e-05 0.8049316300923639 0.00044648790794869965 0.80490841407652 
66.9999999999972 0.0001738212971813117 0.8542402743249982 0.0002711065904438849 0.8541625359525058 
67.9999999999972 0.0002630850343794223 0.8889005969191182 0.00012655481552054838 0.8887430070020728 
68.99999999999719 0.00022406767678620314 0.9089784722146466 3.225966853147095e-05 0.9086638277525245 
69.99999999999717 0.0001078257567490105 0.9153027167129215 8.514897827873151e-08 0.9148183230378066 
70.99999999999716 1.1372663545411128e-05 0.9092817357801023 3.4034271259252995e-05 0.9087172261346079 
71.99999999999714 2.8695768530212104e-05 0.8927098085157135 0.00013110006378390295 0.8922467134947427 
72.99999999999714 0.00022562785183239336 0.8675842732618215 0.0002828560711857639 0.8674620131286738 
73.99999999999713 0.0006318852148923172 0.8359480608370664 0.0004773714708138787 0.8364239129335633 
74.99999999999712 0.0012438205498721089 0.7997654188568706 0.0007011032770085282 0.8010791922083039 
75.9999999999971 0.0020325997350478134 0.7608330951380541 0.0009405219586916382 0.7631816905736494 
76.9999999999971 0.0029540014562352297 0.7207250965076764 0.0011833366586951936 0.7242481800072895 
77.99999999999709 0.00395746873659833 0.6807664725612234 0.0014192813700992042 0.6855420687363618 
78.99999999999707 0.004993207717573753 0.6420302292349157 0.0016404932987724792 0.6480778615512773 
79.99999999999706 0.006016963220366463 0.6053511724948769 0.0018415568949601664 0.6126398767042744 
80.99999999999704 0.006992620283364983 0.5713509006829114 0.0020193048727505042 0.5798096780969909 
81.99999999999704 0.007893046821114452 0.5404690095766309 0.0021724669820310295 0.5499977942422765 
82.99999999999702 0.00869967858988382 0.5129966051143395 0.002301245063104221 0.5234764012241209 
83.99999999999702 0.009401322293512072 0.4891092583177482 0.002406874996112008 0.500410643592975 
84.999999999997 0.009992570431309085 0.4688974715517689 0.0024912171421701025 0.48088710044834904 
85.99999999999699 0.01047212067014074 0.45239349420978214 0.0025563997720024563 0.4649385546761204 
86.99999999999697 0.010841196736824068 0.4395939083751278 0.0026045263973052167 0.4525646959587028 
87.99999999999697 0.011102189225887408 0.430477806990677 0.0026374483910650537 0.44374870155832646 
88.99999999999696 0.011257577474547214 0.42502063036235543 0.002656598622363397 0.43846981882076197 
89.99999999999694 0.011309156999477593 0.42320384071916384 0.0026628794555841346 0.4367121478341962 
90.99999999999694 0.011257577474547599 0.42502063036233284 0.0026565986223633857 0.4384698188207394 
91.99999999999692 0.011102189225888489 0.43047780699063165 0.0026374483910651474 0.44374870155828167 
92.99999999999692 0.010841196736825924 0.4395939083750595 0.0026045263973054743 0.4525646959586316 
93.99999999999689 0.010472120670142674 0.45239349420969316 0.002556399772003024 0.46493855467602974 
94.99999999999689 0.009992570431312174 0.4688974715516556 0.0024912171421705015 0.4808871004482389 
95.99999999999689 0.009401322293515866 0.48910925831761204 0.0024068749961126327 0.5004106435928444 
96.99999999999686 0.008699678589887995 0.5129966051141817 0.002301245063105008 0.5234764012239669 
97.99999999999686 0.007893046821119498 0.5404690095764532 0.0021724669820318396 0.5499977942421045 
98.99999999999685 0.006992620283370697 0.5713509006827128 0.002019304872751616 0.5798096780967973 
99.99999999999685 0.006016963220372448 0.60535117249466 0.0018415568949614707 0.6126398767040675 
100.99999999999682 0.004993207717580134 0.6420302292346851 0.0016404932987736905 0.6480778615510611 
101.99999999999682 0.003957468736604657 0.6807664725609812 0.00141928137010068 0.6855420687361317 
102.99999999999679 0.00295400145624118 0.7207250965074308 0.0011833366586965822 0.7242481800070495 
103.99999999999679 0.0020325997350530926 0.7608330951378115 0.0009405219586930716 0.7631816905734118 
104.99999999999679 0.0012438205498764615 0.799765418856639 0.0007011032770099484 0.8010791922080833 
105.99999999999676 0.0006318852148955012 0.8359480608368575 0.0004773714708151132 0.8364239129333574 
106.99999999999676 0.00022562785183419666 0.8675842732616456 0.00028285607118679295 0.8674620131284966 
107.99999999999673 2.869576853080163e-05 0.8927098085155842 0.00013110006378470523 0.8922467134946155 
108.99999999999673 1.1372663545089025e-05 0.9092817357800305 3.4034271259641065e-05 0.9087172261345371 
109.99999999999672 0.00010782575674823918 0.9153027167129213 8.51489782833082e-08 0.9148183230378045 
110.99999999999672 0.00022406767678566236 0.9089784722147262 3.2259668531083205e-05 0.9086638277526061 
111.99999999999669 0.0002630850343795668 0.8889005969192856 0.0001265548155197822 0.8887430070022404 
112.99999999999669 0.00017382129718219446 0.8542402743252548 0.0002711065904428975 0.8541625359527613 
113.99999999999669 2.923337579806766e-05 0.8049316300927083 0.00044648790794760097 0.8049084140768645 
114.99999999999666 0.0001346219124725386 0.7418176970893176 0.0006274525733655954 0.7421022989733375 
115.99999999999666 0.001160177659715604 0.6667288805330396 0.0007861849279076491 0.6682161247801599 
116.99999999999663 0.00428101959370037 0.582465167559232 0.000896763363825658 0.5871991848994205 
117.99999999999663 0.011294719759321307 0.4926606295310248 0.0009401353641225492 0.5044654464066198 
118.99999999999662 0.024672624345679406 0.4015227444909122 0.0009085339374419771 0.4266887702767854 
119.9999999999966 0.047491082580679266 0.31345910354058504 0.0008080778344995418 0.36136335791359 
120.9999999999966 0.0831874084675987 0.23262774980353718 0.0006584313743906424 0.3161092944682888 
121.99999999999659 0.1350991458408682 0.16247041521998043 0.0004889453893967541 0.29774041447605004 
122.99999999999658 0.205779109103457 0.10530446737982525 0.000331639086759182 0.3111631793264786 
123.99999999999656 0.2961343597790051 0.06205326335042813 0.0002125338100017097 0.35823607780432665 
124.99999999999656 0.4045100205930254 0.03218096096078056 0.00014386678850677152 0.4367792731192383 
125.99999999999653 0.5259152122979326 0.013865141890431936 0.00012014432470914571 0.5399684114886141 
126.99999999999653 0.6516458945750879 0.004392440243944716 0.00012042631935043145 0.6563552871060954 
127.99999999999653 0.7695692348644831 0.000708140176494073 0.00011749447694237668 0.7707118526269275 
128.9999999999965 0.8652684610961653 4.542420840327256e-06 9.190709851352511e-05 0.8657794021139242 
129.9999999999965 0.9240901115436982 0.00021047899613097312 4.6170717675014394e-05 0.9248222510105848 
130.99999999999648 0.933896002617879 0.00025792673008885033 1.2555238033887668e-05 0.9346572154560243 
131.99999999999648 0.8880433879474636 5.458250078178e-05 4.866377883532606e-05 0.8886046006338397 
132.99999999999645 0.787877312212487 0.00017402143469169223 0.00021840565592000269 0.7886531481382072 
133.99999999999645 0.6439195364181189 0.001365129717067284 0.0005620345202125097 0.6461280031639719 
134.99999999999642 0.4750711245940919 0.004049334314278297 0.0010655032129143524 0.4803573127419242 
135.99999999999642 0.30555396875139945 0.007989105550940786 0.0016435527503634295 0.31526098716525763 
136.99999999999642 0.15995382857249366 0.012259725773841854 0.002149656151352826 0.17437032605714042 
137.9999999999964 0.05743832744420716 0.015547584262732204 0.0024176735755768028 0.0753815324450336 
138.9999999999964 0.006763018435995308 0.01666712820002871 0.002326332591604472 0.02574097239595089 
139.9999999999964 0.0037822203747176863 0.015086429850498108 0.0018633849327350535 0.020746686046857303 
140.99999999999636 0.03267160611004223 0.01122673142364491 0.001158701913109565 0.045107766765990674 
141.99999999999636 0.07096868110463338 0.006377205433102707 0.0004610661551941438 0.07788257416035274 
142.99999999999636 0.09712962735938607 0.0022233654641945987 5.377618344975245e-05 0.09948570413282454 
143.99999999999633 0.09809519269349454 0.00016519272032812282 0.000133738235523435 0.09845478580369522 
144.99999999999633 0.0739274818538432 0.0007177783272992757 0.0007046884038924039 0.07538074633747353 
145.99999999999633 0.03731210038552698 0.0032779089591257866 0.0015422240520568823 0.0421369567874344 
146.9999999999963 0.007575376296809775 0.006391691530131402 0.0022663599467637996 0.016229468037913964 
147.9999999999963 0.0012624339699102128 0.008426838948906999 0.0025092904467352126 0.01220843212416826 
148.99999999999628 0.02326142381571836 0.008345941228073183 0.0021107724838607465 0.03375792700794518 
149.99999999999628 0.06290770289067862 0.006204153679027217 0.0012403075456494626 0.07042245310572336 
150.99999999999625 0.09789968123298833 0.00311001254911433 0.0003600904036049876 0.10145396029106386 
151.99999999999625 0.10553450941462375 0.0006503882440917623 1.1680112974759617e-05 0.10626853262092646 
152.99999999999625 0.07700576385501766 6.271909737720773e-05 0.000508541678207878 0.07761582968103481 
153.99999999999622 0.028097899414538552 0.0015863676239844455 0.0016962162063425682 0.03138596520520901 
154.99999999999622 6.775304990008908e-05 0.004345504820866088 0.002947780158001735 0.007363087130240923 
155.9999999999962 0.048166557833754745 0.006834867816995542 0.003467217602629655 0.05852545006474865 
156.9999999999962 0.22087390292853665 0.0077436360548658306 0.0028022884002708933 0.23160517366282227 
157.99999999999616 0.5379720615713655 0.006653959676298254 0.0013007472937931744 0.5463116118134259 
158.99999999999616 0.9774047435897959 0.004215710254641037 0.0001836553111669647 0.9824402300415208 
159.99999999999616 1.478003615110107 0.0017037695839430852 0.0010329363824186598 1.4816521209220432 
160.99999999999613 1.958427348409431 0.0002349611785288905 0.004791223894698393 1.9646388180205838 
161.99999999999613 2.3449978451629416 0.00013152095769932654 0.010739056273068566 2.3573030652306888 
162.9999999999961 2.5963637787142706 0.0008269698057692086 0.016159258235538102 2.614988498393886 
163.9999999999961 2.713806000830178 0.0013632460886636429 0.017334173219130555 2.7342699339567447 
164.9999999999961 2.7325407638031534 0.0011393600466755342 0.012063889277882496 2.7475161720335066 
165.99999999999608 2.698578497354529 0.00039621419377325773 0.003137105291187522 2.7037079525575223 
166.99999999999608 2.6429079033679375 8.706353825060972e-05 0.0014116699930645012 2.6455915618053276 
167.99999999999608 2.566118484950789 0.0011939840587924082 0.0267539177013745 2.5945865364214167 
168.99999999999605 2.4411352107026363 0.003940737593804734 0.1053768785593164 2.550099201063241 
169.99999999999605 2.2322399400687543 0.007453472566989352 0.26320997603656515 2.5015850261953743 
170.99999999999602 1.9200047129050843 0.010147700202034994 0.5165803190568108 2.444532448097459 
171.99999999999602 1.518744161509215 0.010640304791221982 0.8631016654919329 2.3896708503971684 
172.99999999999602 1.0772007369809755 0.008617044269942626 1.276498813010124 2.3592887713659683 
173.99999999999602 0.6620967158177143 0.005085452562141577 1.7085299030719379 2.3729116003525297 
174.99999999999596 0.33301355153997486 0.001824943831730552 2.0990675349207635 2.4316937810888786 
175.99999999999596 0.12107322057029635 0.0003638600966102061 2.3922997840694045 2.5123012285534707 
176.99999999999596 0.021201841359173506 0.0011217247548277536 2.5540614031915947 2.575705797764537 
177.99999999999596 0.00022436341840305354 0.0032453077815591137 2.583869351355818 2.587221374840761 
178.99999999999596 0.015057441294130952 0.005212890152604572 2.516292350409157 2.5367251950957845 


==> figures/mimo_beta_-5db/beampattern19.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.026316768631281216 0.004572284590139951 2.489666719999599 2.520543914074806 
-179.0 0.038410925238042376 0.005855072033438387 2.346700707980797 2.390863604577147 
-178.0 0.0341680314308832 0.005373376111706533 2.266658356663756 2.3060079979034627 
-177.00000000000006 0.01998736477833147 0.003649145883412317 2.28785395082934 2.3112770935597235 
-176.00000000000006 0.006703748190900062 0.0018039871945482902 2.397591964504567 2.4059538254385906 
-175.00000000000006 0.0010725664451410022 0.000653389458592245 2.540524939111697 2.5422358736182376 
-174.00000000000006 0.002856270871346076 0.00027327861344411745 2.645980094178642 2.649233541069443 
-173.00000000000006 0.00723441209487693 0.0002226748282232469 2.661940651578467 2.6696140014642853 
-172.0000000000001 0.009368301997134983 0.00011174166364896529 2.5800632624417514 2.5897774194661234 
-171.0000000000001 0.0076275425695434725 3.353339045234825e-06 2.440153062191231 2.447969626666471 
-170.0000000000001 0.003796216446117932 0.0003351674879960232 2.312028347876132 2.31626576401843 
-169.0000000000001 0.000928236440562469 0.0014609438311601075 2.2631260961730297 2.2655517535380754 
-168.00000000000014 0.0008582636787689416 0.003212468349330091 2.3265796007622583 2.3306546530352916 
-167.00000000000017 0.003113297077596851 0.004860448292472193 2.483961801024882 2.491948695393253 
-166.00000000000017 0.005648001085439358 0.005539626819821943 2.6699569881495506 2.68119090407524 
-165.00000000000017 0.0065268012002017185 0.004844383722212852 2.7964037596540186 2.807854183017513 
-164.00000000000017 0.005229322121443949 0.003161455945238893 2.785061404114827 2.7935453386168345 
-163.0000000000002 0.0027705049505544147 0.001482584465482694 2.595552492889455 2.5998881197326944 
-162.0000000000002 0.0007698399262342253 0.0008006342889282001 2.2380195508533753 2.239644665695246 
-161.00000000000023 0.0002757038579141675 0.0014823417333769515 1.7671392743451075 1.7689202074473906 
-160.00000000000023 0.0011668735398424758 0.003031662346779562 1.2617625983351335 1.2659601110699092 
-159.00000000000023 0.0024287969408164885 0.0044015783573404235 0.7993331701042 0.8061514965978767 
-158.00000000000026 0.0029781282624623795 0.004656059812906995 0.4347776055920678 0.44239967559948506 
-157.00000000000026 0.0024063033124561367 0.0035625770691228836 0.19025473978470941 0.19621666729054754 
-156.00000000000026 0.0011679607216392447 0.0017459469276094773 0.057017120398143384 0.059929012577043854 
-155.00000000000028 0.00017284712237284917 0.0003136177851525087 0.006068089177138619 0.0065546287704140865 
-154.00000000000028 0.00012796970306873468 0.0001873748056257658 0.0019651045588277676 0.002280198813157764 
-153.0000000000003 0.001084059187561527 0.0015465851113143632 0.014426370577578201 0.017055971400165463 
-152.0000000000003 0.002447545150477546 0.0037098187365148284 0.024591684291385394 0.030748322884660385 
-151.0000000000003 0.003394939475763017 0.0055155632093458855 0.025549139666719376 0.03446052518936689 
-150.00000000000034 0.003389633664475215 0.00597476805289754 0.018861882848730326 0.028229032308794713 
-149.00000000000034 0.002479487351024701 0.004823667361189569 0.009685618755198206 0.016992372022895042 
-148.00000000000037 0.0012250017739017848 0.00267548304272204 0.002704724611472402 0.006608098364948731 
-147.00000000000037 0.0003411871285969891 0.0006999099140315184 4.369915613438026e-05 0.0010859346381591908 
-146.0000000000004 0.0002877460001409356 1.323762421721913e-05 0.0011644870402085234 0.0014650117766501314 
-145.0000000000004 0.0010399482393065888 0.001103493354797815 0.004003135491724546 0.006145763324642327 
-144.00000000000043 0.0021430594437864205 0.0035804102015776964 0.006393371634838588 0.012117247319730578 
-143.00000000000043 0.0029877950889073907 0.006362533640285562 0.007062180951222208 0.016415123615115795 
-142.00000000000043 0.003137095275895336 0.00819464295156665 0.005917175546119345 0.017253584963105546 
-141.00000000000045 0.0025316641383855217 0.008238119245116334 0.003737520417639603 0.014512831446776016 
-140.00000000000045 0.0014867568136363398 0.00645926892691382 0.001589238688919056 0.009540035418061083 
-139.00000000000048 0.0005077063179344311 0.0036500546978140164 0.00029283032058054735 0.004453404113466057 
-138.00000000000048 3.491616107515102e-05 0.0010889330691968378 0.00014383017394101254 0.0012683339333704408 
-137.00000000000048 0.0002461927688785661 3.153270941799643e-06 0.0009221183906346602 0.0011708514012377668 
-136.0000000000005 0.000999276370472348 0.0010644979503735233 0.002101188879436133 0.0041646445194154546 
-135.0000000000005 0.0019223507801229562 0.00411883176266627 0.0031190300334707015 0.009161715286963062 
-134.0000000000005 0.0025944482083738976 0.008241813388111793 0.003591457997818412 0.014431869021902114 
-133.00000000000054 0.0027280916196863055 0.012081327716767981 0.0034062987253334885 0.018222288105282234 
-132.00000000000054 0.002278871811914952 0.014345217401793916 0.002698487408756936 0.01933037925028797 
-131.00000000000054 0.0014476074143557308 0.014254278903556829 0.0017480764118647804 0.017457314705503588 
-130.00000000000057 0.0005880267567692863 0.011809756819320194 0.0008569507788702387 0.01326010312687992 
-129.00000000000057 6.664217336437214e-05 0.007801157233925128 0.0002503472704308381 0.008120732457955299 
-128.00000000000057 0.0001315446004800868 0.0035708164954130505 2.7291406964376434e-05 0.0037297108229710253 
-127.0000000000006 0.0008344580747062069 0.0006244847711057326 0.00016130820437378104 0.0016190671927296825 
-126.0000000000006 0.0020248291128024377 0.00021230398449796712 0.0005369266044765633 0.0027736068152773696 
-125.00000000000063 0.003407803692199421 0.0029979228934598613 0.0010012740595713423 0.00740940567683456 
-124.00000000000063 0.004639095967229123 0.008894648457812796 0.0014120839415602885 0.01495281066971553 
-123.00000000000065 0.005423331156717465 0.017093564017139427 0.0016702499857984086 0.024199579447705604 
-122.00000000000065 0.005587599769421582 0.026257170047783447 0.0017329807266789588 0.03359545320249653 
-121.00000000000068 0.005114346747592671 0.03481637438519989 0.001609965090089744 0.04156245445659291 
-120.00000000000068 0.004131881887080725 0.04129443998743071 0.0013485274447804692 0.04679871821527185 
-119.00000000000068 0.002872206471037567 0.04458769076510808 0.0010145481486852311 0.04849808405677531 
-118.0000000000007 0.001612020398740143 0.04415342192353446 0.0006747379321996033 0.04646133100177811 
-117.00000000000071 0.0006134020398117297 0.04008256913950237 0.0003837084269078436 0.04109655142729341 
-116.00000000000072 7.705250829630058e-05 0.033060780365973826 0.00017706695077810832 0.03332645216637185 
-115.00000000000072 0.00011523155091525806 0.02424130064101036 7.004785365524879e-05 0.024432664839735493 
-114.00000000000075 0.0007456004832757997 0.015064019751780573 6.0197656474673084e-05 0.01587117909049043 
-113.00000000000075 0.0019025750611035314 0.007057198367933065 0.00013231610970914075 0.009090243459955249 
-112.00000000000078 0.003460162345052193 0.0016536240926420158 0.0002640332078419483 0.0053748536848673275 
-111.00000000000078 0.005259609293228695 4.395630773927119e-05 0.0004308457015256549 0.00573274292449477 
-110.00000000000078 0.007136067938640649 0.003079534302827477 0.0006099490707891251 0.010827685639353312 
-109.00000000000081 0.00894022968069974 0.01122715727753557 0.0007826496131069552 0.020958352218757657 
-108.00000000000081 0.010552870927556355 0.024570716514616217 0.0009354611640604355 0.0360756305623211 
-107.00000000000082 0.011892013918391352 0.04284968267829178 0.0010601705103706767 0.055828394827625805 
-106.00000000000084 0.012913676320001325 0.06552228231201118 0.0011532166302468372 0.07962686532389923 
-105.00000000000085 0.013607886964276741 0.09184126333120197 0.001214707813595608 0.10671345452675152 
-104.00000000000085 0.013991845309875602 0.12093177110915418 0.0012473344944268314 0.13623275267766838 
-103.00000000000087 0.01410193514620671 0.15186333518932266 0.0012553542072540592 0.16729453872130035 
-102.00000000000088 0.01398592427236056 0.18371070299096498 0.0012437484948548934 0.1990259850524725 
-101.00000000000088 0.013696228703301998 0.2156008133203247 0.001217590467767425 0.23061126779560473 
-100.00000000000091 0.013284692277356463 0.24674531339510222 0.001181619411918199 0.2613184357879174 
-99.00000000000091 0.012798988631278974 0.27645957380848923 0.0011399940728356662 0.2905145735670815 
-98.00000000000094 0.012280514568721583 0.3041701455230106 0.0010961853796588631 0.31767103430868787 
-97.00000000000094 0.011763508179356012 0.3294131035339493 0.0010529681165755201 0.34236088190540925 
-96.00000000000094 0.011275072951159534 0.35182584156759245 0.0010124754789778744 0.36425075298604925 
-95.00000000000097 0.01083579597920769 0.37113473774887673 0.0009762874957680045 0.38308921873114726 
-94.00000000000097 0.010460690207534921 0.38714080909806653 0.0009455318501935521 0.39869347329827654 
-93.00000000000098 0.010160247690594065 0.39970509925609987 0.0009209824384500173 0.4109358657987772 
-92.000000000001 0.009941449049483716 0.40873516139702176 0.0009031464751882165 0.4197314737987153 
-91.00000000000101 0.009808625136260673 0.41417364615784347 0.000892334942412679 0.42502761890847857 
-90.00000000000101 0.009764106591436603 0.41598970197867713 0.0008887138051790914 0.4267959648401753 
-89.00000000000104 0.009808625136260941 0.41417364615785107 0.0008923349424126164 0.4250276189084866 
-88.00000000000104 0.009941449049483271 0.4087351613970357 0.0009031464751882439 0.4197314737987286 
-87.00000000000104 0.010160247690593711 0.39970509925612274 0.0009209824384498949 0.41093586579879754 
-86.00000000000107 0.010460690207534002 0.3871408090980954 0.0009455318501936464 0.39869347329830446 
-85.00000000000107 0.010835795979207119 0.37113473774891353 0.0009762874957678617 0.38308921873118307 
-84.0000000000011 0.011275072951158618 0.3518258415676335 0.001012475478977666 0.36425075298608817 
-83.0000000000011 0.011763508179355179 0.32941310353399683 0.0010529681165753917 0.34236088190545433 
-82.00000000000111 0.012280514568720691 0.30417014552306554 0.001096185379658814 0.317671034308741 
-81.00000000000112 0.012798988631278043 0.27645957380854785 0.0011399940728356137 0.29051457356713895 
-80.00000000000114 0.013284692277355447 0.24674531339516412 0.0011816194119180674 0.2613184357879775 
-79.00000000000114 0.013696228703301163 0.2156008133203892 0.0012175904677672869 0.2306112677956704 
-78.00000000000115 0.01398592427235985 0.1837107029910295 0.0012437484948549153 0.19902598505253596 
-77.00000000000117 0.014101935146206352 0.15186333518938663 0.0012553542072540106 0.16729453872136463 
-76.00000000000117 0.013991845309875697 0.12093177110921619 0.0012473344944270177 0.1362327526777298 
-75.00000000000118 0.013607886964277645 0.09184126333125904 0.0012147078135957463 0.10671345452680879 
-74.0000000000012 0.012913676320002756 0.06552228231206154 0.001153216630246972 0.07962686532395218 
-73.00000000000121 0.011892013918393986 0.042849682678333514 0.0010601705103708348 0.055828394827670824 
-72.00000000000122 0.010552870927559231 0.024570716514648656 0.0009354611640606539 0.036075630562356104 
-71.00000000000124 0.008940229680703064 0.011227157277557416 0.0007826496131072573 0.02095835221878341 
-70.00000000000125 0.007136067938644487 0.0030795343028387065 0.000609949070789456 0.010827685639368556 
-69.00000000000126 0.005259609293232537 4.395630774049904e-05 0.0004308457015260046 0.00573274292450022 
-68.00000000000126 0.0034601623450554097 0.001653624092634584 0.00026403320784227957 0.005374853684863453 
-67.00000000000128 0.0019025750611065726 0.0070571983679190075 0.00013231610970934304 0.009090243459944298 
-66.0000000000013 0.0007456004832776307 0.01506401975176262 6.019765647474225e-05 0.015871179090474436 
-65.0000000000013 0.00011523155091593006 0.02424130064099169 7.004785365512355e-05 0.024432664839717434 
-64.00000000000131 7.705250829577225e-05 0.0330607803659572 0.00017706695077780612 0.03332645216635414 
-63.00000000000132 0.0006134020398100084 0.04008256913949062 0.0003837084269073952 0.04109655142727963 
-62.000000000001336 0.0016120203987378188 0.04415342192352972 0.0006747379321988964 0.04646133100176945 
-61.00000000000135 0.002872206471034901 0.044587690765110835 0.0010145481486845773 0.048498084056775026 
-60.00000000000135 0.004131881887078303 0.04129443998744099 0.0013485274447798728 0.046798718215278964 
-59.000000000001364 0.005114346747591398 0.03481637438521547 0.0016099650900892187 0.04156245445660669 
-58.00000000000138 0.005587599769421111 0.026257170047801787 0.0017329807266788554 0.03359545320251387 
-57.00000000000139 0.005423331156718524 0.01709356401715762 0.0016702499857987093 0.02419957944772462 
-56.0000000000014 0.004639095967231335 0.008894648457827588 0.00141208394156099 0.014952810669733276 
-55.000000000001414 0.003407803692202076 0.0029979228934687873 0.0010012740595722663 0.0074094056768470445 
-54.00000000000143 0.0020248291128051803 0.0002123039845002487 0.0005369266044774844 0.002773606815283267 
-53.00000000000144 0.0008344580747081989 0.0006244847711020002 0.00016130820437433395 0.0016190671927284585 
-52.00000000000145 0.00013154460048087974 0.0035708164954053514 2.7291406964311944e-05 0.0037297108229640066 
-51.00000000000146 6.664217336387218e-05 0.007801157233916231 0.00025034727043000645 0.008120732457945111 
-50.00000000000147 0.0005880267567678107 0.011809756819313426 0.0008569507788687117 0.013260103126870107 
-49.00000000000148 0.0014476074143539184 0.014254278903553972 0.0017480764118628796 0.01745731470549687 
-48.00000000000149 0.0022788718119135104 0.014345217401796303 0.002698487408755159 0.01933037925028701 
-47.000000000001506 0.0027280916196858736 0.012081327716774672 0.003406298725332678 0.018222288105287757 
-46.00000000000152 0.0025944482083749038 0.008241813388120418 0.0035914579978188425 0.014431869021912267 
-45.00000000000153 0.001922350780124692 0.004118831762673999 0.0031190300334725243 0.009161715286974521 
-44.000000000001535 0.000999276370474109 0.001064497950377929 0.002101188879438693 0.004164644519424224 
-43.00000000000155 0.0002461927688796117 3.1532709416804663e-06 0.000922118390636773 0.0011708514012408152 
-42.000000000001556 3.491616107488539e-05 0.0010889330691927538 0.00014383017394179636 0.0012683339333668699 
-41.00000000000157 0.000507706317932859 0.003650054697808158 0.0002928303205791272 0.004453404113457324 
-40.000000000001585 0.0014867568136340346 0.006459268926908779 0.0015892386889152954 0.009540035418050038 
-39.0000000000016 0.002531664138383758 0.008238119245114446 0.0037375204176349026 0.014512831446767642 
-38.000000000001606 0.0031370952758946924 0.008194642951568675 0.005917175546115575 0.017253584963103176 
-37.00000000000161 0.002987795088908379 0.006362533640290638 0.007062180951221585 0.0164151236151212 
-36.00000000000163 0.0021430594437885533 0.0035804102015834626 0.006393371634842026 0.01211724731974211 
-35.00000000000164 0.0010399482393087468 0.0011034933548017124 0.004003135491730471 0.006145763324654304 
-34.00000000000165 0.000287746000141747 1.3237624217608569e-05 0.0011644870402133436 0.001465011776656144 
-33.00000000000166 0.00034118712859594066 0.0006999099140285337 4.369915613336497e-05 0.0010859346381540897 
-32.00000000000168 0.0012250017738994687 0.0026754830427174674 0.0027047246114623997 0.006608098364931834 
-31.000000000001688 0.002479487351022262 0.004823667361185898 0.0096856187551806 0.01699237202287146 
-30.000000000001698 0.003389633664474125 0.005974768052896739 0.018861882848712378 0.028229032308774802 
-29.000000000001705 0.003394939475764071 0.005515563209348425 0.025549139666712066 0.03446052518936304 
-28.00000000000172 0.002447545150480167 0.0037098187365192693 0.02459168429139725 0.030748322884679106 
-27.00000000000173 0.0010840591875641479 0.0015465851113182834 0.014426370577605409 0.017055971400198967 
-26.00000000000174 0.00012796970306978026 0.0001873748056271155 0.001965104558844771 0.002280198813177124 
-25.00000000000175 0.00017284712237164475 0.00031361778515071243 0.00606808917709456 0.006554628770366983 
-24.000000000001766 0.0011679607216366508 0.0017459469276058345 0.057017120397968274 0.059929012576862395 
-23.000000000001776 0.002406303312454002 0.003562577069119609 0.19025473978433408 0.19621666729017134 
-22.00000000000179 0.002978128262462404 0.00465605981290607 0.4347776055914488 0.44239967559886373 
-21.000000000001798 0.0024287969408186556 0.004401578357342281 0.7993331701033479 0.8061514965970282 
-20.00000000000181 0.0011668735398451006 0.003031662346782915 1.2617625983341287 1.2659601110689078 
-19.000000000001823 0.00027570385791480964 0.0014823417333795102 1.7671392743440892 1.7689202074463812 
-18.000000000001833 0.000769839926231558 0.0008006342889282321 2.238019550852512 2.239644665694382 
-17.000000000001844 0.0027705049505493294 0.0014825844654800424 2.5955524928888885 2.5998881197321184 
-16.000000000001855 0.00522932212143957 0.0031614559452350856 2.7850614041146278 2.7935453386166373 
-15.000000000001867 0.006526801200201059 0.0048443837222101535 2.7964037596541567 2.807854183017658 
-14.000000000001878 0.005648001085443342 0.005539626819821928 2.6699569881498966 2.6811909040755917 
-13.000000000001888 0.003113297077602463 0.004860448292474826 2.4839618010252584 2.491948695393638 
-12.0000000000019 0.0008582636787716649 0.003212468349333855 2.3265796007624977 2.330654653035545 
-11.000000000001913 0.0009282364405592537 0.001460943831163193 2.2631260961730413 2.265551753538087 
-10.000000000001922 0.003796216446110246 0.0003351674879974528 2.3120283478759336 2.3162657640182247 
-9.000000000001934 0.007627542569536821 3.3533390452906435e-06 2.4401530621909346 2.4479696266661626 
-8.000000000001945 0.0093683019971352 0.00011174166364863382 2.580063262441509 2.5897774194658862 
-7.000000000001957 0.007234412094884711 0.00022267482822314953 2.6619406515783943 2.669614001464222 
-6.000000000001967 0.002856270871354254 0.0002732786134438604 2.6459800941787766 2.6492335410695915 
-5.000000000001979 0.001072566445138238 0.0006533894585907886 2.5405249391119735 2.542235873618518 
-4.00000000000199 0.0067037481908798 0.001803987194545099 2.3975919645048456 2.405953825438842 
-3.0000000000020015 0.019987364778300203 0.0036491458834083147 2.2878539508294837 2.311277093559829 
-2.000000000002013 0.03416803143086086 0.005373376111703951 2.2666583566636924 2.3060079979033707 
-1.0000000000020242 0.038410925238050016 0.005855072033439228 2.346700707980551 2.390863604576899 
-2.0355549961366507e-12 0.02631676863132005 0.004572284590144041 2.4896667199992932 2.5205439140745463 
0.9999999999979531 0.006209148414405325 0.0023586162910352974 2.6202430998126447 2.6288144175304673 
1.9999999999979419 0.006637115574261289 0.001355737906777444 2.655776794224343 2.6636592911725367 
2.9999999999979305 0.07147345010660476 0.003971874644547822 2.538327852136946 2.613420755125379 
3.999999999997919 0.24390844952250437 0.01134201443738691 2.255709104275649 2.510297752937894 
4.999999999997908 0.5452660260198194 0.02222937568497758 1.8438980659180355 2.410452237085945 
5.999999999997897 0.9590599284506085 0.03316517251006881 1.3717426069850973 2.3628702664118357 
6.999999999997885 1.4298829195388838 0.03992827325143632 0.9160130599959972 2.384744450580322 
7.999999999997874 1.8801921695692598 0.03963329616029232 0.5375823894746922 2.4565091020105942 
8.999999999997863 2.23884406443959 0.03226154177569733 0.2672834288340761 2.5377720845252982 
9.99999999999785 2.4683266117461704 0.02073584146576913 0.10459386507095132 2.5933370329682797 
10.999999999997842 2.5771815728779632 0.009466341717125102 0.026663883882439312 2.6132342387973777 
11.99999999999783 2.610883520816622 0.0021771771085984477 0.0018132991592596393 2.6149476228785162 
12.999999999997817 2.6251920797384707 0.00022220137850385092 0.0014467458654695822 2.6270017170780733 
13.999999999997806 2.6550832148562344 0.0022761387321741174 0.006672442428077423 2.6641882974292606 
14.999999999997796 2.694882415882257 0.00545991844503852 0.009104904702598582 2.709605020221932 
15.999999999997783 2.6997214300595176 0.007141933877383608 0.007768514981606576 2.7147986959384003 
16.999999999997772 2.607755705568364 0.006336320536243407 0.004866172802719076 2.6191434955254884 
17.999999999997762 2.372259128872678 0.003952834495904852 0.0025667850782755534 2.3789791987424382 
18.99999999999775 1.9879973012063838 0.001893953993161541 0.0016541723773266246 1.9917428587964603 
19.999999999997737 1.4993565793910502 0.0016708371311531603 0.0017043096034701358 1.5029016883457627 
20.999999999997726 0.9867108048300439 0.003425608072063525 0.0019082770323381212 0.9921685875238974 
21.99999999999772 0.5377218645293804 0.005916732300796884 0.00175535182073179 0.5454671832700086 
22.999999999997705 0.21670558997723974 0.007393391885897129 0.0012335487734282434 0.2253647683741394 
23.999999999997694 0.04510362781174948 0.006754879249046885 0.0006332013360977689 0.05250038385019977 
24.99999999999768 0.0001208185799224619 0.0042653030615982645 0.00023666709095569247 0.004624360328290671 
25.99999999999767 0.030072908223289906 0.0014093559160210914 0.0001312547378422213 0.031617303534546976 
26.99999999999766 0.07809589418714913 8.402843887997573e-06 0.00021578669750605266 0.07832718259370923 
27.999999999997648 0.10348341617943232 0.0011409472595369527 0.00032615015309172673 0.1049571576043598 
28.999999999997634 0.0924865551981169 0.004495194998497334 0.00035841394363241247 0.09734262451341236 
29.999999999997627 0.05608329126214319 0.008506690766064778 0.0003117287630576445 0.06489969455198108 
30.999999999997616 0.018059046385339776 0.011184004390545734 0.0002496072677371472 0.029489575082261955 
31.999999999997602 0.00019878435990947624 0.011160013825500177 0.00023033221439757042 0.011589672020027749 
32.99999999999759 0.011402295833316919 0.00841240921312261 0.00026156942452843575 0.020083188460591088 
33.99999999999758 0.044696157775093795 0.00429824215017953 0.0003031077258660522 0.049309640783061486 
34.99999999999757 0.08212725912892467 0.000912172363174324 0.0003044607655675821 0.0833566171936375 
35.999999999997556 0.10424452520973945 0.00010743978795062548 0.00024493994055153537 0.10460463240937254 
36.99999999999754 0.09951437446744825 0.0026549903983730827 0.0001492305622091643 0.10231798362436892 
37.999999999997534 0.06975803724617437 0.00791551949198608 7.190210696230767e-05 0.07773766210414618 
38.99999999999753 0.02985058495902315 0.014135851256076547 6.411992376365147e-05 0.04404141850978176 
39.99999999999751 0.0023762846340089567 0.01919517878699928 0.00014397258030492664 0.02171355262860946 
40.9999999999975 0.009702512011998881 0.021449167172709862 0.0002864614557699131 0.03145165770857924 
41.999999999997485 0.06649724653310461 0.020314596741764057 0.000436240421129214 0.0872815811583262 
42.99999999999748 0.17511421613399683 0.01638342126973542 0.0005340972693559274 0.1920844031542246 
43.99999999999746 0.3249565278840469 0.01107076326460083 0.0005428758378747306 0.33663589438225494 
44.999999999997456 0.4955020391747151 0.005988323848260269 0.0004611478261474775 0.5020207394561705 
45.99999999999745 0.661627642567785 0.002322193327790134 0.00032046009186164975 0.6643329075784628 
46.999999999997435 0.7994534427256004 0.0004623726874795322 0.0001698440147176789 0.8001338876277346 
47.99999999999742 0.8911236625980155 1.0062651330861422e-05 5.5899803043853916e-05 0.8912201115562509 
48.99999999999741 0.9275427158412856 0.00013617747220672673 6.924940720303457e-06 0.9277003131934229 
49.9999999999974 0.9088159213534829 0.0001401405303411914 2.6252138615412343e-05 0.908986994391503 
50.999999999997385 0.8427649839986037 7.789727354045592e-07 9.53917118951924e-05 0.8428649304606441 
51.99999999999738 0.7422579198129107 0.0007298575414374385 0.00018385763284829983 0.7431840257867767 
52.99999999999737 0.6221822950558307 0.004415375166289048 0.00026089827964946534 0.6268877409566307 
53.99999999999736 0.49675601237367945 0.01394292772952649 0.0003048257747595034 0.5110551679632805 
54.99999999999734 0.3776107838834332 0.03247480761231539 0.0003074937806364638 0.410468879012359 
55.99999999999733 0.27280079744782354 0.06282349371486701 0.00027367491051026604 0.33599722735028376 
56.99999999999732 0.18665756956432245 0.10686920665005782 0.00021678046683718994 0.2938630406378034 
57.99999999999731 0.12026908789085146 0.16514494489315665 0.00015312587659507094 0.28570234829742247 
58.99999999999729 0.07231049625193516 0.23666105655970013 9.679822564549842e-05 0.30921451177981835 
59.99999999999728 0.03997518319501952 0.31898239095451836 5.644436282646592e-05 0.3591670477383182 
60.99999999999728 0.01981968051026265 0.4085197065770038 3.437724405176756e-05 0.42853071996828557 
61.999999999997264 0.008414557867429614 0.5009630845876554 2.7630206775196495e-05 0.5095645590923772 
62.99999999999725 0.0027651185409442326 0.5917719644763678 3.015396809132703e-05 0.594728499186182 
63.99999999999724 0.0005182703488910333 0.6766419618381411 3.527064627397647e-05 0.6773593216680514 
64.99999999999723 2.1317080253360113e-06 0.7518872773846957 3.768345955213271e-05 0.7520945859001146 
65.99999999999721 0.0001553586578613279 0.8147024771863768 3.465464209223913e-05 0.8150649132698103 
66.9999999999972 0.00039949025228572124 0.8632925403849969 2.6281789739295702e-05 0.8638967231564869 
67.9999999999972 0.0004960476267942193 0.8968808741869697 1.5040361142660314e-05 0.8975769935824595 
68.99999999999719 0.00041596564715658436 0.9156191242312741 4.88352012623283e-06 0.9162317171685511 
69.99999999999717 0.00023580914215260345 0.9204296032774075 2.0714915964266816e-07 0.9208636142872415 
70.99999999999716 6.505368497771408e-05 0.9128119490523752 4.929190143057894e-06 0.9130852306725896 
71.99999999999714 2.056066726237768e-06 0.894641893224507 2.1837269044124904e-05 0.8948730755221951 
72.99999999999714 0.00011287533462163756 0.86798367600302 5.2260541940015506e-05 0.8683585523271198 
73.99999999999713 0.0004260643499430942 0.8349303801737392 9.6043184493251e-05 0.8356630583580641 
74.99999999999712 0.0009370653566768078 0.7974795740096731 0.00015174786289676246 0.7987782106059409 
75.9999999999971 0.0016171481060917516 0.7574459498691682 0.00021699780361238938 0.7594877388754836 
76.9999999999971 0.0024233621018688693 0.716408486833848 0.0002888694783150857 0.7193249638325995 
77.99999999999709 0.003307384028734269 0.675687072065578 0.00036426575000290907 0.6795586100607981 
78.99999999999707 0.004222254766091373 0.6363422854927202 0.00044022323932039055 0.6411996098469614 
79.99999999999706 0.005126772584290427 0.5991918734294143 0.0005141312527593752 0.6050221687953181 
80.99999999999704 0.005987772025627173 0.5648379706831457 0.0005838589183246969 0.5715933794302293 
81.99999999999704 0.006780739321867324 0.5337000705791594 0.0006478005190737292 0.5413068427401944 
82.99999999999702 0.007489270533046491 0.506049842100264 0.0007048564111924388 0.5144169196488955 
83.99999999999702 0.008103835063893693 0.4820449772808654 0.0007543693891237105 0.4910712770740512 
84.999999999997 0.008620216540971299 0.46176021029143016 0.0007960353713651121 0.4713402598358245 
85.99999999999699 0.009037900420659845 0.44521442663731015 0.0008298042851704796 0.45524229114163584 
86.99999999999697 0.009358584036073156 0.43239336072549206 0.0008557832390952974 0.44276498689722543 
87.99999999999697 0.009584910141704633 0.42326777298482404 0.0008741503541034566 0.43388198382265375 
88.99999999999696 0.009719472148794546 0.41780722877917487 0.0008850844929458829 0.4285656565715369 
89.99999999999694 0.0097641065914367 0.41598970197867846 0.0008887138051791363 0.4267959648401769 
90.99999999999694 0.009719472148794853 0.4178072287791522 0.0008850844929459052 0.4285656565715146 
91.99999999999692 0.009584910141705563 0.42326777298477886 0.0008741503541035251 0.4338819838226106 
92.99999999999692 0.00935858403607476 0.4323933607254233 0.0008557832390954044 0.4427649868971574 
93.99999999999689 0.009037900420661467 0.44521442663722094 0.0008298042851707135 0.45524229114154763 
94.99999999999689 0.008620216540973991 0.46176021029131686 0.0007960353713652982 0.4713402598357127 
95.99999999999689 0.008103835063897002 0.4820449772807288 0.0007543693891239912 0.4910712770739194 
96.99999999999686 0.00748927053305011 0.506049842100105 0.0007048564111927703 0.5144169196487364 
97.99999999999686 0.006780739321871749 0.5337000705789801 0.0006478005190740603 0.5413068427400239 
98.99999999999685 0.005987772025632207 0.564837970682946 0.0005838589183251587 0.5715933794300395 
99.99999999999685 0.005126772584295704 0.5991918734291946 0.0005141312527598704 0.6050221687951081 
100.99999999999682 0.004222254766097017 0.6363422854924857 0.00044022323932081317 0.6411996098467357 
101.99999999999682 0.0033073840287398465 0.6756870720653326 0.0003642657500034057 0.6795586100605567 
102.99999999999679 0.002423362101874099 0.7164084868335976 0.00028886947831551553 0.7193249638323596 
103.99999999999679 0.0016171481060963423 0.7574459498689199 0.0002169978036128026 0.7594877388752388 
104.99999999999679 0.0009370653566805116 0.7974795740094341 0.00015174786289713334 0.7987782106057065 
105.99999999999676 0.0004260643499456787 0.834930380173522 9.604318449354398e-05 0.8356630583578443 
106.99999999999676 0.00011287533462290165 0.8679836760028352 5.2260541940220975e-05 0.868358552326941 
107.99999999999673 2.056066726339517e-06 0.8946418932243674 2.183726904427807e-05 0.8948730755220574 
108.99999999999673 6.505368497691333e-05 0.9128119490522937 4.92919014311318e-06 0.913085230672512 
109.99999999999672 0.0002358091421513944 0.9204296032773969 2.0714915963941458e-07 0.9208636142872294 
110.99999999999672 0.00041596564715571174 0.915619124231344 4.883520126188111e-06 0.9162317171686191 
111.99999999999669 0.0004960476267942287 0.8968808741871289 1.5040361142580171e-05 0.8975769935826217 
112.99999999999669 0.00039949025228689066 0.8632925403852479 2.6281789739250508e-05 0.8638967231567419 
113.99999999999669 0.00015535865786298205 0.8147024771867181 3.465464209221597e-05 0.8150649132701553 
114.99999999999666 2.131708025033788e-06 0.7518872773851198 3.768345955212879e-05 0.7520945859005397 
115.99999999999666 0.0005182703488839125 0.6766419618386345 3.527064627399508e-05 0.677359321668537 
116.99999999999663 0.00276511854092221 0.5917719644769095 3.0153968091361864e-05 0.5947284991867031 
117.99999999999663 0.008414557867380127 0.5009630845882208 2.7630206775191077e-05 0.5095645590929049 
118.99999999999662 0.01981968051016951 0.40851970657756415 3.437724405168893e-05 0.4285307199687443 
119.9999999999966 0.03997518319486279 0.3189823909550472 5.6444362826273275e-05 0.35916704773868474 
120.9999999999966 0.0723104962516931 0.2366610565601741 9.679822564519675e-05 0.30921451178005394 
121.99999999999659 0.12026908789050443 0.16514494489355516 0.00015312587659469464 0.28570234829747104 
122.99999999999658 0.18665756956385404 0.10686920665037111 0.00021678046683676602 0.2938630406376456 
123.99999999999656 0.2728007974472388 0.06282349371509285 0.00027367491051004796 0.3359972273499203 
124.99999999999656 0.3776107838827439 0.032474807612462214 0.0003074937806364027 0.41046887901180906 
125.99999999999653 0.4967560123729207 0.013942927729609077 0.00030482577475963177 0.5110551679626074 
126.99999999999653 0.6221822950550623 0.0044153751663261786 0.0002608982796497991 0.6268877409559044 
127.99999999999653 0.7422579198122221 0.0007298575414483256 0.0001838576328488575 0.7431840257860863 
128.9999999999965 0.8427649839980826 7.789727356027801e-07 9.539171189572155e-05 0.8428649304601166 
129.9999999999965 0.9088159213532123 0.0001401405303403118 2.625213861570954e-05 0.9089869943912345 
130.99999999999648 0.9275427158413361 0.0001361774722075888 6.924940720220855e-06 0.927700313193475 
131.99999999999648 0.8911236625984104 1.0062651330764111e-05 5.5899803043352574e-05 0.8912201115566385 
132.99999999999645 0.7994534427263174 0.00046237268747320126 0.00016984401471685504 0.8001338876284283 
133.99999999999645 0.6616276425687359 0.0023221933277733646 0.0003204600918607292 0.6643329075793947 
134.99999999999642 0.49550203917576774 0.005988323848232731 0.00046114782614672993 0.5020207394571964 
135.99999999999642 0.3249565278850499 0.011070763264567548 0.0005428758378744926 0.33663589438322805 
136.99999999999642 0.17511421613480527 0.016383421269705392 0.0005340972693563064 0.19208440315500686 
137.9999999999964 0.06649724653361505 0.020314596741747473 0.000436240421130026 0.08728158115882294 
138.9999999999964 0.009702512012185856 0.021449167172713147 0.00028646145577085824 0.031451657708770446 
139.9999999999964 0.002376284633927191 0.019195178787022843 0.00014397258030565078 0.02171355262855187 
140.99999999999636 0.029850584958792583 0.01413585125611307 6.411992376387538e-05 0.044041418509588114 
141.99999999999636 0.06975803724594026 0.007915519492023362 7.190210696200394e-05 0.07773766210394827 
142.99999999999636 0.0995143744673346 0.0026549903983982383 0.00014923056220856717 0.1023179836242789 
143.99999999999633 0.10424452520979828 0.00010743978795587554 0.0002449399405510158 0.10460463240943686 
144.99999999999633 0.08212725912912393 0.0009121723631600783 0.0003044607655674306 0.08335661719382381 
145.99999999999633 0.04469615777533125 0.004298242150154357 0.0003031077258662269 0.04930964078327274 
146.9999999999963 0.011402295833467335 0.008412409213099683 0.00026156942452871954 0.02008318846071936 
147.9999999999963 0.0001987843598884275 0.011160013825490964 0.00023033221439761896 0.011589672019997204 
148.99999999999628 0.018059046385151767 0.011184004390554683 0.00024960726773686116 0.029489575082082775 
149.99999999999628 0.05608329126188923 0.008506690766087158 0.00031172876305721756 0.06489969455174811 
150.99999999999625 0.0924865551979508 0.0044951949985218296 0.00035841394363236585 0.09734262451327243 
151.99999999999625 0.10348341617947615 0.0011409472595517352 0.0003261501530922176 0.10495715760441979 
152.99999999999625 0.07809589418740193 8.402843886726481e-06 0.00021578669750679246 0.07832718259396407 
153.99999999999622 0.030072908223581444 0.0014093559160064145 0.00013125473784233828 0.03161730353482408 
154.99999999999622 0.00012081857993685756 0.004265303061580065 0.00023666709095420207 0.004624360328285426 
155.9999999999962 0.04510362781112977 0.006754879249036323 0.0006332013360944661 0.05250038384956369 
156.9999999999962 0.21670558997573716 0.007393391885900155 0.001233548773424465 0.22536476837263564 
157.99999999999616 0.5377218645269818 0.005916732300810697 0.0017553518207295365 0.5454671832676039 
158.99999999999616 0.9867108048270228 0.00342560807207823 0.0019082770323385115 0.9921685875209013 
159.99999999999616 1.499356579387897 0.0016708371311584989 0.0017043096034716815 1.5029016883426467 
160.99999999999613 1.9879973012036463 0.0018939539931535955 0.001654172377324783 1.9917428587936992 
161.99999999999613 2.3722591288707626 0.003952834495889262 0.002566785078265741 2.3789791987405153 
162.9999999999961 2.6077557055673934 0.006336320536231936 0.004866172802701582 2.6191434955244866 
163.9999999999961 2.6997214300593115 0.007141933877386226 0.007768514981590915 2.7147986959381667 
164.9999999999961 2.694882415882453 0.0054599184450554155 0.009104904702600508 2.7096050202221442 
165.99999999999608 2.6550832148564765 0.0022761387321933095 0.006672442428104752 2.6641882974295426 
166.99999999999608 2.6251920797385897 0.00022220137850664041 0.0014467458654979723 2.6270017170782434 
167.99999999999608 2.6108835208167154 0.0021771771085702697 0.0018132991592074614 2.6149476228785296 
168.99999999999605 2.577181572878341 0.009466341717065547 0.026663883882157825 2.613234238797423 
169.99999999999605 2.4683266117471723 0.0207358414656949 0.10459386507024616 2.593337032968518 
170.99999999999602 2.238844064441403 0.0322615417756354 0.2672834288327667 2.537772084525755 
171.99999999999602 1.8801921695717918 0.03963329616026722 0.5375823894726945 2.456509102011107 
172.99999999999602 1.4298829195417821 0.039928273251457785 0.9160130599933991 2.3847444505806257 
173.99999999999602 0.9590599284533854 0.03316517251012698 1.3717426069821863 2.362870266411736 
174.99999999999596 0.5452660260220441 0.022229375685048635 1.8438980659152537 2.4104522370854706 
175.99999999999596 0.24390844952394783 0.011342014437445296 2.2557091042734694 2.510297752937203 
176.99999999999596 0.071473450107293 0.003971874644578281 2.5383278521357107 2.6134207551248427 
177.99999999999596 0.006637115574412259 0.001355737906780254 2.6557767942241335 2.66365929117246 
178.99999999999596 0.006209148414306027 0.0023586162910228465 2.62024309981323 2.6288144175309416 


==> figures/mimo_beta_-5db/beampattern2.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0029378249538733 0.006871571104265134 2.562308983608107 2.5719119095741343 
-179.0 0.004831709026414609 0.005370843363031206 2.51125524007226 2.521185310336891 
-178.0 0.007629999837977648 0.0029360174756585334 2.4250845136299044 2.435351269882456 
-177.00000000000006 0.009433898593245966 0.000912959259839975 2.3548299100057775 2.3648966793247306 
-176.00000000000006 0.00892950976721925 0.00012939420638345315 2.346067965689897 2.3549039769615088 
-175.00000000000006 0.006257687695163377 0.00044914625300653704 2.4096172827050895 2.4161750315190025 
-174.00000000000006 0.0028913581171048698 0.0010436203059136925 2.5123044071451757 2.5161543173856433 
-173.00000000000006 0.0006486796561291043 0.001126911692947234 2.594218545742558 2.595943839918311 
-172.0000000000001 0.0005355369566376568 0.0005869922440442447 2.6031793026891945 2.604253607434873 
-171.0000000000001 0.0021805115376667015 5.013686492791951e-05 2.5267210951896955 2.5288865385108563 
-170.0000000000001 0.004186648682255452 0.00034851915995898436 2.402833506068073 2.407290519646329 
-169.0000000000001 0.005103904881051495 0.0018022174789324458 2.3023784055505803 2.3092175985936474 
-168.00000000000014 0.004347021090595004 0.0038615802449445597 2.2917749650529897 2.299958691119869 
-167.00000000000017 0.0024754164177932278 0.005394891824733573 2.395388086632599 2.4032962694173774 
-166.00000000000017 0.0007147166098805795 0.0054415269128935476 2.5772733113289363 2.583529255044462 
-165.00000000000017 9.911799565519034e-05 0.003912215600119625 2.7518044934674477 2.7559540319578373 
-164.00000000000017 0.0008220769999427061 0.0017403776562466735 2.8180661228171004 2.8207691828493178 
-163.0000000000002 0.002192656050849315 0.00035298006928409265 2.701545399773193 2.7041997907647386 
-162.0000000000002 0.0031677261535766727 0.0007851668562318246 2.3840907408979515 2.3881005957205654 
-161.00000000000023 0.003064034432653834 0.0030041804051012533 1.9098175345826625 1.9158902831447044 
-160.00000000000023 0.001976826551059017 0.005879468732694894 1.3664469745544292 1.3742705371166586 
-159.00000000000023 0.0006628394705047674 0.007828019170291028 0.8522645144165985 0.8607073247921779 
-158.00000000000026 7.023864510715323e-06 0.0077435239987495305 0.44364187312508124 0.45134823577535577 
-157.00000000000026 0.00044368624793846863 0.005648567036975566 0.17557815342223315 0.18164054507705588 
-156.00000000000026 0.0016987351829303742 0.002685692188650332 0.040282702400708005 0.04465260154422301 
-155.00000000000028 0.0029896190503106755 0.000464026436498335 0.0006273298662002098 0.004076672344232274 
-154.00000000000028 0.003527911985783041 0.0001530346882603199 0.01007819550750459 0.01375854586421207 
-153.0000000000003 0.002999312017786308 0.001845310351255745 0.030117449792919783 0.03496077637291057 
-152.0000000000003 0.0017358935151093593 0.004535576115626487 0.03940612162350844 0.04567440727644868 
-151.0000000000003 0.0004996021677832975 0.0067028684165696475 0.033725433666956274 0.04092387488044061 
-150.00000000000034 2.7637251737500142e-05 0.00715215150306382 0.0196432625808585 0.026819648239400397 
-149.00000000000034 0.0006137389682981655 0.0056503833836788 0.0064618833556000605 0.012723802356857314 
-148.00000000000037 0.00195693552910068 0.003029140067787762 0.0002658536666553382 0.005250372538013807 
-147.00000000000037 0.00334328596866018 0.0007262039998446171 0.0017888981714973397 0.005856473449149148 
-146.0000000000004 0.004041228275100493 3.0065684493863856e-05 0.007650224371212606 0.011718684920722075 
-145.0000000000004 0.0036883943928830197 0.0014247658941202784 0.01321910642962306 0.018328855398685034 
-144.00000000000043 0.002471203158652316 0.004355751106987874 0.015234401961767244 0.022058374823644554 
-143.00000000000043 0.0010206743712915813 0.007509595854441915 0.013027153303781026 0.021555838145102788 
-142.00000000000043 9.492198015964279e-05 0.009447975935517624 0.008188700243522468 0.0177316336899972 
-141.00000000000045 0.00021518407897060216 0.009281941657707172 0.0032765842075444885 0.012774592653993113 
-140.00000000000045 0.0014284140337743657 0.007077289237818503 0.00040747611234275883 0.00891346812445221 
-139.00000000000048 0.003294792913089822 0.0038252604626623356 0.00039324205040908237 0.007511614206124843 
-138.00000000000048 0.005088552292323072 0.0010147753039052635 0.00265580547013914 0.008754915419222862 
-137.00000000000048 0.006109407910217345 8.225113622317516e-06 0.005758160601711675 0.01186966205865349 
-136.0000000000005 0.005966486461597842 0.001487037118278268 0.008174282069393727 0.015621403207500611 
-135.0000000000005 0.004723293186469445 0.0051826045599706804 0.008923683121449128 0.01882493305702334 
-134.0000000000005 0.002860148481300931 0.009978464439894648 0.00785042586478333 0.02068772682937091 
-133.00000000000054 0.0010856473798979813 0.014322247669540029 0.005524326621964285 0.020934712144873715 
-132.00000000000054 8.058930592613982e-05 0.016779125888372295 0.002892775420503053 0.019757883381939054 
-131.00000000000054 0.00027094763889062563 0.016525363643546134 0.0008709732649927643 0.01767356359020045 
-130.00000000000057 0.0017030277854397035 0.013621613972459722 3.1421688108389444e-05 0.015360744879348987 
-129.00000000000057 0.004049211780178997 0.008994872672660354 0.0004760951033742045 0.013521120032653057 
-128.00000000000057 0.006726226593698506 0.004157844203391515 0.0018900086690428238 0.012770174082644341 
-127.0000000000006 0.00907563750656539 0.0007708614222874301 0.0037148575789822105 0.013552914887268282 
-126.0000000000006 0.01054580849017076 0.00018470977942302674 0.005359065285617041 0.016078291423058846 
-125.00000000000063 0.010824544455656452 0.0030905313279415325 0.006371771340237022 0.02027535118908302 
-124.00000000000063 0.009894488351406121 0.009357455500087136 0.006538950744655452 0.025782149312792695 
-123.00000000000065 0.008009383947360421 0.01807897146941791 0.005894180507035542 0.031979097800792174 
-122.00000000000065 0.005610294984681629 0.027794333073490954 0.004662837253504554 0.038070910727944135 
-121.00000000000068 0.0032121485472803722 0.03681481843199219 0.003171446811601945 0.043209003374643395 
-120.00000000000068 0.0012918820026149214 0.04357182470054792 0.0017540693298647855 0.046634414890213756 
-119.00000000000068 0.00020240114590044077 0.046912558966205165 0.0006791302229145279 0.04781456137506086 
-118.0000000000007 0.00012537518291411923 0.04629258120437889 0.0001081857146806318 0.04654753618398297 
-117.00000000000071 0.0010644589602884513 0.04184394011611423 8.707723311234267e-05 0.04301471605785459 
-116.00000000000072 0.0028716565828803718 0.03432523814658372 0.0005623385242302595 0.03777358698701343 
-115.00000000000072 0.005294577365555086 0.024980288695110264 0.0014122997737915086 0.031694667971563034 
-114.00000000000075 0.008031292832071187 0.015342743017320944 0.002482469941532973 0.025856231374426327 
-113.00000000000075 0.010781470644544367 0.00702550049601925 0.003617188115384464 0.02141633393550736 
-112.00000000000078 0.013286124955182983 0.0015280140029358465 0.004682852236848798 0.01948294718680757 
-111.00000000000078 0.015352409629350822 8.470535617962099e-05 0.005581188929262886 0.021000313014305994 
-110.00000000000078 0.016863436754585223 0.003566505753221444 0.006253393975788003 0.02666436188602921 
-109.00000000000081 0.017775597569030674 0.012437309217513253 0.006677340282581871 0.036873657469518144 
-108.00000000000081 0.01810715983638505 0.02675928893196609 0.006860510467844267 0.0517162436662552 
-107.00000000000082 0.017922163327064533 0.046236142452457656 0.00683111471075015 0.07098793330717224 
-106.00000000000084 0.017313135204004362 0.07028129316711085 0.006629289779431288 0.09423447304575755 
-105.00000000000085 0.016385238457789993 0.09809834201609186 0.006299590764236409 0.12080869304891471 
-104.00000000000085 0.015243444137645274 0.12876290289572176 0.005885355272768403 0.14993393704902191 
-103.00000000000087 0.01398339227551359 0.16129763082888435 0.005425032895351429 0.18076633349557247 
-102.00000000000088 0.012685894359984573 0.19473514482561136 0.00495025778844773 0.21245033676002034 
-101.00000000000088 0.01141456950484265 0.22816621288413308 0.0044852836113987785 0.24416401563379397 
-100.00000000000091 0.01021587837441848 0.26077274181230414 0.004047360668734451 0.27515247573414414 
-99.00000000000091 0.009120773454069234 0.291846692829135 0.003647672602674733 0.3047493738220827 
-98.00000000000094 0.008147260855053948 0.3207970343356071 0.0032925268238962213 0.3323876265256219 
-97.00000000000094 0.007303310846516854 0.3471473274885803 0.0029845809987382563 0.3576011305732034 
-96.00000000000094 0.006589716776237265 0.3705266347575052 0.002723969481667309 0.38001965018848655 
-95.00000000000097 0.006002654386042953 0.39065626931194936 0.0025092594902017228 0.39935907301171036 
-94.00000000000097 0.005535818577847916 0.4073345745046095 0.0023382143182105455 0.41540907958906453 
-93.00000000000098 0.005182105885406145 0.42042152650504594 0.002208371157884796 0.42801999642555677 
-92.000000000001 0.004934868914212499 0.4298245527333446 0.0021174572766083596 0.437090276086835 
-91.00000000000101 0.004788798562951807 0.4354865935277234 0.0020636740373628395 0.44255571766897467 
-90.00000000000101 0.004740497303285999 0.4373771233400803 0.00204587692629459 0.4443812357561721 
-89.00000000000104 0.0047887985629517385 0.4354865935277316 0.0020636740373626847 0.44255571766898283 
-88.00000000000104 0.00493486891421219 0.4298245527333593 0.0021174572766083973 0.43709027608684925 
-87.00000000000104 0.005182105885405525 0.4204215265050696 0.002208371157884316 0.4280199964255781 
-86.00000000000107 0.005535818577847044 0.40733457450463956 0.0023382143182106817 0.415409079589093 
-85.00000000000107 0.006002654386041872 0.39065626931198766 0.0025092594902011173 0.3993590730117471 
-84.0000000000011 0.006589716776235968 0.37052663475754805 0.0027239694816665015 0.38001965018852596 
-83.0000000000011 0.007303310846515357 0.34714732748862975 0.0029845809987375563 0.3576011305732515 
-82.00000000000111 0.008147260855052154 0.3207970343356644 0.003292526823895681 0.332387626525678 
-81.00000000000112 0.0091207734540671 0.2918466928291962 0.003647672602674028 0.3047493738221398 
-80.00000000000114 0.010215878374416176 0.26077274181236876 0.004047360668733406 0.2751524757342061 
-79.00000000000114 0.011414569504840004 0.2281662128842008 0.004485283611397686 0.24416401563385906 
-78.00000000000115 0.012685894359981856 0.19473514482567894 0.004950257788446961 0.21245033676008623 
-77.00000000000117 0.01398339227551079 0.1612976308289517 0.005425032895350332 0.18076633349563495 
-76.00000000000117 0.015243444137642824 0.128762902895787 0.00588535527276794 0.1499339370490851 
-75.00000000000118 0.01638523845778784 0.09809834201615206 0.006299590764235705 0.12080869304897154 
-74.0000000000012 0.017313135204002458 0.07028129316716424 0.006629289779430767 0.09423447304580877 
-73.00000000000121 0.01792216332706376 0.04623614245250204 0.006831114710749588 0.07098793330721537 
-72.00000000000122 0.018107159836385004 0.02675928893200076 0.006860510467844147 0.05171624366629032 
-71.00000000000124 0.01777559756903187 0.012437309217536784 0.006677340282582361 0.03687365746954329 
-70.00000000000125 0.016863436754587773 0.00356650575323387 0.00625339397578908 0.02666436188604529 
-69.00000000000126 0.015352409629354519 8.470535618146893e-05 0.0055811889292643425 0.02100031301431256 
-68.00000000000126 0.013286124955187488 0.0015280140029284757 0.0046828522368510105 0.019482947186806862 
-67.00000000000128 0.01078147064454995 0.0070255004960047725 0.0036171881153867283 0.02141633393550068 
-66.0000000000013 0.008031292832076917 0.015342743017302214 0.0024824699415353997 0.0258562313744156 
-65.0000000000013 0.005294577365560343 0.024980288695090565 0.00141229977379348 0.03169466797155047 
-64.00000000000131 0.0028716565828847632 0.03432523814656605 0.0005623385242316554 0.03777358698700084 
-63.00000000000132 0.0010644589602913355 0.04184394011610155 8.70772331128441e-05 0.04301471605784555 
-62.000000000001336 0.00012537518291501113 0.04629258120437359 0.00010818571467999858 0.04654753618397808 
-61.00000000000135 0.00020240114589923183 0.04691255896620781 0.0006791302229129038 0.0478145613750607 
-60.00000000000135 0.0012918820026117533 0.043571824700558544 0.001754069329862181 0.04663441489021883 
-59.000000000001364 0.0032121485472758914 0.0368148184320085 0.003171446811598872 0.04320900337465227 
-58.00000000000138 0.005610294984676662 0.027794333073510417 0.004662837253501707 0.03807091072795574 
-57.00000000000139 0.008009383947355798 0.01807897146943722 0.0058941805070334575 0.03197909780080479 
-56.0000000000014 0.009894488351403143 0.009357455500102894 0.006538950744654864 0.025782149312805088 
-55.000000000001414 0.010824544455655739 0.003090531327950976 0.0063717713402381745 0.020275351189092808 
-54.00000000000143 0.01054580849017268 0.0001847097794252579 0.0053590652856198755 0.016078291423065855 
-53.00000000000144 0.009075637506569418 0.0007708614222830469 0.0037148575789858512 0.013552914887271408 
-52.00000000000145 0.006726226593703783 0.004157844203382705 0.001890008669046319 0.01277017408264437 
-51.00000000000146 0.004049211780184315 0.00899487267265012 0.000476095103376231 0.01352112003265041 
-50.00000000000147 0.0017030277854436604 0.013621613972451782 3.142168810802469e-05 0.015360744879344619 
-49.00000000000148 0.0002709476388923166 0.016525363643542602 0.0008709732649897912 0.017673563590195777 
-48.00000000000149 8.058930592523043e-05 0.016779125888374703 0.002892775420498074 0.019757883381935716 
-47.000000000001506 0.0010856473798949735 0.01432224766954748 0.00552432662195926 0.020934712144873094 
-46.00000000000152 0.0028601484812970463 0.009978464439904532 0.007850425864779874 0.020687726829373455 
-45.00000000000153 0.0047232931864661445 0.0051826045599798285 0.00892368312144926 0.018824933057029248 
-44.000000000001535 0.005966486461596333 0.0014870371182838084 0.008174282069397538 0.01562140320750853 
-43.00000000000155 0.006109407910218349 8.225113622718124e-06 0.005758160601717432 0.011869662058660546 
-42.000000000001556 0.005088552292326136 0.0010147753039009804 0.002655805470145248 0.008754915419227748 
-41.00000000000157 0.0032947929130937906 0.003825260462655719 0.0003932420504117275 0.007511614206124805 
-40.000000000001585 0.0014284140337776962 0.007077289237812499 0.0004074761123397491 0.008913468124446608 
-39.0000000000016 0.00021518407897202642 0.009281941657704598 0.003276584207536121 0.012774592653983655 
-38.000000000001606 9.492198015870758e-05 0.009447975935519538 0.008188700243511572 0.017731633689987484 
-37.00000000000161 0.0010206743712889077 0.007509595854447527 0.013027153303773109 0.021555838145097848 
-36.00000000000163 0.0024712031586492985 0.004355751106994564 0.015234401961767279 0.022058374823648183 
-35.00000000000164 0.003688394392881327 0.001424765894125018 0.013219106429631226 0.018328855398696366 
-34.00000000000165 0.004041228275100876 3.0065684494583296e-05 0.007650224371225628 0.011718684920736085 
-33.00000000000166 0.0033432859686625374 0.0007262039998412619 0.0017888981715063108 0.005856473449157033 
-32.00000000000168 0.001956935529103675 0.0030291400677822954 0.0002658536666511994 0.005250372538007224 
-31.000000000001688 0.000613738968300317 0.005650383383674204 0.006461883355579208 0.012723802356834043 
-30.000000000001698 2.7637251737622514e-05 0.007152151503062599 0.0196432625808281 0.026819648239368932 
-29.000000000001705 0.0004996021677813668 0.006702868416572571 0.03372543366693309 0.04092387488041833 
-28.00000000000172 0.001735893515106558 0.004535576115631934 0.039406121623511106 0.0456744072764543 
-27.00000000000173 0.002999312017784315 0.0018453103512606674 0.03011744979295373 0.03496077637294742 
-26.00000000000174 0.003527911985783053 0.00015303468826189612 0.01007819550754486 0.013758545864253726 
-25.00000000000175 0.0029896190503127264 0.0004640264364955239 0.0006273298661849089 0.004076672344216081 
-24.000000000001766 0.0016987351829332805 0.0026856921886446086 0.04028270240054601 0.04465260154405779 
-23.000000000001776 0.000443686247940388 0.005648567036969915 0.17557815342183364 0.18164054507665114 
-22.00000000000179 7.023864510463294e-06 0.007743523998747083 0.44364187312439085 0.45134823577465505 
-21.000000000001798 0.0006628394705025165 0.007828019170293098 0.8522645144156429 0.8607073247912271 
-20.00000000000181 0.0019768265510562676 0.005879468732700292 1.366446974553326 1.3742705371155683 
-19.000000000001823 0.0030640344326524544 0.0030041804051069423 1.909817534581596 1.9158902831436426 
-18.000000000001833 0.003167726153577672 0.0007851668562347428 2.384090740897124 2.3881005957197448 
-17.000000000001844 0.002192656050852028 0.00035298006928292746 2.7015453997727463 2.70419979076429 
-16.000000000001855 0.0008220769999451864 0.0017403776562425729 2.8180661228170676 2.820769182849282 
-15.000000000001867 9.911799565540397e-05 0.003912215600115396 2.751804493467726 2.7559540319581197 
-14.000000000001878 0.0007147166098779381 0.0054415269128918805 2.577273311329332 2.58352925504485 
-13.000000000001888 0.002475416417789075 0.005394891824735413 2.395388086632914 2.4032962694176896 
-12.0000000000019 0.004347021090591975 0.0038615802449486207 2.291774965053087 2.2999586911199663 
-11.000000000001913 0.005103904881051662 0.0018022174789363383 2.3023784055504497 2.3092175985935186 
-10.000000000001922 0.004186648682258806 0.0003485191599608019 2.402833506067818 2.4072905196460788 
-9.000000000001934 0.0021805115376709533 5.013686492744013e-05 2.526721095189473 2.5288865385106316 
-8.000000000001945 0.0005355369566395641 0.0005869922440428527 2.6031793026891226 2.604253607434803 
-7.000000000001957 0.0006486796561265946 0.0011269116929466633 2.5942185457426628 2.595943839918416 
-6.000000000001967 0.002891358117098636 0.0010436203059145622 2.5123044071453853 2.516154317385842 
-5.000000000001979 0.006257687695156623 0.00044914625300778983 2.4096172827052755 2.41617503151918 
-4.00000000000199 0.008929509767215713 0.00012939420638318722 2.346067965689959 2.35490397696157 
-3.0000000000020015 0.009433898593247513 0.0009129592598370054 2.354829910005686 2.3648966793246413 
-2.000000000002013 0.007629999837982949 0.0029360174756535907 2.425084513629727 2.4353512698822675 
-1.0000000000020242 0.0048317090264199765 0.005370843363026763 2.5112552400721047 2.5211853103367288 
-2.0355549961366507e-12 0.0029378249538751884 0.0068715711042638475 2.5623089836080624 2.5719119095741 
0.9999999999979531 0.0031327020855393636 0.006471150194717913 2.553000372082296 2.5624871803570373 
1.9999999999979419 0.00505347109816629 0.004310014534337861 2.498164017008464 2.50750630258541 
2.9999999999979305 0.0070355818958341984 0.001655429162668361 2.4417175937301696 2.4504767933365894 
3.999999999997919 0.007313336246715813 0.0001436783192955017 2.4275105977746483 2.4351102388506387 
4.999999999997908 0.005363871565077699 0.0007225901033938019 2.47019205664424 2.4764732208503424 
5.999999999997897 0.0024331011376198543 0.0030047482609464626 2.544255670898916 2.5499088046228877 
6.999999999997885 0.0008055520712488038 0.005488146183754697 2.5984311369305635 2.604919539010334 
7.999999999997874 0.002243171319806871 0.006524692003878194 2.5872732724567733 2.5961693812398137 
8.999999999997863 0.006633015605869421 0.005408924209713212 2.501291060362789 2.5133556384225537 
9.99999999999785 0.01180957657116002 0.00286751830537609 2.3774047720114497 2.3919806047457493 
10.999999999997842 0.014772678317509981 0.0006194040522236776 2.28254297424653 2.2977223559399222 
11.99999999999783 0.013586064510770931 0.000285313030603536 2.278319067340509 2.2919091417998043 
12.999999999997817 0.008740816379767967 0.0023481680194195652 2.385353044435564 2.3961532253459654 
13.999999999997806 0.0030531661863305694 0.0058265757571198265 2.5661775987648254 2.5748209388967336 
14.999999999997796 7.463291165645996e-05 0.0088583743970455 2.7359576882246164 2.744746683343286 
15.999999999997783 0.001946945030059862 0.00981259433925061 2.796077111341988 2.8077948464586946 
16.999999999997772 0.008020011693306977 0.00823078700912505 2.674618507047992 2.690911056117624 
17.999999999997762 0.015113690094079287 0.00503272995237918 2.355257938059628 2.3754940660894155 
18.99999999999775 0.01931062454148995 0.001900390025058502 1.8826355861422504 1.9039469183428461 
19.999999999997737 0.018232989526706368 0.0002595941398286713 1.3437757086337057 1.3623522083602913 
20.999999999997726 0.012453574991958018 0.0004962496934455935 0.8355635926192717 0.8485691436581944 
21.99999999999772 0.005199927379205727 0.0018586176840013973 0.4329121040708164 0.43999931524441005 
22.999999999997705 0.0005154041131281256 0.003050854474243384 0.16978973819953463 0.17336539249488236 
23.999999999997694 0.0009411684212004471 0.0031060600404370572 0.037988186975007714 0.04203391749712413 
24.99999999999768 0.006055606794863869 0.001988496484934999 0.0004762849453386417 0.00851380124627785 
25.99999999999767 0.012710400349805157 0.0005755217265887689 0.01108138711341775 0.024358900685948506 
26.99999999999766 0.016837842929408466 6.390098354699685e-05 0.03166295567466728 0.04855678427744309 
27.999999999997648 0.015824506821521516 0.0011852912612415102 0.04113376403216332 0.05813856048172868 
28.999999999997634 0.010133305642073332 0.0037081775194202876 0.03538762127047117 0.0492289994246677 
29.999999999997627 0.0032607950570395553 0.006514802948443038 0.0210347590279907 0.0308150198311995 
30.999999999997616 1.0315247547994854e-06 0.008200821369449893 0.007430164471551939 0.01563790728177488 
31.999999999997602 0.0038760503564532083 0.007854573471664157 0.0007598084742341067 0.012491087412224268 
32.99999999999759 0.015035439038027017 0.005587348488966568 0.001889057599072269 0.022500493609005613 
33.99999999999758 0.029722240024742348 0.002535012495555643 0.007545522436292638 0.03977600913047326 
34.99999999999757 0.0416749449702365 0.0003370304016885285 0.013133076861179772 0.0551056377880494 
35.999999999997556 0.04494807909580314 0.00036242970114461236 0.015334211335479093 0.060601751703519134 
36.99999999999754 0.036994475474550655 0.003063117360455609 0.013357483383738824 0.05338077347446513 
37.999999999997534 0.02072450371846553 0.007753044750837425 0.00865860923815517 0.0371200912379 
38.99999999999753 0.004661303310906518 0.012895306717391036 0.0037015239069492036 0.021260878895118095 
39.99999999999751 0.0010437884423241332 0.016743653169712103 0.0005847513966110878 0.018380806628214463 
40.9999999999975 0.022478174776247056 0.018040010309942154 0.0001778882832241703 0.040683244450615705 
41.999999999997485 0.07822216235435668 0.0164700592467245 0.0020080420449734974 0.09662775290242286 
42.99999999999748 0.1712577415816729 0.012707601713696866 0.004748881423568109 0.18853980994847583 
43.99999999999746 0.2969923770436388 0.008065089043120172 0.006953227491807633 0.31169676708614064 
44.999999999997456 0.4438798893250533 0.003927476137454044 0.007668186202740042 0.4549971154410143 
45.99999999999745 0.5956809326922253 0.0012180276214387002 0.00671666109422021 0.6029657387391221 
46.999999999997435 0.7346691464868154 0.00011094858538493762 0.004618015283891025 0.738589705957542 
47.99999999999742 0.844930254635187 9.345220221412289e-05 0.0022659341487028346 0.8463535675315851 
48.99999999999741 0.914997770167654 0.00034139407252395073 0.0005404135595264213 0.9148597583625001 
49.9999999999974 0.9393448423702982 0.00026144260147943735 7.35883197883773e-06 0.9385606354913546 
50.999999999997385 0.9185962444710197 3.928637376910234e-06 0.0007873250729534801 0.9183519301930034 
51.99999999999738 0.8586328106396032 0.0007716494016054327 0.0025952695523039928 0.8610268129775119 
52.99999999999737 0.7689629376868483 0.004823998652078032 0.00489618021435753 0.7778089506633156 
53.99999999999736 0.6608076151427317 0.015171883245571305 0.007099542414580618 0.6823289206423598 
54.99999999999734 0.5453021879772989 0.03504489380718758 0.008725060218012492 0.5884606375260838 
55.99999999999733 0.4320996052460656 0.06726517609854545 0.009499805739199814 0.5083968969318194 
56.99999999999732 0.32851327089098176 0.11367347152813552 0.009378348807221005 0.4512390837869744 
57.99999999999731 0.23920286092325524 0.17472636463486793 0.008501561459017806 0.42223919827146317 
58.99999999999729 0.1663089643425392 0.24933342186182675 0.007121830857385057 0.4226966201178471 
59.99999999999728 0.10989131531821437 0.3349453358849347 0.005522869253399282 0.4504038562952909 
60.99999999999728 0.06851677763306636 0.42785411355803554 0.00395496976009828 0.5004694768016333 
61.999999999997264 0.039865338821882056 0.5236332535166319 0.0025961323223080324 0.5663249783999514 
62.99999999999725 0.021260866488743313 0.6176330604965695 0.0015398685348207968 0.6407383436676933 
63.99999999999724 0.010075476461659719 0.705451741519596 0.0008039404849373275 0.7166980581909448 
64.99999999999723 0.003993000690469092 0.7833213443502508 0.00035139372322168813 0.7880834750595659 
65.99999999999721 0.0011434603205645042 0.8483723181388031 0.00011541534245281531 0.8500887075943426 
66.9999999999972 0.00013558453710600904 0.8987654322836711 2.1623693734809554e-05 0.8994093954623666 
67.9999999999972 1.9733475333226612e-05 0.9337005613917394 4.175996688699646e-06 0.9342305650487636 
68.99999999999719 0.00021181864790275213 0.9533260507617789 1.4650763290901849e-05 0.9540688280439579 
69.99999999999717 0.00040294460676936584 0.9585795117931035 2.4514744062215185e-05 0.9595252914137588 
70.99999999999716 0.0004720744850325184 0.9509918333212862 2.2978493172951756e-05 0.9520000709599328 
71.99999999999714 0.00041186754315240603 0.9324825816627001 1.2293413663654196e-05 0.9334087876969258 
72.99999999999714 0.00027199270519337 0.9051686747763668 2.2822325820443e-06 0.9059290366589919 
73.99999999999713 0.00012008588909097065 0.8712009561887143 5.377925215505396e-06 0.871792905124278 
74.99999999999712 1.8039393397127497e-05 0.8326363620386986 3.287952584189154e-05 0.8331316373922572 
75.9999999999971 1.0186146870406294e-05 0.791347592884674 9.264992345932359e-05 0.7918711504868717 
76.9999999999971 0.00011977554053658225 0.7489679521804352 0.00018814197691123456 0.7496723481846147 
77.99999999999709 0.0003505507389357949 0.7068663322756674 0.0003184520212713811 0.7079077235736909 
78.99999999999707 0.0006909217139332901 0.6661460262472338 0.0004790382588823178 0.6676650590582749 
79.99999999999706 0.001118967068824123 0.6276608128227744 0.0006627663162085286 0.6297695643750842 
80.99999999999704 0.0016071606851131741 0.5920422648861177 0.0008610162189339852 0.594817030970631 
81.99999999999704 0.0021262448689522407 0.5597331600975721 0.0010646727336230892 0.5632121224902639 
82.99999999999702 0.0026480462988263884 0.5310229747462992 0.0012649033731787663 0.5352074809687684 
83.99999999999702 0.003147269352583476 0.5060825385217964 0.0014536941029848131 0.5109407293146564 
84.999999999997 0.003602431237414481 0.48499590411876425 0.0016241582404654682 0.4904676026616882 
85.99999999999699 0.003996155630695259 0.46778828212423584 0.0017706604574117338 0.47379031681621075 
86.99999999999697 0.004315044071849795 0.454449489983005 0.0018888089467008218 0.46088089441002317 
87.99999999999697 0.004549319104531591 0.4449527726310093 0.0019753692263206574 0.4516995535937574 
88.99999999999696 0.004692395682798987 0.4392690958936377 0.002028146873675527 0.4462084641212073 
89.99999999999694 0.00474049730328599 0.43737712334008155 0.0020458769262947196 0.4443812357561731 
90.99999999999694 0.004692395682799654 0.4392690958936142 0.0020281468736757127 0.4462084641211859 
91.99999999999692 0.004549319104532748 0.44495277263096245 0.001975369226320996 0.45169955359371083 
92.99999999999692 0.004315044071851502 0.4544494899829339 0.0018888089467014116 0.46088089440995045 
93.99999999999689 0.003996155630697305 0.4677882821241429 0.0017706604574126816 0.4737903168161229 
94.99999999999689 0.0036024312374170813 0.48499590411864596 0.00162415824046633 0.49046760266157796 
95.99999999999689 0.0031472693525863966 0.5060825385216544 0.001453694102985908 0.5109407293145175 
96.99999999999686 0.0026480462988295148 0.5310229747461331 0.00126490337317998 0.5352074809686044 
97.99999999999686 0.002126244868955434 0.5597331600973867 0.0010646727336242928 0.5632121224900787 
98.99999999999685 0.0016071606851162641 0.5920422648859099 0.000861016218935338 0.5948170309704324 
99.99999999999685 0.0011189670688269316 0.6276608128225473 0.0006627663162097971 0.6297695643748615 
100.99999999999682 0.0006909217139356477 0.6661460262469916 0.0004790382588833081 0.667665059058033 
101.99999999999682 0.0003505507389375867 0.7068663322754134 0.000318452021272341 0.7079077235734431 
102.99999999999679 0.00011977554053762274 0.7489679521801763 0.0001881419769118876 0.7496723481843581 
103.99999999999679 1.0186146870704396e-05 0.7913475928844178 9.264992345978551e-05 0.7918711504866158 
104.99999999999679 1.8039393396756483e-05 0.8326363620384524 3.2879525842150735e-05 0.8331316373920102 
105.99999999999676 0.00012008588909014939 0.8712009561884902 5.3779252155761614e-06 0.8717929051240546 
106.99999999999676 0.0002719927051924064 0.9051686747761772 2.2822325820154933e-06 0.9059290366587993 
107.99999999999673 0.0004118675431517404 0.9324825816625578 1.2293413663564476e-05 0.9334087876967843 
108.99999999999673 0.0004720744850325155 0.9509918333212042 2.2978493172939074e-05 0.9520000709598485 
109.99999999999672 0.0004029446067702464 0.9585795117930948 2.4514744062263506e-05 0.9595252914137494 
110.99999999999672 0.00021181864790412758 0.9533260507618536 1.4650763290996081e-05 0.9540688280440289 
111.99999999999669 1.9733475333897625e-05 0.9337005613919054 4.1759966887160285e-06 0.9342305650489366 
112.99999999999669 0.0001355845371033406 0.8987654322839324 2.1623693734505246e-05 0.8994093954626218 
113.99999999999669 0.0011434603205538888 0.848372318139157 0.0001154153424518457 0.8500887075946899 
114.99999999999666 0.003993000690443472 0.7833213443506897 0.0003513937232196694 0.7880834750599819 
115.99999999999666 0.010075476461608971 0.7054517415201066 0.0008039404849338058 0.7166980581914044 
116.99999999999663 0.02126086648865461 0.6176330604971303 0.0015398685348151277 0.6407383436681482 
117.99999999999663 0.03986533882174014 0.5236332535172176 0.002596132322300752 0.5663249784003805 
118.99999999999662 0.06851677763285509 0.4278541135586168 0.003954969760089218 0.5004694768019969 
119.9999999999966 0.10989131531791796 0.3349453358854839 0.005522869253389363 0.4504038562955372 
120.9999999999966 0.1663089643421443 0.24933342186232055 0.007121830857375538 0.42269662011792974 
121.99999999999659 0.23920286092275836 0.17472636463528443 0.008501561459010699 0.4222391982713772 
122.99999999999658 0.32851327089038795 0.11367347152846462 0.009378348807217487 0.45123908378670163 
123.99999999999656 0.4320996052453977 0.06726517609878419 0.009499805739202354 0.5083968969313925 
124.99999999999656 0.5453021879765917 0.03504489380734422 0.008725060218020282 0.5884606375255332 
125.99999999999653 0.6608076151420377 0.015171883245660439 0.007099542414592669 0.6823289206417773 
126.99999999999653 0.7689629376862317 0.00482399865211871 0.004896180214371594 0.7778089506627572 
127.99999999999653 0.8586328106391342 0.0007716494016174038 0.002595269552317208 0.8610268129770682 
128.9999999999965 0.918596244470765 3.928637376671296e-06 0.0007873250729619215 0.9183519301927531 
129.9999999999965 0.939344842370306 0.0002614426014777448 7.358831979693686e-06 0.9385606354913606 
130.99999999999648 0.914997770167945 0.0003413940725247682 0.0005404135595191499 0.9148597583627831 
131.99999999999648 0.8449302546357467 9.345220221566187e-05 0.0022659341486897327 0.8463535675321257 
132.99999999999645 0.7346691464875915 0.00011094858538228604 0.004618015283876562 0.7385897059582996 
133.99999999999645 0.5956809326931319 0.001218027621427317 0.006716661094210199 0.602965738740003 
134.99999999999642 0.4438798893259825 0.003927476137432579 0.007668186202739053 0.4549971154419253 
135.99999999999642 0.29699237704448617 0.008065089043092095 0.006953227491817263 0.31169676708697436 
136.99999999999642 0.17125774158235063 0.01270760171366959 0.004748881423584683 0.18853980994914515 
137.9999999999964 0.07822216235481276 0.016470059246707122 0.0020080420449891017 0.09662775290287631 
138.9999999999964 0.022478174776476553 0.01804001030994099 0.00017788828322956915 0.04068324445084975 
139.9999999999964 0.0010437884423667085 0.016743653169728683 0.0005847513966001838 0.018380806628262237 
140.99999999999636 0.004661303310832928 0.012895306717420136 0.003701523906922965 0.02126087889504786 
141.99999999999636 0.020724503718355422 0.007753044750869338 0.008658609238123071 0.03712009123778977 
142.99999999999636 0.03699447547447074 0.003063117360479388 0.013357483383716078 0.05338077347438637 
143.99999999999633 0.04494807909578897 0.0003624297011530576 0.015334211335479386 0.06060175170351336 
144.99999999999633 0.04167494497028794 0.00033703040168088543 0.013133076861206051 0.055105637788119444 
145.99999999999633 0.02972224002483071 0.002535012495537876 0.007545522436331511 0.03977600913058209 
146.9999999999963 0.015035439038111635 0.005587348488948745 0.0018890575990976994 0.02250049360909787 
147.9999999999963 0.0038760503565010997 0.007854573471655486 0.0007598084742188496 0.012491087412248388 
148.99999999999628 1.0315247545052266e-06 0.008200821369454494 0.007430164471486302 0.015637907281713274 
149.99999999999628 0.0032607950570037627 0.006514802948458121 0.021034759027896432 0.030815019831085408 
150.99999999999625 0.0101333056420303 0.0037081775194379696 0.03538762127040039 0.049228999424570714 
151.99999999999625 0.015824506821498902 0.0011852912612534115 0.0411337640321718 0.058138560481726415 
152.99999999999625 0.016837842929419297 6.390098354855913e-05 0.031662955674770926 0.048556784277558634 
153.99999999999622 0.012710400349841881 0.0005755217265817588 0.011081387113543914 0.024358900686104315 
154.99999999999622 0.006055606794903965 0.001988496484926073 0.00047628494530219096 0.008513801246272963 
155.9999999999962 0.0009411684212194567 0.0031060600404333163 0.03798818697453626 0.04203391749666755 
156.9999999999962 0.0005154041131138836 0.0030508544742477695 0.1697897381983548 0.17336539249369554 
157.99999999999616 0.005199927379165499 0.001858617684010541 0.4329121040687702 0.4399993152423325 
158.99999999999616 0.012453574991913925 0.0004962496934516836 0.8355635926164295 0.8485691436553227 
159.99999999999616 0.018232989526683258 0.00025959413982462777 1.3437757086304105 1.362352208356952 
160.99999999999613 0.019310624541500593 0.0019003900250428795 1.882635586139055 1.9039469183396693 
161.99999999999613 0.015113690094117364 0.0050327299523580445 2.3552579380571346 2.375494066086936 
162.9999999999961 0.008020011693351321 0.00823078700910888 2.6746185070466306 2.6909110561162612 
163.9999999999961 0.001946945030086347 0.009812594339248392 2.796077111341849 2.807794846458592 
164.9999999999961 7.463291165218796e-05 0.008858374397058876 2.735957688225411 2.744746683344102 
165.99999999999608 0.003053166186300776 0.005826575757141748 2.566177598766 2.5748209388978864 
166.99999999999608 0.00874081637973211 0.002348168019438146 2.3853530444365103 2.3961532253469073 
167.99999999999608 0.013586064510750617 0.00028531303060910833 2.2783190673408313 2.2919091418001076 
168.99999999999605 0.01477267831751634 0.0006194040522145505 2.2825429742461774 2.2977223559395763 
169.99999999999605 0.011809576571187797 0.0028675183053595175 2.3774047720107068 2.391980604745015 
170.99999999999602 0.006633015605901649 0.005408924209700599 2.5012910603620884 2.5133556384218663 
171.99999999999602 0.002243171319825969 0.006524692003877943 2.587273272456461 2.5961693812395215 
172.99999999999602 0.0008055520712472003 0.00548814618376685 2.5984311369307282 2.604919539010509 
173.99999999999602 0.002433101137603519 0.0030047482609628882 2.544255670899364 2.549908804623338 
174.99999999999596 0.005363871565060709 0.0007225901034036515 2.470192056644642 2.4764732208507416 
175.99999999999596 0.007313336246710325 0.00014367831929231308 2.4275105977747424 2.435110238850715 
176.99999999999596 0.0070355818958425095 0.0016554291626541043 2.441717593729919 2.450476793336325 
177.99999999999596 0.005053471098180277 0.004310014534321445 2.4981640170080723 2.5075063025850217 
178.99999999999596 0.0031327020855470345 0.006471150194709284 2.5530003720820655 2.562487180356795 


==> figures/mimo_beta_-5db/beampattern20.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.018563155950215415 0.011212615700214298 2.4976990965873127 2.52692968032837 
-179.0 0.030964652058112902 0.009126183494799751 2.3571323096855257 2.396775471506179 
-178.0 0.029113568878985148 0.005373148653107392 2.267970695582939 2.3021326880197335 
-177.00000000000006 0.017396404239135577 0.002036374417571019 2.268937663079205 2.2881513924213857 
-176.00000000000006 0.00551700873605699 0.0006080433161292691 2.351235032728383 2.357196576928038 
-175.00000000000006 0.00016106262886799358 0.0011512873242001938 2.466286708795177 2.467433716275539 
-174.00000000000006 0.0016856015457035545 0.0024765657607254865 2.5514720217051767 2.5554322884196945 
-173.00000000000006 0.005922948799081056 0.003136532155625972 2.561932438233856 2.5707610890619383 
-172.0000000000001 0.008313271135036314 0.002505792690248153 2.4934781639738173 2.504087050915527 
-171.0000000000001 0.007062512326477799 0.001197099733521263 2.385699529576382 2.393840517812408 
-170.0000000000001 0.0035808461987826023 0.0005583294952915824 2.30368967104849 2.3078627644587746 
-169.0000000000001 0.0006512982443574022 0.0016374221490097504 2.306809716375654 2.3093085781266054 
-168.00000000000014 0.00012124101246873336 0.004353429617148162 2.418870694855757 2.423706551624877 
-167.00000000000017 0.0017780251037927074 0.007447716420846655 2.6132564187331235 2.622928703112132 
-166.00000000000017 0.003898334611388105 0.009244535979330394 2.819512734585436 2.8331044998620762 
-165.00000000000017 0.004738139004368592 0.008706724043732492 2.9483046447447805 2.9621275678258807 
-164.00000000000017 0.0037574014381623155 0.006090719003111526 2.9239247952246017 2.934036751420778 
-163.0000000000002 0.0017964288405645274 0.0027869815197474747 2.711034285831512 2.7157601444215205 
-162.0000000000002 0.0002755518184926582 0.000469219235216725 2.325673121843516 2.32646116178745 
-161.00000000000023 0.00012971444316817835 0.00010783309086316192 1.827744070359604 1.8279626515051517 
-160.00000000000023 0.0012383003900418978 0.0014602988312821105 1.2996570488334003 1.3023109833563282 
-159.00000000000023 0.00264999464680213 0.0033216477166769127 0.8204472261765069 0.826374552705038 
-158.00000000000026 0.0033281456542801216 0.00433435825122077 0.4449622898154942 0.4525933523489649 
-157.00000000000026 0.0028469858805286077 0.0038295543971013208 0.19424381810710828 0.2009034261873811 
-156.00000000000026 0.0015927733301928412 0.0021891985957963192 0.05806199516167914 0.06183744167197626 
-155.00000000000028 0.0004127784984634173 0.0005436432297630953 0.00607219545982954 0.007027350747860872 
-154.00000000000028 1.5742340857129752e-05 2.9919263019958616e-05 0.0018599438485013458 0.001906021868461963 
-153.0000000000003 0.0005379460627098093 0.0010815201726597388 0.014565377753312403 0.016185423199354156 
-152.0000000000003 0.0015234665624655245 0.0031699827836608376 0.025036823584555532 0.029730802465696534 
-151.0000000000003 0.0022746510541375086 0.005127595795921821 0.026227324968120837 0.033630204109596544 
-150.00000000000034 0.002309213736235909 0.005837696566721624 0.01963245571366815 0.027780096234377463 
-149.00000000000034 0.0016337898679459728 0.004883290464713803 0.010375088258109942 0.01689280329229753 
-148.00000000000037 0.0006938910918509679 0.0027920834663750713 0.0031447234306452095 0.006631055063844259 
-147.00000000000037 6.952955892052862e-05 0.0007580837052586731 0.00011712099600441573 0.0009447905306596086 
-146.0000000000004 0.00012337505678577064 7.868381054198074e-06 0.0008435584532540625 0.000974672655848316 
-145.0000000000004 0.0008075645547579018 0.0011565708325046394 0.0033602284143133647 0.005324177307052872 
-144.00000000000043 0.0017193572525585176 0.0038835570551753263 0.005577112652660136 0.01117982506846507 
-143.00000000000043 0.0023475361280657294 0.007077447575086992 0.006247746354744291 0.015672474116267397 
-142.00000000000043 0.002356369531659735 0.009361176881828286 0.0052507535772247284 0.01696795924743333 
-141.00000000000045 0.0017537664123615999 0.009732460066202153 0.0032958820577573223 0.014781741591615593 
-140.00000000000045 0.000869372911207432 0.008019580799698866 0.0013672397014350508 0.01025594237439957 
-139.00000000000048 0.0001732895036911873 0.004957451508203375 0.0002194830854191888 0.005350209264418721 
-138.00000000000048 4.027251814265071e-05 0.0018706041509432916 0.00011709291486804354 0.002028147439881459 
-137.00000000000048 0.0005768668872117216 0.00011895897162741632 0.0008475864538937766 0.0015434923935237527 
-136.0000000000005 0.0015845078289498692 0.0005480026242546898 0.0019212172727483068 0.004053216890488875 
-135.0000000000005 0.0026607077802782314 0.003162461382569837 0.0028246332786987555 0.008646177007399317 
-134.0000000000005 0.0033796812770367462 0.0071353743346762345 0.0032165475434030545 0.013728539623015788 
-133.00000000000054 0.0034679955915898775 0.011126641093814596 0.0030095974772077613 0.017599794202995404 
-132.00000000000054 0.0029046402923239376 0.013773768825357382 0.0023411911949857344 0.019014280811846626 
-131.00000000000054 0.00191513002059644 0.014170066000380429 0.001474862945952481 0.01755467336680168 
-130.00000000000057 0.0008746013824935593 0.012169185996502472 0.0006852266995463947 0.013724439999800848 
-129.00000000000057 0.00016656540086120578 0.008430141262321817 0.0001691010211675936 0.008762688228232994 
-128.00000000000057 5.271452820643123e-05 0.004209792212205409 3.873287861523347e-06 0.004264882799262729 
-127.0000000000006 0.0005964541963387598 0.0009869805420196767 0.00015266519396543425 0.0017358157791076937 
-126.0000000000006 0.0016577102139499202 4.2260209118110474e-05 0.0005014528551920245 0.0022014379392813906 
-125.00000000000063 0.0029504453273729555 0.0021141713175828335 0.0009082023174737266 0.005971934988486638 
-124.00000000000063 0.004136206205777002 0.0072160773520122115 0.001246707750445459 0.012596033934563856 
-123.00000000000065 0.0049210033396590875 0.014643814935092123 0.0014346951859555855 0.020993634549552408 
-122.00000000000065 0.00512799046514529 0.023151952402239162 0.0014433498846187975 0.029714193905846648 
-121.00000000000068 0.004730513968478661 0.031239005115284754 0.001291279730825895 0.03724882222629266 
-120.00000000000068 0.0038438667582720173 0.037465968002335974 0.0010289967896047387 0.04232490428187488 
-119.00000000000068 0.00268514055896519 0.04073731235254959 0.0007204279677279851 0.04412833367600818 
-118.0000000000007 0.0015165434160326757 0.04049338690302582 0.0004265848407401242 0.042422822038349274 
-117.00000000000071 0.0005881590223974915 0.03678997123647754 0.0001943462060243659 0.03756097207580581 
-116.00000000000072 9.264823702128167e-05 0.030266949889132377 5.117698998542612e-05 0.030402403630710246 
-115.00000000000072 0.00013882757687925273 0.022028232208893453 5.032301151214207e-06 0.022167227712798065 
-114.00000000000075 0.0007453512820183808 0.013466467565934961 4.7847883663031404e-05 0.014258027043710528 
-113.00000000000075 0.0018512676623255425 0.006068727981357962 0.00016082392164989203 0.008081473676958106 
-112.00000000000078 0.0033376764611000287 0.001234922436880871 0.0003199659856033205 0.0048940228798349935 
-111.00000000000078 0.005054080659386853 0.0001319450368154001 0.0005008268907786218 0.00568721268203925 
-110.00000000000078 0.006843861317934449 0.0035961870928446155 0.0006819081014927534 0.01111908248429044 
-109.00000000000081 0.008564979011535209 0.012087297461532318 0.0008466084753560752 0.021490587694516023 
-108.00000000000081 0.010103915054079636 0.025688407157444776 0.0009838982156369312 0.036760422395671496 
-107.00000000000082 0.011382557453280043 0.04414308614237385 0.0010880444992948234 0.05658855612979311 
-106.00000000000084 0.012358956489938289 0.06691705232969697 0.001157749967004175 0.0803977979952938 
-105.00000000000085 0.013023551487933363 0.09327264597676292 0.0011950250423576952 0.1074433299961496 
-104.00000000000085 0.013392663620516745 0.12234564576115324 0.0012040372198619186 0.13688182865461146 
-103.00000000000087 0.013500890362047603 0.15321643873614965 0.0011900938585750506 0.16783398223846752 
-102.00000000000088 0.013393674828717955 0.18497026520833307 0.00115883795056796 0.19943647875745346 
-101.00000000000088 0.013120889581014627 0.21674380081650613 0.0011156776403276015 0.23088158745290654 
-100.00000000000091 0.01273186531649779 0.24775744278708225 0.0010654318100154776 0.2614441126847496 
-99.00000000000091 0.012271966095349435 0.2773342178250811 0.0010121534294760494 0.29049669967566355 
-98.00000000000094 0.011780585511271494 0.30490722201855414 0.000959085277960038 0.31751522996702836 
-97.00000000000094 0.011290308912858626 0.330018008611678 0.0009087044387400146 0.34207642244220443 
-96.00000000000094 0.010826937381189904 0.35230846461733684 0.000862818625782154 0.36384983833444356 
-95.00000000000097 0.010410076083111305 0.37150857793556047 0.0008226859083010729 0.3825863650104805 
-94.00000000000097 0.010054029841593657 0.38742219905778974 0.0007891377799047987 0.3981050046135069 
-93.00000000000098 0.009768803391952794 0.39991253168832763 0.0007626926801870745 0.4102794859388798 
-92.000000000001 0.009561059382432882 0.4088887071107429 0.0007436525726799348 0.4190258997027729 
-91.00000000000101 0.009434935647175801 0.41429444724434794 0.000732178989660819 0.42429225990895447 
-90.00000000000101 0.009392661018093185 0.4160995205699316 0.0007283472830806428 0.42605063342004534 
-89.00000000000104 0.00943493564717606 0.41429444724435566 0.0007321789896607577 0.42429225990896247 
-88.00000000000104 0.009561059382432489 0.40888870711075753 0.0007436525726799542 0.41902589970278725 
-87.00000000000104 0.009768803391952451 0.39991253168834995 0.0007626926801869621 0.41027948593890157 
-86.00000000000107 0.010054029841592801 0.3874221990578188 0.000789137779904865 0.3981050046135347 
-85.00000000000107 0.010410076083110766 0.37150857793559716 0.0008226859083009417 0.38258636501051524 
-84.0000000000011 0.010826937381189023 0.35230846461737786 0.0008628186257819526 0.3638498383344848 
-83.0000000000011 0.011290308912857816 0.33001800861172537 0.000908704438739878 0.3420764224422515 
-82.00000000000111 0.011780585511270671 0.30490722201860854 0.0009590852779599692 0.3175152299670825 
-81.00000000000112 0.01227196609534854 0.27733421782513923 0.0010121534294759743 0.29049669967572217 
-80.00000000000114 0.01273186531649683 0.2477574427871436 0.0010654318100153223 0.261444112684807 
-79.00000000000114 0.013120889581013864 0.21674380081657063 0.001115677640327443 0.2308815874529717 
-78.00000000000115 0.013393674828717261 0.18497026520839724 0.0011588379505679369 0.19943647875751602 
-77.00000000000117 0.013500890362047283 0.1532164387362135 0.0011900938585749756 0.16783398223852988 
-76.00000000000117 0.013392663620516831 0.12234564576121515 0.0012040372198620503 0.1368818286546727 
-75.00000000000118 0.013023551487934219 0.09327264597681995 0.001195025042357781 0.10744332999620612 
-74.0000000000012 0.012358956489939697 0.06691705232974751 0.001157749967004263 0.08039779799534544 
-73.00000000000121 0.011382557453282531 0.04414308614241586 0.0010880444992949195 0.056588556129836876 
-72.00000000000122 0.010103915054082393 0.02568840715747767 0.0009838982156370989 0.03676042239570721 
-71.00000000000124 0.00856497901153842 0.012087297461554729 0.000846608475356352 0.021490587694541846 
-70.00000000000125 0.006843861317938107 0.0035961870928566163 0.0006819081014930721 0.011119082484306247 
-69.00000000000126 0.005054080659390492 0.00013194503681758206 0.0005008268907789683 0.0056872126820453174 
-68.00000000000126 0.0033376764611030996 0.0012349224368745286 0.0003199659856037199 0.004894022879832106 
-67.00000000000128 0.0018512676623284373 0.006068727981345121 0.0001608239216501648 0.008081473676948342 
-66.0000000000013 0.0007453512820201457 0.013466467565918247 4.7847883663208136e-05 0.014258027043695685 
-65.0000000000013 0.00013882757687990423 0.02202823220887601 5.032301151218532e-06 0.022167227712781148 
-64.00000000000131 9.264823702081739e-05 0.030266949889116906 5.117698998523997e-05 0.030402403630694054 
-63.00000000000132 0.0005881590223959102 0.0367899712364667 0.00019434620602398845 0.03756097207579319 
-62.000000000001336 0.0015165434160305344 0.0404933869030217 0.0004265848407395585 0.04242282203834247 
-61.00000000000135 0.0026851405589627285 0.0407373123525526 0.0007204279677273776 0.04412833367600796 
-60.00000000000135 0.003843866758269811 0.03746596800234599 0.001028996789604159 0.04232490428188238 
-59.000000000001364 0.004730513968477544 0.03123900511529955 0.001291279730825372 0.03724882222630574 
-58.00000000000138 0.00512799046514495 0.023151952402256367 0.0014433498846186076 0.029714193905863072 
-57.00000000000139 0.004921003339660187 0.01464381493510885 0.0014346951859557564 0.02099363454957035 
-56.0000000000014 0.004136206205779168 0.007216077352025358 0.0012467077504460205 0.012596033934579915 
-55.000000000001414 0.0029504453273754895 0.0021141713175902004 0.0009082023174745137 0.005971934988497432 
-54.00000000000143 0.0016577102139524323 4.226020911911029e-05 0.0005014528551928564 0.0022014379392857213 
-53.00000000000144 0.000596454196340465 0.000986980542015106 0.0001526651939659745 0.0017358157791053641 
-52.00000000000145 5.271452820687765e-05 0.004209792212197433 3.873287861534727e-06 0.004264882799255115 
-51.00000000000146 0.0001665654008603328 0.008430141262313205 0.0001691010211669196 0.008762688228222909 
-50.00000000000147 0.0008746013824917087 0.012169185996496424 0.0006852266995450719 0.01372443999979174 
-49.00000000000148 0.0019151300205942964 0.014170066000378555 0.0014748629459507719 0.017554673366796027 
-48.00000000000149 0.002904640292322212 0.013773768825360692 0.0023411911949840947 0.019014280811846567 
-47.000000000001506 0.003467995591589281 0.011126641093821839 0.0030095974772069494 0.017599794203001305 
-46.00000000000152 0.0033796812770377368 0.007135374334684862 0.0032165475434033637 0.013728539623025785 
-45.00000000000153 0.002660707780280162 0.0031624613825769494 0.002824633278700357 0.00864617700740975 
-44.000000000001535 0.0015845078289520198 0.0005480026242579522 0.0019212172727506257 0.004053216890496625 
-43.00000000000155 0.0005768668872133613 0.00011895897162592847 0.000847586453895718 0.0015434923935258385 
-42.000000000001556 4.027251814306745e-05 0.0018706041509379298 0.00011709291486884684 0.002028147439877287 
-41.00000000000157 0.00017328950369026474 0.004957451508196703 0.00021948308541793368 0.005350209264409832 
-40.000000000001585 0.0008693729112056131 0.008019580799693638 0.0013672397014317052 0.010255942374389293 
-39.0000000000016 0.0017537664123599929 0.0097324600662007 0.003295882057753092 0.014781741591608508 
-38.000000000001606 0.0023563695316589513 0.009361176881831168 0.005250753577221372 0.01696795924743216 
-37.00000000000161 0.002347536128066358 0.0070774475750930085 0.006247746354743837 0.01567247411627358 
-36.00000000000163 0.0017193572525601923 0.003883557055181803 0.0055771126526633595 0.011179825068476493 
-35.00000000000164 0.0008075645547597317 0.0011565708325088405 0.0033602284143187796 0.0053241773070642215 
-34.00000000000165 0.00012337505678660597 7.868381054544118e-06 0.0008435584532581172 0.0009746726558535114 
-33.00000000000166 6.952955891988352e-05 0.000758083705255519 0.00011712099600259494 0.0009447905306539921 
-32.00000000000168 0.000693891091849234 0.0027920834663704604 0.0031447234306345695 0.006631055063827234 
-31.000000000001688 0.0016337898679441468 0.0048832904647104014 0.010375088258092002 0.01689280329227451 
-30.000000000001698 0.002309213736235147 0.0058376965667213294 0.019632455713650205 0.02778009623435839 
-29.000000000001705 0.0022746510541383977 0.005127595795924828 0.026227324968113905 0.03363020410959356 
-28.00000000000172 0.0015234665624675205 0.0031699827836653796 0.02503682358456795 0.02973080246571524 
-27.00000000000173 0.0005379460627115583 0.001081520172663245 0.014565377753340216 0.01618542319938734 
-26.00000000000174 1.574234085732377e-05 2.9919263020522472e-05 0.0018599438485186282 0.0019060218684799671 
-25.00000000000175 0.00041277849846165974 0.0005436432297605976 0.0060721954597845575 0.0070273507478114975 
-24.000000000001766 0.0015927733301900186 0.002189198595792601 0.05806199516150041 0.061837441671790096 
-23.000000000001776 0.0028469858805265885 0.0038295543970988453 0.1942438181067242 0.20090342618699286 
-22.00000000000179 0.003328145654280389 0.004334358251221327 0.44496228981485864 0.45259335234832765 
-21.000000000001798 0.0026499946468045883 0.0033216477166801983 0.8204472261756269 0.8263745527041717 
-20.00000000000181 0.001238300390044911 0.001460298831285857 1.2996570488323549 1.3023109833552962 
-19.000000000001823 0.0001297144431693463 0.00010783309086445386 1.8277440703585353 1.8279626515040965 
-18.000000000001833 0.00027555181849085486 0.0004692192352138726 2.3256731218425943 2.3264611617865274 
-17.000000000001844 0.0017964288405605071 0.0027869815197412826 2.711034285830893 2.7157601444208908 
-16.000000000001855 0.0037574014381588287 0.006090719003104907 2.9239247952243654 2.934036751420521 
-15.000000000001867 0.004738139004368247 0.008706724043728941 2.948304644744907 2.962127567826014 
-14.000000000001878 0.0038983346113915635 0.00924453597933182 2.8195127345858064 2.833104499862459 
-13.000000000001888 0.0017780251037972173 0.007447716420852172 2.613256418733559 2.622928703112578 
-12.0000000000019 0.0001212410124702844 0.004353429617154628 2.418870694856086 2.4237065516251963 
-11.000000000001913 0.0006512982443536101 0.0016374221490138593 2.3068097163757706 2.309308578126719 
-10.000000000001922 0.003580846198775237 0.0005583294952918316 2.3036896710483936 2.307862764458675 
-9.000000000001934 0.00706251232647211 0.0011970997335188107 2.385699529576168 2.3938405178121878 
-8.000000000001945 0.00831327113503739 0.002505792690245789 2.49347816397362 2.5040870509153286 
-7.000000000001957 0.005922948799088963 0.003136532155625993 2.5619324382337876 2.5707610890618757 
-6.000000000001967 0.0016856015457111706 0.002476565760727913 2.551472021705282 2.55543228841981 
-5.000000000001979 0.00016106262886500622 0.0011512873242026142 2.466286708795401 2.467433716275768 
-4.00000000000199 0.005517008736038285 0.0006080433161286091 2.3512350327286033 2.357196576928241 
-3.0000000000020015 0.017396404239108487 0.0020363744175658964 2.2689376630792997 2.2881513924214505 
-2.000000000002013 0.029113568878968307 0.005373148653099502 2.2679706955828447 2.3021326880196074 
-1.0000000000020242 0.030964652058124018 0.009126183494793157 2.357132309685271 2.3967754715059333 
-2.0355549961366507e-12 0.01856315595025124 0.011212615700212914 2.4976990965870214 2.526929680328105 
0.9999999999979531 0.002272897114986706 0.01030287353486834 2.6170202123680055 2.6290126546070405 
1.9999999999979419 0.011489317784591063 0.00677593682995292 2.6369914907617806 2.6547077572541347 
2.9999999999979305 0.08877187163216334 0.002609312804625395 2.504602001465878 2.5955327566477604 
3.999999999997919 0.2737561898466396 0.00021940779778897526 2.2116137575018895 2.485281287562939 
4.999999999997908 0.583037396290296 0.0009735403264677363 1.7961079907203779 2.379976604891853 
5.999999999997897 0.9961239119763605 0.004332899982692259 1.3269708767529018 2.327461796485286 
6.999999999997885 1.4562372328901145 0.008187566458769967 0.8793193624874346 2.3439602214238975 
7.999999999997874 1.8880798879288232 0.010172012268131525 0.5114429288345405 2.4100946736684827 
8.999999999997863 2.22584317863079 0.00911675874593738 0.2515319720406516 2.487068851410448 
9.99999999999785 2.4385126699660264 0.00571634515066542 0.09707998646716219 2.5420416190978274 
10.999999999997842 2.53975526417924 0.0020162097715009106 0.024297332442941574 2.5669195644701914 
11.99999999999783 2.5767677572606607 8.601243282310622e-05 0.0016120027767753417 2.5793874250088775 
12.999999999997817 2.603004634836541 0.0007497194344590399 0.0012789112314349964 2.6059805329026013 
13.999999999997806 2.6481507942704576 0.0031679531885289106 0.005540829712039665 2.6577996861649535 
14.999999999997796 2.7004686155994335 0.0054888028324329265 0.007000231182083454 2.7138735766303497 
15.999999999997783 2.710648611194616 0.006095422612605716 0.005255132730133923 2.7228837151744343 
16.999999999997772 2.615588013775523 0.004627374865760144 0.0026156187519809776 2.6236754708847974 
17.999999999997762 2.370637796510304 0.002142243142555981 0.0010190084624922835 2.37458365587906 
18.99999999999775 1.9747982790985485 0.0003623392668598148 0.0008921285278401527 1.9767452529566854 
19.999999999997737 1.476972724435081 0.0005300766028604461 0.0015230908378767298 1.4795900350971523 
20.999999999997726 0.9606064030103245 0.002612401188842003 0.001988544478649764 0.9656172221751409 
21.99999999999772 0.5140741749197965 0.005338361919588691 0.0018340408834714673 0.5214994427597822 
22.999999999997705 0.20017848725419776 0.007014082803505971 0.0011968519085993354 0.2085100890766753 
23.999999999997694 0.037565223174072605 0.006585384950151508 0.000512337068270041 0.04469708047077661 
24.99999999999768 0.0005984856934694464 0.004292623466746352 0.00013614253768212965 0.0050264629892045765 
25.99999999999767 0.03570399777081426 0.001536030650326733 0.00014217794107746425 0.03738762246262793 
26.99999999999766 0.08550427359517171 5.2973180492794575e-05 0.0003597772254576225 0.08594845977150026 
27.999999999997648 0.10998097556882251 0.000904246608638182 0.0005493026670322834 0.11148930110631525 
28.999999999997634 0.09671078150198692 0.00385396034349007 0.0005663325843495592 0.10119189113506512 
29.999999999997627 0.05799380734273127 0.007480631586827048 0.00041948151215317445 0.06594124274602321 
30.999999999997616 0.0184774684570676 0.00993914181418578 0.00021957794555422762 0.02865915719528084 
31.999999999997602 0.00019562294152443785 0.009946110374107323 8.268684935297313e-05 0.010225716075956306 
32.99999999999759 0.011802523037969836 0.0074648373924691746 5.791862258585345e-05 0.019318643499797453 
33.99999999999758 0.04584673947297438 0.0037488283515620525 0.00011576194316143732 0.04971387994346606 
34.99999999999757 0.0839245811120061 0.0007453885816388053 0.00018719439622672123 0.08488067209088992 
35.999999999997556 0.1063205612758324 0.0001751469428764306 0.00021694899605001976 0.10675792515285032 
36.99999999999754 0.10145330555583736 0.002737612933166966 0.0001957938790819347 0.10444336495370406 
37.999999999997534 0.07124822506556891 0.007801303498369132 0.000157639284479083 0.07925862671769617 
38.99999999999753 0.030737473871568766 0.01368769954522685 0.0001507270320824714 0.04460716507956857 
39.99999999999751 0.002635995951034404 0.01838444113126229 0.00020460129889942675 0.021229978880328404 
40.9999999999975 0.009383025437339427 0.020351211044005234 0.00031220648070442205 0.0300317883343739 
41.999999999997485 0.06567135237012903 0.01907485606512538 0.00043436664422435696 0.0851652587343261 
42.99999999999748 0.17386651196632175 0.015170187618639813 0.000520799641089466 0.18956779503981708 
43.99999999999746 0.3234011030371599 0.010031150064063861 0.0005345983352515506 0.3340291142577932 
44.999999999997456 0.4938105398345227 0.005218550630983531 0.00046789677991207343 0.4996303875907775 
45.99999999999745 0.660044270128701 0.001855978841305527 0.0003428982058467471 0.66245450911394 
46.999999999997435 0.7982820273598699 0.0002749040902050695 0.0002001667911155958 0.7990390603340677 
47.99999999999742 0.8906859228879155 3.15077430139127e-05 8.125170177756585e-05 0.8911312992574101 
48.99999999999741 0.9281192826593859 0.000268260424939439 1.3667204339345003e-05 0.9287561739117084 
49.9999999999974 0.9105880784645591 0.00027101350605923376 3.635898337091601e-06 0.911208851777613 
50.999999999997385 0.8457741623697537 1.5964098766618803e-05 3.780560374791441e-05 0.8461364760733278 
51.99999999999738 0.7463934903085577 0.0005192591760392799 9.14778431004014e-05 0.7472529503005627 
52.99999999999737 0.6271993633540042 0.0038776415481630053 0.00013904540971824451 0.6313913982706892 
53.99999999999736 0.5023169608780198 0.012988695481985493 0.0001625467863305327 0.5155655799519941 
54.99999999999734 0.3833393973248102 0.031029893775474653 0.00015587566393400774 0.41454765676370303 
55.99999999999733 0.2783366661942935 0.06083234898805753 0.0001242556333670575 0.33924941462679303 
56.99999999999732 0.19170053760423003 0.10429829025751605 8.02507557742217e-05 0.29598034233188736 
57.99999999999731 0.1246075098648535 0.1619853388400222 3.837877631197204e-05 0.2864896970334006 
58.99999999999729 0.075831538794072 0.23292963999451927 1.0306962187096917e-05 0.30859812917806845 
59.99999999999728 0.04265918284411766 0.31472115272929363 1.9252005209403175e-06 0.35718589687086044 
60.99999999999728 0.021722990787462374 0.40379314207148875 1.269964103909711e-05 0.42531577320521047 
61.999999999997264 0.009646234921672193 0.49585396797434717 3.694833727624804e-05 0.5053113723726511 
62.99999999999725 0.003462448770399275 0.586376023238661 6.623714920724401e-05 0.5896683542803282 
63.99999999999724 0.0008249792103765303 0.6710620756281285 9.200184719528085e-05 0.6717330812069756 
64.99999999999723 5.160830812958706e-05 0.7462277923265608 0.00010767941458964603 0.7461318799858708 
65.99999999999721 5.9778092855986845e-05 0.8090641091581184 0.0001099459702768515 0.8089697557228234 
66.9999999999972 0.0002445660222604859 0.8577681827905361 9.898381849745148e-05 0.8578394190467764 
67.9999999999972 0.00034040598559774454 0.8915524664329394 7.794851959720979e-05 0.891691377226697 
68.99999999999719 0.00029379388635942876 0.9105556023329592 5.194077958750968e-05 0.9106163563517745 
69.99999999999717 0.00016141078038078396 0.9156858555993863 2.6811691521119882e-05 0.9155855562948532 
70.99999999999716 3.81363828499107e-05 0.9084286391070121 8.073604979309417e-06 0.9081850370419988 
71.99999999999714 1.2876428429311557e-05 0.8906459820703367 9.165722165410341e-08 0.8903701829240096 
72.99999999999714 0.00014668360266163128 0.8643894708078724 5.627735520394227e-06 0.8642563156163192 
73.99999999999713 0.00046657492817911634 0.8317409447442121 2.5723360003087722e-05 0.8319531177228491 
74.99999999999712 0.0009688970806074598 0.7946883549168104 5.9852186491318565e-05 0.7954440464924272 
75.9999999999971 0.0016273237670941015 0.7550384935774972 0.00010624760744447015 0.7565074279252132 
76.9999999999971 0.0024020366731939686 0.7143641460763316 0.00016231063081778875 0.7166732336025289 
77.99999999999709 0.0032479994265914355 0.6739806219681671 0.00022501924967569472 0.6772083246216627 
78.99999999999707 0.004121311965288495 0.6349453907673457 0.0002912842703057886 0.6391228191121368 
79.99999999999706 0.004983384309744942 0.598074366841864 0.00035822117359362123 0.6031908364873722 
80.99999999999704 0.005803122796970524 0.5639689196574617 0.00042332859325512287 0.569979879248992 
81.99999999999704 0.006557542509443351 0.5330486230106339 0.0004845792797033352 0.5398842869862042 
82.99999999999702 0.007231279184418238 0.5055858540884951 0.0005404386573921188 0.5131593633169361 
83.99999999999702 0.007815436875022008 0.481739434546196 0.0005898300981900661 0.48995382477339444 
84.999999999997 0.008306123948372887 0.4615854616161745 0.0006320661863145615 0.47033909270869917 
85.99999999999699 0.008702933740180451 0.4451442520228571 0.0006667629926443432 0.4543346252804994 
86.99999999999697 0.0090075376763905 0.43240289943370824 0.0006937509676383786 0.44192897235629863 
87.99999999999697 0.009222487818662648 0.42333333766694226 0.0007129924411985937 0.4330965529795849 
88.99999999999696 0.009350275439633059 0.4179060319456026 0.0007245124793635755 0.427810331346731 
89.99999999999694 0.009392661018093289 0.4160995205699327 0.0007283472830806855 0.42605063342004695 
90.99999999999694 0.009350275439633342 0.41790603194558007 0.0007245124793636053 0.42781033134670954 
91.99999999999692 0.009222487818663498 0.4233333376668972 0.0007129924411986609 0.43309655297954325 
92.99999999999692 0.009007537676392003 0.4324028994336399 0.0006937509676384907 0.4419289723562327 
93.99999999999689 0.00870293374018197 0.4451442520227687 0.0006667629926445595 0.4543346252804101 
94.99999999999689 0.00830612394837543 0.4615854616160616 0.0006320661863147572 0.4703390927085906 
95.99999999999689 0.007815436875025127 0.4817394345460607 0.0005898300981903419 0.4899538247732649 
96.99999999999686 0.007231279184421684 0.5055858540883372 0.0005404386573924395 0.5131593633167798 
97.99999999999686 0.006557542509447564 0.5330486230104557 0.00048457927970366226 0.5398842869860306 
98.99999999999685 0.005803122796975336 0.5639689196572633 0.00042332859325555514 0.5699798792487953 
99.99999999999685 0.004983384309749978 0.5980743668416465 0.000358221173594067 0.6031908364871563 
100.99999999999682 0.004121311965293883 0.6349453907671134 0.0002912842703061725 0.6391228191119109 
101.99999999999682 0.0032479994265967684 0.6739806219679232 0.00022501924967611387 0.6772083246214275 
102.99999999999679 0.002402036673198986 0.7143641460760836 0.00016231063081814293 0.7166732336022852 
103.99999999999679 0.0016273237670985398 0.7550384935772507 0.00010624760744478474 0.7565074279249705 
104.99999999999679 0.00096889708061107 0.7946883549165741 5.9852186491565594e-05 0.7954440464921977 
105.99999999999676 0.0004665749281816931 0.8317409447439973 2.5723360003251464e-05 0.8319531177226408 
106.99999999999676 0.00014668360266298163 0.8643894708076904 5.627735520465201e-06 0.864256315616137 
107.99999999999673 1.2876428429603836e-05 0.8906459820701998 9.165722164445497e-08 0.8903701829238736 
108.99999999999673 3.813638284937192e-05 0.9084286391069334 8.073604979234557e-06 0.9081850370419201 
109.99999999999672 0.00016141078037988424 0.9156858555993777 2.6811691520983533e-05 0.9155855562948435 
110.99999999999672 0.0002937938863588135 0.9105556023330317 5.1940779587363815e-05 0.9106163563518507 
111.99999999999669 0.0003404059855978761 0.8915524664331004 7.794851959703798e-05 0.8916913772268585 
112.99999999999669 0.0002445660222615002 0.8577681827907876 9.898381849739025e-05 0.8578394190470304 
113.99999999999669 5.977809285702442e-05 0.8090641091584606 0.00010994597027685343 0.808969755723168 
114.99999999999666 5.160830812808223e-05 0.7462277923269851 0.00010767941458969643 0.7461318799862913 
115.99999999999666 0.0008249792103674321 0.6710620756286211 9.200184719539092e-05 0.6717330812074678 
116.99999999999663 0.003462448770374442 0.586376023239201 6.623714920743553e-05 0.589668354280843 
117.99999999999663 0.009646234921618995 0.495853967974911 3.6948337276414465e-05 0.5053113723731603 
118.99999999999662 0.02172299078736476 0.40379314207204664 1.2699641039206887e-05 0.4253157732056714 
119.9999999999966 0.04265918284395598 0.31472115272981943 1.925200520951355e-06 0.35718589687122027 
120.9999999999966 0.0758315387938248 0.23292963999498967 1.0306962186983512e-05 0.3085981291782926 
121.99999999999659 0.12460750986450166 0.16198533884041716 3.8378776311751005e-05 0.28648969703344573 
122.99999999999658 0.19170053760375808 0.10429829025782576 8.025075577392494e-05 0.29598034233172205 
123.99999999999656 0.2783366661937067 0.060832348988279814 0.00012425563336685935 0.3392494146264241 
124.99999999999656 0.3833393973241205 0.03102989377561826 0.0001558756639339096 0.41454765676315997 
125.99999999999653 0.5023169608772629 0.012988695482065275 0.00016254678633057567 0.5155655799513268 
126.99999999999653 0.6271993633532407 0.0038776415481978706 0.00013904540971844764 0.6313913982699508 
127.99999999999653 0.7463934903078757 0.0005192591760484631 9.147784310074721e-05 0.7472529502998922 
128.9999999999965 0.8457741623692402 1.596409876576245e-05 3.780560374821557e-05 0.8461364760728125 
129.9999999999965 0.910588078464296 0.00027101350605799424 3.635898337185398e-06 0.9112088517773467 
130.99999999999648 0.9281192826594432 0.00026826042494063307 1.3667204339117372e-05 0.9287561739117645 
131.99999999999648 0.8906859228883162 3.1507743014814214e-05 8.125170177699323e-05 0.8911312992578129 
132.99999999999645 0.7982820273605911 0.0002749040902002661 0.00020016679111478088 0.7990390603347751 
133.99999999999645 0.6600442701296535 0.0018559788412905887 0.00034289820584590316 0.6624545091148815 
134.99999999999642 0.49381053983557505 0.00521855063095781 0.0004678967799114256 0.49963038759180983 
135.99999999999642 0.32340110303816155 0.010031150064031994 0.0005345983352513837 0.33402911425876275 
136.99999999999642 0.1738665119671279 0.015170187618610447 0.0005207996410898229 0.18956779504059337 
137.9999999999964 0.06567135237063654 0.019074856065108458 0.0004343666442250442 0.08516525873481785 
138.9999999999964 0.009383025437523061 0.020351211044007157 0.0003122064807051641 0.030031788334559082 
139.9999999999964 0.0026359959509489155 0.018384441131283787 0.00020460129889994473 0.02122997888026481 
140.99999999999636 0.030737473871334346 0.01368769954526114 0.00015072703208260165 0.04460716507936875 
141.99999999999636 0.07124822506533145 0.0078013034984046915 0.00015763928447888953 0.07925862671749559 
142.99999999999636 0.10145330555572178 0.0027376129331915184 0.00019579387908168867 0.10444336495361245 
143.99999999999633 0.10632056127589173 0.00017514694288247494 0.0002169489960500079 0.10675792515291495 
144.99999999999633 0.08392458111220831 0.0007453885816265587 0.000187194396227088 0.08488067209108216 
145.99999999999633 0.045846739473216484 0.0037488283515394213 0.00011576194316190351 0.049713879943684695 
146.9999999999963 0.011802523038124289 0.007464837392448429 5.791862258602157e-05 0.019318643499931707 
147.9999999999963 0.00019562294150376162 0.009946110374099086 8.268684935246728e-05 0.010225716075926731 
148.99999999999628 0.01847746845687378 0.00993914181419411 0.00021957794555310065 0.028659157195094556 
149.99999999999628 0.05799380734246507 0.0074806315868474645 0.00041948151215196063 0.06594124274577533 
150.99999999999625 0.09671078150180559 0.0038539603435119784 0.0005663325843491388 0.10119189113490594 
151.99999999999625 0.10998097556885518 0.0009042466086507436 0.0005493026670329957 0.11148930110636093 
152.99999999999625 0.08550427359542599 5.297318049038093e-05 0.00035977722545907197 0.08594845977175566 
153.99999999999622 0.035703997771126796 0.0015360306503121694 0.0001421779410783929 0.03738762246292695 
154.99999999999622 0.0005984856935253417 0.004292623466729144 0.00013614253768108614 0.0050264629892420275 
155.9999999999962 0.03756522317350743 0.00658538495014224 0.0005123370682665227 0.04469708047019858 
156.9999999999962 0.20017848725274745 0.0070140828035102475 0.0011968519085947807 0.20851008907522955 
157.99999999999616 0.5140741749174296 0.005338361919603766 0.0018340408834686746 0.521499442757423 
158.99999999999616 0.9606064030072999 0.0026124011888584045 0.0019885444786507844 0.9656172221721361 
159.99999999999616 1.476972724431886 0.0005300766028680879 0.0015230908378808237 1.479590035093958 
160.99999999999613 1.9747982790957421 0.0003623392668541849 0.000892128527842711 1.9767452529538703 
161.99999999999613 2.3706377965083205 0.002142243142541211 0.0010190084624873141 2.374583655877092 
162.9999999999961 2.615588013774512 0.004627374865746384 0.002615618751966775 2.623675470883771 
163.9999999999961 2.7106486111944172 0.00609542261260265 0.005255132730117891 2.722883715174211 
164.9999999999961 2.7004686155996875 0.005488802832443017 0.007000231182080807 2.7138735766306272 
165.99999999999608 2.64815079427079 0.0031679531885454343 0.0055408297120602586 2.6577996861653252 
166.99999999999608 2.603004634836748 0.0007497194344700544 0.0012789112314593903 2.605980532902851 
167.99999999999608 2.576767757260806 8.601243281927268e-05 0.0016120027767287583 2.5793874250089703 
168.99999999999605 2.5397552641796057 0.002016209771482024 0.024297332442681962 2.566919564470254 
169.99999999999605 2.43851266996695 0.005716345150641337 0.09707998646649854 2.5420416190980433 
170.99999999999602 2.22584317863248 0.009116758745922141 0.25153197203940114 2.4870688514108914 
171.99999999999602 1.8880798879312297 0.010172012268134616 0.5114429288326097 2.410094673668963 
172.99999999999602 1.456237232892919 0.008187566458789873 0.8793193624848954 2.343960221424182 
173.99999999999602 0.9961239119791023 0.0043328999827169324 1.3269708767500263 2.327461796485189 
174.99999999999596 0.583037396292546 0.0009735403264818568 1.7961079907175947 2.3799766048913553 
175.99999999999596 0.2737561898481505 0.0002194077977834906 2.2116137574996637 2.4852812875622137 
176.99999999999596 0.08877187163293246 0.002609312804603145 2.5046020014645616 2.595532756647205 
177.99999999999596 0.011489317784809525 0.006775936829926854 2.636991490761469 2.654707757254019 
178.99999999999596 0.002272897114926056 0.010302873534853433 2.617020212368503 2.6290126546074357 


==> figures/mimo_beta_-5db/beampattern21.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.01891528951010414 0.0028318162220375346 2.4633253391846055 2.48515056778153 
-179.0 0.03280706538411478 0.002224607771335456 2.3287040706413498 2.3637583995297313 
-178.0 0.03151570793917258 0.0008884526835144654 2.2546473444870667 2.2870308683401834 
-177.00000000000006 0.019111966588448822 5.101414420262411e-05 2.2793202805935375 2.298472678482478 
-176.00000000000006 0.006080831985547154 0.0006153414163155742 2.38989400153535 2.396645833767506 
-175.00000000000006 0.00030145303982861754 0.0024219971256777928 2.5310934167392665 2.533965375432288 
-174.00000000000006 0.002895840757666942 0.0043472315688891545 2.632917718525451 2.640385501857939 
-173.00000000000006 0.009513938116679967 0.005126063511271883 2.644906022043642 2.659795636372744 
-172.0000000000001 0.0145384138959592 0.0042790761753940445 2.5610236100858104 2.580054252229992 
-171.0000000000001 0.014828419504953864 0.002471899395914825 2.4234933520955777 2.4409269281911494 
-170.0000000000001 0.010899048661755218 0.0010587465906082881 2.303705530092086 2.315709531358254 
-169.0000000000001 0.005566171034144132 0.0011410189734371056 2.2689774343030167 2.275673814240853 
-168.00000000000014 0.0016051891748538867 0.0028010640016176754 2.350324950907598 2.354714643119763 
-167.00000000000017 0.00013637483745594444 0.005034229349670413 2.525656667374503 2.530852815883273 
-166.00000000000017 0.0005184515496300421 0.006413310916478696 2.72553513638824 2.73255737659147 
-165.00000000000017 0.0013683733881852628 0.006025675553769501 2.85854043432181 2.866078733659671 
-164.00000000000017 0.0017175225326971787 0.004056937329938532 2.8450759515149784 2.851010212452743 
-163.0000000000002 0.0015042955228068901 0.0016508446893844153 2.6456810368932095 2.648964766810135 
-162.0000000000002 0.0012644111677269528 0.00016211324830083613 2.273284552698315 2.274773958534608 
-161.00000000000023 0.0014635613064065732 0.00030588439405108357 1.786245898066395 1.7880037881989765 
-160.00000000000023 0.002055328115962538 0.0017493249979615504 1.266849812922464 1.2705863744261543 
-159.00000000000023 0.0025521179048760504 0.003381935518319483 0.7948194277728469 0.8006626266523835 
-158.00000000000026 0.0024646703294972615 0.004060501472175972 0.4258049976850665 0.43225007432616186 
-157.00000000000026 0.0017201436962600836 0.0033387664145209093 0.18127552146558426 0.18628483628488968 
-156.00000000000026 0.0007415408884428659 0.001728470035240774 0.05090896245466885 0.05336060671702552 
-155.00000000000028 0.00015489850306899097 0.0003518679397920568 0.003908022433002728 0.004413502901638268 
-154.00000000000028 0.0003570830070947242 0.00022461089961874756 0.003352288560422339 0.003930811116536561 
-153.0000000000003 0.0012500443679514873 0.0016184411406919765 0.018102442474935462 0.0209524038055574 
-152.0000000000003 0.0023075547023731287 0.0038827927531446516 0.029088528872321835 0.03524273408544591 
-151.0000000000003 0.002909226414556927 0.005816082018505201 0.029669304883569936 0.03834898786852584 
-150.00000000000034 0.002714119326909719 0.0063553442637991515 0.021911778034289925 0.030938866610875727 
-149.00000000000034 0.0018443728433662958 0.005183277898235325 0.01148377762250068 0.018482471828195044 
-148.00000000000037 0.0007868324210907104 0.002917265653037403 0.0034462816192863776 0.007137605857849411 
-147.00000000000037 9.570207175258505e-05 0.0007897513009582248 0.00011352575755497864 0.0009972209347681611 
-146.0000000000004 8.392803674178651e-05 5.743377345193629e-06 0.0009695546648522472 0.001058790338080047 
-145.0000000000004 0.000675471034006438 0.0011220434052849105 0.003860323509787277 0.005649664333070064 
-144.00000000000043 0.0014814289349781896 0.0037625177985881855 0.006478797469226776 0.011702644652712656 
-143.00000000000043 0.002034464223635064 0.006797742164316756 0.007410095376888189 0.016212425488546147 
-142.00000000000043 0.0020405388797658775 0.00888333541858497 0.006450393278749444 0.017341472240215275 
-141.00000000000045 0.001516137389142882 0.009087683264829704 0.004312796834745049 0.014888866091100593 
-140.00000000000045 0.0007546473429496049 0.0073165271374350015 0.002045121476466602 0.010098918414435741 
-139.00000000000048 0.00015822452610681439 0.004354292884183058 0.0004913687495587941 0.0049973523947138 
-138.00000000000048 3.238327046054418e-05 0.0015238421415191027 3.8721230829569046e-07 0.0015565975795925882 
-137.00000000000048 0.00044542437989210734 0.0001294223582325752 0.0004199518215543055 0.0009942589361426005 
-136.0000000000005 0.0012108842508058376 0.0009244937342450434 0.001290097089585518 0.003417673623472488 
-135.0000000000005 0.001987320759788831 0.0038158135889980517 0.002100248145436135 0.007884557132142759 
-134.0000000000005 0.0024384181749103977 0.007904122570717846 0.002493568246335002 0.012806790232409866 
-133.00000000000054 0.0023780680789815883 0.011824771033398912 0.0023584092751463013 0.016525866466554125 
-132.00000000000054 0.0018416843780749196 0.014244695136447091 0.0018068457264654508 0.017858320194077168 
-131.00000000000054 0.0010631402871724633 0.014330539599557298 0.0010806809870411945 0.016446163657815323 
-130.00000000000057 0.000376783653160561 0.012031468897279797 0.0004381848309254521 0.012828706151563226 
-129.00000000000057 8.974534708972917e-05 0.008098240270906774 6.500145596634106e-05 0.008245782410713151 
-128.00000000000057 0.00037408559395170685 0.0038530956297557757 3.131092929498528e-05 0.004258184418696579 
-127.0000000000006 0.0012138772264174086 0.0008000966653666404 0.00029562006801459284 0.0023099775139148737 
-126.0000000000006 0.0024181511858750453 0.00020208655302426977 0.0007408136689632133 0.0033551303505190986 
-125.00000000000063 0.0036872248985768143 0.0027442596290646747 0.0012226887919832786 0.0076360539887760336 
-124.00000000000063 0.004705073864240727 0.008365101883756184 0.0016136049651999562 0.01465015851542987 
-123.00000000000065 0.0052271009363483705 0.016280702631282964 0.0018306559002094131 0.023289369311808493 
-122.00000000000065 0.005139365428033775 0.02517624190035453 0.0018453502141148807 0.032099691270623745 
-121.00000000000068 0.004477691350187559 0.03350214532389311 0.0016776823633085428 0.03958982695952729 
-120.00000000000068 0.0034080755243085827 0.03979792905530025 0.001380603441352646 0.044519445397978065 
-119.00000000000068 0.0021795687027649988 0.04297298950410147 0.0010213855868121825 0.04611407778743667 
-118.0000000000007 0.0010654003324382308 0.04249444946092114 0.0006650331670395197 0.044177649124049506 
-117.00000000000071 0.0003076339775154488 0.038459531409556026 0.00036273967650907093 0.0390983203061475 
-116.00000000000072 7.65246803780495e-05 0.031556212980450915 0.0001462656477449244 0.031763336028566305 
-115.00000000000072 0.00045000641921874953 0.022935778374448313 2.75326565856086e-05 0.023411113607193935 
-114.00000000000075 0.0014132108281025683 0.014031810375897468 1.8686585422276526e-06 0.015453375714056585 
-113.00000000000075 0.002873850858277523 0.006362255334513008 5.313054645593192e-05 0.009297973804539462 
-112.00000000000078 0.0046872076626144595 0.0013463241901595776 0.00015917210135765256 0.006196359164252298 
-111.00000000000078 0.006684224351266574 0.00015890483337775612 0.00029659354844089225 0.007130830055663494 
-110.00000000000078 0.008697332776950601 0.003634614790955719 0.00044421558828653215 0.012747782641599061 
-109.00000000000081 0.010580473543430682 0.012223836604754946 0.0005851457060586024 0.0233356723553406 
-108.00000000000081 0.012221724728316964 0.025995465898539533 0.0007075939756156759 0.038841023500761955 
-107.00000000000082 0.013548610394467808 0.04467626548247526 0.000804746258738905 0.05891278808437472 
-106.00000000000084 0.014527297505597003 0.06771460145554944 0.0008740412459790644 0.08296440473004532 
-105.00000000000085 0.01515746872967529 0.09435645301962713 0.0009161621613061617 0.1102435584620686 
-104.00000000000085 0.015464760671023522 0.12372324968022687 0.000933980676665085 0.13990132510943162 
-103.00000000000087 0.015492425570650014 0.1548835941517961 0.000931607917849848 0.1710545688311836 
-102.00000000000088 0.015293463131726276 0.1869136775203655 0.0009136333844692599 0.20283772053165425 
-101.00000000000088 0.014924008364084028 0.21894374945762077 0.0008845759012507434 0.2344421021404081 
-100.00000000000091 0.014438342614548062 0.250190108362346 0.0008485332964506417 0.265142607597429 
-99.00000000000091 0.013885568625331418 0.27997361333909887 0.0008089971541909211 0.2943127426621172 
-98.00000000000094 0.01330777259492822 0.3077266942997914 0.0007687916079666027 0.3214297762249923 
-97.00000000000094 0.012739379074327664 0.332991322562843 0.0007300963101568723 0.3460721274981194 
-96.00000000000094 0.012207367279433421 0.35541051192846657 0.0006945195895794845 0.3679111911645683 
-95.00000000000097 0.011732034803112136 0.3747157666900938 0.0006631955209675384 0.3866996753955534 
-94.00000000000097 0.011328043050746 0.39071258498887523 0.0006368862954416511 0.402258276520288 
-93.00000000000098 0.011005539019187589 0.40326574926818287 0.0006160778571351969 0.4144622049773688 
-92.000000000001 0.010771207131655048 0.4122857522198737 0.0006010618314826338 0.42322875831657697 
-91.00000000000101 0.010629155089809985 0.41771735525637166 0.0005920002867184954 0.42850683956222746 
-90.00000000000101 0.010581575961058005 0.4195309760468566 0.000588972035144442 0.430269059147259 
-89.00000000000104 0.010629155089810232 0.41771735525637943 0.0005920002867184459 0.42850683956223523 
-88.00000000000104 0.010771207131654593 0.4122857522198875 0.000601061831482655 0.42322875831658985 
-87.00000000000104 0.011005539019187199 0.4032657492682056 0.000616077857135111 0.4144622049773912 
-86.00000000000107 0.011328043050745031 0.39071258498890393 0.0006368862954417077 0.4022582765203168 
-85.00000000000107 0.011732034803111526 0.3747157666901308 0.0006631955209674395 0.3866996753955916 
-84.0000000000011 0.012207367279432418 0.35541051192850787 0.0006945195895793165 0.36791119116460824 
-83.0000000000011 0.012739379074326724 0.3329913225628902 0.0007300963101567687 0.3460721274981652 
-82.00000000000111 0.013307772594927228 0.30772669429984634 0.0007687916079665595 0.321429776225047 
-81.00000000000112 0.013885568625330372 0.2799736133391574 0.0008089971541908696 0.2943127426621737 
-80.00000000000114 0.014438342614546927 0.25019010836240807 0.0008485332964505307 0.26514260759749075 
-79.00000000000114 0.014924008364083034 0.21894374945768558 0.0008845759012506218 0.23444210214047317 
-78.00000000000115 0.01529346313172538 0.18691367752043014 0.0009136333844692485 0.202837720531718 
-77.00000000000117 0.015492425570649497 0.15488359415186054 0.0009316079178497992 0.17105456883124742 
-76.00000000000117 0.015464760671023418 0.12372324968028935 0.0009339806766652152 0.13990132510949363 
-75.00000000000118 0.01515746872967605 0.09435645301968483 0.0009161621613062621 0.11024355846212676 
-74.0000000000012 0.014527297505598348 0.06771460145560051 0.0008740412459791631 0.08296440473009874 
-73.00000000000121 0.013548610394470374 0.04467626548251779 0.0008047462587390212 0.05891278808441905 
-72.00000000000122 0.012221724728319842 0.02599546589857283 0.0007075939756158448 0.03884102350079874 
-71.00000000000124 0.010580473543434114 0.012223836604777655 0.0005851457060588492 0.02333567235536717 
-70.00000000000125 0.008697332776954657 0.003634614790967838 0.00044421558828680125 0.012747782641615527 
-69.00000000000126 0.006684224351270754 0.0001589048333798736 0.0002965935484411758 0.007130830055670003 
-68.00000000000126 0.004687207662618097 0.0013463241901529644 0.00015917210135793212 0.006196359164249591 
-67.00000000000128 0.0028738508582811803 0.0063622553344997055 5.313054645609202e-05 0.009297973804530178 
-66.0000000000013 0.00141321082810505 0.01403181037588013 1.8686585422618488e-06 0.015453375714041744 
-65.0000000000013 0.0004500064192200914 0.022935778374430147 2.7532656585464248e-05 0.0234111136071769 
-64.00000000000131 7.652468037817145e-05 0.03155621298043465 0.0001462656477445952 0.031763336028549714 
-63.00000000000132 0.0003076339775143207 0.03845953140954441 0.0003627396765085607 0.03909832030613423 
-62.000000000001336 0.00106540033243629 0.042494449460916274 0.0006650331670388107 0.04417764912404198 
-61.00000000000135 0.0021795687027624947 0.0429729895041041 0.0010213855868114658 0.046114077787436286 
-60.00000000000135 0.00340807552430611 0.03979792905531027 0.0013806034413519827 0.044519445397984934 
-59.000000000001364 0.004477691350186002 0.0335021453239082 0.00167768236330796 0.03958982695954038 
-58.00000000000138 0.005139365428032848 0.025176241900372383 0.0018453502141146817 0.03209969127064052 
-57.00000000000139 0.005227100936348896 0.016280702631300614 0.0018306559002096079 0.02328936931182691 
-56.0000000000014 0.004705073864242475 0.008365101883770414 0.0016136049652005964 0.014650158515446493 
-55.000000000001414 0.0036872248985791193 0.0027442596290730694 0.0012226887919841963 0.007636053988787556 
-54.00000000000143 0.0024181511858776686 0.00020208655302611346 0.0007408136689642222 0.003355130350524526 
-53.00000000000144 0.0012138772264195644 0.0008000966653626003 0.00029562006801534376 0.0023099775139137197 
-52.00000000000145 0.0003740855939528736 0.0038530956297479417 3.131092929524596e-05 0.0042581844186901745 
-51.00000000000146 8.974534708974146e-05 0.00809824027089791 6.500145596593926e-05 0.008245782410703896 
-50.00000000000147 0.0003767836531595153 0.012031468897273247 0.000438184830924418 0.012828706151554809 
-49.00000000000148 0.0010631402871709072 0.014330539599554753 0.001080680987039777 0.01644616365780986 
-48.00000000000149 0.0018416843780734455 0.014244695136449825 0.0018068457264640721 0.01785832019407702 
-47.000000000001506 0.002378068078980857 0.011824771033405847 0.002358409275145656 0.01652586646655975 
-46.00000000000152 0.002438418174910952 0.00790412257072652 0.0024935682463353708 0.012806790232419355 
-45.00000000000153 0.0019873207597901465 0.0038158135890055717 0.002100248145437602 0.007884557132153094 
-44.000000000001535 0.0012108842508074323 0.0009244937342489865 0.0012900970895874965 0.003417673623479939 
-43.00000000000155 0.00044542437989336284 0.00012942235823184978 0.0004199518215557459 0.0009942589361445662 
-42.000000000001556 3.238327046084866e-05 0.0015238421415143999 3.8721230834424556e-07 0.001556597579588232 
-41.00000000000157 0.0001582245261060169 0.004354292884176745 0.0004913687495567367 0.004997352394704626 
-40.000000000001585 0.0007546473429480444 0.007316527137429804 0.0020451214764624546 0.010098918414424854 
-39.0000000000016 0.0015161373891414917 0.009087683264827997 0.004312796834740266 0.014888866091092603 
-38.000000000001606 0.0020405388797651845 0.00888333541858745 0.006450393278745924 0.017341472240213502 
-37.00000000000161 0.002034464223635613 0.006797742164322388 0.0074100953768880505 0.016212425488552066 
-36.00000000000163 0.0014814289349796713 0.003762517798594397 0.006478797469230715 0.011702644652724246 
-35.00000000000164 0.0006754710340080549 0.0011220434052890073 0.0038603235097935465 0.005649664333081989 
-34.00000000000165 8.392803674246611e-05 5.743377345495092e-06 0.0009695546648568912 0.0010587903380856682 
-33.00000000000166 9.5702071751817e-05 0.0007897513009549595 0.00011352575755303184 0.0009972209347621564 
-32.00000000000168 0.0007868324210888177 0.0029172656530325257 0.003446281619274599 0.0071376058578308975 
-31.000000000001688 0.001844372843364155 0.0051832778982315005 0.011483777622480656 0.018482471828169453 
-30.000000000001698 0.0027141193269085043 0.006355344263798424 0.021911778034269448 0.03093886661085325 
-29.000000000001705 0.0029092264145573815 0.005816082018507973 0.029669304883560975 0.03834898786851985 
-28.00000000000172 0.0023075547023749905 0.003882792753149343 0.029088528872333964 0.035242734085465056 
-27.00000000000173 0.0012500443679536654 0.001618441140696033 0.018102442474965785 0.020952403805594207 
-26.00000000000174 0.00035708300709597757 0.0002246108996201078 0.0033522885604454454 0.003930811116562177 
-25.00000000000175 0.00015489850306852924 0.0003518679397902779 0.003908022432966656 0.004413502901599903 
-24.000000000001766 0.0007415408884411116 0.0017284700352373796 0.05090896245450124 0.05336060671685121 
-23.000000000001776 0.0017201436962580754 0.0033387664145182266 0.18127552146521256 0.18628483628451253 
-22.00000000000179 0.0024646703294964076 0.004060501472175907 0.42580499768444363 0.43225007432554297 
-21.000000000001798 0.0025521179048766146 0.0033819355183221144 0.7948194277719806 0.8006626266515366 
-20.00000000000181 0.0020553281159638084 0.0017493249979650982 1.2668498129214338 1.2705863744251302 
-19.000000000001823 0.0014635613064074807 0.00030588439405297734 1.7862458980653446 1.7880037881979334 
-18.000000000001833 0.0012644111677267997 0.00016211324829940293 2.2732845526974184 2.274773958533699 
-17.000000000001844 0.0015042955228061932 0.0016508446893800765 2.6456810368926167 2.6489647668095357 
-16.000000000001855 0.0017175225326971607 0.00405693732993359 2.845075951514767 2.851010212452526 
-15.000000000001867 0.0013683733881866135 0.006025675553766827 2.8585404343219536 2.8660787336598075 
-14.000000000001878 0.0005184515496317575 0.006413310916479836 2.7255351363886082 2.7325573765918363 
-13.000000000001888 0.0001363748374552777 0.005034229349674554 2.5256566673749132 2.5308528158837014 
-12.0000000000019 0.0016051891748483772 0.002801064001622105 2.3503249509078747 2.354714643120033 
-11.000000000001913 0.005566171034134004 0.001141018973439058 2.2689774343030615 2.275673814240893 
-10.000000000001922 0.010899048661744843 0.0010587465906067024 2.3037055300919103 2.315709531358055 
-9.000000000001934 0.014828419504949486 0.002471899395911081 2.423493352095291 2.4409269281908625 
-8.000000000001945 0.014538413895964959 0.004279076175390944 2.561023610085565 2.5800542522297376 
-7.000000000001957 0.009513938116693434 0.005126063511271771 2.6449060220435623 2.659795636372676 
-6.000000000001967 0.002895840757678307 0.0043472315688922476 2.6329177185255777 2.6403855018580926 
-5.000000000001979 0.0003014530398261714 0.002421997125682047 2.5310934167395343 2.5339653754325653 
-4.00000000000199 0.006080831985526489 0.000615341416318232 2.3898940015356285 2.3966458337677694 
-3.0000000000020015 0.01911196658841944 5.1014144202196e-05 2.279320280593689 2.2984726784826006 
-2.000000000002013 0.03151570793915551 0.0008884526835118282 2.2546473444870117 2.2870308683401124 
-1.0000000000020242 0.0328070653841283 0.0022246077713331293 2.328704070641119 2.363758399529509 
-2.0355549961366507e-12 0.01891528951014307 0.002831816222037588 2.4633253391843177 2.485150567781291 
0.9999999999979531 0.0017264430282173911 0.0022207247967363777 2.5835046652058424 2.587529627006452 
1.9999999999979419 0.012784478739110946 0.00123219937984449 2.6073968639268745 2.62136668364002 
2.9999999999979305 0.09641702913422447 0.0016436887813677378 2.478617036035275 2.5763439542454156 
3.999999999997919 0.2927155774646242 0.00495619869310411 2.187155651882967 2.484059506599259 
4.999999999997908 0.6170260514039769 0.01114401765714594 1.77122853841291 2.398120007674999 
5.999999999997897 1.0462309840536155 0.018257666133385725 1.3011834230904413 2.363910943039658 
6.999999999997885 1.5204177278134845 0.023263732648574134 0.8538853858335341 2.395451544289453 
7.999999999997874 1.9616335644226255 0.0236995923004298 0.48870447047180526 2.471752023225168 
8.999999999997863 2.302578064110736 0.01915082789090633 0.23378292385807062 2.553226738254647 
9.99999999999785 2.5120815690070337 0.011615943474935641 0.08557786792698996 2.60708470446123 
10.999999999997842 2.604723936711607 0.004487315128180944 0.018835236285368172 2.6259362725662294 
11.99999999999783 2.6292264209059986 0.0007282905424251971 0.0007380174247615549 2.6285585065771104 
12.999999999997817 2.6407893555040016 0.0013199579449345346 0.0029493702854963516 2.642764931306027 
13.999999999997806 2.6708533871922717 0.004877474561717752 0.007853608158629819 2.6810410174670376 
14.999999999997796 2.709356173579432 0.008615321450445601 0.008701823142887775 2.723895191424834 
15.999999999997783 2.708476068947091 0.010034842601459227 0.0058845104937063145 2.7215194732837267 
16.999999999997772 2.606199673269438 0.008313230093677173 0.002332774764300395 2.614096282480679 
17.999999999997762 2.3582955040090963 0.00461015817327123 0.000280087959364995 2.3608039882582172 
18.99999999999775 1.963323143903795 0.0011969568976437344 0.0001450772240239619 1.9628310871609287 
19.999999999997737 1.46894189161581 1.085590679963104e-05 0.0010321041417560798 1.4687639024474972 
20.999999999997726 0.9568953712256635 0.0015267962908338266 0.0018052515989551486 0.9595603964037572 
21.99999999999772 0.5139309726692435 0.004581519669923582 0.0018665247238608853 0.520115225157046 
22.999999999997705 0.2018037457263679 0.007176440609688834 0.0013063215402410806 0.21024279494891118 
23.999999999997694 0.03896075880890309 0.007713896410885029 0.0005850079846984857 0.04727960759017989 
24.99999999999768 0.00034468090872466733 0.005915207014424094 0.00011194484241849295 0.006363033880224614 
25.99999999999767 0.033380714126882524 0.0029136139056020723 9.901913051448449e-06 0.036243929999251814 
26.99999999999766 0.08164661959715419 0.0005275945757548609 0.00013904165984579732 0.08222696160628387 
27.999999999997648 0.10566757040626135 0.00018359183875870072 0.00027505516471423776 0.106054049824084 
28.999999999997634 0.09302030636916411 0.0021165255767141822 0.00028059162082546543 0.09538498942643552 
29.999999999997627 0.05558126260780019 0.00527378016720629 0.00016672063455757684 0.06102690785692234 
30.999999999997616 0.01742471190699282 0.007931678864716456 4.0566372527972504e-05 0.025414506395219427 
31.999999999997602 0.0001421167678599762 0.008650021682591245 5.273149724075609e-06 0.008795650301674597 
32.99999999999759 0.012236831941731873 0.007040494268170766 8.78980660349378e-05 0.01932382052907666 
33.99999999999758 0.04638945854606209 0.003961804050575379 0.0002329169397490499 0.050504497021516 
34.99999999999757 0.08446834807546409 0.0010761446599689038 0.000349776087228583 0.08579796984333957 
35.999999999997556 0.10698234912223453 2.4666182132807985e-05 0.00037379408240337123 0.10729852839264067 
36.99999999999754 0.10238921857989768 0.0016437521639550102 0.0003015632675608601 0.10429052580271285 
37.999999999997534 0.07243887640370836 0.005588185848171359 0.0001853328385700427 0.0782120300081158 
38.99999999999753 0.031853841796770234 0.010505097188573382 9.71060300549874e-05 0.04248101292421684 
39.99999999999751 0.0030498303536137133 0.014638492646683383 8.738716909455422e-05 0.01778816033975679 
40.9999999999975 0.0083191238578035 0.01656431846246536 0.00016120845905862115 0.02499796588979748 
41.999999999997485 0.06244167470586542 0.015729851794033183 0.00028060063669258395 0.07830394141453373 
42.99999999999748 0.16809910500935474 0.012589598710217016 0.0003876541366174707 0.18079928748394652 
43.99999999999746 0.31518542906890606 0.008322310587302598 0.00043356162920756306 0.3235283298335732 
44.999999999997456 0.4837159525015804 0.00428928987946694 0.0003992088935948941 0.4878681554930883 
45.99999999999745 0.6490131353876671 0.001483325344279424 0.00029968560047408175 0.6501630248509667 
46.999999999997435 0.787436511712541 0.0001969564387431702 0.0001737496304019311 0.7871096350256505 
47.99999999999742 0.8811069482161881 3.1926405113417996e-05 6.547142807649463e-05 0.8804728008457519 
48.99999999999741 0.9206550661419375 0.00023129257646483924 6.953334572002076e-06 0.9201510639025282 
49.9999999999974 0.9057326400794826 0.0001979089748685635 8.626547650142468e-06 0.9052001297851893 
50.999999999997385 0.8436316222442192 6.218575061526741e-06 5.921989664371514e-05 0.8429666831542243 
51.99999999999738 0.7467205025681406 0.0007288245019008925 0.00013336694024492445 0.7468609360166756 
52.99999999999737 0.6295017468245819 0.004469603282130352 0.00020250124401136402 0.6334587582872184 
53.99999999999736 0.5059699661557056 0.014090372637215784 0.00024456630455821756 0.5195957234120865 
54.99999999999734 0.3877032584549882 0.032705545441364926 0.00024957310294025387 0.4199574035903842 
55.99999999999733 0.2828471821857629 0.06307477054555834 0.00022017443716402474 0.3454550677908503 
56.99999999999732 0.19592481032118722 0.10703735512351009 0.0001682640120424337 0.3024654827755553 
57.99999999999731 0.12826453467778404 0.16510810774804943 0.00010960992443779594 0.29284841471893946 
58.99999999999729 0.07878416304459548 0.2363053593680206 5.861091040934644e-05 0.31455330208381255 
59.99999999999728 0.04488734998531045 0.31822501004400394 2.4669448873271703e-05 0.36258640314974566 
60.99999999999728 0.023288526175327576 0.40732439229515593 1.0798884054100545e-05 0.4301188140781705 
61.999999999997264 0.010657637712821624 0.4993462569655838 1.4277243902578251e-05 0.509556582223519 
62.99999999999725 0.004045325466548168 0.5897997945677723 2.86458869483168e-05 0.5934495772607863 
63.99999999999724 0.0011008260626097076 0.6744204644337664 4.6185099737650877e-05 0.6751721863459846 
64.99999999999723 0.00012524649449541673 0.7495482325224664 6.011789873617753e-05 0.7493572851694836 
65.99999999999721 1.4153359668949915e-05 0.812388052727634 6.607367761224465e-05 0.812100799064241 
66.9999999999972 0.00014085478054702916 0.8611410163962039 6.265800783948115e-05 0.8609765503237522 
67.9999999999972 0.00022126175127648877 0.8950151198975793 5.1230945411746084e-05 0.8949113972125493 
68.99999999999719 0.00018788918168623667 0.9141386702957895 3.5148270194742275e-05 0.9139715673141 
69.99999999999717 8.795327790947744e-05 0.9194064436562582 1.8765386573513452e-05 0.9191056128547331 
70.99999999999716 1.0587307492853925e-05 0.9122896843087173 6.467063755296049e-06 0.9118804007899087 
71.99999999999714 4.1562963700031044e-05 0.8946375144584641 1.903817817106491e-06 0.8942362957183231 
72.99999999999714 0.0002403253950068428 0.8684911660037816 7.521546001288314e-06 0.8682778467621348 
73.99999999999713 0.0006329336966877259 0.8359253313828808 2.438950250890821e-05 0.8361078650590178 
74.99999999999712 0.0012148313321957756 0.7989241397310523 5.2275622208330354e-05 0.7997062576909775 
75.9999999999971 0.0019585227116265696 0.7592936080563719 8.989012824867601e-05 0.7608504483653664 
76.9999999999971 0.002822653687258366 0.7186082673204496 0.00013521401788674928 0.7210714830617836 
77.99999999999709 0.0037603343818505375 0.6781870532290926 0.00018584085371829733 0.6816386637766497 
78.99999999999707 0.004725623004851216 0.639092291494055 0.00023928034897432432 0.6435653971690922 
79.99999999999706 0.005677854150126686 0.602145393844509 0.00029319398452082497 0.6076295215453948 
80.99999999999704 0.006583966401029386 0.5679533822205733 0.00034555195738419236 0.5744023702851399 
81.99999999999704 0.007419221443374229 0.5369412708481793 0.00039471492471912034 0.5442819960688239 
82.99999999999702 0.008166780040285777 0.5093864146629621 0.00043945278240619583 0.5175271426824384 
83.99999999999702 0.008816572802276258 0.4854520020711492 0.0004789167338634596 0.49428959833252467 
84.999999999997 0.009363825738026143 0.4652178196387092 0.0005125813469348521 0.47464343700373796 
85.99999999999699 0.009807506904031312 0.44870718910298174 0.0005401714713430052 0.458610331796729 
86.99999999999697 0.01014887232821331 0.4359095559995879 0.0005615859508695272 0.446180611843069 
87.99999999999697 0.010390217522342525 0.42679860334584807 0.0005768268841016486 0.43733005319372986 
88.99999999999696 0.01053388885732533 0.4213459973691843 0.0005859403236602905 0.43203257235303 
89.99999999999694 0.010581575961058111 0.41953097604685774 0.0005889720351444831 0.4302690591472604 
90.99999999999694 0.010533888857325648 0.42134599736916173 0.0005859403236603186 0.4320325723530087 
91.99999999999692 0.010390217522343499 0.42679860334580283 0.0005768268841017041 0.4373300531936872 
92.99999999999692 0.010148872328215 0.43590955599951975 0.0005615859508696112 0.4461806118430043 
93.99999999999689 0.009807506904033035 0.44870718910289237 0.0005401714713431706 0.4586103317966379 
94.99999999999689 0.009363825738028993 0.4652178196385959 0.0005125813469350021 0.47464343700362766 
95.99999999999689 0.008816572802279748 0.48545200207101286 0.000478916733863679 0.4942895983323934 
96.99999999999686 0.008166780040289609 0.5093864146628031 0.0004394527824064472 0.5175271426822847 
97.99999999999686 0.007419221443378902 0.536941270848001 0.00039471492471938326 0.5442819960686487 
98.99999999999685 0.006583966401034703 0.5679533822203741 0.0003455519573845411 0.5744023702849486 
99.99999999999685 0.005677854150132245 0.602145393844291 0.00029319398452117896 0.6076295215451861 
100.99999999999682 0.004725623004857171 0.6390922914938224 0.00023928034897463426 0.6435653971688654 
101.99999999999682 0.0037603343818564433 0.6781870532288483 0.00018584085371863558 0.6816386637764021 
102.99999999999679 0.0028226536872639416 0.7186082673202011 0.00013521401788703716 0.7210714830615415 
103.99999999999679 0.001958522711631545 0.7592936080561259 8.989012824893226e-05 0.7608504483651236 
104.99999999999679 0.0012148313321998943 0.7989241397308159 5.227562220853247e-05 0.799706257690738 
105.99999999999676 0.0006329336966907823 0.8359253313826664 2.438950250904511e-05 0.8361078650588042 
106.99999999999676 0.000240325395008609 0.8684911660036004 7.521546001350793e-06 0.8682778467619616 
107.99999999999673 4.156296370068377e-05 0.8946375144583282 1.9038178171050258e-06 0.894236295718188 
108.99999999999673 1.0587307492627935e-05 0.912289684308639 6.467063755250888e-06 0.9118804007898322 
109.99999999999672 8.795327790882631e-05 0.9194064436562506 1.8765386573424873e-05 0.9191056128547237 
110.99999999999672 0.00018788918168576534 0.914138670295863 3.514827019465105e-05 0.9139715673141702 
111.99999999999669 0.00022126175127662817 0.8950151198977411 5.123094541164005e-05 0.8949113972127167 
112.99999999999669 0.0001408547805478309 0.8611410163964567 6.2658007839464e-05 0.8609765503240041 
113.99999999999669 1.4153359669449697e-05 0.8123880527279759 6.607367761227434e-05 0.812100799064581 
114.99999999999666 0.00012524649449295735 0.7495482325228903 6.011789873623762e-05 0.7493572851699086 
115.99999999999666 0.0011008260625990675 0.6744204644342587 4.618509973773915e-05 0.6751721863464677 
116.99999999999663 0.004045325466521111 0.5897997945683122 2.8645886948430175e-05 0.5934495772613001 
117.99999999999663 0.010657637712765409 0.49934625696614743 1.4277243902638604e-05 0.5095565822240239 
118.99999999999662 0.02328852617522621 0.40732439229571354 1.0798884054075331e-05 0.43011881407862174 
119.9999999999966 0.044887349985144445 0.3182250100445299 2.4669448873123984e-05 0.36258640315011215 
120.9999999999966 0.07878416304434381 0.23630535936849223 5.8610910409081344e-05 0.3145533020840319 
121.99999999999659 0.12826453467742843 0.16510810774844628 0.00010960992443745225 0.29284841471898015 
122.99999999999658 0.19592481032071227 0.10703735512382258 0.00016826401204204797 0.30246548277539265 
123.99999999999656 0.28284718218517524 0.0630747705457839 0.00022017443716382658 0.34545506779048707 
124.99999999999656 0.38770325845430104 0.03270554544151206 0.0002495731029402095 0.4199574035898469 
125.99999999999653 0.5059699661549552 0.014090372637298967 0.0002445663045583523 0.5195957234114195 
126.99999999999653 0.6295017468238286 0.004469603282167991 0.00020250124401167638 0.6334587582865098 
127.99999999999653 0.7467205025674724 0.0007288245019119369 0.00013336694024540806 0.7468609360160229 
128.9999999999965 0.8436316222437216 6.2185750615029674e-06 5.921989664413632e-05 0.8429666831537219 
129.9999999999965 0.9057326400792362 0.00019790897486732662 8.626547650321708e-06 0.9052001297849438 
130.99999999999648 0.9206550661420093 0.0002312925764656964 6.953334571832248e-06 0.9201510639026036 
131.99999999999648 0.8811069482165995 3.1926405114321015e-05 6.547142807597687e-05 0.8804728008461676 
132.99999999999645 0.7874365117132661 0.00019695643873942346 0.00017374963040119414 0.7871096350263621 
133.99999999999645 0.649013135388617 0.001483325344267067 0.000299685600473362 0.6501630248519014 
134.99999999999642 0.4837159525026237 0.004289289879445384 0.00039920889359442894 0.4878681554940973 
135.99999999999642 0.3151854290698938 0.008322310587275944 0.00043356162920760573 0.32352832983453295 
136.99999999999642 0.16809910501014508 0.01258959871019288 0.00038765413661799727 0.18079928748471275 
137.9999999999964 0.06244167470635818 0.015729851794020148 0.00028060063669333785 0.07830394141501679 
138.9999999999964 0.008319123857975794 0.016564318462468638 0.00016120845905925833 0.024997965889972988 
139.9999999999964 0.0030498303535215977 0.014638492646702988 8.738716909476866e-05 0.017788160339684705 
140.99999999999636 0.03185384179653367 0.010505097188602784 9.710603005465728e-05 0.042481012924010166 
141.99999999999636 0.07243887640347181 0.005588185848200212 0.00018533283856933937 0.07821203000790782 
142.99999999999636 0.10238921857978406 0.0016437521639729358 0.00030156326756019397 0.10429052580261622 
143.99999999999633 0.10698234912229515 2.466618213426749e-05 0.0003737940824031634 0.10729852839270264 
144.99999999999633 0.08446834807566653 0.0010761446599555123 0.0003497760872290784 0.08579796984352876 
145.99999999999633 0.04638945854630425 0.0039618040505552555 0.000232916939749933 0.05050449702173868 
146.9999999999963 0.01223683194188789 0.0070404942681550065 8.789806603573534e-05 0.019323820529217876 
147.9999999999963 0.00014211676784383473 0.00865002168258826 5.273149724241701e-06 0.008795650301655229 
148.99999999999628 0.017424711906806542 0.007931678864727853 4.0566372527400174e-05 0.02541450639504424 
149.99999999999628 0.05558126260754272 0.0052737801672259 0.0001667206345567135 0.06102690785668407 
150.99999999999625 0.09302030636898909 0.0021165255767312983 0.0002805916208250865 0.09538498942627903 
151.99999999999625 0.10566757040629476 0.00018359183876403532 0.0002750551647147347 0.10605404982412436 
152.99999999999625 0.08164661959740217 0.0005275945757455525 0.0001390416598468094 0.08222696160652308 
153.99999999999622 0.033380714127183214 0.0029136139055837475 9.901913051759766e-06 0.03624392999953414 
154.99999999999622 0.00034468090876810606 0.005915207014407749 0.00011194484241677872 0.006363033880249821 
155.9999999999962 0.03896075880833134 0.007713896410880658 0.0005850079846945042 0.04727960758959862 
156.9999999999962 0.20180374572492193 0.007176440609699462 0.0013063215402366426 0.2102427949474821 
157.99999999999616 0.5139309726668935 0.004581519669942952 0.0018665247238590207 0.5201152251547092 
158.99999999999616 0.9568953712226643 0.0015267962908496239 0.0018052515989578947 0.959560396400776 
159.99999999999616 1.4689418916126402 1.0855906801066684e-05 0.0010321041417621158 1.46876390244434 
160.99999999999613 1.9633231439010062 0.001196956897628289 0.00014507722402750596 1.9628310871581318 
161.99999999999613 2.3582955040071076 0.004610158173247042 0.0002800879593587508 2.3608039882562015 
162.9999999999961 2.606199673268394 0.008313230093658535 0.0023327747642818576 2.614096282479592 
163.9999999999961 2.7084760689468355 0.010034842601458052 0.005884510493683734 2.7215194732834482 
164.9999999999961 2.7093561735796072 0.008615321450463249 0.008701823142879237 2.723895191425031 
165.99999999999608 2.6708533871925133 0.004877474561743102 0.007853608158649708 2.68104101746734 
166.99999999999608 2.640789355504117 0.0013199579449496468 0.002949370285529997 2.6427649313061776 
167.99999999999608 2.629226420906059 0.0007282905424157938 0.0007380174247369989 2.6285585065771433 
168.99999999999605 2.6047239367119057 0.004487315128145426 0.018835236285141922 2.6259362725662463 
169.99999999999605 2.5120815690079215 0.011615943474887229 0.08557786792636511 2.607084704461461 
170.99999999999602 2.3025780641124256 0.019150827890866307 0.23378292385685562 2.553226738255084 
171.99999999999602 1.96163356442507 0.02369959230041635 0.48870447046989846 2.471752023225717 
172.99999999999602 1.5204177278163622 0.023263732648592456 0.8538853858310039 2.3954515442898434 
173.99999999999602 1.046230984056453 0.018257666133425967 1.3011834230875634 2.3639109430396483 
174.99999999999596 0.6170260514063255 0.01114401765718943 1.7712285384101216 2.3981200076746365 
175.99999999999596 0.2927155774662176 0.0049561986931341995 2.187155651880746 2.4840595065986864 
176.99999999999596 0.09641702913504793 0.0016436887813781687 2.4786170360339743 2.5763439542449436 
177.99999999999596 0.012784478739353141 0.0012321993798407626 2.607396863926589 2.6213666836399847 
178.99999999999596 0.001726443028157393 0.0022207247967299675 2.5835046652063585 2.587529627006889 


==> figures/mimo_beta_-5db/beampattern22.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.010359212490384889 0.005634769128038525 2.5133424965251376 2.5289117604735676 
-179.0 0.021732473748313063 0.003081957121568132 2.3802553350632243 2.404478602593254 
-178.0 0.022111684603631783 0.0006668157230822046 2.293363049989229 2.315635122655819 
-177.00000000000006 0.013645022732839912 0.00015182537334289787 2.2939434420689553 2.307484615566297 
-176.00000000000006 0.004361045489279942 0.0022324283550084188 2.3756697678166914 2.38229347692663 
-175.00000000000006 0.0002614853392708591 0.006037959502245027 2.4907809886922188 2.4973132787019345 
-174.00000000000006 0.0019027939413630037 0.009610490155233775 2.57523973881288 2.587044455561132 
-173.00000000000006 0.005754694385336276 0.011065545285279674 2.5813121731288438 2.598350524339725 
-172.0000000000001 0.007845866334990575 0.00970121488006384 2.502229738353299 2.5198569922146303 
-171.0000000000001 0.006629172521670331 0.006366710124087153 2.3771309101627573 2.390088366444369 
-170.0000000000001 0.0034037048408552587 0.0028881542980225806 2.2737089388099987 2.2799238210794366 
-169.0000000000001 0.0006717745865865134 0.0009482538846120759 2.256451572828941 2.2580497468153413 
-168.00000000000014 7.002051894334477e-05 0.0011363679215187375 2.3550189811263427 2.356319166665582 
-167.00000000000017 0.0013936691434011956 0.0027349272199368745 2.547085493790596 2.5514249967070812 
-166.00000000000017 0.0031390384949483967 0.004310724236796517 2.7631993981107965 2.7709229296064857 
-165.00000000000017 0.0038592506158323095 0.00467485205871553 2.9113192104414525 2.920107146593639 
-164.00000000000017 0.0032160235063647858 0.003583974731373845 2.9103524902383437 2.917311051965081 
-163.0000000000002 0.002039774837124922 0.0017744831591129469 2.7188785669813966 2.7227167093806064 
-162.0000000000002 0.001524768265376443 0.0003771580759153107 2.3482254717740028 2.3500234400615514 
-161.00000000000023 0.0022653934704230066 0.0001443968094849999 1.8562877673297589 1.8585097733228588 
-160.00000000000023 0.0038384589422700674 0.0009988716128504624 1.3263535641648843 1.3309790062493474 
-159.00000000000023 0.005157428118759199 0.0021616593637828908 0.8403595499671902 0.8474949395411564 
-158.00000000000026 0.005267306631443674 0.002727489826178528 0.4566767960504709 0.4645454629767145 
-157.00000000000026 0.003994473859710236 0.0022824010964127297 0.19918292671337892 0.2053941465274624 
-156.00000000000026 0.0020331379770187137 0.001163970824587851 0.05905052013479621 0.06222583365922906 
-155.00000000000028 0.0004661990251262603 0.00021840093367964163 0.005869071033644905 0.0065517665429050504 
-154.00000000000028 7.966697695960319e-05 0.00023338674479428682 0.0022014406280542326 0.0025124529602273222 
-153.0000000000003 0.0009168475907450769 0.0014163383420805506 0.015924670165909417 0.0182458324556938 
-152.0000000000003 0.002318076072672693 0.003240104938638227 0.026969154600831872 0.032505822449857995 
-151.0000000000003 0.0033692828860808124 0.004740899619177124 0.027975966699598082 0.036061787630759255 
-150.00000000000034 0.003450419898754228 0.005081042542472737 0.020661152535442873 0.029172716445526114 
-149.00000000000034 0.0025563794430153337 0.0040430612260416565 0.010622341064379232 0.01721029788105614 
-148.00000000000037 0.001236118287092132 0.0021747060322475703 0.002972457774486346 0.006379565648386169 
-147.00000000000037 0.00023110569912977336 0.0005106635218338527 6.422078897046854e-05 0.0008061031319381818 
-146.0000000000004 4.949285120882513e-05 3.0362763102790273e-05 0.001347068185269891 0.0014262006568627084 
-145.0000000000004 0.0007146098001732761 0.0011444330570593562 0.004576171996511523 0.006430579741898464 
-144.00000000000043 0.001799570864637874 0.0034738055862643816 0.007355310485313044 0.012619730165306885 
-143.00000000000043 0.002693335505058061 0.0060243389296071375 0.008236185994633218 0.016942477478248032 
-142.00000000000043 0.002931703096589939 0.007659390162401836 0.007057854243512435 0.01763802724550855 
-141.00000000000045 0.0024177339870583765 0.007635004935363609 0.0046337445053064655 0.014678429519135562 
-140.00000000000045 0.0014365735055413519 0.005946969767888877 0.0021259382719014453 0.00950523963482873 
-139.00000000000048 0.0004838153532484122 0.003340333151415149 0.0004617547158837405 0.004284798010356377 
-138.00000000000048 1.278392367329909e-05 0.0009914688606298008 1.5464436536655365e-05 0.0010199970259091246 
-137.00000000000048 0.00022841358003774254 1.3226153553715983e-05 0.0006013142735044589 0.0008426735416104437 
-136.0000000000005 0.001015134739337526 0.0009969122222769939 0.0016875677825385876 0.0036974327542331938 
-135.0000000000005 0.002013385266499404 0.0037736907201774902 0.002684360379179127 0.008467031732717468 
-134.0000000000005 0.0027926349174699637 0.007477031191601369 0.0031757921924246914 0.013439481028743056 
-133.00000000000054 0.0030359884300935106 0.01086613713100509 0.0030270964745488706 0.016922890349998543 
-132.00000000000054 0.0026598158860400914 0.012777314219371866 0.0023641016276223425 0.01779579388488998 
-131.00000000000054 0.0018298053527389848 0.0125365458662669 0.0014683063267100875 0.01583093869677329 
-130.00000000000057 0.0008811064969610795 0.010195611263129964 0.0006469856091988788 0.011721880005390919 
-129.00000000000057 0.00018500759601362498 0.006526269892314741 0.00012824884773440527 0.0068391608483884024 
-128.00000000000057 1.7031825041728638e-05 0.002791206430884063 7.738676162097212e-06 0.0028162497927152496 
-127.0000000000006 0.00047161233698260273 0.0003771489843501014 0.0002491260866280691 0.0010979125915814123 
-126.0000000000006 0.0014449250498795758 0.00040672177332272104 0.000723217212015504 0.0025739712611571037 
-125.00000000000063 0.0026813168720808017 0.0034378715096622446 0.0012634595398002373 0.007380550901833239 
-124.00000000000063 0.0038594825429364124 0.009322393444404454 0.0017176016230035346 0.014896299798403307 
-123.00000000000065 0.004686848250389586 0.017244292841144836 0.0019825383100721414 0.023909857224405 
-122.00000000000065 0.00497421720107545 0.0259109646253402 0.0020179700771589103 0.032899266483362714 
-121.00000000000068 0.004673784074328158 0.0338374742356839 0.0018414771841274648 0.04034933286730266 
-120.00000000000068 0.003876994538641457 0.03965181770969866 0.001511563826924361 0.04503782610363695 
-119.00000000000068 0.0027799668460947004 0.042355677845187976 0.0011061456780280035 0.04624021360257132 
-118.0000000000007 0.0016307109414426208 0.04149514673689282 0.0007026706531236244 0.04382779661095162 
-117.00000000000071 0.0006736571222974442 0.03722160468645815 0.00036369833584318586 0.03825875754030924 
-116.00000000000072 0.00010411919161931275 0.030247436122456093 0.00012930330802813953 0.030480778065466025 
-115.00000000000072 4.0146035419623314e-05 0.021719617231698022 1.574766560673445e-05 0.02177515922420586 
-114.00000000000075 0.0005136752124504616 0.013044165045289545 1.8745333127627254e-05 0.013575673608054546 
-113.00000000000075 0.001478419498173449 0.005696125956190268 0.00011927847143206138 0.007292226988216299 
-112.00000000000078 0.002829218757344986 0.0010449961791717233 0.00029012080528834316 0.004162118286744054 
-111.00000000000078 0.004426747260097264 0.0002167811951857347 0.0005017214169021217 0.005142656593370289 
-110.00000000000078 0.006122099176955764 0.0040038994415567564 0.0007266841328430934 0.010850103844884825 
-109.00000000000081 0.0077772924789375935 0.012824889495630291 0.0009425908212078377 0.02154269357940173 
-108.00000000000081 0.009279544647981025 0.026728708113419535 0.0011332858805619636 0.03714048390572573 
-107.00000000000082 0.010548827806343614 0.04543386567928134 0.0012889488455473132 0.05727212407608169 
-106.00000000000084 0.011539439166418537 0.06839067680452092 0.0014053556978450709 0.08133794624177608 
-105.00000000000085 0.012237036308388736 0.09485504545222122 0.0014827077138950514 0.10857962725947991 
-104.00000000000085 0.012652829170223574 0.12396380633883484 0.001524331577799242 0.1381484354006822 
-103.00000000000087 0.01281650998899454 0.15480404232296452 0.0015354605303172504 0.1691662708099694 
-102.00000000000088 0.012769180252780437 0.18647142424390975 0.0015222169441313882 0.200775924474966 
-101.00000000000088 0.012557128357063692 0.21811506254776816 0.001490844620145517 0.2321789465503225 
-100.00000000000091 0.012226918810166533 0.24896837011533904 0.0014471886017451002 0.2626610821252207 
-99.00000000000091 0.011821931258492865 0.2783669071988383 0.0013963902333406328 0.2916063517140655 
-98.00000000000094 0.011380259336723047 0.3057551139649888 0.0013427515281856498 0.31850154659037905 
-97.00000000000094 0.010933744649447977 0.33068430405236604 0.0012897207552553186 0.34293324018351623 
-96.00000000000094 0.010507864486507534 0.3528043979704365 0.0012399559403959142 0.3645794702123798 
-95.00000000000097 0.010122191342693846 0.371851729792349 0.0011954310745729154 0.3831981083228909 
-94.00000000000097 0.009791176042314517 0.3876349661325881 0.0011575586997660263 0.3986136820271729 
-93.00000000000098 0.009525055881497718 0.40002081508040366 0.0011273106651077192 0.4107041100454518 
-92.000000000001 0.009330741364733873 0.40892083397341 0.0011053254556318195 0.41938850204611205 
-91.00000000000101 0.009212581601732087 0.41428030596153737 0.0010919953768397603 0.4246168861471276 
-90.00000000000101 0.009172945367054496 0.416069864542178 0.0010875301450552833 0.4263624769321993 
-89.00000000000104 0.009212581601732332 0.4142803059615451 0.0010919953768396887 0.4246168861471356 
-88.00000000000104 0.00933074136473351 0.40892083397342394 0.0011053254556318457 0.41938850204612604 
-87.00000000000104 0.009525055881497388 0.40002081508042625 0.001127310665107586 0.410704110045475 
-86.00000000000107 0.009791176042313717 0.3876349661326164 0.00115755869976611 0.3986136820272006 
-85.00000000000107 0.010122191342693359 0.37185172979238523 0.0011954310745727627 0.3831981083229264 
-84.0000000000011 0.010507864486506712 0.35280439797047725 0.00123995594039568 0.3645794702124194 
-83.0000000000011 0.010933744649447234 0.3306843040524128 0.001289720755255167 0.3429332401835609 
-82.00000000000111 0.011380259336722319 0.3057551139650428 0.0013427515281855807 0.3185015465904338 
-81.00000000000112 0.011821931258492081 0.2783669071988959 0.0013963902333405638 0.2916063517141239 
-80.00000000000114 0.01222691881016571 0.24896837011540005 0.0014471886017449504 0.26266108212527933 
-79.00000000000114 0.012557128357063067 0.21811506254783225 0.001490844620145367 0.23217894655038643 
-78.00000000000115 0.012769180252779873 0.18647142424397387 0.0015222169441314022 0.2007759244750301 
-77.00000000000117 0.012816509988994373 0.15480404232302825 0.0015354605303172103 0.1691662708100338 
-76.00000000000117 0.012652829170223761 0.12396380633889677 0.0015243315777994516 0.13814843540074503 
-75.00000000000118 0.012237036308389678 0.09485504545227844 0.001482707713895217 0.10857962725953783 
-74.0000000000012 0.01153943916642001 0.06839067680457185 0.001405355697845245 0.08133794624182782 
-73.00000000000121 0.01054882780634609 0.04543386567932382 0.0012889488455475019 0.05727212407612642 
-72.00000000000122 0.009279544647983756 0.026728708113452987 0.0011332858805622322 0.03714048390576248 
-71.00000000000124 0.007777292478940725 0.012824889495653375 0.0009425908212082164 0.021542693579428267 
-70.00000000000125 0.006122099176959262 0.00400389944156944 0.0007266841328435094 0.010850103844901354 
-69.00000000000126 0.0044267472601007005 0.00021678119518854334 0.000501721416902546 0.0051426565933768665 
-68.00000000000126 0.002829218757347811 0.0010449961791658344 0.0002901208052887848 0.004162118286741365 
-67.00000000000128 0.001478419498176038 0.005696125956177693 0.000119278471432337 0.007292226988206488 
-66.0000000000013 0.0005136752124519405 0.013044165045272782 1.874533312774763e-05 0.013575673608039377 
-65.0000000000013 4.014603542003122e-05 0.02171961723168019 1.574766560662792e-05 0.02177515922418829 
-64.00000000000131 0.0001041191916186521 0.030247436122439776 0.00012930330802779602 0.030480778065448515 
-63.00000000000132 0.0006736571222957297 0.03722160468644637 0.00036369833584261763 0.038258757540294855 
-62.000000000001336 0.0016307109414404608 0.0414951467368874 0.0007026706531228245 0.04382779661094331 
-61.00000000000135 0.00277996684609231 0.04235567784518974 0.0011061456780271917 0.04624021360256986 
-60.00000000000135 0.0038769945386394108 0.0396518177097077 0.0015115638269236147 0.045037826103643125 
-59.000000000001364 0.004673784074327256 0.03383747423569808 0.001841477184126821 0.04034933286731532 
-58.00000000000138 0.004974217201075305 0.025910964625357403 0.002017970077158712 0.03289926648337968 
-57.00000000000139 0.00468684825039083 0.017244292841162214 0.0019825383100724103 0.023909857224423653 
-56.0000000000014 0.003859482542938622 0.00932239344441895 0.001717601623004294 0.014896299798420823 
-55.000000000001414 0.0026813168720832546 0.003437871509671423 0.001263459539801282 0.007380550901845999 
-54.00000000000143 0.001444925049881937 0.00040672177332571854 0.0007232172120166133 0.0025739712611635534 
-53.00000000000144 0.00047161233698411433 0.0003771489843473912 0.00024912608662883454 0.0010979125915809697 
-52.00000000000145 1.7031825042021366e-05 0.00279120643087743 7.73867616225e-06 0.002816249792709065 
-51.00000000000146 0.00018500759601267617 0.006526269892306716 0.00012824884773377014 0.0068391608483789595 
-50.00000000000147 0.0008811064969593205 0.010195611263123624 0.0006469856091975093 0.011721880005381541 
-49.00000000000148 0.001829805352737068 0.012536545866263996 0.0014683063267083088 0.015830938696766675 
-48.00000000000149 0.002659815886038763 0.012777314219373706 0.0023641016276206685 0.017795793884888843 
-47.000000000001506 0.003035988430093304 0.010866137131010917 0.0030270964745481234 0.01692289035000348 
-46.00000000000152 0.0027926349174711763 0.0074770311916090675 0.003175792192425172 0.013439481028752491 
-45.00000000000153 0.002013385266501312 0.003773690720184496 0.0026843603791809403 0.008467031732727996 
-44.000000000001535 0.0010151347393394013 0.000996912222281032 0.0016875677825410312 0.0036974327542415005 
-43.00000000000155 0.00022841358003882717 1.3226153553644855e-05 0.0006013142735063002 0.0008426735416133161 
-42.000000000001556 1.2783923673032864e-05 0.0009914688606260807 1.5464436536948902e-05 0.0010199970259054231 
-41.00000000000157 0.00048381535324685827 0.003340333151409747 0.0004617547158816166 0.004284798010347243 
-40.000000000001585 0.0014365735055391427 0.00594696976788416 0.0021259382718969173 0.009505239634817251 
-39.0000000000016 0.0024177339870567714 0.007635004935361747 0.004633744505301113 0.014678429519126878 
-38.000000000001606 0.002931703096589495 0.0076593901624035805 0.007057854243508361 0.01763802724550577 
-37.00000000000161 0.0026933355050592473 0.006024338929611746 0.008236185994632791 0.016942477478253375 
-36.00000000000163 0.0017995708646400305 0.0034738055862697384 0.007355310485317123 0.012619730165318532 
-35.00000000000164 0.0007146098001752629 0.0011444330570631078 0.004576171996518322 0.006430579741910863 
-34.00000000000165 4.9492851209394074e-05 3.036276310342335e-05 0.0013470681852753416 0.001426200656869362 
-33.00000000000166 0.0002311056991284561 0.0005106635218314293 6.422078896940307e-05 0.0008061031319333863 
-32.00000000000168 0.0012361182870895954 0.002174706032243636 0.0029724577744753983 0.006379565648368799 
-31.000000000001688 0.002556379443012852 0.004043061226038422 0.010622341064359974 0.01721029788103127 
-30.000000000001698 0.0034504198987532603 0.00508104254247194 0.020661152535423225 0.02917271644550428 
-29.000000000001705 0.0033692828860820787 0.004740899619179198 0.027975966699590078 0.036061787630754405 
-28.00000000000172 0.002318076072675494 0.0032401049386419517 0.02696915460084467 0.03250582244987738 
-27.00000000000173 0.0009168475907476606 0.0014163383420838836 0.015924670165939098 0.018245832455729152 
-26.00000000000174 7.966697696018295e-05 0.00023338674479555943 0.002201440628073502 0.002512452960248452 
-25.00000000000175 0.0004661990251241269 0.0002184009336785007 0.005869071033599709 0.0065517665428564235 
-24.000000000001766 0.0020331379770147334 0.0011639708245854761 0.05905052013461251 0.0622258336590383 
-23.000000000001776 0.003994473859706549 0.0022824010964109143 0.19918292671298377 0.2053941465270617 
-22.00000000000179 0.005267306631442473 0.002727489826178657 0.4566767960498192 0.4645454629760596 
-21.000000000001798 0.005157428118760939 0.0021616593637848853 0.8403595499662934 0.8474949395402623 
-20.00000000000181 0.0038384589422734193 0.000998871612852834 1.3263535641638287 1.330979006248282 
-19.000000000001823 0.0022653934704256356 0.0001443968094858042 1.8562877673286922 1.858509773321791 
-18.000000000001833 0.0015247682653766039 0.00037715807591352893 2.348225471773105 2.3500234400606406 
-17.000000000001844 0.002039774837122801 0.001774483159109341 2.718878566980812 2.722716709380018 
-16.000000000001855 0.0032160235063625115 0.0035839747313705195 2.9103524902381537 2.917311051964879 
-15.000000000001867 0.003859250615832175 0.004674852058714666 2.911319210441624 2.920107146593814 
-14.000000000001878 0.003139038494951233 0.004310724236798746 2.7631993981111966 2.770922929606878 
-13.000000000001888 0.0013936691434048932 0.002734927219940614 2.5470854937910383 2.551424996707524 
-12.0000000000019 7.00205189444423e-05 0.0011363679215209764 2.3550189811266553 2.3563191666658865 
-11.000000000001913 0.0006717745865828713 0.0009482538846103312 2.2564515728290218 2.2580497468154177 
-10.000000000001922 0.003403704840848443 0.0028881542980166435 2.273708938809858 2.2799238210792856 
-9.000000000001934 0.006629172521665034 0.006366710124079583 2.377130910162502 2.3900883664440995 
-8.000000000001945 0.007845866334991436 0.009701214880058552 2.50222973835307 2.5198569922143967 
-7.000000000001957 0.005754694385343353 0.01106554528527973 2.581312173128764 2.5983505243396525 
-6.000000000001967 0.0019027939413701197 0.009610490155239374 2.575239738812982 2.5870444555612493 
-5.000000000001979 0.0002614853392690853 0.006037959502253244 2.4907809886924417 2.497313278702156 
-4.00000000000199 0.004361045489265216 0.0022324283550149275 2.3756697678169134 2.3822934769268467 
-3.0000000000020015 0.013645022732819145 0.0001518253733445146 2.293943442069047 2.307484615566369 
-2.000000000002013 0.022111684603621236 0.0006668157230787525 2.2933630499891366 2.315635122655713 
-1.0000000000020242 0.021732473748326164 0.003081957121562428 2.3802553350629805 2.404478602593009 
-2.0355549961366507e-12 0.010359212490413877 0.005634769128034485 2.513342496524869 2.5289117604733287 
0.9999999999979531 0.00023600731948588923 0.006635304034708081 2.6190437698095397 2.625902088693154 
1.9999999999979419 0.021197899655206905 0.005501261375669928 2.620879512822796 2.6481151194805297 
2.9999999999979305 0.11407156994998825 0.003032571451420577 2.4696844979084815 2.5878349830127365 
3.999999999997919 0.31466925723834543 0.0007883773148088839 2.161861029265554 2.478651916285682 
4.999999999997908 0.6347258224743922 2.228540623134491e-05 1.7391102902461666 2.3751351311590083 
5.999999999997897 1.0495921501441527 0.0008994491270749503 1.2715692961154204 2.3229259819977988 
6.999999999997885 1.500796433969217 0.0024929012848770153 0.8329275215264724 2.3364151353090805 
7.999999999997874 1.9148231177999422 0.003508138003364851 0.4781407945398844 2.3959194849508787 
8.999999999997863 2.230856562367138 0.003198575875096512 0.23156171423096614 2.4644059798467413 
9.99999999999785 2.4245407000609247 0.001836999633765733 0.08770357321379474 2.512424172432128 
10.999999999997842 2.5155902652105233 0.00044745386558139454 0.02142866193893697 2.5356039655619615 
11.99999999999783 2.5545215738421834 2.6006152589468233e-05 0.0014426498420228714 2.5541080426276586 
12.999999999997817 2.5942587919407005 0.0008206639150506562 0.0012983364880935222 2.5945615163630675 
13.999999999997806 2.660402659229918 0.0021749245479991118 0.004749555251961606 2.6655701820110846 
14.999999999997796 2.735121991500867 0.0030288310084739993 0.0054995303374503045 2.74190170488404 
15.999999999997783 2.763134602097959 0.0027107288910587163 0.003597701283934284 2.767667302829894 
16.999999999997772 2.677356529617566 0.001457941318898755 0.0012751240704067632 2.6783092798666632 
17.999999999997762 2.432100030699743 0.0002982322984330998 0.00015815177549461577 2.430858300026586 
18.99999999999775 2.0280795512549434 0.00036341926095124696 0.00040694067925690203 2.0273561534499938 
19.999999999997737 1.517588893418146 0.002091295113047718 0.0012189351552128124 1.5197196971687659 
20.999999999997726 0.9877325078619337 0.004849664156129578 0.001734592792708673 0.9935066217386835 
21.99999999999772 0.5296541623435008 0.007244435698832813 0.0016148337189029309 0.5380530757502311 
22.999999999997705 0.2074878604388653 0.007936346553120801 0.001068348283020197 0.21629833926218162 
23.999999999997694 0.03987899007208447 0.006469046970957175 0.0005232654730753882 0.04682820300396494 
24.99999999999768 0.00038888906606420197 0.0036014573263047325 0.00027634673022074505 0.0042677434629135366 
25.99999999999767 0.034454881004999695 0.0009352531524687694 0.0003444554018055342 0.03571060446054466 
26.99999999999766 0.08395273563975535 4.4527327825636004e-05 0.0005414599455308603 0.08446843259723275 
27.999999999997648 0.10848612910324001 0.0016000209221695239 0.0006589430766132067 0.11064541803632368 
28.999999999997634 0.0955084595695786 0.004976582765683228 0.0006057798741448121 0.10099513485028866 
29.999999999997627 0.057250728623705706 0.008556422583789493 0.00043257395335673536 0.06617537704178446 
30.999999999997616 0.018208372225701406 0.0105599590158455 0.0002596478956216183 0.02900249936045909 
31.999999999997602 0.00017888821256601528 0.009962955429750684 0.00018039472340536118 0.010322176402293723 
32.99999999999759 0.011605832674135315 0.007030452730061253 0.00020638246289702046 0.0188429789769627 
33.99999999999758 0.04498783421450864 0.0032112948985628864 0.0002773749723128403 0.04845429593409801 
34.99999999999757 0.08210056346255401 0.000464384358224411 0.0003145192447797079 0.08282514815843228 
35.999999999997556 0.10359160248217837 0.0003570081746907603 0.0002747176590045167 0.10414442613678024 
36.99999999999754 0.09828201937346642 0.0033613659031847647 0.00017340652023439522 0.10173348789468534 
37.999999999997534 0.06836027867608703 0.008655145520174566 6.853143938993959e-05 0.07701892995011952 
38.99999999999753 0.02884750164610778 0.014483067719426358 2.197454905557826e-05 0.043319689254625406 
39.99999999999751 0.0021394457038964496 0.018886105367783925 6.377599350106725e-05 0.021085817644421984 
40.9999999999975 0.010127556905310036 0.020465022160641454 0.0001779332135639835 0.03077498298761866 
41.999999999997485 0.06689016870973992 0.018862577139757163 0.00031364758143003223 0.086043532164864 
42.99999999999748 0.1742973777605769 0.014796819608711523 0.0004122920968582256 0.18941615855939406 
43.99999999999746 0.3215533435673286 0.009677724265852559 0.00043457068222964464 0.3314734174917454 
44.999999999997456 0.4882995961729628 0.005002698233531369 0.000375271923752271 0.4933635669235156 
45.99999999999745 0.6499007396511473 0.001793260842968589 0.00026118043901311066 0.6515189087913853 
46.999999999997435 0.7831587688501194 0.00029295720329520445 0.00013605517561188525 0.7830482290477272 
47.99999999999742 0.870922693203457 2.668114309011725e-05 4.13200654561047e-05 0.870382229007506 
48.99999999999741 0.9046655139226428 0.00017923798342961187 1.0662103534194791e-06 0.9042113822165037 
49.9999999999974 0.8848182261574542 0.00014018942849609764 1.6361987929597163e-05 0.8843582955713102 
50.999999999997385 0.8192489112976243 1.635990151761448e-05 6.911053831555344e-05 0.8187740768051621 
51.99999999999738 0.7206223298496773 0.0009382513691970572 0.00013200147503167133 0.7212163610220863 
52.99999999999737 0.6034488833700405 0.005063150467349518 0.0001796453740743701 0.6083150467997248 
53.99999999999736 0.4814906139476756 0.015274085012922536 0.00019671573706379536 0.496687766714305 
54.99999999999734 0.365934691017982 0.03465815365404492 0.00018098325111778549 0.4005965198353905 
55.99999999999733 0.26446963679357477 0.06589811805449046 0.0001413980464666063 0.3304145706703006 
56.99999999999732 0.181177506078783 0.11071972502180544 9.299432316116299e-05 0.2919610931576759 
57.99999999999731 0.11702090139264736 0.1695093899126973 5.0984000724247056e-05 0.28659960512388344 
58.99999999999729 0.07065870566234006 0.24116650672138 2.6066399009303917e-05 0.3119006005623239 
59.99999999999728 0.03934864769912074 0.32319829984371184 2.2090114982599604e-05 0.36263577657382634 
60.99999999999728 0.019759199811140483 0.4120170006676939 3.620626713326171e-05 0.43188645948373316 
61.999999999997264 0.008590095454670795 0.5033680900293185 6.088970594773844e-05 0.5120937507735884 
62.99999999999725 0.002969603299971127 0.5928071789565063 8.683681903497423e-05 0.5959351583637912 
63.99999999999724 0.0006465706790418228 0.6761495006217341 0.0001057644304018157 0.6769687187252418 
64.99999999999723 2.335191369921835e-05 0.7498345121606593 0.00011241305695730698 0.7500324887571906 
65.99999999999721 8.489381618228785e-05 0.8111722775033335 0.00010544195910561398 0.8114209851118581 
66.9999999999972 0.0002750627896249046 0.858462302219529 8.725748601447256e-05 0.8588803146689561 
67.9999999999972 0.00035981850202371636 0.8909951715149134 6.305753841892924e-05 0.8914721910157064 
68.99999999999719 0.00030311302231494816 0.9089605531309116 3.947820976019655e-05 0.9093566327271382 
69.99999999999717 0.00016883263587324425 0.9132915129451552 2.321240765164916e-05 0.913536960650626 
70.99999999999716 5.2472157913171344e-05 0.9054755891339171 1.9876538006003664e-05 0.9056014993820594 
71.99999999999714 4.0011086681649326e-05 0.8873593187083733 3.3276523487204896e-05 0.8874862985700429 
72.99999999999714 0.00018828782275814946 0.8609667237864147 6.510617954892442e-05 0.8612737163848024 
73.99999999999713 0.0005202820932959919 0.8283452633036344 0.00011502233802779687 0.8290337329371663 
74.99999999999712 0.0010292764559445263 0.7914461558165259 0.0001809905213912372 0.7927087714676248 
75.9999999999971 0.0016871482868655364 0.7520405348387216 0.0002597797490200674 0.75403862505692 
76.9999999999971 0.0024535138294275206 0.7116689434397623 0.000347496157514451 0.7145196115531062 
77.99999999999709 0.003283780107195191 0.671619220384864 0.0004400714778781237 0.6753909839073535 
78.99999999999707 0.004135203161191859 0.6329266782211614 0.0005336540292889063 0.6376415441158583 
79.99999999999706 0.004970766182169422 0.5963903230739641 0.0006248794398667903 0.6020300019320238 
80.99999999999704 0.0057611134758721455 0.5625993925717907 0.000711021557913606 0.5691135910915986 
81.99999999999704 0.0064849726164273825 0.5319653990669793 0.0007900394412480057 0.5392805779855241 
82.99999999999702 0.007128540183182349 0.5047559257097796 0.0008605443052420843 0.5127834089694027 
83.99999999999702 0.007684259684266005 0.4811274657814844 0.0009217123674793806 0.4897702405964292 
84.999999999997 0.008149331966616762 0.46115551669556565 0.0009731675444703336 0.4703134278490143 
85.99999999999699 0.008524201055099077 0.4448608865141039 0.0010148537466136997 0.4544341904270062 
86.99999999999697 0.00881117087566809 0.43223172787560427 0.001046911543453875 0.4421231418578273 
87.99999999999697 0.00901323952195256 0.4232411919010155 0.0010695692462705992 0.4333566704505668 
88.99999999999696 0.009133189742538437 0.4178608169842059 0.001083054562443028 0.42810933166778375 
89.99999999999694 0.009172945367054607 0.4160698645421791 0.0010875301450553377 0.4263624769322007 
90.99999999999694 0.009133189742538692 0.41786081698418354 0.0010830545624430663 0.42810933166776177 
91.99999999999692 0.009013239521953306 0.42324119190097076 0.0010695692462706805 0.4333566704505231 
92.99999999999692 0.008811170875669506 0.4322317278755368 0.0010469115434540066 0.44212314185776314 
93.99999999999689 0.008524201055100484 0.4448608865140159 0.0010148537466139606 0.4544341904269199 
94.99999999999689 0.008149331966619136 0.4611555166954538 0.0009731675444705667 0.47031342784890773 
95.99999999999689 0.007684259684268951 0.4811274657813498 0.0009217123674797208 0.4897702405963006 
96.99999999999686 0.007128540183185615 0.5047559257096227 0.0008605443052424847 0.5127834089692475 
97.99999999999686 0.006484972616431426 0.5319653990668036 0.0007900394412484272 0.5392805779853568 
98.99999999999685 0.0057611134758767885 0.5625993925715942 0.0007110215579141689 0.5691135910914042 
99.99999999999685 0.004970766182174282 0.5963903230737484 0.0006248794398673795 0.6020300019318116 
100.99999999999682 0.0041352031611971134 0.6329266782209313 0.0005336540292894404 0.637641544115636 
101.99999999999682 0.003283780107200407 0.671619220384622 0.00044007147787872443 0.6753909839071215 
102.99999999999679 0.002453513829432463 0.7116689434395156 0.00034749615751499154 0.7145196115528676 
103.99999999999679 0.0016871482868699632 0.7520405348384772 0.0002597797490205809 0.7540386250566903 
104.99999999999679 0.00102927645594815 0.7914461558162905 0.00018099052139168326 0.7927087714674024 
105.99999999999676 0.0005202820932986257 0.8283452633034204 0.00011502233802815126 0.8290337329369557 
106.99999999999676 0.0001882878227595778 0.8609667237862322 6.510617954915702e-05 0.8612737163846206 
107.99999999999673 4.001108668204388e-05 0.8873593187082355 3.327652348733905e-05 0.8874862985699041 
108.99999999999673 5.247215791268657e-05 0.9054755891338364 1.9876538006032642e-05 0.9056014993819781 
109.99999999999672 0.0001688326358723641 0.913291512945143 2.3212407651586577e-05 0.9135369606506096 
110.99999999999672 0.0003031130223142899 0.9089605531309786 3.9478209760077076e-05 0.9093566327272059 
111.99999999999669 0.00035981850202377376 0.8909951715150672 6.305753841875903e-05 0.89147219101586 
112.99999999999669 0.0002750627896258769 0.8584623022197726 8.725748601436198e-05 0.8588803146692023 
113.99999999999669 8.489381618346946e-05 0.8111722775036664 0.00010544195910555483 0.8114209851121845 
114.99999999999666 2.33519136982755e-05 0.7498345121610737 0.00011241305695730031 0.7500324887576001 
115.99999999999666 0.0006465706790340704 0.6761495006222182 0.00010576443040187935 0.6769687187257123 
116.99999999999663 0.002969603299948881 0.5928071789570389 8.683681903513135e-05 0.5959351583642983 
117.99999999999663 0.008590095454621987 0.5033680900298766 6.088970594789726e-05 0.5120937507740988 
118.99999999999662 0.019759199811049687 0.4120170006682489 3.620626713338544e-05 0.4318864594841979 
119.9999999999966 0.03934864769896879 0.32319829984423765 2.2090114982636155e-05 0.36263577657419627 
120.9999999999966 0.07065870566210597 0.24116650672185352 2.606639900921414e-05 0.31190060056256513 
121.99999999999659 0.11702090139231208 0.16950938991309794 5.098400072403702e-05 0.2865996051239489 
122.99999999999658 0.18117750607833036 0.11071972502212284 9.299432316084903e-05 0.29196109315754 
123.99999999999656 0.26446963679300906 0.06589811805472148 0.00014139804646637444 0.33041457066996993 
124.99999999999656 0.3659346910173139 0.034658153654197166 0.0001809832511176358 0.4005965198348781 
125.99999999999653 0.4814906139469388 0.01527408501300993 0.0001967157370637844 0.49668776671366255 
126.99999999999653 0.6034488833692923 0.005063150467390147 0.0001796453740745421 0.6083150467990249 
127.99999999999653 0.7206223298490041 0.0009382513692098413 0.00013200147503204717 0.7212163610214223 
128.9999999999965 0.8192489112971105 1.6359901518350264e-05 6.911053831594379e-05 0.8187740768046494 
129.9999999999965 0.8848182261571812 0.00014018942849499628 1.6361987929828105e-05 0.8843582955710363 
130.99999999999648 0.904665513922681 0.00017923798343030126 1.0662103533546728e-06 0.9042113822165431 
131.99999999999648 0.8709226932038318 2.6681143090606744e-05 4.132006545569056e-05 0.8703822290078735 
132.99999999999645 0.7831587688508103 0.00029295720329057057 0.00013605517561119664 0.7830482290484181 
133.99999999999645 0.649900739652069 0.0017932608429544268 0.0002611804390123492 0.6515189087922937 
134.99999999999642 0.48829959617398966 0.005002698233506647 0.00037527192375167866 0.4933635669245168 
135.99999999999642 0.3215533435683118 0.009677724265821263 0.0004345706822295249 0.3314734174927004 
136.99999999999642 0.17429737776137377 0.014796819608681741 0.0004122920968586441 0.18941615856015892 
137.9999999999964 0.06689016871024694 0.018862577139738684 0.00031364758143080407 0.08604353216535238 
138.9999999999964 0.01012755690549954 0.02046502216064105 0.00017793321356480125 0.030774982987807502 
139.9999999999964 0.0021394457038196387 0.018886105367803174 6.377599350158157e-05 0.021085817644364492 
140.99999999999636 0.028847501645881096 0.014483067719459449 2.197454905555675e-05 0.04331968925443291 
141.99999999999636 0.06836027867585368 0.008655145520210647 6.853143938942316e-05 0.07701892994992343 
142.99999999999636 0.09828201937335021 0.0033613659032115176 0.00017340652023368954 0.1017334878945962 
143.99999999999633 0.10359160248223316 0.00035700817469979534 0.0002747176590040456 0.10414442613684417 
144.99999999999633 0.08210056346275013 0.00046438435821457235 0.0003145192447797429 0.0828251481586201 
145.99999999999633 0.04498783421474546 0.003211294898540804 0.00027737497231324233 0.04845429593431285 
146.9999999999963 0.01160583267428713 0.007030452730038707 0.00020638246289740697 0.018842978977092705 
147.9999999999963 0.000178888212545716 0.009962955429738954 0.00018039472340522383 0.010322176402261355 
148.99999999999628 0.018208372225510083 0.010559959015850265 0.00025964789562078614 0.029002499360271876 
149.99999999999628 0.057250728623442625 0.00855642258380819 0.0004325739533555332 0.06617537704153759 
150.99999999999625 0.09550845956939967 0.004976582765706348 0.0006057798741440636 0.10099513485013234 
151.99999999999625 0.10848612910327377 0.001600020922185877 0.0006589430766134181 0.11064541803637275 
152.99999999999625 0.08395273564000903 4.4527327827638736e-05 0.0005414599455319805 0.0844684325974901 
153.99999999999622 0.034454881005308684 0.0009352531524566127 0.0003444554018065911 0.03571060446084194 
154.99999999999622 0.0003888890661101483 0.0036014573262860344 0.00027634673022033213 0.004267743462940423 
155.9999999999962 0.03987899007149736 0.006469046970942587 0.0005232654730727587 0.04682820300336283 
156.9999999999962 0.2074878604373751 0.007936346553118267 0.0010683482830164052 0.21629833926068806 
157.99999999999616 0.5296541623410724 0.007244435698843316 0.0016148337189004999 0.5380530757478307 
158.99999999999616 0.9877325078588309 0.004849664156146878 0.001734592792709869 0.9935066217355996 
159.99999999999616 1.5175888934148674 0.0020912951130625836 0.001218935155217519 1.5197196971655016 
160.99999999999613 2.0280795512520724 0.00036341926095682204 0.000406940679261152 2.0273561534471622 
161.99999999999613 2.4321000306977307 0.0002982322984288179 0.00015815177549248266 2.430858300024584 
162.9999999999961 2.677356529616581 0.0014579413188900811 0.001275124070395349 2.6783092798656734 
163.9999999999961 2.763134602097845 0.0027107288910531687 0.0035977012839190537 2.7676673028297607 
164.9999999999961 2.735121991501249 0.003028831008475909 0.005499530337444902 2.7419017048844165 
165.99999999999608 2.6604026592303875 0.002174924548006902 0.004749555251976739 2.6655701820115714 
166.99999999999608 2.5942587919410203 0.0008206639150582503 0.0012983364881146134 2.5945615163634197 
167.99999999999608 2.554521573842379 2.6006152590860176e-05 0.00144264984198355 2.5541080426278135 
168.99999999999605 2.515590265210862 0.0004474538655751185 0.02142866193870455 2.5356039655620575 
169.99999999999605 2.4245407000617543 0.001836999633756128 0.08770357321318352 2.5124241724322993 
170.99999999999602 2.2308565623686967 0.0031985758750906106 0.231561714229791 2.4644059798471147 
171.99999999999602 1.9148231178022215 0.0035081380033672666 0.4781407945380379 2.395919484951296 
172.99999999999602 1.500796433971935 0.0024929012848861985 0.8329275215240053 2.3364151353093474 
173.99999999999602 1.049592150146873 0.0008994491270838375 1.2715692961125806 2.3229259819976815 
174.99999999999596 0.6347258224766836 2.2285406232161483e-05 1.7391102902433688 2.3751351311584825 
175.99999999999596 0.31466925723994205 0.000788377314798869 2.1618610292632607 2.4786519162850076 
176.99999999999596 0.11407156995085752 0.0030325714514045183 2.469684497907056 2.5878349830121286 
177.99999999999596 0.021197899655511877 0.00550126137565751 2.6208795128223707 2.6481151194804133 
178.99999999999596 0.00023600731948056474 0.006635304034707521 2.6190437698099376 2.6259020886935525 


==> figures/mimo_beta_-5db/beampattern23.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.019014240853993305 0.003990928568700306 2.5286288577944993 2.551879060863359 
-179.0 0.031877978532581314 0.003929658643731882 2.407805487699468 2.4439537326965084 
-178.0 0.03006553278326283 0.0028186452582955076 2.3214822158700463 2.3546974742728306 
-177.00000000000006 0.01823274303640225 0.0017797968428840047 2.3158057554698983 2.3360792394785572 
-176.00000000000006 0.006381383040195691 0.0017659307143011625 2.390562009792696 2.398898496960677 
-175.00000000000006 0.001308977843905686 0.0028161845358470362 2.5025053359802434 2.5067893784059008 
-174.00000000000006 0.0032807609206596776 0.004053417660769958 2.588691146295073 2.5962044499579346 
-173.00000000000006 0.007941315708032772 0.00438178431563584 2.5990231688616072 2.6115723346131343 
-172.0000000000001 0.010568132173490665 0.0033465010884096208 2.5225581259823446 2.536733125614496 
-171.0000000000001 0.009287635243232117 0.0015231141343455556 2.394855089487258 2.4059159891018633 
-170.0000000000001 0.005502474852667516 0.00015691031444129038 2.2825798247518656 2.288426540186364 
-169.0000000000001 0.0020242205505392533 0.000309236911774274 2.2523389221443004 2.2547623753470085 
-168.00000000000014 0.0007513024528570051 0.002107839362444129 2.3381000699593257 2.3409506690929596 
-167.00000000000017 0.0015641487802865639 0.004616872309321308 2.5220860182480362 2.528190183717711 
-166.00000000000017 0.0028972559847593956 0.006411879746923662 2.737672817326326 2.746882565491839 
-165.00000000000017 0.003213731643103852 0.0064715756464931605 2.892838524902333 2.902442854194661 
-164.00000000000017 0.0021610630627698 0.004800573336705015 2.9038830975143206 2.9108035225590605 
-163.0000000000002 0.0006528511651018628 0.0023928592775986687 2.7253807302930975 2.7284234240547764 
-162.0000000000002 4.2610778979314274e-06 0.0005857293279332311 2.3648827632682208 2.3654907578089466 
-161.00000000000023 0.0008804334250522648 0.0002385982999024871 1.8780301298762216 1.8791677414275398 
-160.00000000000023 0.002824397325710443 0.0012568188878612223 1.3478754641473834 1.3519625722637152 
-159.00000000000023 0.0046214949057136545 0.002732807401702342 0.8577853296932179 0.8651308579991146 
-158.00000000000026 0.005156704420169374 0.003575383487523416 0.4683388282166927 0.47705417837445874 
-157.00000000000026 0.004138494417294151 0.0032057198192864396 0.20544537896508777 0.21277399455600177 
-156.00000000000026 0.0022301043681607776 0.001887436623329918 0.06149948872812788 0.06560827478050105 
-155.00000000000028 0.0005676795216394223 0.0005130562338087622 0.006351847259078095 0.007430574538609848 
-154.00000000000028 3.403500722539396e-05 1.2152054035723654e-05 0.002120237897055839 0.00216671586649912 
-153.0000000000003 0.0007611702153730948 0.0007636638813453839 0.015967729488807838 0.01748998015308121 
-152.0000000000003 0.0021340082508512193 0.002367147470821241 0.027228362460554167 0.0317214764053807 
-151.0000000000003 0.0032317244810615097 0.0038926329805682156 0.028257990394471202 0.03537006598533461 
-150.00000000000034 0.003393882355302798 0.004441333946914832 0.020783170610690446 0.028605689598967636 
-149.00000000000034 0.0025693455778674442 0.0036795718769736274 0.010563035773845462 0.016802724133548885 
-148.00000000000037 0.0012780531787429576 0.0020419584109945092 0.0028600808015034063 0.006175981749864311 
-147.00000000000037 0.00025793528329955974 0.0005004164575688895 6.711711475571651e-05 0.0008250728483492973 
-146.0000000000004 3.3627834581817746e-05 3.833394089668136e-05 0.0015588368161006123 0.0016305732710217519 
-145.0000000000004 0.0006522152302092133 0.001119756552615971 0.004962679821825514 0.006730890760100069 
-144.00000000000043 0.0017057620744402554 0.003431125263825039 0.0077809379762414565 0.01290858130924234 
-143.00000000000043 0.0025911585068721186 0.006019295627031355 0.008542172757302603 0.017138624079333357 
-142.00000000000043 0.0028415826265393864 0.007745547260982325 0.007145449492146244 0.01771677387631094 
-141.00000000000045 0.0023515585225907898 0.00782648631936304 0.004511708098380796 0.014675872404990102 
-140.00000000000045 0.0013970216601722086 0.006205108773876887 0.001905682459746263 0.009498638672214411 
-139.00000000000048 0.0004669654428743208 0.003589060641717897 0.00030933116070091377 0.004361536328249885 
-138.00000000000048 1.138495309518785e-05 0.0011522549149319229 8.601329163872892e-05 0.0012495042746369259 
-137.00000000000048 0.00023410269682835788 4.232131203666267e-05 0.000983970463058173 0.0012606976908712383 
-136.0000000000005 0.0010193580974966268 0.0009080302199080641 0.0023796185213959976 0.004304363599958589 
-135.0000000000005 0.0020078410309746844 0.0036367320139931237 0.0035991074711952415 0.009235852998510883 
-134.0000000000005 0.0027702380845974583 0.007393886640646567 0.00417580606064968 0.014326648782843971 
-133.00000000000054 0.002992778087710408 0.010933457048342733 0.003967651069296255 0.017876871435992633 
-132.00000000000054 0.002597375872851237 0.013050221061149189 0.003131502512052931 0.018761371879059716 
-131.00000000000054 0.001757171720145414 0.013005808692854991 0.0020028128248806808 0.01675056784978073 
-130.00000000000057 0.0008150866517947164 0.01078516737060393 0.0009470622660832158 0.012536898540097914 
-129.00000000000057 0.0001483202590376348 0.007110778883987178 0.00023912283306886574 0.007493258385950628 
-128.00000000000057 3.443893020415413e-05 0.0032272012375005724 9.46320742097746e-07 0.003261868396962289 
-127.0000000000006 0.0005649185632010358 0.0005380765859962888 0.0002004955151424151 0.0013043153798275847 
-126.0000000000006 0.0016281055854262113 0.0002122422625365121 0.0006951880552549612 0.002534466676376068 
-125.00000000000063 0.002956996695919984 0.002870565367387466 0.001294920537963836 0.007116259654212336 
-124.00000000000063 0.0042175927346979935 0.00842919947663696 0.0018216538283501312 0.014454795971637076 
-123.00000000000065 0.005105696223901528 0.016124137983404046 0.0021505392387020385 0.02335852763636217 
-122.00000000000065 0.005423625777762005 0.024693061735756125 0.0022271995752273523 0.03231471979163155 
-121.00000000000068 0.005119535569565732 0.032656125416338076 0.002063716521482606 0.03980517734645141 
-120.00000000000068 0.004285638706615279 0.03862329956236823 0.0017204909729706826 0.04459339747507693 
-119.00000000000068 0.0031231121288858884 0.041561335021221064 0.0012823511849706607 0.045932409782836456 
-118.0000000000007 0.001888153631473439 0.04097279498059768 0.0008359761954216638 0.04366729156717245 
-117.00000000000071 0.0008350221228864633 0.036965333450202406 0.000453117548335921 0.0382308253296865 
-116.00000000000072 0.0001690016137865571 0.030214331478268394 0.00018134972044244453 0.03055003768012127 
-115.00000000000072 1.699116121982069e-05 0.021841010288547565 4.188992354660184e-05 0.021892934689066997 
-114.00000000000075 0.00041778347759547523 0.013238761225941224 3.27114904577599e-05 0.013688419868660519 
-113.00000000000075 0.0013295107683969846 0.0058826559494237676 0.0001347096268595613 0.007349567465972499 
-112.00000000000078 0.0026489549928417682 0.0011526497875047744 0.0003188484452975072 0.00412337637468105 
-111.00000000000078 0.004236523854746393 0.0001924343904876855 0.000552746224527761 0.004981218237097544 
-110.00000000000078 0.005941303145862005 0.003815854601574202 0.0008057935875473159 0.01055540861730147 
-109.00000000000081 0.007622115345950644 0.012463410028965567 0.0010524737160430544 0.02112003472984593 
-108.00000000000081 0.009162346169497113 0.026203993162532933 0.0012739750009055275 0.03660905918927397 
-107.00000000000082 0.010477981795117285 0.04477227945310448 0.0014584331559953556 0.05666190918237486 
-106.00000000000084 0.011519555796741052 0.06763005397906312 0.0016002344409304207 0.08068597752521481 
-105.00000000000085 0.01226944274088724 0.0940397880496983 0.0016987975210816788 0.10792621088188326 
-104.00000000000085 0.012736196005057801 0.1231403192462821 0.0017571748120281748 0.13753368086031295 
-103.00000000000087 0.012947528231902905 0.15401686742003798 0.0017807134650698344 0.1686272098857276 
-102.00000000000088 0.012943216140917094 0.18576025844075505 0.001775918135021679 0.20034434616604646 
-101.00000000000088 0.012768806879918404 0.2175127017984346 0.0017495772252053763 0.23187997009950753 
-100.00000000000091 0.012470607958097934 0.2484995176637302 0.0017081569275881375 0.2625124109175837 
-99.00000000000091 0.01209211623364653 0.2780477197987596 0.0016574323211898366 0.2916181015335289 
-98.00000000000094 0.011671808581487503 0.3055933293422181 0.0016023079701170209 0.31867651890421894 
-97.00000000000094 0.011242077771857976 0.33067978871461284 0.0015467766421451347 0.3432675090781032 
-96.00000000000094 0.01082903663069915 0.35294996839623155 0.0014939689710860298 0.3650631639576609 
-95.00000000000097 0.010452910108015644 0.3721341246016733 0.0014462550919710395 0.38381628740141277 
-94.00000000000097 0.01012876656381727 0.38803587606109785 0.0014053686391530351 0.39934723999018695 
-93.00000000000098 0.00986738793083494 0.40051790707601037 0.0013725322516439224 0.4115306481956723 
-92.000000000001 0.00967612996212838 0.40948873265031566 0.0013485709772673886 0.4202831513570784 
-91.00000000000101 0.009559670145989236 0.41489151834995697 0.0013340054135705728 0.42555306867727166 
-90.00000000000101 0.009520578052793055 0.4166956518097966 0.0013291201539219993 0.42731261368041096 
-89.00000000000104 0.009559670145989496 0.4148915183499647 0.0013340054135705017 0.42555306867728004 
-88.00000000000104 0.009676129962127996 0.40948873265032987 0.0013485709772674197 0.4202831513570928 
-87.00000000000104 0.00986738793083465 0.400517907076033 0.001372532251643817 0.4115306481956949 
-86.00000000000107 0.010128766563816475 0.38803587606112633 0.0014053686391530872 0.39934723999021426 
-85.00000000000107 0.010452910108015186 0.3721341246017101 0.0014462550919709155 0.3838162874014477 
-84.0000000000011 0.010829036630698358 0.3529499683962726 0.0014939689710857915 0.3650631639577009 
-83.0000000000011 0.01124207777185728 0.3306797887146598 0.0015467766421449894 0.3432675090781504 
-82.00000000000111 0.011671808581486816 0.30559332934227246 0.0016023079701169586 0.3186765189042709 
-81.00000000000112 0.0120921162336458 0.27804771979881776 0.001657432321189763 0.2916181015335872 
-80.00000000000114 0.012470607958097155 0.2484995176637916 0.0017081569275880155 0.2625124109176455 
-79.00000000000114 0.01276880687991784 0.21751270179849908 0.0017495772252052468 0.23187997009957081 
-78.00000000000115 0.012943216140916612 0.1857602584408193 0.0017759181350216749 0.2003443461661111 
-77.00000000000117 0.012947528231902794 0.15401686742010182 0.001780713465069832 0.16862720988579197 
-76.00000000000117 0.012736196005058086 0.12314031924634405 0.0017571748120283998 0.1375336808603757 
-75.00000000000118 0.012269442740888299 0.09403978804975546 0.0016987975210818968 0.10792621088194257 
-74.0000000000012 0.011519555796742615 0.06763005397911379 0.0016002344409306534 0.08068597752526661 
-73.00000000000121 0.010477981795119875 0.04477227945314677 0.0014584331559956264 0.056661909182419506 
-72.00000000000122 0.009162346169499905 0.026203993162566063 0.00127397500090588 0.03660905918931003 
-71.00000000000124 0.007622115345953801 0.012463410028988304 0.001052473716043513 0.02112003472987236 
-70.00000000000125 0.005941303145865525 0.003815854601586533 0.0008057935875477908 0.01055540861731779 
-69.00000000000126 0.0042365238547498255 0.00019243439049018585 0.0005527462245282488 0.00498121823710399 
-68.00000000000126 0.002648954992844556 0.0011526497874986847 0.0003188484452979825 0.004123376374678314 
-67.00000000000128 0.0013295107683994854 0.005882655949411093 0.00013470962685985163 0.0073495674659626335 
-66.0000000000013 0.00041778347759682344 0.013238761225924475 3.2711490457870625e-05 0.013688419868645324 
-65.0000000000013 1.6991161220068664e-05 0.021841010288529937 4.1889923546460985e-05 0.02189293468904955 
-64.00000000000131 0.00016900161378570556 0.03021433147825257 0.00018134972044203188 0.030550037680103972 
-63.00000000000132 0.000835022122884532 0.03696533345019106 0.00045311754833523654 0.038230825329673056 
-62.000000000001336 0.001888153631471092 0.04097279498059285 0.000835976195420797 0.043667291567164555 
-61.00000000000135 0.003123112128883348 0.04156133502122338 0.0012823511849697508 0.045932409782835304 
-60.00000000000135 0.004285638706613122 0.038623299562377665 0.0017204909729698727 0.044593397475083264 
-59.000000000001364 0.005119535569564794 0.0326561254163525 0.0020637165214819958 0.03980517734646417 
-58.00000000000138 0.005423625777761884 0.024693061735773285 0.0022271995752272213 0.032314719791648516 
-57.00000000000139 0.0051056962239028674 0.01612413798342112 0.002150539238702404 0.023358527636381334 
-56.0000000000014 0.004217592734700333 0.00842919947665087 0.001821653828351047 0.014454795971654362 
-55.000000000001414 0.002956996695922627 0.0028705653673959126 0.001294920537965034 0.007116259654224574 
-54.00000000000143 0.0016281055854287614 0.00021224226253875887 0.0006951880552561524 0.0025344666763819864 
-53.00000000000144 0.0005649185632027177 0.0005380765859929211 0.00020049551514316502 0.001304315379826649 
-52.00000000000145 3.4438930204579194e-05 0.003227201237493502 9.46320742091939e-07 0.003261868396955668 
-51.00000000000146 0.0001483202590367694 0.007110778883978988 0.00023912283306792305 0.007493258385940689 
-50.00000000000147 0.0008150866517929907 0.010785167370597728 0.0009470622660814176 0.012536898540088286 
-49.00000000000148 0.0017571717201435059 0.013005808692852424 0.0020028128248784204 0.016750567849774092 
-48.00000000000149 0.0025973758728498673 0.013050221061151468 0.0031315025120508258 0.01876137187905857 
-47.000000000001506 0.0029927780877101523 0.010933457048348947 0.003967651069295227 0.017876871435997498 
-46.00000000000152 0.00277023808459866 0.007393886640654474 0.004175806060650164 0.014326648782853559 
-45.00000000000153 0.0020078410309765705 0.003636732014000124 0.0035991074711973587 0.009235852998521837 
-44.000000000001535 0.00101935809749849 0.0009080302199119185 0.0023796185213990034 0.004304363599967319 
-43.00000000000155 0.00023410269682944614 4.232131203631823e-05 0.0009839704630606686 0.0012606976908744695 
-42.000000000001556 1.1384953094941609e-05 0.0011522549149279601 8.601329163960406e-05 0.0012495042746336201 
-41.00000000000157 0.00046696544287280723 0.003589060641712395 0.00030933116069907843 0.0043615363282409345 
-40.000000000001585 0.0013970216601700497 0.0062051087738722345 0.0019056824597417175 0.009498638672203142 
-39.0000000000016 0.0023515585225892407 0.00782648631936137 0.004511708098375092 0.014675872404981218 
-38.000000000001606 0.002841582626538982 0.007745547260984285 0.007145449492141708 0.017716773876307948 
-37.00000000000161 0.0025911585068732986 0.006019295627036104 0.0085421727573018 0.01713862407933823 
-36.00000000000163 0.001705762074442376 0.0034311252638304047 0.0077809379762453935 0.012908581309253792 
-35.00000000000164 0.0006522152302111295 0.0011197565526196494 0.004962679821832543 0.006730890760112751 
-34.00000000000165 3.362783458228907e-05 3.8333940897275965e-05 0.0015588368161064939 0.0016305732710286574 
-33.00000000000166 0.00025793528329817733 0.0005004164575665983 6.711711475502279e-05 0.0008250728483449421 
-32.00000000000168 0.001278053178740425 0.0020419584109909513 0.0028600808014925304 0.00617598174984736 
-31.000000000001688 0.0025693455778650655 0.0036795718769709403 0.010563035773825943 0.01680272413352444 
-30.000000000001698 0.003393882355302005 0.004441333946914569 0.020783170610670407 0.028605689598946497 
-29.000000000001705 0.003231724481062919 0.003892632980570562 0.028257990394463 0.03537006598533015 
-28.00000000000172 0.002134008250854041 0.0023671474708247715 0.027228362460567278 0.031721476405400406 
-27.00000000000173 0.000761170215375525 0.0007636638813480267 0.01596772948883798 0.01748998015311674 
-26.00000000000174 3.403500722568844e-05 1.2152054035981984e-05 0.002120237897074901 0.0021667158665187197 
-25.00000000000175 0.0005676795216370097 0.0005130562338066017 0.006351847259030563 0.0074305745385577476 
-24.000000000001766 0.0022301043681566914 0.0018874366233268835 0.061499488727938305 0.06560827478030436 
-23.000000000001776 0.0041384944172907865 0.003205719819284497 0.20544537896468285 0.21277399455558826 
-22.00000000000179 0.005156704420168909 0.003575383487523951 0.4683388282160293 0.4770541783737988 
-21.000000000001798 0.004621494905716366 0.0027328074017049985 0.8577853296923107 0.8651308579982055 
-20.00000000000181 0.0028243973257147887 0.0012568188878641353 1.3478754641463229 1.351962572262684 
-19.000000000001823 0.0008804334250553717 0.00023859829990336773 1.8780301298751592 1.8791677414264847 
-18.000000000001833 4.261077898121074e-06 0.0005857293279309052 2.364882763267337 2.3654907578080655 
-17.000000000001844 0.0006528511650992703 0.002392859277593983 2.7253807302925375 2.7284234240542267 
-16.000000000001855 0.00216106306276672 0.004800573336700405 2.903883097514157 2.9108035225588824 
-15.000000000001867 0.0032137316431029156 0.006471575646491308 2.892838524902525 2.902442854194841 
-14.000000000001878 0.002897255984761452 0.006411879746925735 2.7376728173267355 2.7468825654922377 
-13.000000000001888 0.0015641487802893598 0.004616872309326169 2.522086018248471 2.5281901837181535 
-12.0000000000019 0.0007513024528569129 0.00210783936244896 2.338100069959614 2.3409506690932504 
-11.000000000001913 0.002024220550534159 0.0003092369117764084 2.2523389221443533 2.2547623753470605 
-10.000000000001922 0.00550247485265928 0.00015691031443982025 2.282579824751702 2.288426540186205 
-9.000000000001934 0.009287635243226063 0.0015231141343418743 2.39485508948699 2.4059159891015827 
-8.000000000001945 0.01056813217349194 0.003346501088406358 2.5225581259821195 2.536733125614277 
-7.000000000001957 0.00794131570804136 0.004381784315635101 2.5990231688615344 2.6115723346130664 
-6.000000000001967 0.0032807609206682306 0.004053417660771863 2.588691146295182 2.596204449958063 
-5.000000000001979 0.0013089778439034927 0.0028161845358497493 2.5025053359804668 2.5067893784061246 
-4.00000000000199 0.006381383040177297 0.0017659307143023844 2.3905620097929043 2.398898496960884 
-3.0000000000020015 0.018232743036374913 0.0017797968428827418 2.315805755469977 2.336079239478608 
-2.000000000002013 0.03006553278324581 0.0028186452582929108 2.3214822158699446 2.3546974742727165 
-1.0000000000020242 0.031877978532592915 0.003929658643730392 2.4078054876992345 2.443953732696289 
-2.0355549961366507e-12 0.019014240854030515 0.003990928568701675 2.5286288577942684 2.5518790608631607 
0.9999999999979531 0.0019676477013717596 0.0026833710965315236 2.6092872809731533 2.613980542142734 
1.9999999999979419 0.011015810513336072 0.0009618066306969642 2.577027083642732 2.588787750890242 
2.9999999999979305 0.09045252315928519 0.0006030246086881218 2.3902099611172143 2.480822574410372 
3.999999999997919 0.2821663757366492 0.003045291972291938 2.0539442835552317 2.338614337042644 
4.999999999997908 0.6047586129113336 0.008265316004381485 1.6167260072148413 2.2292958402202867 
5.999999999997897 1.0385261061065276 0.014482312955940498 1.1513210490962564 2.204145787401203 
6.999999999997885 1.5254694269682014 0.018977334622292834 0.7293223789920213 2.273971637183385 
7.999999999997874 1.9868318719099112 0.019588780132810287 0.4000626655069433 2.4070815869491273 
8.999999999997863 2.351645734221692 0.01597693536356686 0.1810221400157304 2.5495435802906896 
9.99999999999785 2.583258578014642 0.009862370918221442 0.06091598819770325 2.6550756598128467 
10.999999999997842 2.690760299877578 0.004072203917394146 0.011366163178210889 2.7072114075457008 
11.99999999999783 2.7191824962973206 0.0009686790583240129 0.0006576030311254651 2.7216792279619066 
12.999999999997817 2.7229286954540552 0.0012088983852921143 0.003973574053981598 2.728801743075925 
13.999999999997806 2.7355636844285676 0.003559265035498293 0.0075132678924754994 2.7471829789846227 
14.999999999997796 2.751156693220909 0.005820356810863058 0.007142312213720651 2.764599432950157 
15.999999999997783 2.726639473442349 0.006241566631256496 0.004208101737189788 2.7375777219370288 
16.999999999997772 2.6040720650567617 0.004542009471573979 0.0013573078255434924 2.6105073865111614 
17.999999999997762 2.3417957375003233 0.001947274005061093 8.75277799568543e-05 2.3444035608425597 
18.99999999999775 1.9392237837937012 0.000288586947124764 0.000289303515785408 1.940362252716158 
19.999999999997737 1.4434141040179302 0.0007796257060574548 0.0010063726982032525 1.4456853178630142 
20.999999999997726 0.9345665433585283 0.0032434527283077327 0.0013912556814078235 0.9395625944499932 
21.99999999999772 0.4974886872631952 0.0062403268711596314 0.001193818002355249 0.5051444665092427 
22.999999999997705 0.1920530951952648 0.007974613350354518 0.0006768187142974798 0.20080598090875712 
23.999999999997694 0.03520082541625282 0.007397180604109225 0.00023760084920827063 0.042860303355455896 
24.99999999999768 0.0009309402099970832 0.004835004890690057 8.587239325614913e-05 0.005848409698477702 
25.99999999999767 0.03634445959473565 0.0017937252895020635 0.00016346412368391429 0.038306824087918544 
26.99999999999766 0.08524225638708481 7.827842114177016e-05 0.0002744853034236941 0.08562430845827282 
27.999999999997648 0.10873189507569661 0.0007599113864784867 0.000271022189532683 0.10981152810775563 
28.999999999997634 0.09507455509263316 0.0035768241281764587 0.000152629056727166 0.09885585491696483 
29.999999999997627 0.05668564327053834 0.007084043410614675 3.5415933758455254e-05 0.0638436184224294 
30.999999999997616 0.017879242327857852 0.009443055613880027 4.32620932394284e-05 0.027382858325172055 
31.999999999997602 0.00017853656401664488 0.009406255720080641 0.0002110497668555657 0.009795669082239021 
32.99999999999759 0.011837727417838468 0.006975358118054003 0.00046178822590657337 0.019269616330913696 
33.99999999999758 0.04530436371916458 0.0034118227244996986 0.0006602976611519883 0.04938042424332822 
34.99999999999757 0.08240246572325148 0.0006227744854678204 0.0006987410436185267 0.0837462844967135 
35.999999999997556 0.10385445985732977 0.0002501128083416942 0.0005584523091506182 0.10470356367525166 
36.99999999999754 0.09852563509438521 0.002908703473951481 0.0003157823058111052 0.10179967672797739 
37.999999999997534 0.06860024094133346 0.007915396171245984 9.62413860297974e-05 0.07665633202030392 
38.99999999999753 0.029064646071024117 0.013598473053662675 8.163542627509997e-06 0.042697876975832966 
39.99999999999751 0.0022832706255541684 0.018010570752228616 9.232936621557581e-05 0.02038933253204377 
40.9999999999975 0.010147998069467166 0.01970892337337918 0.000309647464753289 0.030151157698977245 
41.999999999997485 0.06677873028052865 0.018271443004177636 0.0005666996924668168 0.08559781895548178 
42.99999999999748 0.17411691219431513 0.01436224340284982 0.0007613829568353768 0.1892391343153064 
43.99999999999746 0.32144331216641625 0.009365734287817751 0.0008252645154040671 0.3316724720801196 
44.999999999997456 0.4884549678189642 0.004781423244044549 0.0007453805266081163 0.49407607469324705 
45.99999999999745 0.6505324634004231 0.0016469929482025723 0.00056048827823972 0.6528971261095035 
46.999999999997435 0.7844487868319889 0.00021927146355093334 0.0003383529771542482 0.7852214079425152 
47.99999999999742 0.8729861922801153 2.2095345931431688e-05 0.0001467648477683996 0.873411849960179 
48.99999999999741 0.9075289991986142 0.0002235042416897767 3.0504075147852257e-05 0.908057804763547 
49.9999999999974 0.8884163396304909 0.00018873681258059903 1.3211522714343737e-06 0.8888720957961048 
50.999999999997385 0.823437815077093 5.937824562288622e-06 4.1462627229176174e-05 0.8237160805417844 
51.99999999999738 0.7252042064452721 0.0008049326238659242 0.00011624721358342676 0.7263008864977545 
52.99999999999737 0.6082010116559136 0.004766993185545446 0.00018915671868794726 0.6132643428387324 
53.99999999999736 0.4861931745438861 0.01482247627868564 0.00023375505269102853 0.5012835975454923 
54.99999999999734 0.37039320281089483 0.034120495626946086 0.00023934710390079272 0.40471707661607736 
55.99999999999733 0.26852997551500524 0.06540736995507433 0.00021020895321524112 0.3340499191998785 
56.99999999999732 0.18473325088473935 0.11046013168242425 0.0001603597882893252 0.29520626154650675 
57.99999999999731 0.12001400864562319 0.1696932394925395 0.00010671797189190566 0.2896294589989101 
58.99999999999729 0.07307516829160862 0.2420050641238326 6.318773500527652e-05 0.31493377757712254 
59.99999999999728 0.04121096310242469 0.32487279183255285 3.721467593461297e-05 0.36589584861789576 
60.99999999999728 0.021117302336968992 0.4146548163623701 2.916776407797137e-05 0.4355674815125707 
61.999999999997264 0.009512071712330924 0.5070276706896713 3.3971319804226094e-05 0.5163351285872877 
62.99999999999725 0.003533122754448134 0.597472990319486 4.392640804857745e-05 0.6008081034028193 
63.99999999999724 0.0009316060554778768 0.6817365389276646 5.162663106448507e-05 0.6824741134064375 
64.99999999999723 0.00010646958988293602 0.756200353093743 5.215465831030024e-05 0.7561081821619443 
65.99999999999721 3.517239036771036e-05 0.8181338944704811 4.416289317448043e-05 0.8179555405156888 
66.9999999999972 0.00015154286087606895 0.8658147371707158 2.9837146204007945e-05 0.8657299914355117 
67.9999999999972 0.00021028758240140022 0.8985294977331539 1.4018385902146744e-05 0.8984782850523257 
68.99999999999719 0.00016397517854636645 0.9164792304079894 2.882353144652658e-06 0.9163609907127895 
69.99999999999717 6.57930452517929e-05 0.9206200081575494 2.568405306921401e-06 0.9203943030494796 
70.99999999999716 1.7738168506729035e-06 0.9124698647633421 1.8053076341743397e-05 0.9121879646176151 
71.99999999999714 4.9986992076480725e-05 0.8939093786232242 5.243172197925227e-05 0.893704248534599 
72.99999999999714 0.0002610302861525607 0.8669968048446537 0.00010664513731990684 0.867053275498459 
73.99999999999713 0.0006532753155479922 0.8338114726239623 0.00017959295226546994 0.8343317703480784 
74.99999999999712 0.0012168838015072167 0.7963324057296759 0.00026852147759669676 0.7975061098065097 
75.9999999999971 0.0019218876834974992 0.7563535637492659 0.0003695577088576785 0.7583362143851414 
76.9999999999971 0.002727090513704058 0.7154330766228904 0.0004782735674299811 0.7183342901552442 
77.99999999999709 0.003587873993291929 0.674871360027873 0.0005901931155891791 0.6787512983858156 
78.99999999999707 0.004462028062749316 0.6357118470648362 0.0007011895531790498 0.6405839497232781 
79.99999999999706 0.005313430512165913 0.5987579404893865 0.0008077503797528805 0.6045956294288423 
80.99999999999704 0.006113818034622565 0.5646003459896513 0.0009071136759963679 0.5713456584680598 
81.99999999999704 0.006843082094729577 0.5336498901425998 0.000997294459204926 0.5412224468689205 
82.99999999999702 0.007488562539811409 0.5061720172573017 0.0010770280248673725 0.514477234472617 
83.99999999999702 0.008043762951442709 0.4823202273389215 0.0011456587948676178 0.4912561351913366 
84.999999999997 0.008506822401560431 0.46216665748491986 0.0012030005529733712 0.4716290490308219 
85.99999999999699 0.008878980721312674 0.44572876850697674 0.0012491890428636672 0.45561466304850623 
86.99999999999697 0.009163187268602069 0.43299166338920403 0.0012845423126779615 0.44320123432321484 
87.99999999999697 0.00936293508788782 0.42392594540943973 0.0013094389927387812 0.43436315572152373 
88.99999999999696 0.00948135524194188 0.4185012464979632 0.0013242204958352978 0.42907347646303895 
89.99999999999694 0.009520578052793166 0.4166956518097978 0.001329120153922065 0.4273126136804123 
90.99999999999694 0.009481355241942114 0.4185012464979407 0.0013242204958353676 0.4290734764630177 
91.99999999999692 0.009362935087888598 0.42392594540939516 0.0013094389927388777 0.4343631557214797 
92.99999999999692 0.009163187268603464 0.43299166338913564 0.0012845423126781007 0.44320123432314623 
93.99999999999689 0.008878980721314041 0.4457287685068879 0.0012491890428639144 0.4556146630484144 
94.99999999999689 0.008506822401562801 0.46216665748480695 0.001203000552973636 0.4716290490307097 
95.99999999999689 0.00804376295144566 0.48232022733878566 0.001145658794867986 0.49125613519120154 
96.99999999999686 0.007488562539814654 0.5061720172571437 0.00107702802486781 0.5144772344724678 
97.99999999999686 0.006843082094733614 0.5336498901424219 0.000997294459205423 0.5412224468687508 
98.99999999999685 0.006113818034627236 0.5646003459894527 0.0009071136759970032 0.5713456584678664 
99.99999999999685 0.005313430512170848 0.5987579404891682 0.0008077503797535421 0.604595629428633 
100.99999999999682 0.0044620280627546685 0.6357118470646032 0.0007011895531796957 0.6405839497230542 
101.99999999999682 0.0035878739932973065 0.6748713600276278 0.0005901931155898886 0.6787512983855776 
102.99999999999679 0.0027270905137092177 0.715433076622641 0.0004782735674306547 0.7183342901549954 
103.99999999999679 0.001921887683502171 0.7563535637490182 0.00036955770885833337 0.7583362143848925 
104.99999999999679 0.0012168838015111647 0.796332405729437 0.0002685214775972836 0.7975061098062787 
105.99999999999676 0.0006532753155509969 0.8338114726237441 0.00017959295226596775 0.8343317703478661 
106.99999999999676 0.0002610302861543697 0.8669968048444678 0.0001066451373202753 0.8670532754982684 
107.99999999999673 4.998699207721766e-05 0.8939093786230831 5.243172197952321e-05 0.8937042485344601 
108.99999999999673 1.7738168505601342e-06 0.9124698647632582 1.8053076341885292e-05 0.9121879646175328 
109.99999999999672 6.579304525119176e-05 0.9206200081575358 2.5684053069638255e-06 0.9203943030494661 
110.99999999999672 0.00016397517854586544 0.9164792304080558 2.8823531446154334e-06 0.9163609907128513 
111.99999999999669 0.00021028758240141532 0.8985294977333083 1.4018385902049608e-05 0.8984782850524791 
112.99999999999669 0.00015154286087673031 0.865814737170961 2.9837146203932227e-05 0.8657299914357593 
113.99999999999669 3.51723903682499e-05 0.818133894470817 4.416289317442718e-05 0.8179555405160258 
114.99999999999666 0.00010646958988098824 0.7562003530941619 5.215465831027372e-05 0.7561081821623606 
115.99999999999666 0.0009316060554686695 0.6817365389281536 5.162663106449837e-05 0.6824741134069132 
116.99999999999663 0.003533122754423967 0.5974729903200249 4.392640804864685e-05 0.6008081034033358 
117.99999999999663 0.009512071712279685 0.5070276706902356 3.3971319804275296e-05 0.5163351285878046 
118.99999999999662 0.021117302336875313 0.41465481636293144 2.916776407796703e-05 0.43556748151303604 
119.9999999999966 0.04121096310226946 0.32487279183308404 3.721467593450974e-05 0.36589584861827423 
120.9999999999966 0.07307516829137108 0.2420050641243106 6.318773500506677e-05 0.31493377757735846 
121.99999999999659 0.12001400864528422 0.16969323949294352 0.00010671797189160001 0.28962945899897463 
122.99999999999658 0.18473325088428336 0.1104601316827438 0.00016035978828897183 0.29520626154636753 
123.99999999999656 0.2685299755144366 0.06540736995530615 0.0002102089532150394 0.33404991919953886 
124.99999999999656 0.370393202810225 0.03412049562709815 0.00023934710390074125 0.4047170766155512 
125.99999999999653 0.48619317454314837 0.01482247627877221 0.00023375505269117492 0.5012835975448429 
126.99999999999653 0.6082010116551662 0.00476699318558504 0.000189156718688296 0.6132643428380252 
127.99999999999653 0.7252042064446004 0.0008049326238777989 0.00011624721358392674 0.7263008864971002 
128.9999999999965 0.8234378150765822 5.937824562451221e-06 4.146262722957223e-05 0.8237160805412715 
129.9999999999965 0.8884163396302225 0.0001887368125793441 1.3211522714968e-06 0.8888720957958366 
130.99999999999648 0.9075289991986571 0.00022350424169064798 3.0504075147419355e-05 0.9080578047635897 
131.99999999999648 0.8729861922804946 2.2095345932307218e-05 0.000146764847767451 0.8734118499605756 
132.99999999999645 0.7844487868326837 0.00021927146354674227 0.00033835297715294617 0.7852214079431974 
133.99999999999645 0.6505324634013491 0.001646992948188851 0.0005604882782384162 0.6528971261104134 
134.99999999999642 0.4884549678199931 0.004781423244020317 0.0007453805266072108 0.4940760746942464 
135.99999999999642 0.3214433121674004 0.00936573428778709 0.0008252645154040132 0.3316724720810724 
136.99999999999642 0.17411691219511188 0.014362243402820917 0.0007613829568362357 0.18923913431607206 
137.9999999999964 0.06677873028103494 0.018271443004160184 0.0005666996924682896 0.08559781895597063 
138.9999999999964 0.010147998069655825 0.019708923373379702 0.0003096474647548458 0.030151157699168228 
139.9999999999964 0.0022832706254767372 0.018010570752248312 9.232936621657206e-05 0.02038933253198686 
140.99999999999636 0.029064646070797166 0.013598473053695374 8.163542627498557e-06 0.042697876975638295 
141.99999999999636 0.06860024094110002 0.007915396171280713 9.624138602877075e-05 0.07665633202010386 
142.99999999999636 0.09852563509426902 0.002908703473976175 0.00031578230580954736 0.10179967672788402 
143.99999999999633 0.10385445985738441 0.00025011280834871184 0.0005584523091493058 0.10470356367531153 
144.99999999999633 0.0824024657234473 0.0006227744854569216 0.0006987410436182212 0.08374628449689807 
145.99999999999633 0.04530436371940157 0.0034118227244782544 0.000660297661152773 0.049380424243545884 
146.9999999999963 0.011837727417991242 0.006975358118033892 0.00046178822590811473 0.01926961633104772 
147.9999999999963 0.0001785365639981784 0.009406255720072396 0.00021104976685697456 0.009795669082213675 
148.99999999999628 0.01787924232766851 0.009443055613887879 4.326209323999572e-05 0.027382858324991457 
149.99999999999628 0.05668564327027584 0.007084043410634389 3.5415933758017446e-05 0.06384361842218612 
150.99999999999625 0.09507455509245182 0.0035768241281976115 0.0001526290567263266 0.0988558549168023 
151.99999999999625 0.10873189507572463 0.0007599113864901622 0.00027102218953225095 0.10981152810779479 
152.99999999999625 0.08524225638733235 7.827842113814233e-05 0.0002744853034240867 0.08562430845851862 
153.99999999999622 0.03634445959504511 0.001793725289485882 0.0001634641236846718 0.03830682408821193 
154.99999999999622 0.0009309402100610987 0.004835004890671066 8.587239325608271e-05 0.005848409698522509 
155.9999999999962 0.03520082541571331 0.007397180604098581 0.00023760084920638726 0.04286030335490232 
156.9999999999962 0.192053095193859 0.00797461335035846 0.0006768187142942205 0.20080598090734872 
157.99999999999616 0.49748868726088524 0.006240326871175758 0.0011938180023526564 0.5051444665069366 
158.99999999999616 0.9345665433555591 0.00324345272832627 0.00139125568140829 0.9395625944470457 
159.99999999999616 1.4434141040147679 0.0007796257060674276 0.0010063726982072034 1.4456853178598685 
160.99999999999613 1.939223783790885 0.000288586947120588 0.0002893035157892918 1.9403622527133295 
161.99999999999613 2.3417957374982685 0.0019472740050463107 8.752777995434368e-05 2.3444035608404543 
162.9999999999961 2.604072065055609 0.004542009471559016 0.0013573078255302502 2.610507386509958 
163.9999999999961 2.726639473441956 0.00624156663125199 0.004208101737169687 2.737577721936623 
164.9999999999961 2.7511566932209393 0.0058203568108724105 0.007142312213707837 2.764599432950189 
165.99999999999608 2.7355636844286804 0.003559265035514687 0.007513267892485691 2.7471829789847537 
166.99999999999608 2.7229286954540903 0.0012088983853020539 0.003973574054010986 2.728801743075988 
167.99999999999608 2.7191824962973667 0.0009686790583156495 0.000657603031122724 2.7216792279619475 
168.99999999999605 2.6907602998779354 0.004072203917365257 0.011366163178056941 2.7072114075458793 
169.99999999999605 2.583258578015647 0.009862370918182116 0.0609159881972179 2.6550756598133245 
170.99999999999602 2.3516457342235286 0.015976935363534506 0.18102214001471686 2.549543580291475 
171.99999999999602 1.9868318719124958 0.01958878013280031 0.4000626655052657 2.407081586950001 
172.99999999999602 1.5254694269711824 0.018977334622309903 0.7293223789896903 2.2739716371840677 
173.99999999999602 1.0385261061094169 0.014482312955976073 1.1513210490934789 2.20414578740137 
174.99999999999596 0.6047586129136872 0.008265316004419012 1.616726007212005 2.2292958402198213 
175.99999999999596 0.2821663757382197 0.003045291972316331 2.0539442835528 2.338614337041825 
176.99999999999596 0.09045252316007915 0.0006030246086935971 2.390209961115585 2.480822574409568 
177.99999999999596 0.011015810513558454 0.0009618066306886932 2.577027083642084 2.5887877508897725 
178.99999999999596 0.0019676477013069204 0.0026833710965206876 2.6092872809733625 2.6139805421429028 


==> figures/mimo_beta_-5db/beampattern24.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.013773967627435026 0.003316936855951838 2.639446418680217 2.6562267644378452 
-179.0 0.024764624961717996 0.0023449241689635575 2.476593603908951 2.50321325910582 
-178.0 0.023193917051716362 0.0009842136613668747 2.346904339710212 2.3705895852270418 
-177.00000000000006 0.013035478997314833 0.00010535405002995962 2.3059136565159046 2.318720652088322 
-176.00000000000006 0.003383689091369598 0.00014167049691481574 2.3599006674446543 2.3633317361574138 
-175.00000000000006 0.0001351136611398727 0.0008137063482582712 2.4673944372119934 2.468463267311434 
-174.00000000000006 0.0029311045905557965 0.001400382246616123 2.562450193954719 2.5670097437431414 
-173.00000000000006 0.007287394334374608 0.0013365355496115494 2.588781967261137 2.5976125093467872 
-172.0000000000001 0.00889550682154648 0.0006795002040713303 2.528512386390365 2.53818171027028 
-171.0000000000001 0.006655867733597177 8.925146470925357e-05 2.411791385947388 2.418504532749178 
-170.0000000000001 0.0027461797856694428 0.00032877500730270695 2.302684956511663 2.305664180075165 
-169.0000000000001 0.00037874131142033997 0.0016485562872058884 2.2680427705532984 2.270014341444682 
-168.00000000000014 0.0012711537710845553 0.0035131607635138533 2.343998874779493 2.348860815185485 
-167.00000000000017 0.004609936161005837 0.004891558191320969 2.5156106230502475 2.5253621221788167 
-166.00000000000017 0.007935023144168715 0.004934168167332341 2.7187560739256944 2.7320147481737416 
-165.00000000000017 0.009015072356495579 0.0035792774112004926 2.863135336236146 2.8761680113069175 
-164.00000000000017 0.0072966791213759374 0.0016649322961306279 2.866042927435446 2.875380675039956 
-163.0000000000002 0.004039365503997195 0.0004467690830991705 2.6825942098327875 2.6873057207423963 
-162.0000000000002 0.0012579414172056178 0.0008172349116811967 2.320633957846497 2.322747902109621 
-161.00000000000023 0.0003449332698901804 0.0027235091348514926 1.835850520715124 1.8387948272100922 
-160.00000000000023 0.001304377004919329 0.0051597540980037535 1.310954899011871 1.3171988060934094 
-159.00000000000023 0.002982872716394259 0.006747858191106005 0.8284673889242877 0.8379617072025357 
-158.00000000000026 0.003989004215530731 0.006554534556743762 0.4476800569564239 0.4580342195514974 
-157.00000000000026 0.003612240181868474 0.0046508096287636 0.19305047816657442 0.2011998620218628 
-156.00000000000026 0.0021682750945246675 0.0020823922240926257 0.05574343449949274 0.05994912429366743 
-155.00000000000028 0.0006486696961740852 0.00027565113917272924 0.004930160502284683 0.005848223283133533 
-154.00000000000028 9.545408988750323e-07 0.00023257837440060134 0.00272690875356681 0.002958613732620754 
-153.0000000000003 0.0005377403393811609 0.001977591008889548 0.016857804532315664 0.019352758290254263 
-152.0000000000003 0.0018148013024023738 0.004558593573189556 0.02749082002486796 0.03382043869487886 
-151.0000000000003 0.002982745931281715 0.006582619237325476 0.02775969172088336 0.03726831251109539 
-150.00000000000034 0.0033353397496961807 0.0069739625453568155 0.019876467966087587 0.0301327137127367 
-149.00000000000034 0.002705480562535949 0.005538919184837994 0.009720888645406663 0.01792896940941765 
-148.00000000000037 0.0015017214184097193 0.0030475688719334053 0.002393551544975465 0.006926708329774871 
-147.00000000000037 0.00041468584012596015 0.0008131266226201485 1.0501160588887796e-05 0.0012359971187769765 
-146.0000000000004 3.2783038049030606e-06 9.275984799940579e-06 0.0017194770839865476 0.001731872622468945 
-145.0000000000004 0.0004047542275151666 0.001082821735056011 0.005066648326103434 0.006545570358769586 
-144.00000000000043 0.001308076568957779 0.0035475343925178496 0.007624331024113604 0.01245800928861144 
-143.00000000000043 0.0021680967022850977 0.006239295290612008 0.00807885665155998 0.016453568146885988 
-142.00000000000043 0.002515275460291946 0.007886357390234197 0.006486454387421938 0.016852409964479575 
-141.00000000000045 0.002188826241989373 0.0077115812123144676 0.003854985328023783 0.013725507844922479 
-140.00000000000045 0.0013863952642892345 0.0057898394135399945 0.0014399968127234675 0.008597818300592733 
-139.00000000000048 0.0005308314044441436 0.003014245131151057 0.00013713595989587945 0.0036755035806193266 
-138.00000000000048 4.338428559298435e-05 0.0007068655475954818 0.00019287671885475735 0.0009431324788227879 
-137.00000000000048 0.00014341587416302136 5.789064363495971e-05 0.0012579693580588578 0.0014581653091247605 
-136.0000000000005 0.0007638867086277479 0.0016332712625385594 0.002664247532568251 0.005051830842686509 
-135.0000000000005 0.0016055349568941432 0.005143385529607594 0.0037541995458794204 0.010481081504215605 
-134.0000000000005 0.0022876750342011487 0.009547106979529934 0.004123396227853554 0.015924390388917877 
-133.00000000000054 0.0025183398115585813 0.013432497432471551 0.003709846289081941 0.01962010284397632 
-132.00000000000054 0.0022103600275723907 0.015519762225951961 0.002739674051580194 0.020429672903081425 
-131.00000000000054 0.0015034835295542107 0.015103707498355694 0.001587000766534116 0.018161469381261116 
-130.00000000000057 0.0006960864780525286 0.01229169006465878 0.0006188334351895295 0.01358560321479529 
-129.00000000000057 0.00012410043824009537 0.00797508932452255 8.019728782219731e-05 0.008170447472427475 
-128.00000000000057 3.826310658801712e-05 0.0035632632930479276 4.540991987152465e-05 0.0036464106427541295 
-127.0000000000006 0.0005230038225660065 0.0005779089188542739 0.00043271388210572835 0.0015349808391339522 
-126.0000000000006 0.0014786331703878222 0.00023498171580936292 0.001060684656561827 0.0027699646322386735 
-125.00000000000063 0.0026637091819213107 0.003129106585220237 0.00171866434558557 0.007494841249899987 
-124.00000000000063 0.0037756973733897342 0.009092942708717914 0.002227643552291095 0.015063284199600386 
-123.00000000000065 0.004540163937760603 0.017248971008461032 0.0024777725072909883 0.02421691927737678 
-122.00000000000065 0.0047817261302537245 0.026221062190582952 0.0024392367280291053 0.033377870564274825 
-121.00000000000068 0.004460306728404829 0.03444010705132798 0.0021512622701719427 0.040978904185677754 
-120.00000000000068 0.0036690013319567736 0.0404667537180292 0.001698135454113904 0.0457595567585812 
-119.00000000000068 0.0026007427319776196 0.043262935149988475 0.0011815663757918397 0.04697650669639516 
-118.0000000000007 0.0014973527840450953 0.042365942518576054 0.0006966668400210331 0.04450278579753616 
-117.00000000000071 0.000595929077045908 0.03794623010418306 0.0003156702630651137 0.038816015732736936 
-116.00000000000072 8.481054927539659e-05 0.030755661731165937 8.047039889988301e-05 0.030895598407046282 
-115.00000000000072 7.640063571965628e-05 0.021991592928376134 2.8081124770300422e-06 0.0220602617279156 
-114.00000000000075 0.000598756619148361 0.013111905235125879 6.973060762334041e-05 0.013780531001719894 
-113.00000000000075 0.0016034803979013163 0.005637220969822479 0.00025167891488462577 0.007497196776507309 
-112.00000000000078 0.002984793896576041 0.0009710428744554765 0.0005109390790781947 0.0044691250598193595 
-111.00000000000078 0.004603837940953538 0.0002592307956877839 0.0008088945711742968 0.00566430697822447 
-110.00000000000078 0.006312834709869534 0.0042997359361752465 0.0011112716159700335 0.011698925719454977 
-109.00000000000081 0.007975229075288297 0.013503973184425554 0.0013912007989000936 0.022821793243513595 
-108.00000000000081 0.00947969725445491 0.027903930241184614 0.0016303489038783454 0.03893643131024028 
-107.00000000000082 0.010747534807205908 0.047194603905407646 0.0018185993671025876 0.059650405967923446 
-106.00000000000084 0.011734145379989935 0.07079950711672416 0.0019528167477182873 0.08434093646933581 
-105.00000000000085 0.012426056779440864 0.09794729387210926 0.002035176090495451 0.1122267453909825 
-104.00000000000085 0.012835132586620635 0.12774931443981907 0.002071426205754648 0.14243800436587442 
-103.00000000000087 0.012991540653806376 0.1592704502442534 0.002069329095371468 0.1740785274068819 
-102.00000000000088 0.012936723275568827 0.19158830751595055 0.002037403349171489 0.20627665882212032 
-101.00000000000088 0.012717214088993031 0.2238383565723782 0.001984010924238285 0.23822332042927166 
-100.00000000000091 0.012379758508584035 0.2552446449627601 0.00191676762849754 0.2691972763391193 
-99.00000000000091 0.011967875129888594 0.28513718963961066 0.001842224824381464 0.2985787988686583 
-98.00000000000094 0.011519769135729474 0.3129580760443531 0.001765757302394807 0.325853604016037 
-97.00000000000094 0.011067374850384504 0.3382587384836891 0.0016915932769151606 0.3506092398734367 
-96.00000000000094 0.010636247983178911 0.36069097673882433 0.0016229311377106213 0.3725261453154201 
-95.00000000000097 0.010246027276420966 0.3799940944543928 0.0015620994615066991 0.3913654390953014 
-94.00000000000097 0.009911218551380706 0.39598022976758473 0.0015107288495346983 0.406955230636412 
-93.00000000000098 0.009642103306537057 0.40851957127882277 0.0014699146952764852 0.41917692678086066 
-92.000000000001 0.009445625816392984 0.4175267724431055 0.0014403582507947453 0.4279526891921416 
-91.00000000000101 0.009326158911982211 0.42294953169821947 0.0014224792378710485 0.4332349036477938 
-90.00000000000101 0.00928608541416397 0.4247600117323378 0.001416496999027056 0.43499826912047673 
-89.00000000000104 0.009326158911982478 0.42294953169822713 0.0014224792378709607 0.43323490364780143 
-88.00000000000104 0.009445625816392581 0.41752677244312 0.001440358250794769 0.4279526891921558 
-87.00000000000104 0.009642103306536741 0.40851957127884564 0.0014699146952763325 0.4191769267808832 
-86.00000000000107 0.009911218551379887 0.39598022976761377 0.0015107288495347726 0.40695523063644046 
-85.00000000000107 0.010246027276420482 0.3799940944544297 0.0015620994615065148 0.39136543909533716 
-84.0000000000011 0.010636247983178092 0.3606909767388657 0.0016229311377103316 0.3725261453154598 
-83.0000000000011 0.011067374850383775 0.3382587384837365 0.001691593276914967 0.35060923987348247 
-82.00000000000111 0.011519769135728726 0.312958076044408 0.0017657573023947026 0.3258536040160895 
-81.00000000000112 0.011967875129887812 0.2851371896396693 0.0018422248243813537 0.29857879886871563 
-80.00000000000114 0.01237975850858319 0.25524464496282223 0.0019167676284973425 0.2691972763391786 
-79.00000000000114 0.01271721408899238 0.22383835657244347 0.001984010924238077 0.2382233204293345 
-78.00000000000115 0.012936723275568244 0.1915883075160159 0.0020374033491714597 0.2062766588221876 
-77.00000000000117 0.012991540653806165 0.1592704502443184 0.002069329095371393 0.17407852740694546 
-76.00000000000117 0.012835132586620798 0.12774931443988238 0.00207142620575486 0.142438004365938 
-75.00000000000118 0.012426056779441792 0.09794729387216786 0.0020351760904956306 0.11222674539104156 
-74.0000000000012 0.011734145379991387 0.07079950711677642 0.0019528167477184848 0.08434093646938921 
-73.00000000000121 0.010747534807208407 0.047194603905451334 0.001818599367102828 0.059650405967970825 
-72.00000000000122 0.009479697254457629 0.027903930241219194 0.0016303489038786924 0.03893643131027778 
-71.00000000000124 0.007975229075291395 0.013503973184449486 0.0013912007989005896 0.022821793243541163 
-70.00000000000125 0.0063128347098730464 0.004299735936188563 0.0011112716159705877 0.01169892571947226 
-69.00000000000126 0.004603837940957017 0.00025923079569096423 0.000808894571174889 0.005664306978231538 
-68.00000000000126 0.0029847938965789165 0.0009710428744497032 0.0005109390790788223 0.0044691250598170515 
-67.00000000000128 0.0016034803979039882 0.005637220969809726 0.00025167891488507094 0.007497196776497658 
-66.0000000000013 0.0005987566191499256 0.013111905235108787 6.97306076236173e-05 0.013780531001704736 
-65.0000000000013 7.640063572016886e-05 0.02199159292835782 2.808112477029127e-06 0.022060261727897452 
-64.00000000000131 8.48105492748455e-05 0.030755661731149173 8.047039889957421e-05 0.030895598407028605 
-63.00000000000132 0.0005959290770443085 0.037946230104170815 0.0003156702630644937 0.03881601573272246 
-62.000000000001336 0.0014973527840430381 0.04236594251857044 0.0006966668400201119 0.04450278579752775 
-61.00000000000135 0.0026007427319752995 0.04326293514999035 0.001181566375790823 0.04697650669639381 
-60.00000000000135 0.0036690013319547613 0.04046675371803857 0.0016981354541129106 0.045759556758587804 
-59.000000000001364 0.004460306728403904 0.03444010705134265 0.002151262270171057 0.040978904185690716 
-58.00000000000138 0.004781726130253508 0.026221062190600785 0.002439236728028717 0.033377870564291715 
-57.00000000000139 0.004540163937761723 0.01724897100847899 0.002477772507291143 0.024216919277395707 
-56.0000000000014 0.003775697373391796 0.009092942708732732 0.002227643552291892 0.015063284199618101 
-55.000000000001414 0.0026637091819236543 0.00312910658522937 0.0017186643455868007 0.0074948412499128755 
-54.00000000000143 0.0014786331703901068 0.00023498171581185049 0.0010606846565632275 0.002769964632244888 
-53.00000000000144 0.0005230038225675281 0.0005779089188505861 0.00043271388210681103 0.0015349808391328485 
-52.00000000000145 3.826310658842483e-05 0.003563263293039997 4.540991987192895e-05 0.003646410642747029 
-51.00000000000146 0.00012410043823935462 0.007975089324513138 8.01972878216387e-05 0.008170447472416586 
-50.00000000000147 0.0006960864780510414 0.012291690064651266 0.0006188334351879932 0.013585603214784754 
-49.00000000000148 0.0015034835295525716 0.015103707498352086 0.0015870007665319205 0.018161469381253466 
-48.00000000000149 0.002210360027571264 0.015519762225953805 0.002739674051577922 0.0204296729030799 
-47.000000000001506 0.0025183398115584347 0.013432497432478114 0.003709846289080573 0.019620102843981413 
-46.00000000000152 0.0022876750342022507 0.009547106979538898 0.0041233962278536046 0.015924390388927977 
-45.00000000000153 0.0016055349568957868 0.005143385529616116 0.0037541995458811933 0.010481081504227293 
-44.000000000001535 0.0007638867086292872 0.0016332712625440054 0.0026642475325711333 0.005051830842696326 
-43.00000000000155 0.00014341587416380935 5.789064363584335e-05 0.001257969358061529 0.0014581653091290652 
-42.000000000001556 4.3384285592577165e-05 0.0007068655475921321 0.00019287671885610667 0.0009431324788203903 
-41.00000000000157 0.0005308314044426773 0.0030142451311454873 0.00013713595989467105 0.0036755035806111686 
-40.000000000001585 0.0013863952642873267 0.0057898394135348155 0.0014399968127194447 0.008597818300581624 
-39.0000000000016 0.002188826241988164 0.007711581212312173 0.003854985328018304 0.013725507844913424 
-38.000000000001606 0.00251527546029184 0.007886357390235792 0.006486454387417181 0.016852409964476296 
-37.00000000000161 0.0021680967022863584 0.006239295290616803 0.008078856651558613 0.01645356814689057 
-36.00000000000163 0.0013080765689597183 0.0035475343925235447 0.0076243310241169435 0.01245800928862235 
-35.00000000000164 0.0004047542275166885 0.0010828217350599117 0.0050666483261100955 0.0065455703587817835 
-34.00000000000165 3.2783038049313913e-06 9.275984800221321e-06 0.001719477083992594 0.0017318726224753082 
-33.00000000000166 0.0004146858401242863 0.0008131266226167828 1.0501160588880537e-05 0.001235997118771956 
-32.00000000000168 0.0015017214184072176 0.0030475688719281777 0.0023935515449654697 0.006926708329757191 
-31.000000000001688 0.002705480562533888 0.005538919184833629 0.009720888645387657 0.017928969409392512 
-30.000000000001698 0.0033353397496958233 0.006973962545355619 0.019876467966067207 0.030132713712714903 
-29.000000000001705 0.00298274593128342 0.006582619237328171 0.027759691720873877 0.03726831251109015 
-28.00000000000172 0.001814801302405153 0.0045585935731946945 0.027490820024879438 0.03382043869489791 
-27.00000000000173 0.0005377403393832479 0.0019775910088943743 0.01685780453234518 0.01935275829029042 
-26.00000000000174 9.545408987939653e-07 0.00023257837440250614 0.002726908753587954 0.0029586137326437704 
-25.00000000000175 0.0006486696961716436 0.0002756511391706551 0.0049301605022434745 0.005848223283088112 
-24.000000000001766 0.002168275094521217 0.002082392224087777 0.055743434499314445 0.05994912429348136 
-23.000000000001776 0.0036122401818663354 0.004650809628758592 0.19305047816618517 0.20119986202146858 
-22.00000000000179 0.003989004215531499 0.006554534556741416 0.4476800569557779 0.45803421955085905 
-21.000000000001798 0.002982872716397447 0.006747858191107555 0.8284673889233974 0.8379617072016591 
-20.00000000000181 0.001304377004922585 0.005159754098008256 1.310954899010824 1.3171988060923632 
-19.000000000001823 0.00034493326989043185 0.002723509134856355 1.835850520714069 1.8387948272090362 
-18.000000000001833 0.0012579414172016992 0.000817234911683705 2.3206339578456143 2.3227479021087327 
-17.000000000001844 0.004039365503990402 0.0004467690830981513 2.682594209832221 2.6873057207418154 
-16.000000000001855 0.007296679121370223 0.0016649322961270275 2.8660429274352692 2.8753806750397857 
-15.000000000001867 0.00901507235649467 0.0035792774111967564 2.863135336236317 2.8761680113070796 
-14.000000000001878 0.007935023144173754 0.004934168167330855 2.7187560739260785 2.732014748174123 
-13.000000000001888 0.0046099361610134545 0.004891558191322611 2.515610623050654 2.525362122179209 
-12.0000000000019 0.0012711537710894838 0.003513160763517515 2.3439988747797584 2.348860815185757 
-11.000000000001913 0.00037874131141870423 0.0016485562872094242 2.2680427705533366 2.2700143414447185 
-10.000000000001922 0.0027461797856621374 0.00032877500730434193 2.302684956511497 2.3056641800749906 
-9.000000000001934 0.00665586773358984 8.925146470869106e-05 2.411791385947134 2.418504532748914 
-8.000000000001945 0.008895506821545492 0.0006795002040697772 2.528512386390169 2.538181710270089 
-7.000000000001957 0.007287394334381635 0.0013365355496106728 2.588781967261098 2.5976125093467557 
-6.000000000001967 0.0029311045905648283 0.0014003822466167612 2.5624501939548563 2.567009743743292 
-5.000000000001979 0.00013511366114050765 0.0008137063482598052 2.467394437212223 2.4684632673116607 
-4.00000000000199 0.0033836890913555807 0.00014167049691573782 2.359900667444837 2.363331736157593 
-3.0000000000020015 0.013035478997291815 0.00010535405002907907 2.3059136565159255 2.3187206520883237 
-2.000000000002013 0.023193917051701627 0.000984213661364346 2.346904339710026 2.3705895852268317 
-1.0000000000020242 0.02476462496172812 0.0023449241689608865 2.4765936039086287 2.503213259105516 
-2.0355549961366507e-12 0.013773967627466027 0.0033169368559508145 2.6394464186799085 2.6562267644375552 
0.9999999999979531 0.0009992656837330832 0.0032283854310732724 2.7514652226560994 2.755669042721251 
1.9999999999979419 0.016458077273199617 0.0021371018019452166 2.7335550206739043 2.7523893534899417 
2.9999999999979305 0.10350725094582285 0.0008501710829666453 2.542511583597228 2.6472055704764754 
3.999999999997919 0.30236141488562174 0.0003875824722719294 2.1866648680529486 2.4895901735111083 
4.999999999997908 0.6293476368095349 0.0012534388332144457 1.7209064398176337 2.351265959246894 
5.999999999997897 1.062326982650793 0.0030348817524000543 1.2251293175051146 2.2896708618668775 
6.999999999997885 1.5414202981209244 0.0046337629046094096 0.7765510241138391 2.3212018941393575 
7.999999999997874 1.9873399702296672 0.004995011934784522 0.42739914342750923 2.4178988346939705 
8.999999999997863 2.3304730739595 0.003839154101160687 0.19534586833911188 2.5276343490994075 
9.99999999999785 2.537382850762047 0.0018889589031963656 0.06755639301205353 2.6048586092424397 
10.999999999997842 2.621540437196361 0.00041897392764630575 0.013619416617662724 2.6338202957513617 
11.99999999999783 2.6323381029588466 0.00041922707424071773 0.0002572911298057651 2.6314979213956735 
12.999999999997817 2.6272600241764774 0.0019318109243961234 0.0019076287859733523 2.6297463427499337 
13.999999999997806 2.640816215134208 0.00400798368957222 0.004642022058112131 2.648150959870895 
14.999999999997796 2.6657547848297236 0.005320352437793752 0.004374765058013629 2.6740736437184194 
15.999999999997783 2.6560322890003065 0.005029616186240426 0.0023219080861633214 2.6619272899135273 
16.999999999997772 2.5501523697448305 0.0033383062171012485 0.0007289506220884824 2.552753098814076 
17.999999999997762 2.303408998061903 0.0013709551427045267 0.0005785323445386064 2.3040091494397816 
18.99999999999775 1.9133861764430748 0.0004586029911147212 0.0013774692267652998 1.9141183737093208 
19.999999999997737 1.4266692031752006 0.0012866179297479228 0.002079424223462699 1.4292543406549763 
20.999999999997726 0.9239831131862417 0.0034462831026465736 0.0020336239128999544 0.9290060360416228 
21.99999999999772 0.4910627033378866 0.005670042879616837 0.0013247544155199596 0.49785660034898294 
22.999999999997705 0.1885789917957964 0.006602053913892568 0.0004996237420013738 0.19563234363703605 
23.999999999997694 0.033879566734945896 0.005630213616843486 6.396155375741856e-05 0.03957935531524781 
24.99999999999768 0.001016524757414367 0.0032772008412406675 0.00014932604821856518 0.004438767924345561 
25.99999999999767 0.03701750546501312 0.0009205488322697283 0.0005168063687542794 0.038420781845015475 
26.99999999999766 0.08572475397739675 1.0088571416483536e-05 0.0008026049251033332 0.08648678341834203 
27.999999999997648 0.10851755555718152 0.001236969439336926 0.000785678896115087 0.11049783570486864 
28.999999999997634 0.09410427400140108 0.004124203075239794 0.0005026022643216628 0.0987135833349381 
29.999999999997627 0.05534980407431755 0.007261010034424786 0.00017348761115618707 0.06279024111502436 
30.999999999997616 0.016833482981002196 0.009045340296819202 2.678122239207366e-05 0.025918299236081386 
31.999999999997602 5.655500262448005e-05 0.008532204478346116 0.0001511484323943116 0.00873859739986372 
32.99999999999759 0.012988593875425492 0.0059453553714769744 0.0004579519170365579 0.019364015449672096 
33.99999999999758 0.04766079201258539 0.002600283846126024 0.0007554265518468909 0.05096450586821108 
34.99999999999757 0.08552059985353783 0.0002917916735723452 0.0008716122347820689 0.08662388711061367 
35.999999999997556 0.10709128216288832 0.00045724913882439004 0.0007485821962033752 0.10824994015654578 
36.99999999999754 0.10127028696475122 0.0035152737156421846 0.00046150485876421865 0.10522798596985523 
37.999999999997534 0.07046671447412252 0.008672834636238922 0.00016513042490527187 0.07931444352454724 
38.99999999999753 0.02998164762144377 0.01426145271360262 7.366867634895277e-06 0.044272849298417405 
39.99999999999751 0.00246459553087935 0.018424957187111922 5.848256692543093e-05 0.02095380639242639 
40.9999999999975 0.009971771653777712 0.019844445297896366 0.00028734615617203224 0.030059024396594546 
41.999999999997485 0.06663031850246895 0.018198693240786053 0.0005875512704224409 0.08529320761200816 
42.99999999999748 0.17425263135970498 0.01419675212232378 0.0008326789431826318 0.1890639874310199 
43.99999999999746 0.3219147262595084 0.0092100943127333 0.00093114338326906 0.3317429153349897 
44.999999999997456 0.4891068726820876 0.004689796052345854 0.0008574438860031835 0.4942598204480483 
45.99999999999745 0.6510626005640237 0.0016210348941039228 0.0006516054332164199 0.6528822662346958 
46.999999999997435 0.7845015489570153 0.00022893720647353434 0.0003934851186312959 0.7846371490675009 
47.99999999999742 0.872248696565914 3.538172231797573e-05 0.0001671697341175672 0.8719518362189121 
48.99999999999741 0.9058040543238314 0.00022844611417701985 3.102089806630777e-05 0.905565533069314 
49.9999999999974 0.8856585704182427 0.00019730060647252002 3.086746364396972e-06 0.8853682106314609 
50.999999999997385 0.8197516759814477 3.891047315951422e-05 6.355443349795527e-05 0.8193696699774753 
51.99999999999738 0.7208121572040419 0.0008652054055638365 0.00016935889823650936 0.7213636238362346 
52.99999999999737 0.6033950230857296 0.004812893403966053 0.00027303184048171295 0.6079935499610577 
53.99999999999736 0.481283076006535 0.014752200105834511 0.000338476399074268 0.4958781650797118 
54.99999999999734 0.36566246920841394 0.03377430838802977 0.00034932229519133145 0.3992816196869971 
55.99999999999733 0.26420511012489206 0.0645881819285474 0.0003091209523812136 0.32859165175789234 
56.99999999999732 0.18096849542553847 0.10896753579634211 0.00023546037171823017 0.2896594828721525 
57.99999999999731 0.11688971724199758 0.1673626799740881 0.00015141091196603084 0.28389653544065824 
58.99999999999729 0.07060622711369068 0.2387430927789521 7.757623921713632e-05 0.30892972803592333 
59.99999999999728 0.03936104541123141 0.32068105727573576 2.691589501012707e-05 0.35958544740322596 
60.99999999999728 0.019815157222385988 0.4096386297900274 3.0753270087392346e-06 0.4289877834808014 
61.999999999997264 0.008667003421786112 0.5013886191088003 1.742686984254085e-06 0.5096009611402338 
62.99999999999725 0.003047928688930954 0.5914881921261411 1.3842367761273548e-05 0.5941021134221134 
63.99999999999724 0.0007122318388277306 0.6757291722410959 2.9216058735375914e-05 0.6760256694301653 
64.99999999999723 6.837122086454756e-05 0.7505068454918296 3.9700405593488174e-05 0.7501666018539267 
65.99999999999721 0.00010682018327922838 0.8130727851043404 4.097934991384336e-05 0.8127629335670025 
66.9999999999972 0.0002757005627083603 0.8616610533318998 3.307425457902359e-05 0.8614978995225305 
67.9999999999972 0.0003437238032054353 0.8954969402337851 1.97041758052648e-05 0.8953707444705382 
68.99999999999719 0.00027618589852771466 0.9147109076651349 6.946747518650408e-06 0.9144850581839287 
69.99999999999717 0.0001371920989295608 0.9201871650249586 1.6651788250455072e-06 0.9197977611647009 
70.99999999999716 2.1681978079685553e-05 0.9133771609292762 1.0084931522881726e-05 0.9128630080907911 
71.99999999999714 1.4640593332335661e-05 0.8961048117606888 3.676301308779621e-05 0.8955954715420967 
72.99999999999714 0.0001717448335932908 0.8703842926058732 8.404488967762856e-05 0.8700681753859683 
73.99999999999713 0.0005148378507663257 0.8382643063771805 0.00015198343384643467 0.8383521516916301 
74.99999999999712 0.001036205610677235 0.8017061558302883 0.00023861710403526773 0.802399103121466 
75.9999999999971 0.0017069213046841704 0.7624974495135748 0.0003404715158139354 0.7639640165294164 
76.9999999999971 0.00248599743632561 0.7221992358058689 0.00045315093134548395 0.7245621143811676 
77.99999999999709 0.0033284187401968583 0.6821218119647843 0.000571911194878619 0.6854533444872919 
78.99999999999707 0.0041911683595071 0.6433232159169505 0.0006921407602128055 0.647647447054684 
79.99999999999706 0.005037070647610092 0.6066241856832877 0.000809711897847372 0.6119231648024291 
80.99999999999704 0.005836692448130412 0.5726338449871986 0.0009211937559177167 0.5788560863118116 
81.99999999999704 0.006568738070491074 0.5417812504804794 0.0010239398922916164 0.5488507059839017 
82.99999999999702 0.0072194141218245 0.5143489790645649 0.0011160749832993468 0.5221733813774246 
83.99999999999702 0.007781192329754886 0.49050597195758044 0.0011964100261628282 0.4989838641768529 
84.999999999997 0.008251309611880586 0.4703377771169692 0.0012643145759243786 0.47936391660257505 
85.99999999999699 0.008630247154571707 0.45387308704573953 0.0013195705457547044 0.4633421789197031 
86.99999999999697 0.008920342888848744 0.44110603721494246 0.0013622266790858828 0.45091492885049883 
87.99999999999697 0.009124623176570881 0.4320141193347845 0.0013924673047544087 0.4420626882705811 
88.99999999999696 0.009245891777096735 0.4265717963316295 0.0014105042312081457 0.43676281231502956 
89.99999999999694 0.009286085414164069 0.42476001173233896 0.0014164969990271181 0.43499826912047856 
90.99999999999694 0.009245891777096988 0.4265717963316072 0.0014105042312082103 0.4367628123150079 
91.99999999999692 0.00912462317657167 0.43201411933473943 0.0013924673047545299 0.442062688270537 
92.99999999999692 0.00892034288885017 0.44110603721487435 0.0013622266790860626 0.4509149288504333 
93.99999999999689 0.00863024715457312 0.45387308704565066 0.0013195705457550403 0.4633421789196192 
94.99999999999689 0.008251309611883003 0.47033777711685654 0.001264314575924697 0.47936391660246724 
95.99999999999689 0.007781192329757876 0.49050597195744483 0.0011964100261632775 0.49898386417671686 
96.99999999999686 0.007219414121827787 0.5143489790644069 0.0011160749832998733 0.5221733813772708 
97.99999999999686 0.006568738070495146 0.5417812504803019 0.0010239398922921737 0.54885070598373 
98.99999999999685 0.0058366924481350925 0.5726338449870007 0.0009211937559184374 0.5788560863116159 
99.99999999999685 0.0050370706476150105 0.6066241856830709 0.0008097118978481278 0.6119231648022186 
100.99999999999682 0.004191168359512417 0.64332321591672 0.0006921407602134977 0.6476474470544584 
101.99999999999682 0.003328418740202149 0.682121811964542 0.0005719111948793874 0.6854533444870511 
102.99999999999679 0.0024859974363306307 0.7221992358056228 0.0004531509313461786 0.7245621143809294 
103.99999999999679 0.0017069213046886592 0.7624974495133311 0.0003404715158145961 0.7639640165291761 
104.99999999999679 0.0010362056106809436 0.8017061558300547 0.00023861710403584778 0.8023991031212356 
105.99999999999676 0.0005148378507690441 0.8382643063769691 0.0001519834338468996 0.8383521516914245 
106.99999999999676 0.00017174483359478767 0.8703842926056947 8.404488967795525e-05 0.8700681753857954 
107.99999999999673 1.4640593332746477e-05 0.8961048117605553 3.6763013088030924e-05 0.8955954715419652 
108.99999999999673 2.1681978079241484e-05 0.9133771609292003 1.0084931522973282e-05 0.9128630080907173 
109.99999999999672 0.0001371920989286624 0.9201871650249521 1.6651788250487774e-06 0.9197977611646934 
110.99999999999672 0.00027618589852702137 0.9147109076652084 6.9467475185935445e-06 0.9144850581840032 
111.99999999999669 0.00034372380320540045 0.8954969402339469 1.970417580516843e-05 0.8953707444706995 
112.99999999999669 0.00027570056270919644 0.8616610533321516 3.307425457897789e-05 0.861497899522786 
113.99999999999669 0.00010682018328026485 0.8130727851046812 4.0979349913838974e-05 0.8127629335673431 
114.99999999999666 6.83712208634739e-05 0.7505068454922518 3.970040559352277e-05 0.7501666018543499 
115.99999999999666 0.0007122318388198869 0.6757291722415861 2.9216058735448166e-05 0.676025669430646 
116.99999999999663 0.00304792868890868 0.5914881921266789 1.3842367761374915e-05 0.5941021134226334 
117.99999999999663 0.008667003421737356 0.5013886191093615 1.7426869842959896e-06 0.5096009611407545 
118.99999999999662 0.019815157222295415 0.4096386297905842 3.0753270086727963e-06 0.42898778348127214 
119.9999999999966 0.03936104541107977 0.3206810572762611 2.6915895009897377e-05 0.3595854474036063 
120.9999999999966 0.07060622711345703 0.23874309277942446 7.757623921675135e-05 0.3089297280361654 
121.99999999999659 0.11688971724166268 0.16736267997448662 0.00015141091196553473 0.2838965354407181 
122.99999999999658 0.18096849542508628 0.10896753579665688 0.00023546037171769018 0.2896594828720194 
123.99999999999656 0.26420511012432657 0.0645881819287757 0.00030912095238092236 0.3285916517575563 
124.99999999999656 0.36566246920774564 0.03377430838817954 0.000349322295191275 0.3992816196864711 
125.99999999999653 0.4812830760057976 0.01475220010591995 0.0003384763990744936 0.49587816507906674 
126.99999999999653 0.6033950230849803 0.0048128934040053304 0.0002730318404822102 0.6079935499603475 
127.99999999999653 0.7208121572033671 0.0008652054055758078 0.00016935889823721517 0.7213636238355685 
128.9999999999965 0.819751675980932 3.8910473159864715e-05 6.355443349852264e-05 0.8193696699769578 
129.9999999999965 0.8856585704179679 0.00019730060647135743 3.0867463645319325e-06 0.8853682106311853 
130.99999999999648 0.9058040543238683 0.00022844611417785347 3.10208980658152e-05 0.9055655330693531 
131.99999999999648 0.8722486965662872 3.538172231881367e-05 0.0001671697341164409 0.8719518362192861 
132.99999999999645 0.7845015489577067 0.00022893720646945006 0.000393485118629767 0.7846371490681724 
133.99999999999645 0.6510626005649475 0.0016210348940905324 0.0006516054332149283 0.6528822662356049 
134.99999999999642 0.4891068726831168 0.004689796052322062 0.0008574438860022183 0.49425982044905037 
135.99999999999642 0.3219147262604942 0.009210094312702928 0.0009311433832691415 0.3317429153359501 
136.99999999999642 0.17425263136050387 0.014196752122294654 0.0008326789431837758 0.1890639874317882 
137.9999999999964 0.06663031850297639 0.018198693240767644 0.0005875512704242283 0.08529320761249842 
138.9999999999964 0.009971771653965435 0.019844445297895325 0.00028734615617377813 0.030059024396782152 
139.9999999999964 0.0024645955307984945 0.01842495718712987 5.848256692636523e-05 0.020953806392363755 
140.99999999999636 0.02998164762121145 0.014261452713634156 7.366867634550767e-06 0.04427284929821709 
141.99999999999636 0.07046671447388313 0.008672834636273764 0.00016513042490376217 0.07931444352434006 
142.99999999999636 0.10127028696463047 0.0035152737156686157 0.00046150485876225294 0.10522798596975913 
143.99999999999633 0.10709128216294163 0.0004572491388344323 0.0007485821962019794 0.10824994015660686 
144.99999999999633 0.08552059985373636 0.0002917916735647731 0.0008716122347820804 0.0866238871108045 
145.99999999999633 0.047660792012828704 0.0026002838461069004 0.000755426551848276 0.050964505868435345 
146.9999999999963 0.012988593875586284 0.005945355371457099 0.00045795191703864614 0.019364015449815686 
147.9999999999963 5.655500261312365e-05 0.00853220447833578 0.0001511484323957988 0.008738597399843383 
148.99999999999628 0.01683348298081674 0.009045340296823533 2.6781222392012256e-05 0.025918299235900475 
149.99999999999628 0.05534980407405468 0.007261010034441315 0.0001734876111545432 0.062790241114777 
150.99999999999625 0.09410427400121583 0.0041242030752598625 0.0005026022643195688 0.09871358333477287 
151.99999999999625 0.10851755555720465 0.001236969439350577 0.0007856788961140108 0.1104978357049044 
152.99999999999625 0.08572475397764119 1.0088571417323356e-05 0.0008026049251042247 0.0864867834185889 
153.99999999999622 0.03701750546532366 0.000920548832258515 0.0005168063687566011 0.038420781845317345 
154.99999999999622 0.00101652475748453 0.0032772008412246807 0.0001493260482203208 0.004438767924401284 
155.9999999999962 0.03387956673441727 0.005630213616832234 6.396155375642195e-05 0.03957935531470603 
156.9999999999962 0.18857899179440604 0.0066020539138925026 0.0004996237419971583 0.1956323436356412 
157.99999999999616 0.49106270333559804 0.005670042879627649 0.0013247544155146453 0.4978566003467021 
158.99999999999616 0.9239831131833033 0.003446283102661471 0.0020336239128972153 0.9290060360386736 
159.99999999999616 1.4266692031720838 0.001286617929758024 0.002079424223464989 1.4292543406519005 
160.99999999999613 1.913386176440324 0.0004586029911143035 0.0013774692267708847 1.9141183737065761 
161.99999999999613 2.3034089980599335 0.0013709551426945483 0.000578532344541623 2.3040091494377966 
162.9999999999961 2.5501523697437816 0.003338306217088595 0.0007289506220830161 2.5527530988129987 
163.9999999999961 2.656032289000012 0.005029616186233586 0.0023219080861502763 2.6619272899132036 
164.9999999999961 2.6657547848298324 0.005320352437797255 0.0043747650580040764 2.6740736437185206 
165.99999999999608 2.6408162151343557 0.004007983689583849 0.0046420220581201484 2.6481509598710637 
166.99999999999608 2.627260024176489 0.001931810924408422 0.0019076287859951398 2.6297463427499888 
167.99999999999608 2.632338102958812 0.000419227074245875 0.00025729112979019095 2.631497921395628 
168.99999999999605 2.621540437196591 0.0004189739276412037 0.013619416617488507 2.633820295751436 
169.99999999999605 2.5373828507629 0.0018889589031845968 0.06755639301153309 2.604858609242739 
170.99999999999602 2.330473073961192 0.0038391541011500176 0.19534586833803722 2.527634349100022 
171.99999999999602 1.9873399702321364 0.004995011934781837 0.4273991434257323 2.417898834694646 
172.99999999999602 1.5414202981238339 0.0046337629046162 0.7765510241113639 2.32120189413979 
173.99999999999602 1.0623269826536574 0.0030348817524116674 1.2251293175021578 2.289670861866786 
174.99999999999596 0.6293476368119018 0.0012534388332234227 1.720906439814609 2.3512659592462417 
175.99999999999596 0.3023614148872301 0.0003875824722730939 2.1866648680503626 2.4895901735101105 
176.99999999999596 0.10350725094666391 0.0008501710829603836 2.5425115835955228 2.6472055704756157 
177.99999999999596 0.01645807727346623 0.0021371018019368643 2.733555020673284 2.7523893534896056 
178.99999999999596 0.0009992656837014846 0.003228385431069166 2.751465222656455 2.755669042721571 


==> figures/mimo_beta_-5db/beampattern25.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.022433698429416775 0.006280710862026305 2.4908657350749333 2.5190376826258203 
-179.0 0.035171536143362214 0.005590630029427846 2.3364953640630373 2.3765882388893176 
-178.0 0.03235414853214422 0.003523219682695219 2.2360094388411262 2.2712727791917016 
-177.00000000000006 0.01935466356339231 0.0014110209942736769 2.23287349610693 2.253203415142504 
-176.00000000000006 0.006608403535450584 0.000345825086931708 2.3200632160513246 2.326792187717707 
-175.00000000000006 0.0009741047026462985 0.0005051494503725521 2.446778524053564 2.4481903604168065 
-174.00000000000006 0.002550844763302611 0.0012011757079798556 2.544816351467914 2.548560220497109 
-173.00000000000006 0.006824238169512311 0.0015417339674263478 2.562478657522996 2.5708043619828915 
-172.0000000000001 0.009072817835865197 0.0011743728899107477 2.4901917640255786 2.500325212421772 
-171.0000000000001 0.007571140968105051 0.0005618717066514001 2.3658242032561505 2.373793318369269 
-170.0000000000001 0.003880329612156283 0.0006043942658769997 2.257215903654627 2.261557419811162 
-169.0000000000001 0.0008388365837306357 0.0019035106502605053 2.2300568843329787 2.232757236756916 
-168.00000000000014 0.000197780976877234 0.004215343260404738 2.3158935478983667 2.320416806202409 
-167.00000000000017 0.001595994442464035 0.006497611515302571 2.494677388046825 2.5030315231805464 
-166.00000000000017 0.0032724782434135 0.007532595110756322 2.699358043084547 2.7105211291197704 
-165.00000000000017 0.003646450802838044 0.006707090154087346 2.8400852286854215 2.8508125817081433 
-164.00000000000017 0.0024807948597817607 0.004424900766958037 2.83732585950413 2.84454194746307 
-163.0000000000002 0.0008786731650846381 0.0018781407627466039 2.650181253845822 2.653134396868454 
-162.0000000000002 0.000301730021482279 0.0003294143217965763 2.2892536925652167 2.289956556933652 
-161.00000000000023 0.0014405733557385028 0.0003693585020374978 1.8105937385617505 1.8123755030004172 
-160.00000000000023 0.00374203918490632 0.001614437944489644 1.2950079757193855 1.300280350804879 
-159.00000000000023 0.005838010058876778 0.0030136118917247624 0.8219978638364881 0.8307538477725532 
-158.00000000000026 0.006485807429605836 0.003544454641198503 0.4481870253520001 0.4581409867759155 
-157.00000000000026 0.005346398503428074 0.0028493628160665995 0.19676381281853336 0.20491463554459374 
-156.00000000000026 0.003119983839285949 0.0014240141763884654 0.059259913578577586 0.06378635750121647 
-155.00000000000028 0.0010293379677209684 0.00026601731260752977 0.006332701602740076 0.007625472969519491 
-154.00000000000028 4.89439371923444e-05 0.00022507268040310063 0.0018248276318857278 0.002098420400379556 
-153.0000000000003 0.0003791710068145153 0.0014630527126500978 0.014657647076293875 0.016493761308556294 
-152.0000000000003 0.0014464556340910329 0.0033456053419866627 0.025322542046439453 0.030101435190769014 
-151.0000000000003 0.0023563058640045952 0.004816127433513913 0.02653184735268188 0.033687475336850806 
-150.00000000000034 0.0024696122927260924 0.00501943229816995 0.019756424323802268 0.02723005538949909 
-149.00000000000034 0.0017492964797811011 0.003809485622366357 0.010267676402153295 0.01581613220604789 
-148.00000000000037 0.0007088779136332507 0.0018564913459468925 0.0029568965079664077 0.005517823300660636 
-147.00000000000037 4.649826399728273e-05 0.00030177002804664083 0.00013440194471242155 0.0004820990398406856 
-146.0000000000004 0.0002133614005190325 0.0001553779508018723 0.0013522449498667747 0.0017207701787385417 
-145.0000000000004 0.0011666733692015422 0.001758885459443659 0.004518148463370878 0.0074405635950193375 
-144.00000000000043 0.002421110409645832 0.004587791582308524 0.0073436046672164055 0.01434474957996699 
-143.00000000000043 0.003336398197777701 0.007484511480154182 0.008393183525245363 0.019202180583664095 
-142.00000000000043 0.0034623705962387244 0.009197503401674474 0.007431575938752679 0.020077601101793952 
-141.00000000000045 0.0027572219384804472 0.00896267487419019 0.005159689349476822 0.01686675112906316 
-140.00000000000045 0.0015834682467236111 0.006858420261497976 0.002648622741651623 0.011081153852152643 
-139.00000000000048 0.0005085519892236315 0.0037839054566411235 0.0007979312560161562 0.005085553223945075 
-138.00000000000048 2.7190251273193027e-05 0.0010850767054244987 2.6193971734409513e-05 0.0011374348986988594 
-137.00000000000048 0.00034300017780308285 1.3009727068823117e-06 0.0002420136391982201 0.0005869569248696252 
-136.0000000000005 0.001300600886391888 0.0011672659004949982 0.0010191887228011953 0.003486619605551486 
-135.0000000000005 0.0024796211199036144 0.0043646834804915245 0.0018466414786709698 0.008687077172590252 
-134.0000000000005 0.0033905597160413356 0.008605487174205135 0.0023373383670588655 0.014324934791790657 
-133.00000000000054 0.003678709501795276 0.012496361519701207 0.0023326213240426217 0.018495089548299763 
-132.00000000000054 0.0032533596125980287 0.0147363102713123 0.0018964015587494044 0.019871155163717038 
-131.00000000000054 0.002301920867047314 0.014565929416169859 0.0012343654098921808 0.018087611627294716 
-130.00000000000057 0.0011991823554585313 0.012021286052766325 0.0005881259513705987 0.013796857785597024 
-129.00000000000057 0.0003592450527506077 0.007924638770610087 0.0001469095449704084 0.008423590685403565 
-128.00000000000057 9.041596541980352e-05 0.0036349059589379797 1.1023328643934738e-07 0.003722999846094453 
-127.0000000000006 0.0005020488023497014 0.0006515273134618955 0.0001335244159606794 0.001288119750494669 
-126.0000000000006 0.0014862623190479132 0.00019739808192450502 0.0004575126575463169 0.002143070273407678 
-125.00000000000063 0.002768979791283374 0.0028970245209560355 0.0008493395039248844 0.006514912784187344 
-124.00000000000063 0.0040039524014013625 0.008625349126399026 0.0011933884821336694 0.01381685783951669 
-123.00000000000065 0.004875343393761922 0.0165482282415779 0.0014087581572532852 0.022818872332603247 
-122.00000000000065 0.005178596237372292 0.025324868220628852 0.001460618793157381 0.0319421281869544 
-121.00000000000068 0.0048614411940842055 0.03340822421489193 0.0013572537917557043 0.039597142029842936 
-120.00000000000068 0.004021419123890448 0.039366751184766034 0.0011378227371147012 0.04449048945235235 
-119.00000000000068 0.0028684273855931496 0.042158416105788916 0.0008565811031676974 0.045845312242289014 
-118.0000000000007 0.0016677591628779707 0.0413093142734481 0.0005682689441886802 0.04350819186803712 
-117.00000000000071 0.0006803996059828951 0.036976535064700666 0.00031753991829046665 0.0379416876691176 
-116.00000000000072 0.0001141584932756444 0.02990071837720036 0.00013341762760739575 0.030122539680095706 
-115.00000000000072 9.360524302979289e-05 0.021272918346885203 2.8323782685438223e-05 0.021377635953304722 
-114.00000000000075 0.0006507940604022625 0.012550645167637596 4.045649930186498e-07 0.013193292687860396 
-113.00000000000075 0.0017339538230189656 0.005259506933978285 3.764281004143511e-05 0.0070298941012379235 
-112.00000000000078 0.0032284383938149153 0.0008116657459499291 0.00012241663696635266 0.004166031701356305 
-111.00000000000078 0.004983354065647388 0.00036309233608165114 0.0002355521530001511 0.005586570823902266 
-110.00000000000078 0.006837982951754033 0.004721071161195527 0.0003593517246321407 0.011919687074645 
-109.00000000000081 0.008643765764766661 0.01430373594242036 0.0004794504349528012 0.023420268949342668 
-108.00000000000081 0.01027956085761431 0.029145964612071897 0.0005856108228918412 0.03999185001204455 
-107.00000000000082 0.011659672044022124 0.04894129154304975 0.0006717041565714529 0.061236480897401954 
-106.00000000000084 0.012735451745935624 0.07310751998697008 0.000735166769674049 0.08652133209575016 
-105.00000000000085 0.013492045873686059 0.10086393963352783 0.0007761946063416562 0.11505177408543658 
-104.00000000000085 0.013942101233061863 0.13130978403761778 0.0007968796035813438 0.1459426038324671 
-103.00000000000087 0.01411813318673349 0.1634961015639007 0.0008004225445338203 0.17828143063303736 
-102.00000000000088 0.014064902962877003 0.19648597040596472 0.0007904944001679292 0.21118057731981008 
-101.00000000000088 0.013832717933454622 0.2294005361827026 0.0007707697944349512 0.24381591381249065 
-100.00000000000091 0.013472146609283317 0.26145043501454135 0.00074462399302136 0.27545266864197865 
-99.00000000000091 0.013030294495065996 0.2919536807469009 0.0007149670092000588 0.30545941513532937 
-98.00000000000094 0.012548542698497707 0.320342048406593 0.0006841816402576635 0.333312130631702 
-97.00000000000094 0.012061507244790534 0.3461584536660391 0.0006541327782328833 0.35859055114392663 
-96.00000000000094 0.011596916592397087 0.3690479208458654 0.0006262199366579882 0.38096908088257536 
-95.00000000000097 0.011176104457806766 0.3887445673277091 0.0006014511643226686 0.4002043575528494 
-94.00000000000097 0.010814851280202471 0.4050567164350134 0.0005805227795854446 0.4161213014134403 
-93.00000000000098 0.010524360842706729 0.41785186925427653 0.000563894765089959 0.42859915351612554 
-92.000000000001 0.010312214476839481 0.42704287978757216 0.0005518558439941689 0.4375586829432197 
-91.00000000000101 0.010183195130259507 0.4325763254085685 0.0005445751822442516 0.4429514435390503 
-90.00000000000101 0.010139913235296632 0.4344237642173013 0.0005421394815335139 0.4447517019851696 
-89.00000000000104 0.01018319513025979 0.4325763254085768 0.0005445751822442095 0.4429514435390584 
-88.00000000000104 0.01031221447683905 0.42704287978758654 0.0005518558439941918 0.43755868294323413 
-87.00000000000104 0.010524360842706415 0.41785186925429996 0.0005638947650899044 0.4285991535161483 
-86.00000000000107 0.010814851280201565 0.40505671643504265 0.0005805227795854832 0.4161213014134676 
-85.00000000000107 0.011176104457806231 0.38874456732774676 0.0006014511643226085 0.4002043575528858 
-84.0000000000011 0.011596916592396193 0.3690479208459075 0.0006262199366578505 0.3809690808826171 
-83.0000000000011 0.012061507244789757 0.34615845366608744 0.0006541327782328059 0.35859055114397576 
-82.00000000000111 0.012548542698496888 0.320342048406649 0.0006841816402576379 0.33331213063175724 
-81.00000000000112 0.013030294495065153 0.29195368074696076 0.0007149670092000234 0.30545941513539016 
-80.00000000000114 0.013472146609282426 0.26145043501460485 0.0007446239930212906 0.27545266864204193 
-79.00000000000114 0.013832717933453888 0.22940053618276907 0.0007707697944348657 0.24381591381255635 
-78.00000000000115 0.014064902962876416 0.19648597040603138 0.0007904944001679129 0.21118057731987566 
-77.00000000000117 0.014118133186733255 0.16349610156396713 0.0008004225445338017 0.17828143063310448 
-76.00000000000117 0.0139421012330621 0.1313097840376825 0.0007968796035814545 0.1459426038325312 
-75.00000000000118 0.013492045873687106 0.10086393963358785 0.0007761946063417603 0.11505177408549738 
-74.0000000000012 0.012735451745937184 0.07310751998702351 0.0007351667696741532 0.0865213320958051 
-73.00000000000121 0.011659672044024854 0.04894129154309455 0.0006717041565715771 0.06123648089744942 
-72.00000000000122 0.010279560857617245 0.029145964612107424 0.0005856108228920058 0.03999185001208334 
-71.00000000000124 0.008643765764770007 0.014303735942445134 0.0004794504349530259 0.02342026894937119 
-70.00000000000125 0.006837982951757842 0.004721071161209538 0.0003593517246323663 0.011919687074663222 
-69.00000000000126 0.004983354065651145 0.00036309233608542655 0.0002355521530003965 0.005586570823910038 
-68.00000000000126 0.003228438393818031 0.000811665745944643 0.0001224166369665768 0.004166031701354267 
-67.00000000000128 0.001733953823021844 0.005259506933965954 3.764281004155801e-05 0.00702989410122857 
-66.0000000000013 0.0006507940604039502 0.012550645167620854 4.045649930342412e-07 0.013193292687845477 
-65.0000000000013 9.360524303032576e-05 0.02127291834686714 2.8323782685306167e-05 0.021377635953287243 
-64.00000000000131 0.00011415849327503613 0.0299007183771839 0.00013341762760711085 0.03012253968007839 
-63.00000000000132 0.000680399605981177 0.036976535064688586 0.0003175399182900208 0.03794168766910351 
-62.000000000001336 0.001667759162875728 0.041309314273442664 0.0005682689441881063 0.04350819186802876 
-61.00000000000135 0.0028684273855906725 0.04215841610579074 0.0008565811031671139 0.04584531224228763 
-60.00000000000135 0.00402141912388829 0.03936675118477528 0.0011378227371141925 0.044490489452359276 
-59.000000000001364 0.0048614411940831916 0.033408224214906426 0.0013572537917552977 0.03959714202985619 
-58.00000000000138 0.005178596237372158 0.025324868220646363 0.001460618793157293 0.03194212818697114 
-57.00000000000139 0.004875343393763199 0.01654822824159542 0.0014087581572535233 0.02281887233262206 
-56.0000000000014 0.00400395240140364 0.008625349126413369 0.001193388482134273 0.013816857839534008 
-55.000000000001414 0.002768979791285974 0.002897024520964715 0.0008493395039256682 0.006514912784199399 
-54.00000000000143 0.0014862623190503572 0.0001973980819266695 0.0004575126575470958 0.0021430702734130764 
-53.00000000000144 0.0005020488023511916 0.0006515273134580924 0.0001335244159611704 0.0012881197504928648 
-52.00000000000145 9.041596541995774e-05 0.003634905958930181 1.1023328644578915e-07 0.003722999846086798 
-51.00000000000146 0.0003592450527493688 0.007924638770601025 0.0001469095449698257 0.008423590685392843 
-50.00000000000147 0.0011991823554564724 0.012021286052759338 0.0005881259513694971 0.013796857785586808 
-49.00000000000148 0.0023019208670450966 0.014565929416166783 0.0012343654098908292 0.018087611627288013 
-48.00000000000149 0.0032533596125965047 0.014736310271314564 0.0018964015587482235 0.019871155163716545 
-47.000000000001506 0.003678709501795038 0.012496361519707915 0.0023326213240422136 0.01849508954830571 
-46.00000000000152 0.003390559716042778 0.008605487174213935 0.002337338367059457 0.014324934791801577 
-45.00000000000153 0.0024796211199058756 0.0043646834804995345 0.001846641478672527 0.008687077172602097 
-44.000000000001535 0.0013006008863941285 0.001167265900499681 0.0010191887228030707 0.0034866196055602966 
-43.00000000000155 0.000343000177804447 1.3009727068895322e-06 0.000242013639199371 0.0005869569248721469 
-42.000000000001556 2.7190251273019074e-05 0.0010850767054202829 2.6193971733941226e-05 0.0011374348986940047 
-41.00000000000157 0.0005085519892219384 0.0037839054566348464 0.0007979312560134901 0.005085553223934502 
-40.000000000001585 0.0015834682467210494 0.0068584202614923075 0.0026486227416469116 0.011081153852139735 
-39.0000000000016 0.0027572219384784315 0.008962674874187644 0.0051596893494716325 0.016866751129053538 
-38.000000000001606 0.003462370596237929 0.009197503401676077 0.007431575938749033 0.020077601101791187 
-37.00000000000161 0.00333639819777874 0.007484511480159253 0.008393183525245367 0.019202180583670046 
-36.00000000000163 0.002421110409648199 0.00458779158231478 0.007343604667220656 0.01434474957997985 
-35.00000000000164 0.001166673369204046 0.0017588854594484677 0.004518148463377635 0.0074405635950334425 
-34.00000000000165 0.00021336140052026904 0.00015537795080337486 0.00135224494987205 0.0017207701787465646 
-33.00000000000166 4.649826399669688e-05 0.00030177002804467084 0.00013440194471133247 0.00048209903983705016 
-32.00000000000168 0.0007088779136313315 0.0018564913459429627 0.00295689650795588 0.005517823300644353 
-31.000000000001688 0.0017492964797790975 0.00380948562236282 0.010267676402134981 0.015816132206023813 
-30.000000000001698 0.0024696122927253673 0.005019432298168798 0.019756424323783838 0.027230055389478893 
-29.000000000001705 0.0023563058640057653 0.004816127433515808 0.026531847352674748 0.03368747533684644 
-28.00000000000172 0.001446455634093324 0.003345605341990434 0.025322542046452137 0.03010143519078761 
-27.00000000000173 0.00037917100681620725 0.0014630527126535849 0.014657647076322132 0.016493761308589695 
-26.00000000000174 4.89439371917644e-05 0.00022507268040440322 0.0018248276319029655 0.0020984204003974905 
-25.00000000000175 0.0010293379677176339 0.00026601731260611554 0.00633270160269386 0.007625472969468886 
-24.000000000001766 0.003119983839281076 0.00142401417638553 0.05925991357839632 0.06378635750102743 
-23.000000000001776 0.0053463985034242646 0.0028493628160641527 0.19676381281814662 0.20491463554419825 
-22.00000000000179 0.00648580742960536 0.0035444546411982996 0.4481870253513648 0.4581409867752868 
-21.000000000001798 0.0058380100588799715 0.003013611891726965 0.8219978638356152 0.8307538477716813 
-20.00000000000181 0.0037420391849114338 0.0016144379444927122 1.2950079757183597 1.3002803508038483 
-19.000000000001823 0.001440573355742249 0.0003693585020390841 1.8105937385607118 1.8123755029993789 
-18.000000000001833 0.0003017300214828327 0.0003294143217950062 2.2892536925643396 2.28995655693278 
-17.000000000001844 0.0008786731650820014 0.00187814076274211 2.6501812538452545 2.6531343968678636 
-16.000000000001855 0.002480794859778409 0.004424900766952651 2.837325859503944 2.8445419474628766 
-15.000000000001867 0.0036464508028369556 0.006707090154083859 2.840085228685582 2.8508125817083094 
-14.000000000001878 0.003272478243415946 0.007532595110756563 2.6993580430849273 2.710521129120147 
-13.000000000001888 0.001595994442467785 0.006497611515306309 2.4946773880472395 2.5030315231809754 
-12.0000000000019 0.0001977809768784502 0.0042153432604098385 2.315893547898649 2.320416806202701 
-11.000000000001913 0.0008388365837266651 0.0019035106502644113 2.230056884333035 2.2327572367569775 
-10.000000000001922 0.0038803296121485893 0.000604394265878284 2.2572159036544717 2.2615574198110076 
-9.000000000001934 0.007571140968098919 0.0005618717066505208 2.3658242032558894 2.373793318368998 
-8.000000000001945 0.00907281783586584 0.0011743728899094794 2.4901917640253592 2.5003252124215445 
-7.000000000001957 0.006824238169520118 0.0015417339674262981 2.5624786575229344 2.5708043619828356 
-6.000000000001967 0.0025508447633104093 0.001201175707981161 2.5448163514680426 2.548560220497248 
-5.000000000001979 0.0009741047026432094 0.0005051494503737435 2.446778524053813 2.4481903604170556 
-4.00000000000199 0.006608403535430773 0.00034582508693090515 2.3200632160515635 2.326792187717923 
-3.0000000000020015 0.01935466356336286 0.001411020994270216 2.2328734961070253 2.2532034151425635 
-2.000000000002013 0.03235414853212478 0.0035232196826905063 2.2360094388410143 2.271272779191563 
-1.0000000000020242 0.03517153614337237 0.005590630029424667 2.3364953640627566 2.3765882388890436 
-2.0355549961366507e-12 0.022433698429455126 0.0062807108620269135 2.4908657350746153 2.5190376826255516 
0.9999999999979531 0.003953264389800265 0.004994729372889808 2.6209405614569934 2.629657754861237 
1.9999999999979419 0.009735173527514056 0.00245768092382371 2.6446430740311704 2.657047081918539 
2.9999999999979305 0.08436726303198139 0.000449519004260539 2.508051919249484 2.5935626997640413 
3.999999999997919 0.27037781699581326 0.000768837163948003 2.205183248794546 2.477457975595236 
4.999999999997908 0.586832295358519 0.0040594681453575004 1.7783262920613778 2.3706724985552667 
5.999999999997897 1.0138257982976595 0.009266805862568644 1.3006554118940634 2.325407822253686 
6.999999999997885 1.492437970336919 0.014114228792149734 0.8499854267445679 2.3583092747371475 
7.999999999997874 1.9428698506911666 0.01634093658901281 0.48491892313824464 2.445968973877609 
8.999999999997863 2.2940609402114642 0.014950504345954558 0.23186026034698062 2.5427828921905475 
9.99999999999785 2.511206577463049 0.010711367595858782 0.08549132108429994 2.60942785100031 
10.999999999997842 2.6074293045224732 0.005629117530695514 0.01946177809003401 2.634689012674311 
11.99999999999783 2.633074621688515 0.0017565084879806352 0.0007985364712207771 2.6379773251001324 
12.999999999997817 2.6472421639709327 9.834911682909596e-05 0.001750974705711029 2.6516172765906383 
13.999999999997806 2.685400097011937 0.00026277870135175773 0.005562910258521203 2.6938914181067557 
14.999999999997796 2.739265387003128 0.0009985651536862507 0.006140460351159614 2.749132095613054 
15.999999999997783 2.759193111146278 0.0011897578941199162 0.0040475882906128935 2.7671078188213487 
16.999999999997772 2.6781371473351796 0.0006220645066412746 0.0019079536695431434 2.6831605515448573 
17.999999999997762 2.4455953855977866 3.566106482491729e-05 0.001384180387430314 2.4491916157196445 
18.99999999999775 2.0552193804147025 0.0004797114343537803 0.002352465567451308 2.0598056894675367 
19.999999999997737 1.5531316820815309 0.0024446288730749547 0.0036253179953209497 1.5604809562483017 
20.999999999997726 1.0234475482299688 0.005375736924146499 0.004096194157042977 1.0337379702247034 
21.99999999999772 0.5581165504874133 0.007903376027108576 0.0034392018248424793 0.5698935707583239 
22.999999999997705 0.22482776713320804 0.008650832954681576 0.0020984231885124204 0.23574562956467213 
23.999999999997694 0.04655502821577279 0.007110695543183697 0.0008125330251019751 0.05450837300103191 
24.99999999999768 5.7817710181244594e-05 0.004037907932118853 0.0001056976986404179 0.004197593025214142 
25.99999999999767 0.031799213508562935 0.0011049286295796998 5.243259950446754e-05 0.03297990545607137 
26.99999999999766 0.08259685639981375 6.802513712520998e-06 0.00036790395371215346 0.08303642863398462 
27.999999999997648 0.10986056066654955 0.0015237170262814709 0.0006734905653625797 0.11214469462520063 
28.999999999997634 0.09893437784536982 0.005066906290003192 0.0007347413878653676 0.10481343529281237 
29.999999999997627 0.06093212132866294 0.00895640732783235 0.0005464772807985845 0.07047994880047054 
30.999999999997616 0.020491194631311875 0.01127709707751364 0.0002632786001127636 0.03204136867254991 
31.999999999997602 0.00045443372917720176 0.010858574393676663 6.030917124685309e-05 0.011364979355226172 
32.99999999999759 0.010519403963744489 0.00787738054072895 2.2958571939965013e-05 0.018419561963287978 
33.99999999999758 0.04398593406934053 0.0037921511215634755 0.00011906274927322278 0.04792669826900407 
34.99999999999757 0.08263297936796807 0.0006649152370477772 0.00024642946777684725 0.08360974769115277 
35.999999999997556 0.10637792703382554 0.00021348619479835462 0.0003089514907210508 0.10698956745004184 
36.99999999999754 0.102956005076717 0.0030439229499254505 0.00027158532453831085 0.10636003052386798 
37.999999999997534 0.07359867188180065 0.008397777291325483 0.00016895169569364598 0.08222802240157578 
38.99999999999753 0.03287880566541939 0.014492517607036168 7.353487367897578e-05 0.04746805489930247 
39.99999999999751 0.0033965975351751684 0.019267516097849456 4.9280425699328736e-05 0.022703704742217494 
40.9999999999975 0.007790729890598347 0.02119169975693331 0.00011780946766904185 0.029085683784465848 
41.999999999997485 0.06114454786093301 0.01979690562416261 0.00025180337320922447 0.08121755768625798 
42.99999999999748 0.16625652756762538 0.01574881250181783 0.00039344841006457736 0.18251060365705588 
43.99999999999746 0.3129169205360184 0.010475045269513792 0.0004843207302765028 0.3241170114969641 
44.999999999997456 0.4808858044659329 0.005544966821567071 0.0004908183848480272 0.4873152904474913 
45.99999999999745 0.6452058911746191 0.0020727288512370568 0.000414795672060541 0.6482413739255949 
46.999999999997435 0.7820588015073046 0.0003782109755964593 0.00028782569164043396 0.7834055552890934 
47.99999999999742 0.8735682859031657 1.9812915200794523e-05 0.00015477888154903267 0.8745168099657404 
48.99999999999741 0.9105591567282041 0.0001652022266080816 5.5449449416366254e-05 0.9115970337980848 
49.9999999999974 0.8930169339091591 0.0001478400443922467 1.1668509143917164e-05 0.8939850868891669 
50.999999999997385 0.8286180440826028 4.871396723451941e-06 2.3439158824499647e-05 0.8293998704656153 
51.99999999999738 0.7300720158244874 0.000813172580515897 7.33950254595073e-05 0.7316206529869549 
52.99999999999737 0.6121063360606469 0.004716757167031788 0.00013604996307339638 0.6175057930071743 
53.99999999999736 0.48878886503327884 0.014637888661161303 0.00018753601173334254 0.5040335069788249 
54.99999999999734 0.37162230319606065 0.033752898857584465 0.00021249826210675667 0.4058772956033825 
55.99999999999733 0.26856177649494833 0.0648683400225049 0.00020666363897088653 0.3338014007983023 
56.99999999999732 0.18387506864421865 0.10984474165277261 0.00017541628229542338 0.2939433396260798 
57.99999999999731 0.11862275041891869 0.16918870334421793 0.0001298868015914111 0.2878827647433628 
58.99999999999729 0.07148551641142951 0.24188326278553746 8.24044850027604e-05 0.3132954580713959 
59.99999999999728 0.039688499078332225 0.3254684612979268 4.282109677813365e-05 0.36495539572962515 
60.99999999999728 0.019837416917020418 0.41633366792283916 1.6516792315978616e-05 0.43586192742797125 
61.999999999997264 0.008560332424497274 0.5101500290304471 4.173691956833864e-06 0.5183142060962354 
62.99999999999725 0.00292019659888922 0.6023586228112816 2.8783355003001047e-06 0.6048131749318151 
63.99999999999724 0.0006154813425055468 0.6886354246441833 7.879267435293119e-06 0.6887288925563455 
64.99999999999723 1.5868131062378193e-05 0.7652725765576098 1.4352231054098062e-05 0.7647190859260664 
65.99999999999721 8.992231987179062e-05 0.8294400599403171 1.8718445687418164e-05 0.8289195842315206 
66.9999999999972 0.0002776617202711081 0.8793166416824422 1.9312442620381245e-05 0.878948274964264 
67.9999999999972 0.0003491926918692843 0.9140995199979657 1.6418473964406203e-05 0.9137732448357914 
68.99999999999719 0.0002764011668232916 0.9339161038620005 1.184054514502358e-05 0.9334957132697894 
69.99999999999717 0.0001316342506853371 0.939668351163892 8.229968295670208e-06 0.9390923452322099 
70.99999999999716 1.7268936894112077e-05 0.9328409585385844 8.381536586350946e-06 0.9321523329223209 
71.99999999999714 2.3558518747410618e-05 0.9153010897126176 1.4652797337949322e-05 0.9146344602191332 
72.99999999999714 0.00020881755622429932 0.8891111105097187 2.858878869250469e-05 0.888659741631061 
73.99999999999713 0.0005950686056627476 0.8563686466482896 5.076860478966599e-05 0.8563470739103846 
74.99999999999712 0.0011728541010831842 0.8190814708918749 8.084249287658903e-05 0.8196930655676821 
75.9999999999971 0.001910254721157113 0.7790790614495479 0.00011770244981585564 0.780492861839771 
76.9999999999971 0.0027626951476857095 0.7379585208114453 0.00015972296063195042 0.740296167650432 
77.99999999999709 0.0036815167113056174 0.6970599327347177 0.00020501594266629443 0.7003914692104364 
78.99999999999707 0.004620389615925092 0.6574649733873668 0.000251658783714979 0.6618113037016131 
79.99999999999706 0.005539386695695486 0.6200123768444893 0.0002978711852277401 0.6253519781955312 
80.99999999999704 0.006406982151435647 0.5853243536599659 0.00034213161524713316 0.5916020946471506 
81.99999999999704 0.00720044252910996 0.5538389711998079 0.00038323556909986695 0.5609753629212884 
82.99999999999702 0.007905119709935375 0.5258445817374545 0.0004203049932702836 0.5337443103405367 
83.99999999999702 0.008513103848049132 0.5015134535129188 0.0004527615719453874 0.5100725163162265 
84.999999999997 0.009021598985797187 0.48093271040338476 0.00048027702117099376 0.49004385562227487 
85.99999999999699 0.009431279745805854 0.46413146048306236 0.0005027121250100074 0.47368790212710055 
86.99999999999697 0.00974479399860355 0.45110357517223504 0.0005200539174326935 0.4610011298624091 
87.99999999999697 0.00996550301291516 0.44182597772907983 0.0005323578754015598 0.4519638690305661 
88.99999999999696 0.010096499502177309 0.43627253639674624 0.000539699702667059 0.4465531574571852 
89.99999999999694 0.010139913235296732 0.43442376421730244 0.0005421394815335593 0.4447517019851705 
90.99999999999694 0.010096499502177602 0.4362725363967232 0.0005396997026670964 0.44655315745716295 
91.99999999999692 0.009965503012916084 0.4418259777290339 0.0005323578754016039 0.451963869030519 
92.99999999999692 0.009744793998605094 0.45110357517216526 0.0005200539174327536 0.4610011298623405 
93.99999999999689 0.009431279745807406 0.4641314604829716 0.0005027121250101207 0.47368790212701023 
94.99999999999689 0.009021598985799819 0.48093271040326957 0.0004802770211711139 0.49004385562216507 
95.99999999999689 0.008513103848052405 0.5015134535127802 0.0004527615719455556 0.5100725163160944 
96.99999999999686 0.007905119709938953 0.5258445817372933 0.00042030499327047935 0.5337443103403792 
97.99999999999686 0.007200442529114353 0.5538389711996272 0.00038323556910009057 0.5609753629211145 
98.99999999999685 0.006406982151440695 0.5853243536597634 0.00034213161524742784 0.5916020946469522 
99.99999999999685 0.005539386695700818 0.6200123768442682 0.0002978711852280296 0.6253519781953141 
100.99999999999682 0.004620389615930843 0.6574649733871315 0.0002516587837152533 0.661811303701386 
101.99999999999682 0.003681516711311372 0.6970599327344709 0.0002050159426665912 0.7003914692101938 
102.99999999999679 0.0027626951476911986 0.7379585208111942 0.00015972296063222036 0.7402961676501884 
103.99999999999679 0.0019102547211620159 0.779079061449299 0.00011770244981610704 0.7804928618395328 
104.99999999999679 0.0011728541010872806 0.8190814708916367 8.084249287679638e-05 0.8196930655674461 
105.99999999999676 0.0005950686056657804 0.8563686466480739 5.0768604789829714e-05 0.8563470739101747 
106.99999999999676 0.00020881755622601685 0.8891111105095363 2.8588788692607477e-05 0.8886597416308761 
107.99999999999673 2.355851874793562e-05 0.9153010897124823 1.4652797338005375e-05 0.9146344602190015 
108.99999999999673 1.7268936893709692e-05 0.9328409585385082 8.381536586372577e-06 0.9321523329222409 
109.99999999999672 0.00013163425068442075 0.9396683511638871 8.229968295658666e-06 0.9390923452322064 
110.99999999999672 0.00027640116682255085 0.9339161038620769 1.1840545145001593e-05 0.9334957132698658 
111.99999999999669 0.00034919269186924154 0.9140995199981328 1.6418473964371535e-05 0.9137732448359591 
112.99999999999669 0.00027766172027202096 0.8793166416827007 1.93124426203889e-05 0.8789482749645263 
113.99999999999669 8.992231987300524e-05 0.829440059940667 1.8718445687445604e-05 0.8289195842318724 
114.99999999999666 1.5868131061556405e-05 0.7652725765580426 1.4352231054132413e-05 0.7647190859265022 
115.99999999999666 0.0006154813424979531 0.6886354246446854 7.879267435327439e-06 0.6887288925568471 
116.99999999999663 0.002920196598867008 0.602358622811832 2.878335500317925e-06 0.6048131749323448 
117.99999999999663 0.008560332424448142 0.5101500290310215 4.173691956798123e-06 0.5183142060967673 
118.99999999999662 0.019837416916928568 0.41633366792340765 1.651679231586784e-05 0.4358619274284509 
119.9999999999966 0.039688499078178036 0.32546846129846313 4.2821096777925946e-05 0.36495539572999774 
120.9999999999966 0.07148551641119162 0.24188326278601877 8.24044850024892e-05 0.31329545807164055 
121.99999999999659 0.11862275041857756 0.1691887033446232 0.0001298868015911197 0.2878827647434272 
122.99999999999658 0.18387506864375824 0.10984474165309206 0.00017541628229514396 0.29394333962593555 
123.99999999999656 0.2685617764943734 0.06486834002273585 0.00020666363897082644 0.3338014007979585 
124.99999999999656 0.3716223031953825 0.033752898857735414 0.00021249826210685115 0.40587729560286256 
125.99999999999653 0.4887888650325326 0.014637888661246866 0.00018753601173357735 0.5040335069781674 
126.99999999999653 0.6121063360598918 0.004716757167070778 0.00013604996307373126 0.6175057930064604 
127.99999999999653 0.7300720158238115 0.0008131725805276426 7.339502545989061e-05 0.7316206529862971 
128.9999999999965 0.8286180440820924 4.871396723818608e-06 2.343915882471503e-05 0.829399870465111 
129.9999999999965 0.8930169339088975 0.00014784004439122303 1.1668509143828354e-05 0.8939850868889072 
130.99999999999648 0.91055915672826 0.00016520222660888564 5.544944941592709e-05 0.911597033798138 
131.99999999999648 0.8735682859035625 1.9812915201023777e-05 0.00015477888154830544 0.8745168099661312 
132.99999999999645 0.7820588015080181 0.0003782109755909444 0.00028782569163959696 0.7834055552897984 
133.99999999999645 0.6452058911755614 0.002072728851221445 0.0004147956720598703 0.6482413739265096 
134.99999999999642 0.48088580446697193 0.0055449668215406655 0.0004908183848477677 0.48731529044849986 
135.99999999999642 0.3129169205370036 0.010475045269481146 0.0004843207302768343 0.3241170114979099 
136.99999999999642 0.16625652756841305 0.01574881250178758 0.0003934484100653388 0.18251060365781635 
137.9999999999964 0.06114454786142173 0.019796905624144826 0.0002518033732101299 0.08121755768672918 
138.9999999999964 0.007790729890765366 0.021191699756934714 0.00011780946766971504 0.029085683784634817 
139.9999999999964 0.003396597535077931 0.019267516097871015 4.9280425699470645e-05 0.022703704742141582 
140.99999999999636 0.03287880566518003 0.014492517607071348 7.353487367856415e-05 0.04746805489909812 
141.99999999999636 0.07359867188156548 0.008397777291362653 0.00016895169569296616 0.08222802240137563 
142.99999999999636 0.1029560050766091 0.0030439229499518382 0.0002715853245378087 0.10636003052378508 
143.99999999999633 0.10637792703389415 0.00021348619480570475 0.00030895149072110954 0.10698956745011845 
144.99999999999633 0.08263297936817673 0.0006649152370355703 0.0002464294677775237 0.08360974769135224 
145.99999999999633 0.04398593406958273 0.0037921511215392766 0.00011906274927401616 0.04792669826922331 
146.9999999999963 0.010519403963891952 0.00787738054070537 2.2958571940231923e-05 0.018419561963412278 
147.9999999999963 0.00045443372914543947 0.010858574393665364 6.030917124609373e-05 0.011364979355182074 
148.99999999999628 0.020491194631108798 0.011277097077520051 0.00026327860011111747 0.03204136867235158 
149.99999999999628 0.06093212132839561 0.008956407327853116 0.0005464772807969417 0.07047994880022226 
150.99999999999625 0.09893437784519839 0.00506690629002789 0.0007347413878649318 0.10481343529266564 
151.99999999999625 0.10986056066659974 0.0015237170262982257 0.0006734905653638328 0.11214469462526873 
152.99999999999625 0.08259685640008226 6.802513713685353e-06 0.0003679039537143808 0.08303642863425631 
153.99999999999622 0.03179921350887072 0.0011049286295659682 5.2432599505651355e-05 0.032979905456365546 
154.99999999999622 5.7817710198812505e-05 0.004037907932098611 0.00010569769863825219 0.0041975930252094226 
155.9999999999962 0.046555028215129406 0.007110695543168224 0.0008125330250955263 0.05450837300036908 
156.9999999999962 0.22482776713164715 0.008650832954679022 0.002098423188503654 0.23574562956310688 
157.99999999999616 0.5581165504849244 0.007903376027119718 0.0034392018248356705 0.5698935707558324 
158.99999999999616 1.023447548226841 0.0053757369241647385 0.004096194157042211 1.0337379702215972 
159.99999999999616 1.55313168207828 0.0024446288730910135 0.0036253179953270338 1.5604809562450976 
160.99999999999613 2.055219380411903 0.0004797114343611489 0.002352465567459545 2.0598056894647767 
161.99999999999613 2.4455953855958614 3.566106482353653e-05 0.0013841803874325704 2.4491916157177354 
162.9999999999961 2.678137147334255 0.0006220645066366403 0.0019079536695342477 2.683160551543922 
163.9999999999961 2.759193111146157 0.0011897578941184213 0.00404758829059736 2.7671078188212 
164.9999999999961 2.73926538700342 0.0009985651536898563 0.006140460351152539 2.7491320956133363 
165.99999999999608 2.6854000970122507 0.00026277870135592475 0.005562910258536449 2.6938914181070968 
166.99999999999608 2.647242163971076 9.834911682555359e-05 0.0017509747057366466 2.6516172765908013 
167.99999999999608 2.633074621688583 0.0017565084879634445 0.000798536471189786 2.6379773251001613 
168.99999999999605 2.6074293045227837 0.005629117530666411 0.01946177808980797 2.6346890126743854 
169.99999999999605 2.51120657746397 0.010711367595827987 0.08549132108368368 2.6094278510006212 
170.99999999999602 2.2940609402132117 0.01495050434593572 0.2318602603457787 2.5427828921910827 
171.99999999999602 1.9428698506936748 0.016340936589015472 0.4849189231363462 2.4459689738781867 
172.99999999999602 1.4924379703398412 0.014114228792173231 0.8499854267420303 2.3583092747375622 
173.99999999999602 1.0138257983005035 0.009266805862602007 1.3006554118911515 2.325407822253645 
174.99999999999596 0.5868322953608336 0.004059468145385379 1.7783262920585292 2.3706724985547467 
175.99999999999596 0.2703778169973475 0.0007688371639592359 2.2051832487922534 2.4774579755945054 
176.99999999999596 0.08436726303274246 0.0004495190042539269 2.5080519192481203 2.593562699763425 
177.99999999999596 0.009735173527711206 0.0024576809238077315 2.6446430740308586 2.657047081918382 
178.99999999999596 0.003953264389721045 0.004994729372876697 2.620940561457536 2.6296577548617 


==> figures/mimo_beta_-5db/beampattern26.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.012534158716595498 0.0028533291995636732 2.4945017846084676 2.509926065877555 
-179.0 0.02688406849506906 0.0015703308907421426 2.336578743694846 2.3649879292599065 
-178.0 0.028002812695089287 0.00043024616651541014 2.227848316620906 2.2561432320184127 
-177.00000000000006 0.0178633404873356 0.0003852361259510729 2.2201474118894913 2.2382261765738436 
-176.00000000000006 0.006078293911945852 0.0015829340314588718 2.3124695455662123 2.32001643764933 
-175.00000000000006 0.00041271700930627905 0.0032322643398315317 2.454849650693488 2.4584981609551213 
-174.00000000000006 0.0021757059629083724 0.0041608185891450974 2.574512413847391 2.5809767481898858 
-173.00000000000006 0.007324872462468795 0.003667363122534813 2.6122073816599687 2.623402661091804 
-172.0000000000001 0.010704514798058545 0.0020575436962043093 2.551623468234555 2.564587354747244 
-171.0000000000001 0.009801872803878647 0.0004707823604197152 2.427942100115453 2.438350074094085 
-170.0000000000001 0.005752922676507051 0.00010546571179164918 2.3114701649580955 2.317372113980171 
-169.0000000000001 0.0016732609900275955 0.001375819807632253 2.2740545295329517 2.2770764825670327 
-168.00000000000014 7.480587941189235e-05 0.0035891403084306194 2.3539144619908137 2.3575314831477203 
-167.00000000000017 0.0012847822570727762 0.00537908667226213 2.5349509632745555 2.54160059780568 
-166.00000000000017 0.003680441091135103 0.005614610143788124 2.7495947257523223 2.7589375729504546 
-165.00000000000017 0.005182554135837708 0.004178017177862517 2.903473600648602 2.9129401357409974 
-164.00000000000017 0.004747953045666737 0.0020880416744395985 2.9108062408857727 2.917776234512228 
-163.0000000000002 0.002869889884055956 0.0008745054662025115 2.7255943430762617 2.729462020356315 
-162.0000000000002 0.0009522743542071804 0.0016003890524673625 2.3566027750277065 2.359238761993028 
-161.00000000000023 0.00019184035359433012 0.004154843455899644 1.8618076517903441 1.866188122230041 
-160.00000000000023 0.0008025639548571551 0.007266556841505346 1.3265771722645143 1.3346398933108174 
-159.00000000000023 0.0020341382138471206 0.009232835579528934 0.8355649159231844 0.8468048491930723 
-158.00000000000026 0.0028330656535084393 0.008919233238769001 0.4491733141274915 0.4608969238586963 
-157.00000000000026 0.0026020909329595608 0.006428826396374851 0.1919104411776099 0.20092214248578033 
-156.00000000000026 0.0015433052973698551 0.0030515720695084344 0.05423780395093809 0.058824684472126916 
-155.00000000000028 0.0004248418458625061 0.0005380273018768642 0.00431260150186672 0.0052743012680162744 
-154.00000000000028 6.538956639536091e-06 0.00012998211341918965 0.0033171406460405766 0.003453703955697998 
-153.0000000000003 0.0005401896746368965 0.001900388837233269 0.018352609982950567 0.020791211746364675 
-152.0000000000003 0.001650633265499043 0.0047553958847434364 0.0293306240450335 0.03573271536409558 
-151.0000000000003 0.0026228167745802155 0.007067413430947711 0.029423855773202844 0.03911017970330696 
-150.00000000000034 0.002868010217877512 0.007566928555196327 0.021050854484610804 0.0314837641127628 
-149.00000000000034 0.002266319318056416 0.006005111706425637 0.010340268851950541 0.018611910623533495 
-148.00000000000037 0.0011979192058576282 0.0032519437192016967 0.0025943682484140386 0.007045591114994444 
-147.00000000000037 0.0002823881193197299 0.0008107364487344902 3.80929289320139e-05 0.0011322189349375583 
-146.0000000000004 9.585354128183755e-06 2.9780067737463763e-05 0.0018277891500764092 0.0018670313630120869 
-145.0000000000004 0.0004810284962760954 0.0014238756980336376 0.0054371413966333125 0.007341277838561827 
-144.00000000000043 0.001389668003503165 0.00443363801874555 0.008319455914936465 0.014142690354371167 
-143.00000000000043 0.0022196264318365792 0.007713429464686688 0.009035349990979652 0.018970295453572872 
-142.00000000000043 0.0025338227162664696 0.009780678949026157 0.007544570803842928 0.019863249304555068 
-141.00000000000045 0.002190572136339786 0.009704577724407921 0.0048119482167217256 0.016712672408439034 
-140.00000000000045 0.0013889059642891775 0.0075203098536414876 0.0021108576150021567 0.011025382009643698 
-139.00000000000048 0.0005417518497871365 0.004202778017918588 0.00040551034579190996 0.005153537064125369 
-138.00000000000048 5.979522884222111e-05 0.0012385549046929792 3.821065262620312e-05 0.0013376683841020917 
-137.00000000000048 0.00015913197132175048 8.468099529762554e-07 0.0007538545144634832 0.0009133191769120983 
-136.0000000000005 0.0007781636961533512 0.0011947686742444308 0.0019512238128477383 0.003923859771959425 
-135.0000000000005 0.0016271355011642963 0.004587577389250654 0.0029975087033324655 0.009214272141156117 
-134.0000000000005 0.002331780470490571 0.00910779724471155 0.0034692163263933414 0.014914681556490263 
-133.00000000000054 0.0025979985180671706 0.013250405820686184 0.0032521531693752792 0.019110459821804898 
-132.00000000000054 0.0023268931195838546 0.015620218667249249 0.0025051108025331615 0.020464859829540376 
-131.00000000000054 0.0016405426129082962 0.015414439613770202 0.001538994821872839 0.018607037248293056 
-130.00000000000057 0.0008201972501140353 0.012687478363600067 0.0006767732763785695 0.014195408072496266 
-129.00000000000057 0.00019169502405565463 0.008330139408666077 0.0001462291457170577 0.008675092908289899 
-128.00000000000057 6.719711231514729e-06 0.0037935755322770232 3.0833877713518945e-05 0.0038337751469275493 
-127.0000000000006 0.0003619736392910375 0.0006625888907357195 0.0002776388377538419 0.0013016265869879656 
-126.0000000000006 0.0011781741697478598 0.00021403784168246446 0.000743571786998123 0.0021345129356847474 
-125.00000000000063 0.0022371074098060367 0.0030827396635908755 0.001255548991942387 0.006576668257361564 
-124.00000000000063 0.0032566691787942214 0.00911168919029384 0.0016633021659367441 0.014038591586854797 
-123.00000000000065 0.003975729165055943 0.01740479082560134 0.0018724348963169194 0.023267744695925567 
-122.00000000000065 0.0042229816732565146 0.026547232087948593 0.0018546003722380421 0.032648196506774654 
-121.00000000000068 0.0039534814818729955 0.03492392749819515 0.00163882258879074 0.040547280141542144 
-120.00000000000068 0.003248674505359016 0.04105503257795553 0.0012916265871918367 0.045631639225082 
-119.00000000000068 0.0022862463397520976 0.04387707312447532 0.0008940258951736923 0.04709549438580515 
-118.0000000000007 0.0012924682198422622 0.042921777531948424 0.0005215991694829131 0.04477207479103691 
-117.00000000000071 0.0004912672960643815 0.03837363602701609 0.00023114186481073534 0.03912693393546886 
-116.00000000000072 6.185899003512921e-05 0.0310138962660928 5.474126767833291e-05 0.031153560666991122 
-115.00000000000072 0.00011213682232621636 0.022078024951451714 2.0905384781905613e-07 0.022204482171034445 
-114.00000000000075 0.0006698964674011565 0.013063500245327599 5.5809048033954344e-05 0.013794784830276999 
-113.00000000000075 0.0016897393504935548 0.0055256261871189805 0.00019703057764875075 0.007411384312679111 
-112.00000000000078 0.0030708833103015886 0.0008930698402767321 0.0003935180775010486 0.0043531180780241405 
-111.00000000000078 0.004680216367946821 0.0003249327018417899 0.0006148879390301391 0.005616559298746514 
-110.00000000000078 0.006375438980240265 0.004620196386194301 0.0008348110307327161 0.011832622595343751 
-109.00000000000081 0.008024512575548377 0.014180510183790879 0.001033268046471132 0.02325104945592039 
-108.00000000000081 0.009519316279830901 0.029019839197686574 0.001197233672890657 0.03976443782217215 
-107.00000000000082 0.010782975113088214 0.048809961112359475 0.0013202162664381553 0.06096067828916919 
-106.00000000000084 0.011771499618671058 0.07294903420011328 0.0014011100518896173 0.08619210080274937 
-105.00000000000085 0.012471074720015258 0.10064090112378374 0.0014427571506541398 0.1146507180251364 
-104.00000000000085 0.012892587542186421 0.1309747129788578 0.001450514035423176 0.14544102410483625 
-103.00000000000087 0.013064896818149424 0.16299713592013548 0.001431006804800181 0.17764429194187223 
-102.00000000000088 0.01302805223056203 0.19577224253821485 0.001391163905804749 0.2103707652644772 
-101.00000000000088 0.012827292368402495 0.22842677095748715 0.0013375436127906406 0.24279827437630874 
-100.00000000000091 0.012508277055689573 0.2601805137826486 0.001275928125242942 0.27419746710296605 
-99.00000000000091 0.012113700316165018 0.29036308506488084 0.0012111329469768656 0.30394500088701754 
-98.00000000000094 0.011681208770307623 0.318419225122782 0.0011469734751296395 0.33152672584877474 
-97.00000000000094 0.011242417495706486 0.3439052266748155 0.0010863345061210504 0.35653318318200555 
-96.00000000000094 0.010822757402976854 0.36647911864866795 0.001031297632517581 0.37864974706769217 
-95.00000000000097 0.010441884669332277 0.3858870473387591 0.000983292586002645 0.3976435486358592 
-94.00000000000097 0.0101144129778702 0.40194795581408943 0.0009432491428139938 0.413349021941642 
-93.00000000000098 0.009850775620185857 0.4145382666996274 0.0009117350153207025 0.4256535707483128 
-92.000000000001 0.009658074019253043 0.4235778807134977 0.0008890717623148516 0.4344845178512512 
-91.00000000000101 0.00954081384501898 0.42901845020121704 0.0008754252121154019 0.4397981942955391 
-90.00000000000101 0.00950146572303565 0.4308345901451547 0.0008708695216568793 0.44157176731561854 
-89.00000000000104 0.009540813845019253 0.42901845020122475 0.0008754252121153294 0.4397981942955473 
-88.00000000000104 0.009658074019252644 0.423577880713512 0.0008890717623148739 0.43448451785126463 
-87.00000000000104 0.009850775620185576 0.4145382666996501 0.0009117350153205726 0.42565357074833493 
-86.00000000000107 0.01011441297786936 0.4019479558141184 0.0009432491428140633 0.4133490219416695 
-85.00000000000107 0.010441884669331826 0.38588704733879636 0.0009832925860024933 0.3976435486358974 
-84.0000000000011 0.01082275740297606 0.36647911864870925 0.0010312976325173493 0.3786497470677326 
-83.0000000000011 0.011242417495705767 0.3439052266748633 0.0010863345061208909 0.35653318318205335 
-82.00000000000111 0.01168120877030688 0.31841922512283743 0.001146973475129549 0.3315267258488296 
-81.00000000000112 0.01211370031616428 0.2903630850649402 0.0012111329469767676 0.30394500088707715 
-80.00000000000114 0.012508277055688775 0.2601805137827115 0.001275928125242766 0.27419746710302756 
-79.00000000000114 0.012827292368401865 0.22842677095755348 0.0013375436127904502 0.24279827437637272 
-78.00000000000115 0.013028052230561485 0.19577224253828102 0.0013911639058047114 0.2103707652645438 
-77.00000000000117 0.013064896818149253 0.16299713592020149 0.001431006804800089 0.17764429194193612 
-76.00000000000117 0.012892587542186617 0.1309747129789222 0.0014505140354233177 0.14544102410490048 
-75.00000000000118 0.012471074720016222 0.10064090112384344 0.0014427571506542389 0.11465071802519824 
-74.0000000000012 0.011771499618672503 0.0729490342001666 0.00140111005188972 0.08619210080280416 
-73.00000000000121 0.010782975113090726 0.04880996111240416 0.001320216266438282 0.06096067828921669 
-72.00000000000122 0.009519316279833592 0.029019839197722063 0.0011972336728908683 0.03976443782221059 
-71.00000000000124 0.008024512575551446 0.014180510183815638 0.0010332680464714683 0.023251049455948435 
-70.00000000000125 0.006375438980243736 0.004620196386208239 0.0008348110307331053 0.011832622595361688 
-69.00000000000126 0.004680216367950278 0.0003249327018453823 0.0006148879390305732 0.005616559298753932 
-68.00000000000126 0.003070883310304438 0.0008930698402711333 0.00039351807750152623 0.004353118078021874 
-67.00000000000128 0.0016897393504962483 0.005525626187106179 0.00019703057764908804 0.007411384312669278 
-66.0000000000013 0.000669896467402768 0.013063500245310262 5.580904803417531e-05 0.013794784830261286 
-65.0000000000013 0.00011213682232682072 0.02207802495143309 2.0905384782729736e-07 0.02220448217101659 
-64.00000000000131 6.185899003472089e-05 0.03101389626607568 5.4741267678107066e-05 0.031153560666973286 
-63.00000000000132 0.0004912672960629751 0.038373636027003555 0.0002311418648102744 0.03912693393545441 
-62.000000000001336 0.0012924682198404208 0.042921777531942644 0.0005215991694822019 0.0447720747910281 
-61.00000000000135 0.002286246339750004 0.04387707312447711 0.0008940258951729145 0.04709549438580417 
-60.00000000000135 0.003248674505357206 0.04105503257796499 0.001291626587191076 0.04563163922508897 
-59.000000000001364 0.0039534814818722 0.03492392749821015 0.0016388225887900517 0.04054728014155563 
-58.00000000000138 0.004222981673256371 0.026547232087966756 0.0018546003722377607 0.032648196506792716 
-57.00000000000139 0.003975729165057033 0.017404790825619628 0.0018724348963170697 0.023267744695945235 
-56.0000000000014 0.0032566691787961496 0.009111689190308908 0.0016633021659373957 0.014038591586872684 
-55.000000000001414 0.002237107409808159 0.0030827396636000466 0.001255548991943362 0.006576668257373869 
-54.00000000000143 0.0011781741697498623 0.00021403784168481252 0.0007435717869991917 0.002134512935690167 
-53.00000000000144 0.0003619736392922766 0.0006625888907317606 0.00027763883775460454 0.001301626586985998 
-52.00000000000145 6.719711231684966e-06 0.003793575532268795 3.083387771368647e-05 0.003833775146919625 
-51.00000000000146 0.0001916950240547587 0.008330139408656461 0.00014622914571641574 0.008675092908278694 
-50.00000000000147 0.000820197250112492 0.012687478363592599 0.0006767732763771496 0.014195408072485979 
-49.00000000000148 0.0016405426129066807 0.015414439613766897 0.0015389948218709427 0.018607037248286364 
-48.00000000000149 0.0023268931195827886 0.015620218667251625 0.002505110802531323 0.0204648598295399 
-47.000000000001506 0.0025979985180671046 0.013250405820693338 0.0032521531693743755 0.019110459821811032 
-46.00000000000152 0.0023317804704917197 0.009107797244720932 0.003469216326393719 0.014914681556501164 
-45.00000000000153 0.0016271355011659523 0.004587577389259195 0.0029975087033343095 0.009214272141168198 
-44.000000000001535 0.0007781636961548947 0.0011947686742493611 0.0019512238128503608 0.003923859771968542 
-43.00000000000155 0.00015913197132253788 8.468099528468879e-07 0.0007538545144655848 0.0009133191769148469 
-42.000000000001556 5.979522884181851e-05 0.0012385549046882954 3.8210652626740046e-05 0.0013376683840975393 
-41.00000000000157 0.0005417518497856933 0.004202778017911756 0.0004055103457898384 0.005153537064114982 
-40.000000000001585 0.0013889059642872804 0.0075203098536354455 0.002110857614997397 0.011025382009630812 
-39.0000000000016 0.0021905721363385706 0.009704577724405462 0.004811948216715838 0.016712672408429375 
-38.000000000001606 0.002533822716266306 0.009780678949028301 0.007544570803838181 0.019863249304552293 
-37.00000000000161 0.002219626431837757 0.0077134294646925726 0.009035349990978681 0.018970295453579002 
-36.00000000000163 0.0013896680035050616 0.004433638018752464 0.008319455914940441 0.014142690354384035 
-35.00000000000164 0.00048102849627768365 0.0014238756980384621 0.005437141396640613 0.007341277838575706 
-34.00000000000165 9.585354128426989e-06 2.97800677380919e-05 0.0018277891500828407 0.0018670313630193816 
-33.00000000000166 0.0002823881193183938 0.0008107364487308939 3.8092928931926525e-05 0.0011322189349325536 
-32.00000000000168 0.0011979192058554557 0.003251943719195933 0.0025943682484034264 0.0070455911149757714 
-31.000000000001688 0.002266319318054544 0.006005111706420828 0.010340268851930491 0.01861191062350685 
-30.000000000001698 0.0028680102178770743 0.007566928555195095 0.021050854484589286 0.031483764112739517 
-29.000000000001705 0.0026228167745815925 0.007067413430950852 0.029423855773192616 0.03911017970330095 
-28.00000000000172 0.0016506332655014122 0.004755395884749235 0.029330624045045117 0.0357327153641155 
-27.00000000000173 0.0005401896746387724 0.001900388837238476 0.018352609982981383 0.020791211746402947 
-26.00000000000174 6.538956639680868e-06 0.0001299821134207699 0.003317140646064007 0.0034537039557231506 
-25.00000000000175 0.00042484184586075223 0.0005380273018736477 0.004312601501827914 0.00527430126797248 
-24.000000000001766 0.0015433052973673075 0.0030515720695019582 0.05423780395076065 0.0588246844719395 
-23.000000000001776 0.002602090932958024 0.006428826396368323 0.19191044117721778 0.20092214248538431 
-22.00000000000179 0.002833065653509158 0.008919233238765888 0.4491733141268373 0.46089692385803893 
-21.000000000001798 0.0020341382138495396 0.009232835579530769 0.8355649159222793 0.8468048491921774 
-20.00000000000181 0.0008025639548594016 0.00726655684151101 1.3265771722634474 1.334639893309761 
-19.000000000001823 0.00019184035359432082 0.004154843455905961 1.8618076517892692 1.8661881222289742 
-18.000000000001833 0.0009522743542042505 0.0016003890524709495 2.356602775026805 2.3592387619921342 
-17.000000000001844 0.0028698898840515464 0.000874505466201835 2.7255943430756893 2.729462020355732 
-16.000000000001855 0.004747953045663969 0.0020880416744357448 2.910806240885599 2.9177762345120404 
-15.000000000001867 0.005182554135838801 0.004178017177858427 2.9034736006487893 2.912940135741185 
-14.000000000001878 0.003680441091139684 0.0056146101437867186 2.749594725752729 2.758937572950869 
-13.000000000001888 0.001284782257077161 0.0053790866722644454 2.5349509632749863 2.5416005978061254 
-12.0000000000019 7.480587941179119e-05 0.0035891403084351747 2.353914461991093 2.357531483148003 
-11.000000000001913 0.0016732609900213147 0.001375819807636189 2.2740545295329895 2.2770764825670624 
-10.000000000001922 0.005752922676497771 0.00010546571179262112 2.311470164957918 2.317372113979984 
-9.000000000001934 0.00980187280387282 0.00047078236041741894 2.427942100115183 2.438350074093802 
-8.000000000001945 0.010704514798061187 0.0020575436962006017 2.551623468234348 2.5645873547470317 
-7.000000000001957 0.007324872462478924 0.0036673631225323917 2.612207381659943 2.623402661091772 
-6.000000000001967 0.002175705962917267 0.004160818589145629 2.574512413847564 2.5809767481900687 
-5.000000000001979 0.000412717009303016 0.0032322643398345133 2.454849650693778 2.4584981609554046 
-4.00000000000199 0.006078293911926531 0.0015829340314621454 2.312469545566472 2.3200164376495818 
-3.0000000000020015 0.01786334048730997 0.0003852361259523666 2.2201474118895868 2.2382261765739133 
-2.000000000002013 0.028002812695077425 0.0004302461665139864 2.227848316620779 2.2561432320182666 
-1.0000000000020242 0.026884068495086434 0.00157033089073929 2.336578743694551 2.3649879292596334 
-2.0355549961366507e-12 0.012534158716631294 0.0028533291995617004 2.4945017846081514 2.50992606587729 
0.9999999999979531 0.0001322208146683476 0.0032466248436655368 2.616777289630858 2.6201736389684496 
1.9999999999979419 0.024766550386183347 0.0024240674727435854 2.619689401313733 2.6467082351693594 
2.9999999999979305 0.13276423879328061 0.0010407299941304013 2.4536608393612678 2.5869210231147135 
3.999999999997919 0.3627261159989434 0.0002855373987950154 2.1212436310465157 2.4832062564738617 
4.999999999997908 0.7240259387169438 0.0010201127620821412 1.6738447491438124 2.397308771397744 
5.999999999997897 1.1839752466612052 0.0031141558324156195 1.1906515458076654 2.3757133523350813 
6.999999999997885 1.6723711392348748 0.0054577348959445994 0.7502698746537728 2.425802278345178 
7.999999999997874 2.1041913029085024 0.00666028542031667 0.4070931151435134 2.5155899778125628 
8.999999999997863 2.41160436401787 0.005966297747085819 0.18049761748965687 2.5958383891138572 
9.99999999999785 2.570502637588534 0.0037642378177174547 0.05825257797005414 2.630524584535658 
10.999999999997842 2.60817156310231 0.0013425248857093638 0.009543125214206132 2.617318831684203 
11.99999999999783 2.587350746812401 5.8608057583213675e-05 0.0002618630127481835 2.5861368375485387 
12.999999999997817 2.573622171025313 0.00048026313977703975 0.0042426330172889255 2.5769239446114924 
13.999999999997806 2.6016933306400536 0.00206735011601156 0.0075514781844466024 2.6099169742526667 
14.999999999997796 2.6570726731885754 0.003590224493040118 0.006662591738562466 2.665905826603539 
15.999999999997783 2.68223195617179 0.003987477969180267 0.0035905545507901185 2.6883685071934433 
16.999999999997772 2.604376333507137 0.003082985279278733 0.0012327990070022164 2.607281046349492 
17.999999999997762 2.371505112342114 0.0016903670703129667 0.00084418406688237 2.3727413276785585 
18.99999999999775 1.9797267934597358 0.001047239080634014 0.0018260802242341682 1.9814992362319153 
19.999999999997737 1.4793882062114931 0.001960906499188117 0.002829166832581892 1.483335239520345 
20.999999999997726 0.9578556832503256 0.0042268843307315335 0.0029260501182577976 0.9644417139600615 
21.99999999999772 0.5074736986613243 0.006697091466296776 0.0020952969630313296 0.5159476249958421 
22.999999999997705 0.19323829361899092 0.00795722415044677 0.000960831467960679 0.20202280413607182 
23.999999999997694 0.03365113636682742 0.007193028414529328 0.0001991383967148289 0.04101532093753247 
24.99999999999768 0.0012451171972428492 0.004715198781257923 8.870123765514841e-05 0.006053982642745913 
25.99999999999767 0.040205368893916266 0.0018267157988792755 0.0004380969671925766 0.042459657160539094 
26.99999999999766 0.09167183423939901 0.00011093469537459808 0.0008277876825469862 0.09256725258918475 
27.999999999997648 0.11544265266638684 0.0005526735734164273 0.0009304389399565561 0.11685893249233709 
28.999999999997634 0.10001758422243029 0.0029887297376926707 0.0006936579599464331 0.10363249681000253 
29.999999999997627 0.059058642446979726 0.006185982095476727 0.00030970897724610545 0.06550760323229847 
30.999999999997616 0.01829060993829083 0.00849283205115677 4.256478169996763e-05 0.02680876716810519 
31.999999999997602 0.00011066747019259709 0.008705830277318612 4.853926221965282e-05 0.008870113929381588 
32.99999999999759 0.01281969186105199 0.006696651551898552 0.0002972723583675224 0.019822699806749822 
33.99999999999758 0.04822495309085309 0.003489324160899309 0.0006172989067075384 0.052324913098322615 
34.99999999999757 0.08722588474843555 0.0007692200350869884 0.0008147672368733454 0.08877600648578479 
35.999999999997556 0.10976492627822428 8.418231363587414e-05 0.0007848369820209391 0.1105751461252827 
36.99999999999754 0.10434143311064177 0.0021284225190244515 0.0005566726917265606 0.10695773567092062 
37.999999999997534 0.07322673538394063 0.006433709142347934 0.00026068179402332243 0.07986311837840883 
38.99999999999753 0.03179822084614157 0.011581824804851953 4.923721807274066e-05 0.04339903299026521 
39.99999999999751 0.002886257826853826 0.015810422915894084 1.9065589670270682e-05 0.018717845566916472 
40.9999999999975 0.008726869645980727 0.01772407167484498 0.00017263708427524591 0.026645934311123977 
41.999999999997485 0.06356795825674569 0.016804465710957273 0.0004294607853056577 0.08081714685794217 
42.99999999999748 0.1692824146350927 0.01352846376525275 0.0006727061225090675 0.1834556675041229 
43.99999999999746 0.31498343287341657 0.009084291045199868 0.0008037232708352667 0.32476490152043525 
44.999999999997456 0.48021994065833573 0.0048410008918001865 0.0007795046207056923 0.4856297445086969 
45.99999999999745 0.6403323835172902 0.0018098257435186517 0.0006209084971344688 0.6424392590907279 
46.999999999997435 0.7721925229422371 0.0003164620115241983 0.0003943331668407547 0.7724762245808541 
47.99999999999742 0.8587933332656452 2.3132898871533263e-06 0.00017962584941034457 0.8584718044263717 
48.99999999999741 0.8917769022847255 0.00013926063821186976 3.942227579070803e-05 0.8914141743696536 
49.9999999999974 0.8717125640581957 0.00012946676497742029 9.346017401878761e-07 0.8713065563132419 
50.999999999997385 0.8065332194916831 5.6893947994912854e-06 5.388994949553244e-05 0.8061019066423313 
51.99999999999738 0.708876616244144 0.0007591897553964996 0.00016155551536254595 0.7093846849656104 
52.99999999999737 0.5931418473597978 0.004387719604051427 0.0002779541968701814 0.5974949061143494 
53.99999999999736 0.4729222783368416 0.013646574653209316 0.00036403918247385366 0.4867307518561447 
54.99999999999734 0.3592149678759995 0.031570192422462666 0.0003978581712988816 0.3910917648624954 
55.99999999999733 0.25953148200097365 0.06088693571520671 0.0003770397371830442 0.3208081843027176 
56.99999999999732 0.17781579132865394 0.10346533951163019 0.00031483831345348036 0.2817015624480573 
57.99999999999731 0.11494461175587455 0.15990910059520722 0.00023263473038298766 0.2752723304996277 
58.99999999999729 0.06954430512088235 0.2293725416309168 0.00015204965753334263 0.2993235622476367 
59.99999999999728 0.03888529857280714 0.30961394363302097 8.904177862509274e-05 0.34890192819054283 
60.99999999999728 0.019680536238162693 0.3972553768391191 5.1104519411024103e-05 0.41735232502390684 
61.999999999997264 0.008691176557149932 0.4881841357144296 3.747586632364815e-05 0.4973245647357512 
62.99999999999725 0.0031106840547741664 0.5780164189430063 4.147030580093606e-05 0.5816230878930068 
63.99999999999724 0.0007470889288850167 0.6625471284526939 5.373402736876244e-05 0.6638421439881631 
64.99999999999723 5.009350293944532e-05 0.7381257949004038 6.533741438892617e-05 0.7387719859486025 
65.99999999999721 3.795864440221778e-05 0.8019214782466447 6.998236854517838e-05 0.8025930628906403 
66.9999999999972 0.0001743915539602481 0.8520631942928236 6.503565483034808e-05 0.8528946191984916 
67.9999999999972 0.0002340015583360122 0.8876625993172917 5.1467046924063356e-05 0.8885630162053861 
68.99999999999719 0.00018124376963278346 0.9087398513306142 3.3002022172930294e-05 0.9095858840919142 
69.99999999999717 7.543147532791391e-05 0.916081087531978 1.4882810942741907e-05 0.91681349889708 
70.99999999999716 5.039469290347183e-06 0.9110575049857713 2.5989517822944153e-06 0.9117109531626445 
71.99999999999714 4.85468415882485e-05 0.8954330936366993 8.468946120496783e-07 0.8961256874857487 
72.99999999999714 0.0002560830209289337 0.87118240503134 1.2854377441483071e-05 0.8720861822392316 
73.99999999999713 0.0006453743773508113 0.840332977774883 4.009404089260206e-05 0.8416399701566247 
74.99999999999712 0.0012061070830611028 0.8048404538127318 8.233118211482216e-05 0.8067330805961737 
75.9999999999971 0.0019081136098212188 0.7664988352546974 0.00013790782491056864 0.769128687281311 
76.9999999999971 0.002710242438751499 0.7268841549100634 0.0002041548197354233 0.7303599922868969 
77.99999999999709 0.003568072861258284 0.6873271344175977 0.0002778359938129452 0.6917109904229203 
78.99999999999707 0.004439644635436559 0.6489090251234273 0.00035555299486230715 0.65421840873711 
79.99999999999706 0.005289056542211197 0.6124744907366051 0.00043406754361960577 0.6186884898206272 
80.99999999999704 0.006088186522819352 0.5786557822395465 0.0005105232042829033 0.5857231017182849 
81.99999999999704 0.006816966462272722 0.547903279976453 0.0005825682189032477 0.5557506809010342 
82.99999999999702 0.007462678463463824 0.5205184934018958 0.0006483934803261819 0.5290585765763955 
83.99999999999702 0.008018688582361221 0.4966866384089326 0.0007067059514292086 0.505824349708859 
84.999999999997 0.008482945090565101 0.4765068409612962 0.0007566592076177081 0.4861444218769219 
85.99999999999699 0.008856472383372631 0.46001878231053106 0.0007977609494484189 0.4700591384125567 
86.99999999999697 0.0091420064703588 0.44722518366043523 0.0008297738193292009 0.45757380466391784 
87.99999999999697 0.009342851653560413 0.4381099319751282 0.0008526218342059555 0.44867558813307046 
88.99999999999696 0.009461992214586082 0.4326518948840592 0.0008663109908907116 0.4433463762897098 
89.99999999999694 0.009501465723035748 0.430834590145156 0.0008708695216569269 0.4415717673156205 
90.99999999999694 0.00946199221458631 0.4326518948840367 0.0008663109908907585 0.4433463762896882 
91.99999999999692 0.009342851653561197 0.4381099319750829 0.0008526218342060471 0.44867558813302616 
92.99999999999692 0.009142006470360182 0.4472251836603666 0.0008297738193293378 0.45757380466385 
93.99999999999689 0.008856472383373995 0.460018782310442 0.0007977609494486797 0.47005913841246777 
94.99999999999689 0.008482945090567495 0.47650684096118323 0.000756659207617945 0.4861444218768125 
95.99999999999689 0.008018688582364179 0.49668663840879707 0.0007067059514295395 0.5058243497087307 
96.99999999999686 0.007462678463467071 0.5205184934017381 0.0006483934803265661 0.5290585765762386 
97.99999999999686 0.0068169664622767575 0.5479032799762756 0.0005825682189036403 0.555750680900859 
98.99999999999685 0.006088186522824006 0.5786557822393491 0.0005105232042834087 0.5857231017180963 
99.99999999999685 0.005289056542216114 0.6124744907363898 0.0004340675436201252 0.6186884898204196 
100.99999999999682 0.0044396446354419096 0.6489090251231981 0.0003555529948627578 0.6542184087368863 
101.99999999999682 0.003568072861263642 0.6873271344173585 0.0002778359938134357 0.6917109904226851 
102.99999999999679 0.0027102424387566394 0.7268841549098208 0.00020415481973584066 0.7303599922866548 
103.99999999999679 0.001908113609825872 0.7664988352544582 0.00013790782491094326 0.7691286872810755 
104.99999999999679 0.0012061070830650313 0.8048404538125044 8.233118211512298e-05 0.8067330805959564 
105.99999999999676 0.0006453743773538028 0.8403329777746783 4.009404089280975e-05 0.8416399701564271 
106.99999999999676 0.00025608302093072226 0.8711824050311696 1.2854377441591947e-05 0.8720861822390658 
107.99999999999673 4.854684158897009e-05 0.895433093636576 8.468946120797395e-07 0.89612568748562 
108.99999999999673 5.0394692901921824e-06 0.9110575049857063 2.5989517822534846e-06 0.9117109531625787 
109.99999999999672 7.543147532727116e-05 0.9160810875319834 1.488281094264686e-05 0.9168134988970865 
110.99999999999672 0.0001812437696322308 0.9087398513307 3.300202217282497e-05 0.9095858840919949 
111.99999999999669 0.00023400155833600572 0.8876625993174645 5.146704692394311e-05 0.8885630162055629 
112.99999999999669 0.00017439155396097267 0.852063194293086 6.503565483031758e-05 0.8528946191987532 
113.99999999999669 3.7958644402985045e-05 0.8019214782469946 6.998236854519695e-05 0.8025930628909848 
114.99999999999666 5.009350293802737e-05 0.7381257949008321 6.533741438897718e-05 0.7387719859490289 
115.99999999999666 0.0007470889288768755 0.6625471284531876 5.3734027368832275e-05 0.6638421439886538 
116.99999999999663 0.0031106840547518648 0.5780164189435439 4.1470305801000896e-05 0.5816230878935248 
117.99999999999663 0.008691176557101726 0.48818413571498764 3.7475866323628546e-05 0.49732456473626346 
118.99999999999662 0.019680536238073556 0.3972553768396692 5.1104519410876686e-05 0.4173523250243693 
119.9999999999966 0.03888529857265828 0.30961394363353717 8.904177862477792e-05 0.34890192819090904 
120.9999999999966 0.06954430512065313 0.22937254163137774 0.0001520496575328921 0.299323562247866 
121.99999999999659 0.11494461175554606 0.15990910059559368 0.0002326347303824748 0.27527233049968486 
122.99999999999658 0.1778157913282101 0.10346533951193335 0.0003148383134529724 0.2817015624479156 
123.99999999999656 0.25953148200041837 0.06088693571542481 0.0003770397371828578 0.3208081843023879 
124.99999999999656 0.35921496787534285 0.031570192422604476 0.00039785817129896396 0.39109176486198255 
125.99999999999653 0.47292227833611594 0.01364657465328933 0.0003640391824742179 0.4867307518555027 
126.99999999999653 0.5931418473590596 0.0043877196040877356 0.0002779541968707812 0.5974949061136475 
127.99999999999653 0.7088766162434784 0.000759189755407406 0.00016155551536329717 0.7093846849649529 
128.9999999999965 0.8065332194911736 5.689394799870447e-06 5.388994949607755e-05 0.806101906641829 
129.9999999999965 0.8717125640579236 0.00012946676497652717 9.346017402586893e-07 0.8713065563129635 
130.99999999999648 0.8917769022847604 0.0001392606382126299 3.942227579016279e-05 0.8914141743696905 
131.99999999999648 0.8587933332660134 2.313289887397032e-06 0.00017962584940923415 0.8584718044267443 
132.99999999999645 0.77219252294292 0.00031646201151932395 0.0003943331668393527 0.7724762245815205 
133.99999999999645 0.6403323835182033 0.0018098257435049448 0.000620908497133222 0.6424392590916235 
134.99999999999642 0.48021994065935303 0.004841000891777278 0.000779504620705044 0.48562974450967816 
135.99999999999642 0.31498343287439035 0.009084291045172022 0.0008037232708356177 0.3247649015213791 
136.99999999999642 0.16928241463587979 0.01352846376522762 0.0006727061225103132 0.18345566750488648 
137.9999999999964 0.06356795825724165 0.016804465710943548 0.0004294607853073065 0.0808171468584255 
138.9999999999964 0.0087268696461577 0.01772407167484791 0.00017263708427661046 0.026645934311306647 
139.9999999999964 0.002886257826763444 0.015810422915913905 1.9065589670693938e-05 0.018717845566845786 
140.99999999999636 0.031798220845901885 0.011581824804882339 4.923721807194997e-05 0.04339903299005547 
141.99999999999636 0.07322673538369734 0.00643370914237863 0.00026068179402162896 0.0798631183781964 
142.99999999999636 0.10434143311052138 0.002128422519044875 0.0005566726917247825 0.10695773567082037 
143.99999999999633 0.10976492627828206 8.418231363989643e-05 0.000784836982020033 0.11057514612534532 
144.99999999999633 0.08722588474864104 0.0007692200350753547 0.0008147672368739415 0.08877600648598014 
145.99999999999633 0.04822495309110277 0.0034893241608793387 0.0006172989067092816 0.052324913098553576 
146.9999999999963 0.012819691861214795 0.006696651551881078 0.000297272358369499 0.019822699806897087 
147.9999999999963 0.00011066747017624664 0.008705830277312632 4.853926222055613e-05 0.008870113929360598 
148.99999999999628 0.01829060993809355 0.00849283205116526 4.256478169909926e-05 0.026808767167916095 
149.99999999999628 0.059058642446702135 0.006185982095495202 0.0003097089772438681 0.06550760323203515 
150.99999999999625 0.10001758422223408 0.0029887297377114833 0.0006936579599443085 0.1036324968098234 
151.99999999999625 0.1154426526664094 0.000552673573426017 0.0009304389399560441 0.1168589324923689 
152.99999999999625 0.09167183423965576 0.00011093469537022477 0.0008277876825486788 0.09256725258944137 
153.99999999999622 0.04020536889424659 0.0018267157988637378 0.0004380969671952627 0.042459657160857006 
154.99999999999622 0.001245117197326541 0.004715198781239914 8.870123765626357e-05 0.006053982642812744 
155.9999999999962 0.03365113636628782 0.007193028414518511 0.0001991383967121154 0.04101532093697958 
156.9999999999962 0.1932382936175501 0.007957224150448573 0.0009608314679543399 0.2020228041346183 
157.99999999999616 0.5074736986589432 0.0066970914663094985 0.0020952969630245537 0.5159476249934658 
158.99999999999616 0.9578556832472703 0.004226884330747453 0.002926050118255113 0.9644417139570348 
159.99999999999616 1.4793882062082702 0.0019609064991986023 0.00282916683258571 1.4833352395171278 
160.99999999999613 1.9797267934569334 0.0010472390806344635 0.0018260802242415699 1.9814992362291244 
161.99999999999613 2.37150511234018 0.0016903670703055356 0.0008441840668854681 2.372741327676634 
162.9999999999961 2.60437633350622 0.0030829852792704925 0.0012327990069936283 2.607281046348552 
163.9999999999961 2.6822319561716976 0.003987477969178325 0.003590554550771146 2.688368507193344 
164.9999999999961 2.6570726731888943 0.0035902244930467106 0.006662591738547081 2.665905826603851 
165.99999999999608 2.6016933306403507 0.0020673501160224216 0.007551478184453723 2.609916974252983 
166.99999999999608 2.5736221710253453 0.0004802631397842311 0.004242633017319245 2.5769239446115573 
167.99999999999608 2.587350746812238 5.860805758057698e-05 0.0002618630127525507 2.586136837548363 
168.99999999999605 2.6081715631022893 0.0013425248856969141 0.009543125214061168 2.6173188316840164 
169.99999999999605 2.5705026375890823 0.003764237817701794 0.05825257796956759 2.63052458453569 
170.99999999999602 2.411604364019293 0.005966297747075979 0.1804976174886156 2.595838389114238 
171.99999999999602 2.104191302910813 0.0066602854203184365 0.4070931151417701 2.515589977813107 
172.99999999999602 1.672371139237771 0.0054577348959567095 0.7502698746513393 2.425802278345651 
173.99999999999602 1.1839752466641886 0.00311415583243066 1.19065154580477 2.375713352335157 
174.99999999999596 0.7240259387195104 0.0010201127620915052 1.6738447491408823 2.3973087713973853 
175.99999999999596 0.3627261160007613 0.00028553739879450077 2.1212436310440617 2.4832062564732107 
176.99999999999596 0.13276423879428528 0.001040729994122635 2.453660839359715 2.58692102311415 
177.99999999999596 0.02476655038654095 0.0024240674727357427 2.619689401313258 2.6467082351692275 
178.99999999999596 0.00013222081466124027 0.0032466248436640406 2.616777289631314 2.6201736389688355 


==> figures/mimo_beta_-5db/beampattern27.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.012095982380393309 0.002659891648379542 2.5810343593250984 2.595630401541049 
-179.0 0.024362684254687697 0.0016276411331918057 2.4220416747245 2.4479286727177323 
-178.0 0.023962860060505912 0.000350397388573074 2.3090064752794013 2.333276297958441 
-177.00000000000006 0.013876195793064263 0.00013324544171754206 2.2911539411630324 2.3051466564146597 
-176.00000000000006 0.003605796628040982 0.0016090388870300466 2.3669661345943758 2.3721385354744657 
-175.00000000000006 7.526549469191667e-05 0.004237371260755427 2.4889007237207195 2.493099976429588 
-174.00000000000006 0.003597933878795504 0.00662753935727028 2.5888264340280944 2.5988524924376715 
-173.00000000000006 0.009482408426172326 0.007442130978339476 2.6123515771604415 2.6290143196703775 
-172.0000000000001 0.012508081584344586 0.006252577822373819 2.5459036320567594 2.5643927694197024 
-171.0000000000001 0.010613656786756027 0.003775480572628855 2.4238062742507847 2.4379729175161526 
-170.0000000000001 0.005622154251128325 0.0013605796073026494 2.312086022747747 2.3189353190112585 
-169.0000000000001 0.0012368430869189925 0.0001097741260507243 2.2766914026719807 2.2779998039018126 
-168.00000000000014 0.00021595771867368436 0.00023309747414953906 2.3509398022284405 2.3514188932354516 
-167.00000000000017 0.002723242570186541 0.0010527726882726398 2.5170431126393615 2.5208720953633015 
-166.00000000000017 0.006666261714631792 0.0016045173723906092 2.7097749601006456 2.718078629225488 
-165.00000000000017 0.009400230881938988 0.0013830965258149063 2.840236662114517 2.851008721473976 
-164.00000000000017 0.00944444491288233 0.0007054167333439971 2.82909268051781 2.839187825001394 
-163.0000000000002 0.007135892640700141 0.0004517411746535016 2.6353309194733594 2.642840220413248 
-162.0000000000002 0.004037935292722251 0.0013823556593043906 2.269552345444552 2.2748970669928927 
-161.00000000000023 0.0017377449949170212 0.003513510538179672 1.7880672451883466 1.793266039974618 
-160.00000000000023 0.0009097338352703078 0.00598885787441365 1.2720347877074507 1.278911300844612 
-159.00000000000023 0.0011642295821493725 0.0075466281996397966 0.801070652209161 0.809784361140447 
-158.00000000000026 0.0015951948382969079 0.007289461326212549 0.43141318443507515 0.44031322049186167 
-157.00000000000026 0.0015205497445607852 0.00526857699640296 0.18534554902634032 0.1921504560905352 
-156.00000000000026 0.0008973660676194605 0.002512458751935574 0.05321651570968463 0.05663566273977798 
-155.00000000000028 0.00021195636012105175 0.0004751701501212195 0.004606243116746031 0.005295735527062191 
-154.00000000000028 2.3264141160980497e-05 0.00022928171632457639 0.00272541009539855 0.002977023065187847 
-153.0000000000003 0.0005271984451137628 0.0018725720323527096 0.016455873124437494 0.018855745932906457 
-152.0000000000003 0.00142925409380581 0.004482127847375823 0.02675259321760594 0.03266744632979324 
-151.0000000000003 0.0021657721781823346 0.0066290606092134895 0.027034837691337837 0.035836068081654265 
-150.00000000000034 0.00228534626054253 0.007155621274912906 0.019423716510292108 0.028871754757504246 
-149.00000000000034 0.001728556892461877 0.005787081801575922 0.00956932688733863 0.017090351567027165 
-148.00000000000037 0.0008431726907954611 0.0032606737218729594 0.0024076132967180476 0.00651403827782737 
-147.00000000000037 0.0001537043850654641 0.0009251063940712086 4.086957533899714e-05 0.0011199135160697563 
-146.0000000000004 4.71381923292255e-05 4.020075085645357e-05 0.0017205067006436075 0.0018071939830445153 
-145.0000000000004 0.0005643117678438271 0.0011438640316587263 0.005117279377180622 0.006825387450895231 
-144.00000000000043 0.001402283532702032 0.0037961598041142863 0.007860050902013938 0.013059709004290999 
-143.00000000000043 0.0021028981467252294 0.006805294905117237 0.008589385615909597 0.01749980172087879 
-142.00000000000043 0.002305595893536817 0.008802791708478282 0.007241439639964429 0.018352168925489347 
-141.00000000000045 0.0019249324648172607 0.008881610773046833 0.004694818720796063 0.015502932980718876 
-140.00000000000045 0.0011709852044858254 0.007003801709147312 0.002130953793894551 0.01030615480146501 
-139.00000000000048 0.00042123199821954884 0.004009900954304414 0.0004599366886296497 0.004890592229505753 
-138.00000000000048 2.446035746405731e-05 0.0012490912483747645 2.32861157620727e-05 0.0012961632243153685 
-137.00000000000048 0.00013865576987363162 8.450256092133228e-06 0.000607408124075099 0.0007543426744016341 
-136.0000000000005 0.0006743626957914358 0.0009874487457271796 0.0016692658010210345 0.0033317317807373334 
-135.0000000000005 0.0013563621669236687 0.00402418939387275 0.002625009470859289 0.008006829734922158 
-134.0000000000005 0.0018616957537423353 0.00816315761696455 0.003074952625369757 0.013101061449979105 
-133.00000000000054 0.0019648726300314848 0.012016815698920276 0.0029009622346586068 0.016883163387297714 
-132.00000000000054 0.0016281725491024495 0.014270348564230376 0.0022382270342421206 0.018136035140944307 
-131.00000000000054 0.0010067547339717882 0.014143102258470402 0.001367289060366458 0.016515196127952752 
-130.00000000000057 0.00037687603222767355 0.011654208954163168 0.0005858126303298077 0.012614186530749728 
-129.00000000000057 2.40762025389992e-05 0.0076207670238361185 0.00010827563338881621 0.007750417873527691 
-128.00000000000057 0.0001375786779688709 0.0034099476054774624 1.7901701499244754e-05 0.003563490946096661 
-127.0000000000006 0.0007477380570167492 0.0005392995013312989 0.0002710159463072806 0.0015573042366544912 
-126.0000000000006 0.0017225119488527012 0.00025294474564757175 0.0007376417693909879 0.0027134293415246795 
-125.00000000000063 0.0028164947077564534 0.003192262068000431 0.0012561677712700343 0.00726566978021959 
-124.00000000000063 0.0037501051761359592 0.0092386043914409 0.0016826149337872567 0.014671409929811984 
-123.00000000000065 0.004290954743296974 0.017550327648856782 0.0019225945539712108 0.0237620942694949 
-122.00000000000065 0.00431368411302917 0.02676482619951083 0.0019425216101900923 0.03301635435180006 
-121.00000000000068 0.003825039350828264 0.03530121832891493 0.0017632544215548031 0.04088136533612038 
-120.00000000000068 0.002953018080162289 0.04168624671335123 0.0014428603510900954 0.04607054808119832 
-119.00000000000068 0.0019086480419441977 0.044833313400952805 0.0010557819044975175 0.04778340702181972 
-118.0000000000007 0.0009341916914720867 0.04422607576364535 0.0006742031344318329 0.045818560195060885 
-117.00000000000071 0.0002520172863176487 0.039985550006655275 0.0003550175025201668 0.04057657880936621 
-116.00000000000072 2.5166494287150536e-05 0.03282573742885635 0.00013341969981273146 0.03296972078377401 
-115.00000000000072 0.0003355753819160881 0.02392222468429848 2.2363480651492114e-05 0.024268211542181166 
-114.00000000000075 0.0011807312236877055 0.014728672953337836 1.614926594583703e-05 0.015917025002276642 
-113.00000000000075 0.0024855377092833455 0.0067778053972768065 9.615617892314088e-05 0.00935454613678066 
-112.00000000000078 0.004123912625245743 0.0014983738615930943 0.00023699399608792768 0.005857377950504946 
-111.00000000000078 0.005944146874958563 7.038202270475255e-05 0.000411869492412258 0.006426377193489314 
-110.00000000000078 0.007792898963275247 0.003330297165849627 0.0005965287148989593 0.011719874472645138 
-109.00000000000081 0.009534301104131067 0.011728272915865702 0.000771615539641347 0.022032410544892987 
-108.00000000000081 0.011062451494990659 0.02533190261766287 0.0009236154556122374 0.03731194991588585 
-107.00000000000082 0.012307144424586346 0.04386629560961619 0.0010447267996019055 0.05720555983529738 
-106.00000000000084 0.013233813736152055 0.0667782390372978 0.0011320484695196314 0.0811226864883525 
-105.00000000000085 0.013839273910215187 0.09331238134170834 0.0011864355719176888 0.10830590608948425 
-104.00000000000085 0.014144997087649063 0.12258906373592493 0.0012112934196082089 0.13790079185586873 
-103.00000000000087 0.014189489711270577 0.15367593534339774 0.0012114877020555615 0.16901877920944594 
-102.00000000000088 0.014020971411910811 0.1856482252352279 0.0011924650207601115 0.2007892032230453 
-101.00000000000088 0.013691136088399178 0.2176350825797281 0.001159613461126812 0.2323987317425977 
-100.00000000000091 0.013250380948447401 0.2488514784515698 0.0011178498993862265 0.26311806152009587 
-99.00000000000091 0.012744575482988723 0.2786166826139939 0.0010713970201219145 0.2923169258876615 
-98.00000000000094 0.012213227892468174 0.3063612901325996 0.001023704040532333 0.319469199846578 
-97.00000000000094 0.0116887868213416 0.3316252507877358 0.0009774659692161469 0.3441502472382307 
-96.00000000000094 0.011196773349171171 0.3540494581513221 0.0009347025482515549 0.36602872173822393 
-95.00000000000097 0.010756448908306277 0.37336330118406075 0.0008968665719186647 0.38485489861996597 
-94.00000000000097 0.010381766805676035 0.3893702747077907 0.0008649598851963573 0.4004473584322452 
-93.00000000000098 0.01008241007450094 0.4019333710115686 0.0008396428259073463 0.41267953230320764 
-92.000000000001 0.009864773577479304 0.41096159424685735 0.000821328671398707 0.4214672991611647 
-91.00000000000101 0.009732795948423275 0.41639859036301113 0.0008102587262969324 0.4267585281941864 
-90.00000000000101 0.00968858374648253 0.41821408671976973 0.0008065562434702703 0.4285252007749375 
-89.00000000000104 0.009732795948423533 0.41639859036301874 0.0008102587262968706 0.4267585281941935 
-88.00000000000104 0.009864773577478845 0.4109615942468716 0.0008213286713987299 0.4214672991611788 
-87.00000000000104 0.010082410074500628 0.4019333710115914 0.0008396428259072414 0.41267953230322973 
-86.00000000000107 0.010381766805675088 0.3893702747078196 0.0008649598851964236 0.4004473584322733 
-85.00000000000107 0.010756448908305728 0.3733633011840972 0.0008968665719185446 0.384854898620003 
-84.0000000000011 0.011196773349170255 0.35404945815136335 0.0009347025482513564 0.36602872173826184 
-83.0000000000011 0.011688786821340773 0.33162525078778327 0.0009774659692160196 0.34415024723827703 
-82.00000000000111 0.012213227892467256 0.30636129013265456 0.0010237040405322753 0.3194691998466329 
-81.00000000000112 0.012744575482987748 0.27861668261405226 0.001071397020121851 0.29231692588772196 
-80.00000000000114 0.013250380948446376 0.24885147845163166 0.0011178498993860975 0.2631180615201571 
-79.00000000000114 0.013691136088398292 0.217635082579793 0.0011596134611266734 0.2323987317426618 
-78.00000000000115 0.01402097141190998 0.18564822523529267 0.0011924650207601028 0.2007892032231068 
-77.00000000000117 0.014189489711270105 0.15367593534346216 0.0012114877020555127 0.16901877920950925 
-76.00000000000117 0.014144997087648985 0.12258906373598728 0.0012112934196083713 0.13790079185593 
-75.00000000000118 0.013839273910215931 0.09331238134176582 0.001186435571917813 0.10830590608954392 
-74.0000000000012 0.013233813736153338 0.06677823903734866 0.0011320484695197548 0.08112268648840464 
-73.00000000000121 0.012307144424588792 0.04386629560965841 0.0010447267996020507 0.05720555983534197 
-72.00000000000122 0.011062451494993358 0.025331902617695874 0.0009236154556124479 0.0373119499159216 
-71.00000000000124 0.009534301104134264 0.011728272915888049 0.0007716155396416493 0.022032410544919077 
-70.00000000000125 0.007792898963278984 0.0033302971658613137 0.000596528714899294 0.011719874472660834 
-69.00000000000126 0.005944146874962395 7.038202270639791e-05 0.0004118694924126093 0.006426377193495276 
-68.00000000000126 0.004123912625249038 0.0014983738615859704 0.00023699399608829473 0.005857377950501571 
-67.00000000000128 0.0024855377092866363 0.006777805397262934 9.615617892336512e-05 0.00935454613677024 
-66.0000000000013 0.001180731223689911 0.014728672953319933 1.614926594592589e-05 0.015917025002260964 
-65.0000000000013 0.0003355753819172426 0.02392222468427968 2.2363480651380177e-05 0.024268211542163312 
-64.00000000000131 2.5166494287227924e-05 0.0328257374288395 0.0001334196998124029 0.03296972078375697 
-63.00000000000132 0.00025201728631663094 0.03998555000664323 0.0003550175025196203 0.04057657880935249 
-62.000000000001336 0.0009341916914703903 0.04422607576364019 0.0006742031344310872 0.04581856019505314 
-61.00000000000135 0.0019086480419420655 0.044833313400955296 0.0010557819044967388 0.047783407021819456 
-60.00000000000135 0.0029530180801602243 0.04168624671336134 0.0014428603510893746 0.0460705480812054 
-59.000000000001364 0.003825039350827041 0.035301218328930364 0.0017632544215541784 0.040881365336134 
-58.00000000000138 0.004313684113028565 0.02676482619952921 0.001942521610189883 0.03301635435181716 
-57.00000000000139 0.004290954743297621 0.017550327648875166 0.0019225945539714294 0.02376209426951387 
-56.0000000000014 0.0037501051761375877 0.009238604391455992 0.001682614933787959 0.0146714099298295 
-55.000000000001414 0.0028164947077585064 0.0031922620680096695 0.0012561677712710332 0.007265669780231961 
-54.00000000000143 0.001722511948854911 0.0002529447456501465 0.0007376417693920663 0.0027134293415305324 
-53.00000000000144 0.0007477380570184201 0.0005392995013277688 0.0002710159463080504 0.0015573042366533914 
-52.00000000000145 0.00013757867796961883 0.0034099476054698504 1.7901701499441598e-05 0.0035634909460899858 
-51.00000000000146 2.4076202538728408e-05 0.0076207670238271855 0.00010827563338825777 0.007750417873517975 
-50.00000000000147 0.0003768760322266177 0.011654208954156295 0.0005858126303285277 0.012614186530740354 
-49.00000000000148 0.0010067547339704527 0.014143102258467445 0.0013672890603647512 0.016515196127946573 
-48.00000000000149 0.0016281725491013625 0.014270348564232717 0.0022382270342404683 0.018136035140943984 
-47.000000000001506 0.0019648726300311517 0.012016815698926995 0.002900962234657802 0.016883163387303356 
-46.00000000000152 0.0018616957537431048 0.008163157616973208 0.0030749526253701477 0.013101061449988901 
-45.00000000000153 0.0013563621669249527 0.004024189393880492 0.002625009470860991 0.008006829734932915 
-44.000000000001535 0.0006743626957927143 0.0009874487457314917 0.0016692658010233994 0.0033317317807452394 
-43.00000000000155 0.0001386557698743461 8.45025609177193e-06 0.000607408124076917 0.0007543426744037909 
-42.000000000001556 2.446035746376957e-05 0.001249091248370302 2.3286115762383837e-05 0.0012961632243109204 
-41.00000000000157 0.00042123199821831323 0.004009900954298154 0.00045993668862753107 0.004890592229496193 
-40.000000000001585 0.0011709852044841024 0.007003801709141956 0.0021309537938899808 0.010306154801453322 
-39.0000000000016 0.001924932464816057 0.008881610773044873 0.004694818720790533 0.01550293298071025 
-38.000000000001606 0.002305595893536499 0.008802791708480528 0.007241439639960039 0.018352168925486904 
-37.00000000000161 0.0021028981467261215 0.006805294905122757 0.008589385615908806 0.01749980172088416 
-36.00000000000163 0.001402283532703711 0.003796159804120509 0.007860050902017772 0.013059709004302995 
-35.00000000000164 0.0005643117678453984 0.0011438640316628413 0.00511727937718753 0.00682538745090762 
-34.00000000000165 4.713819232969735e-05 4.020075085665607e-05 0.001720506700649642 0.001807193983051182 
-33.00000000000166 0.0001537043850645608 0.0009251063940676239 4.0869575338926516e-05 0.001119913516065216 
-32.00000000000168 0.0008431726907937261 0.0032606737218675813 0.0024076132967082286 0.006514038277810562 
-31.000000000001688 0.0017285568924602578 0.005787081801571587 0.009569326887320128 0.017090351567002313 
-30.000000000001698 0.002285346260542029 0.007155621274911929 0.019423716510272387 0.028871754757483315 
-29.000000000001705 0.002165772178183305 0.006629060609216472 0.02703483769132873 0.035836068081649256 
-28.00000000000172 0.0014292540938076587 0.004482127847381139 0.02675259321761707 0.03266744632981121 
-27.00000000000173 0.0005271984451153363 0.0018725720323574647 0.016455873124466076 0.01885574593294141 
-26.00000000000174 2.3264141161327757e-05 0.0002292817163261551 0.00272541009541927 0.0029770230652104612 
-25.00000000000175 0.00021195636012001477 0.00047517015011867657 0.004606243116706958 0.005295735527019495 
-24.000000000001766 0.0008973660676178635 0.0025124587519302966 0.05321651570951352 0.05663566273960025 
-23.000000000001776 0.0015205497445599772 0.005268576996397643 0.1853455490259652 0.19215045609015344 
-22.00000000000179 0.001595194838297461 0.007289461326210027 0.43141318443444976 0.4403132204912329 
-21.000000000001798 0.0011642295821504165 0.00754662819964125 0.8010706522082949 0.8097843611395884 
-20.00000000000181 0.0009097338352700761 0.005988857874418127 1.272034787706426 1.2789113008435944 
-19.000000000001823 0.0017377449949138452 0.00351351053818475 1.7880672451873043 1.7932660399735694 
-18.000000000001833 0.004037935292716493 0.0013823556593076537 2.269552345443668 2.274897066992026 
-17.000000000001844 0.007135892640694019 0.0004517411746540273 2.6353309194727803 2.642840220412643 
-16.000000000001855 0.009444444912879614 0.0007054167333427236 2.8290926805176073 2.8391878250011895 
-15.000000000001867 0.009400230881941867 0.0013830965258137444 2.840236662114659 2.8510087214741184 
-14.000000000001878 0.006666261714639384 0.001604517372390975 2.709774960101006 2.7180786292258476 
-13.000000000001888 0.002723242570193969 0.0010527726882743308 2.5170431126397537 2.5208720953637105 
-12.0000000000019 0.00021595771867559624 0.0002330974741508273 2.3509398022287002 2.35141889323571 
-11.000000000001913 0.0012368430869129838 0.00010977412604968418 2.2766914026720175 2.27799980390184 
-10.000000000001922 0.00562215425111763 0.001360579607298674 2.312086022747579 2.3189353190110644 
-9.000000000001934 0.010613656786747952 0.0037754805726234273 2.4238062742505226 2.437972917515887 
-8.000000000001945 0.012508081584345632 0.006252577822369687 2.545903632056549 2.5643927694194883 
-7.000000000001957 0.00948240842618272 0.007442130978339036 2.612351577160396 2.629014319670332 
-6.000000000001967 0.00359793387880706 0.006627539357273877 2.588826434028233 2.598852492437835 
-5.000000000001979 7.526549469291167e-05 0.0042373712607610406 2.488900723720969 2.4930999764298463 
-4.00000000000199 0.003605796628025703 0.0016090388870345818 2.366966134594598 2.372138535474678 
-3.0000000000020015 0.013876195793040353 0.00013324544171879605 2.291153941163098 2.305146656414696 
-2.000000000002013 0.02396286006049244 0.0003503973885711714 2.309006475279261 2.3332762979582826 
-1.0000000000020242 0.024362684254700884 0.0016276411331890073 2.422041674724198 2.4479286727174494 
-2.0355549961366507e-12 0.012095982380425575 0.002659891648378517 2.581034359324783 2.5956304015407605 
0.9999999999979531 0.00025795206447674034 0.0024650329506260664 2.7040355858368663 2.7065827057683016 
1.9999999999979419 0.021305280438003747 0.0011807733905101387 2.708731286236466 2.7310872342138794 
2.9999999999979305 0.11925321269762496 8.192968809319937e-05 2.5446827848489915 2.663992641990142 
3.999999999997919 0.3315955695128218 0.0007598403903173001 2.211892466661941 2.544362252599232 
4.999999999997908 0.6683619072691862 0.003987452608220376 1.7590664100710436 2.4316697400856335 
5.999999999997897 1.099306366327259 0.009032753309801253 1.2641662229746353 2.372866250465365 
6.999999999997885 1.5579690952757785 0.01390845059343626 0.8068993056756906 2.379191110898309 
7.999999999997874 1.9635990261570797 0.016437050996894433 0.44476276984719165 2.4252064992762468 
8.999999999997863 2.252397417626526 0.01547569466321176 0.20096467357317355 2.469184537776052 
9.99999999999785 2.403490213279636 0.011540604075589307 0.06629449124100192 2.481569912336903 
10.999999999997842 2.4462686841090546 0.006460535545469067 0.011088210585175807 2.4639353009571674 
11.99999999999783 2.4442389266867517 0.002306406279844186 0.0003725968036375171 2.4469029082078886 
12.999999999997817 2.4621917052922355 0.0002817877607735593 0.0058036645196966035 2.4681422598492815 
13.999999999997806 2.532260106908027 0.00024127878640848314 0.01106625078652924 2.543343890553747 
14.999999999997796 2.635528199363088 0.0010652829554820542 0.01100299940450892 2.6473282296679987 
15.999999999997783 2.708529967424154 0.0015661541646818898 0.0071604615522252195 2.716992705647937 
16.999999999997772 2.671911378980557 0.0012942200638392711 0.00294795765985185 2.675936326943518 
17.999999999997762 2.467846497751889 0.0007324577939544848 0.0005594536846686213 2.4689935830559055 
18.99999999999775 2.0888044578723113 0.0008083341397421838 0.0001850070940387902 2.0897297331291877 
19.999999999997737 1.5847109611284864 0.002105525507337945 0.0007804998156688303 1.5875907335250046 
20.999999999997726 1.0459045445087698 0.00433417181752176 0.0012360627800554864 1.051504160219914 
21.99999999999772 0.5702692352344403 0.006421494182394964 0.0010903245971684327 0.577819205230098 
22.999999999997705 0.22932129446430116 0.007163709145418063 0.0005539006242956827 0.23706701605950758 
23.999999999997694 0.04725591010760021 0.0060148725015473714 9.942519205429788e-05 0.053381401525365996 
24.99999999999768 6.372708757339943e-05 0.0035046668300627594 3.236441075097696e-05 0.0035985123972007114 
25.99999999999767 0.03258698010504533 0.001012392678429664 0.00031725718556953157 0.03390956690915475 
26.99999999999766 0.08420600040620961 1.9152222279066375e-05 0.0006840973222614531 0.08490530451767603 
27.999999999997648 0.11162399648552193 0.0012701930029691481 0.0008606992580644847 0.11375752038202239 
28.999999999997634 0.10021453101482021 0.004327130429549425 0.0007481538687074204 0.1052974375432167 
29.999999999997627 0.06151955422049192 0.007762140242314558 0.0004454102164202272 0.06973518273495993 
30.999999999997616 0.020605604180727675 0.009887226784023968 0.0001467601638081317 0.0306437527254579 
31.999999999997602 0.0004998496912337828 0.009627023126125274 5.51166162398053e-06 0.010130787628400617 
32.99999999999759 0.01081219290356948 0.007081353859806129 5.2672724480859534e-05 0.01794016172332709 
33.99999999999758 0.04461194339660576 0.0035004538637715588 0.000204956494715678 0.048310163207569624 
34.99999999999757 0.08347055729013869 0.0007016062471660121 0.00033682772257608864 0.08450404997127656 
35.999999999997556 0.10722335752015816 0.00022632938368203552 0.0003613786489054635 0.10781005529570857 
36.99999999999754 0.10365100547672469 0.0026424795127641056 0.00027303671902626593 0.10656866557123201 
37.999999999997534 0.07408601138438708 0.0073012196852237825 0.00013683667054721605 0.08152653500552837 
38.99999999999753 0.03317083322303205 0.012629705202425174 4.107733685246394e-05 0.04584070378916044 
39.99999999999751 0.0034942955846308486 0.01679654120965836 4.566250779581229e-05 0.020328944021863134 
40.9999999999975 0.007612623819814594 0.018439911095949297 0.00015358085603555026 0.026189965300794493 
41.999999999997485 0.06051158460080369 0.017150979525791792 0.0003154591127975156 0.07795282333168214 
42.99999999999748 0.16494459552099797 0.013538013034341495 0.0004588345392132127 0.1789078381471656 
43.99999999999746 0.31075343905183034 0.008887054982508136 0.0005237995134707755 0.3201233773495233 
44.999999999997456 0.4778470219609455 0.004596995557305912 0.00048760309646930333 0.4828844032027673 
45.99999999999745 0.6414731709617495 0.0016391282213971251 0.00036944203968603754 0.6434289601528616 
46.999999999997435 0.7780108748312504 0.0002576385498537847 0.00021716349770579664 0.7784279673464736 
47.99999999999742 0.8697118024419593 1.5385708204842493e-05 8.484652584422594e-05 0.8697502894284836 
48.99999999999741 0.9074210430529654 0.00015138577061919392 1.1968874809096929e-05 0.9075200663604126 
49.9999999999974 0.8910321440038389 0.00010592169717548851 1.1821219449502518e-05 0.8910850016534149 
50.999999999997385 0.8280438465950237 2.072233719905619e-05 7.151386912481185e-05 0.8280729199858272 
51.99999999999738 0.7309482635655872 0.0010423863158589787 0.00016104911995452415 0.7320921356283974 
52.99999999999737 0.6142657967370947 0.005330082440889978 0.00024626151806707915 0.61978688146437 
53.99999999999736 0.4919080957509888 0.015762823619451263 0.00030034901463834646 0.5079191688534763 
54.99999999999734 0.3752952769541309 0.0354257173062185 0.0003105276221601337 0.41097920749195416 
55.99999999999733 0.27237657893049305 0.06700613139489016 0.0002788545359131019 0.33960346346965187 
56.99999999999732 0.18747742352058758 0.11224112881761575 0.0002184030023406893 0.299865754145769 
57.99999999999731 0.12175665152738237 0.1715314298606058 0.00014712327113286413 0.2933426439932385 
58.99999999999729 0.07400839054191058 0.24378792738136545 8.180356603084577e-05 0.3177559720094733 
59.99999999999728 0.04156418980915613 0.326520769209306 3.3852578560788125e-05 0.3679598584173303 
60.99999999999728 0.02111384186824544 0.41613254190892945 7.614791612577896e-06 0.4370528733513107 
61.999999999997264 0.009339782812968182 0.5083452861530026 1.0095028330586844e-06 0.5174398267586483 
62.99999999999725 0.0033294026331344927 0.5986790427097526 7.699692217048264e-06 0.6017244756221984 
63.99999999999724 0.0007805469041231902 0.6829053167059218 1.981091105507571e-05 0.6833708956092428 
64.99999999999723 4.477975694905692e-05 0.7574169530883471 3.035776693193972e-05 0.7571187833292208 
65.99999999999721 6.31757876462373e-05 0.8194799862935904 3.485374622094952e-05 0.8191725236130427 
66.9999999999972 0.0002459800819521449 0.8673571841464287 3.19346750944021e-05 0.8672049209724025 
67.9999999999972 0.0003364407425944092 0.9003130004238598 2.3112584755237106e-05 0.9002257251490365 
68.99999999999719 0.0002855596524136703 0.9185232247086083 1.1945045661972577e-05 0.9183652540773223 
69.99999999999717 0.00015190969852519766 0.9229193305930479 2.95318690147346e-06 0.922617575552088 
70.99999999999716 3.088256828405315e-05 0.9149982579606147 5.785501455598915e-07 0.9145786158680013 
71.99999999999714 1.1305322564876073e-05 0.8966247414082662 8.375584124832552e-06 0.8962044235537523 
72.99999999999714 0.000153989385254119 0.869847138898715 2.8531179016361744e-05 0.8696051829814722 
73.99999999999713 0.0004857234136463951 0.8367406660256264 6.171236529939243e-05 0.8368823866443713 
74.99999999999712 0.0010026645235027727 0.7992852488795682 0.00010718205577694188 0.800010269039462 
75.9999999999971 0.0016782932388168567 0.7592796549605972 0.00016309295889259645 0.7607582365514526 
76.9999999999971 0.002472538078876833 0.7182895024101604 0.00022686641335635651 0.7206484084159134 
77.99999999999709 0.003340008973279007 0.6776242075551482 0.00029557723764917653 0.6809411927574512 
78.99999999999707 0.004236337771352275 0.6383367178605985 0.0003662887941163853 0.6426416916166308 
79.99999999999706 0.005122363585513787 0.6012396907994931 0.00043630704860475345 0.6065203062848912 
80.99999999999704 0.005966348596618653 0.5669322914019321 0.0005033436589685411 0.5731418951641911 
81.99999999999704 0.006744628888451187 0.5358326937507395 0.0005655936871365376 0.5428989826485153 
82.99999999999702 0.007441165459485393 0.5082124442642114 0.0006217429570852897 0.5160456593233407 
83.99999999999702 0.008046425907837896 0.4842299049632115 0.0006709241648197243 0.49272984284120513 
84.999999999997 0.008555946260515207 0.46396093478641265 0.0007126409698671806 0.4730224271756974 
85.99999999999699 0.008968828483468085 0.44742573095509663 0.0007466769548747685 0.4569425151424988 
86.99999999999697 0.009286342404793113 0.43461132399812963 0.0007730028343400122 0.44447841003841315 
87.99999999999697 0.009510730944240679 0.42548960867755425 0.0007916915973299627 0.4356043571303824 
88.99999999999696 0.009644267588326406 0.42003102274010473 0.000802847996385644 0.43029320207646987 
89.99999999999694 0.009688583746482633 0.4182140867197709 0.0008065562434703161 0.42852520077493894 
90.99999999999694 0.009644267588326712 0.4200310227400823 0.0008028479963856816 0.4302932020764473 
91.99999999999692 0.009510730944241607 0.42548960867750935 0.0007916915973300358 0.43560435713033735 
92.99999999999692 0.009286342404794687 0.43461132399806146 0.0007730028343401163 0.4444784100383452 
93.99999999999689 0.00896882848346965 0.4474257309550074 0.0007466769548749759 0.4569425151424113 
94.99999999999689 0.008555946260517866 0.46396093478629935 0.0007126409698673712 0.47302242717558984 
95.99999999999689 0.008046425907841165 0.4842299049630747 0.0006709241648199995 0.49272984284107163 
96.99999999999686 0.007441165459488932 0.5082124442640525 0.00062174295708561 0.5160456593231786 
97.99999999999686 0.006744628888455524 0.5358326937505609 0.0005655936871368683 0.5428989826483412 
98.99999999999685 0.005966348596623578 0.5669322914017325 0.0005033436589689833 0.573141895163998 
99.99999999999685 0.005122363585518946 0.601239690799274 0.0004363070486052131 0.6065203062846782 
100.99999999999682 0.004236337771357805 0.6383367178603647 0.0003662887941167925 0.6426416916164053 
101.99999999999682 0.003340008973284466 0.6776242075549025 0.00029557723764963 0.6809411927572069 
102.99999999999679 0.0024725380788819854 0.7182895024099102 0.00022686641335675054 0.7206484084156688 
103.99999999999679 0.001678293238821393 0.7592796549603492 0.0001630929588929645 0.7607582365512101 
104.99999999999679 0.0010026645235064829 0.7992852488793298 0.00010718205577725344 0.8000102690392351 
105.99999999999676 0.00048572341364907 0.8367406660254096 6.171236529962868e-05 0.8368823866441595 
106.99999999999676 0.00015398938525554043 0.86984713889853 2.853117901650982e-05 0.8696051829812828 
107.99999999999673 1.1305322565190207e-05 0.8966247414081264 8.375584124920505e-06 0.8962044235536127 
108.99999999999673 3.088256828355206e-05 0.9149982579605317 5.785501455709256e-07 0.9145786158679211 
109.99999999999672 0.00015190969852429327 0.9229193305930355 2.9531869014354687e-06 0.9226175755520765 
110.99999999999672 0.0002855596524130405 0.918523224708676 1.1945045661913734e-05 0.9183652540773908 
111.99999999999669 0.0003364407425945099 0.9003130004240154 2.3112584755160324e-05 0.9002257251491889 
112.99999999999669 0.000245980081953129 0.8673571841466756 3.1934675094387676e-05 0.8672049209726517 
113.99999999999669 6.317578764729045e-05 0.8194799862939275 3.4853746220971774e-05 0.8191725236133766 
114.99999999999666 4.4779756947678934e-05 0.7574169530887669 3.0357766931985473e-05 0.7571187833296301 
115.99999999999666 0.0007805469041144505 0.6829053167064107 1.9810911055140534e-05 0.6833708956097175 
116.99999999999663 0.0033294026331104195 0.5986790427102908 7.699692217118688e-06 0.6017244756227068 
117.99999999999663 0.009339782812916388 0.508345286153566 1.009502833066529e-06 0.5174398267591626 
118.99999999999662 0.02111384186815016 0.4161325419094895 7.6147916124866314e-06 0.43705287335177107 
119.9999999999966 0.04156418980899804 0.32652076920983625 3.385257856055757e-05 0.3679598584177002 
120.9999999999966 0.07400839054166862 0.2437879273818429 8.180356603049499e-05 0.31775597200970485 
121.99999999999659 0.12175665152703793 0.17153142986100978 0.0001471232711324358 0.2933426439932955 
122.99999999999658 0.187477423520125 0.11224112881793596 0.00021840300234023176 0.2998657541456244 
123.99999999999656 0.27237657892991807 0.06700613139512349 0.00027885453591287705 0.3396034634693081 
124.99999999999656 0.37529527695345466 0.03542571730637266 0.00031052762216010225 0.4109792074914275 
125.99999999999653 0.49190809575024735 0.01576282361954017 0.0003003490146385343 0.5079191688528246 
126.99999999999653 0.6142657967363465 0.005330082440931788 0.00024626151806747467 0.6197868814636568 
127.99999999999653 0.7309482635649205 0.0010423863158725653 0.00016104911995511414 0.7320921356277578 
128.9999999999965 0.8280438465945226 2.0722337200205766e-05 7.151386912531493e-05 0.8280729199853265 
129.9999999999965 0.8910321440035849 0.0001059216971744628 1.1821219449708852e-05 0.8910850016531612 
130.99999999999648 0.9074210430530267 0.00015138577061976687 1.1968874808878125e-05 0.9075200663604761 
131.99999999999648 0.8697118024423588 1.5385708205299867e-05 8.484652584358686e-05 0.8697502894288819 
132.99999999999645 0.7780108748319635 0.00025763854984953665 0.00021716349770489624 0.7784279673471672 
133.99999999999645 0.6414731709626883 0.0016391282213840625 0.0003694420396851612 0.6434289601537958 
134.99999999999642 0.4778470219619797 0.004596995557283143 0.0004876030964687606 0.48288440320377307 
135.99999999999642 0.31075343905280994 0.008887054982479521 0.0005237995134708792 0.3201233773504713 
136.99999999999642 0.1649445955217808 0.013538013034314645 0.0004588345392139084 0.17890783814791827 
137.9999999999964 0.060511584601289005 0.017150979525775767 0.0003154591127985236 0.077952823332151 
138.9999999999964 0.007612623819979466 0.01843991109595014 0.00015358085603644827 0.026189965300961272 
139.9999999999964 0.0034942955845322934 0.01679654120967707 4.566250779618445e-05 0.02032894402178422 
140.99999999999636 0.033170833222791574 0.012629705202455932 4.1077336852152034e-05 0.04584070378895085 
141.99999999999636 0.07408601138415057 0.007301219685256238 0.0001368366705464285 0.08152653500532292 
142.99999999999636 0.10365100547661561 0.002642479512786936 0.0002730367190254867 0.10656866557114462 
143.99999999999633 0.10722335752022626 0.00022632938368800294 0.00036137864890522863 0.10781005529578372 
144.99999999999633 0.08347055729034802 0.0007016062471548504 0.0003368277225766463 0.08450404997147493 
145.99999999999633 0.04461194339684981 0.00350045386375014 0.00020495649471666543 0.048310163207791815 
146.9999999999963 0.010812192903718975 0.007081353859785676 5.2672724481604435e-05 0.017940161723457054 
147.9999999999963 0.0004998496912027663 0.00962702312611596 5.511661623729532e-06 0.010130787628360198 
148.99999999999628 0.02060560418052292 0.009887226784030263 0.00014676016380667868 0.0306437527252575 
149.99999999999628 0.06151955422022068 0.0077621402423331525 0.00044541021641819313 0.06973518273470468 
150.99999999999625 0.10021453101464463 0.004327130429570978 0.0007481538687060124 0.10529743754306206 
151.99999999999625 0.11162399648557067 0.001270193002983372 0.000860699258064659 0.11375752038208652 
152.99999999999625 0.0842060004064814 1.915222227966903e-05 0.0006840973222633024 0.08490530451795036 
153.99999999999622 0.03258698010535918 0.0010123926784177317 0.0003172571855718356 0.03390956690945971 
154.99999999999622 6.372708759296243e-05 0.003504666830045858 3.236441075184242e-05 0.0035985123972043015 
155.9999999999962 0.04725591010694463 0.006014872501535112 9.942519205254688e-05 0.053381401524698384 
156.9999999999962 0.22932129446270516 0.0071637091454168364 0.0005539006242921973 0.237067016057916 
157.99999999999616 0.5702692352318941 0.006421494182404671 0.0010903245971659065 0.5778192052275468 
158.99999999999616 1.0459045445055783 0.0043341718175362405 0.0012360627800564953 1.0515041602167499 
159.99999999999616 1.5847109611251937 0.0021055255073494927 0.000780499815672914 1.5875907335217347 
160.99999999999613 2.0888044578695344 0.0008083341397461746 0.0001850070940407738 2.0897297331263953 
161.99999999999613 2.4678464977500836 0.0007324577939520715 0.0005594536846608649 2.4689935830540843 
162.9999999999961 2.671911378979859 0.0012942200638358537 0.002947957659830487 2.675936326942793 
163.9999999999961 2.708529967424343 0.0015661541646825286 0.007160461552197338 2.7169927056480905 
164.9999999999961 2.6355281993637067 0.0010652829554870502 0.011002999404493546 2.6473282296686147 
165.99999999999608 2.5322601069086015 0.00024127878641225838 0.01106625078654593 2.543343890554349 
166.99999999999608 2.4621917052924975 0.00028178776076805004 0.005803664519739534 2.468142259849576 
167.99999999999608 2.4442389266867446 0.002306406279824749 0.00037259680364449535 2.446902908207863 
168.99999999999605 2.4462686841091075 0.006460535545438983 0.01108821058500839 2.4639353009569986 
169.99999999999605 2.4034902132801768 0.01154060407555954 0.06629449124045744 2.4815699123368513 
170.99999999999602 2.2523974176278636 0.015475694663195427 0.20096467357203937 2.469184537776259 
171.99999999999602 1.9635990261592502 0.01643705099689958 0.4447627698453338 2.425206499276547 
172.99999999999602 1.5579690952785012 0.013908450593460799 0.8068993056731437 2.37919111089852 
173.99999999999602 1.0993063663300588 0.009032753309833982 1.2641662229716504 2.3728662504652216 
174.99999999999596 0.6683619072715851 0.003987452608247208 1.7590664100680604 2.431669740085054 
175.99999999999596 0.33159556951450925 0.0007598403903291622 2.211892466659468 2.544362252598456 
176.99999999999596 0.11925321269854533 8.192968809049032e-05 2.544682784847445 2.663992641989518 
177.99999999999596 0.021305280438321507 0.0011807733905011605 2.7087312862360085 2.7310872342137302 
178.99999999999596 0.0002579520644631035 0.0024650329506207347 2.7040355858373295 2.706582705768712 


==> figures/mimo_beta_-5db/beampattern28.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.019702606402983946 0.004311746807872479 2.503993038204198 2.528140717490923 
-179.0 0.0336738695105549 0.0040467495085079914 2.3315682109164477 2.3695469699567906 
-178.0 0.03272403101993949 0.0027214413313236337 2.2186603251788184 2.2544189670500865 
-177.00000000000006 0.02074728317548147 0.0014574593334955367 2.215597308962982 2.23807401830861 
-176.00000000000006 0.007675393617129283 0.0011634336850671026 2.318583641598086 2.327575591425593 
-175.00000000000006 0.0007691450769234253 0.0018933837852774804 2.4745049194092195 2.4771768081733354 
-174.00000000000006 0.0009600918632021026 0.0028932954337149864 2.6076375552193984 2.6113908707814457 
-173.00000000000006 0.004447349862187432 0.0032430077891398186 2.65614561422678 2.6636973272677618 
-172.0000000000001 0.006772872947192446 0.0025813397802803132 2.601472063214924 2.6107179520019823 
-171.0000000000001 0.006019981338025944 0.0013737820152849277 2.4769685262279157 2.484317585874096 
-170.0000000000001 0.0033339814806847994 0.0005426539216966109 2.351853369588345 2.3557344459581437 
-169.0000000000001 0.001183964318294992 0.0007530754818239744 2.2981080973528543 2.300050017182616 
-168.00000000000014 0.0011481861862565053 0.0018917653335120564 2.355669106073727 2.358661537044439 
-167.00000000000017 0.002872544104092699 0.003125045104471661 2.5116780064593964 2.5175486503845126 
-166.00000000000017 0.004667068533572671 0.003498212754990657 2.7027247535735834 2.710697256418503 
-165.00000000000017 0.00498048803571788 0.0026487845295634876 2.8384980107360334 2.8459165856937774 
-164.00000000000017 0.0035413443175325654 0.0011234429824465454 2.836095698877484 2.8405917615865213 
-163.0000000000002 0.0014125624903266894 6.28211431217965e-05 2.650468309810477 2.6518626282540523 
-162.0000000000002 8.776249303508574e-05 0.0004527752599157171 2.2892553708449 2.2898164720651746 
-161.00000000000023 0.0003942650430632936 0.0024371046510264665 1.8077222260395516 1.8106559757605145 
-160.00000000000023 0.001981493650484323 0.005149900055285137 1.2878478081178224 1.295121886080323 
-159.00000000000023 0.003665180400808904 0.007188741551642075 0.8111955616506643 0.8221880225280886 
-158.00000000000026 0.004290754082492085 0.007440006185665018 0.43609647557539655 0.44793056971671996 
-157.00000000000026 0.0034855455799276893 0.005748419761104329 0.18628112473921007 0.19557312610207483 
-156.00000000000026 0.0018272790053256401 0.0030249539240660523 0.05256124490375125 0.05743469623413805 
-155.00000000000028 0.0003921172982432899 0.0007337216515363081 0.0041194441199298385 0.00524771726250523 
-154.00000000000028 3.998438514885531e-05 6.788838600394459e-05 0.0033181018752541837 0.0034269739624633445 
-153.0000000000003 0.0009090265844838082 0.001295404681779921 0.018192075480017417 0.02040587774478122 
-152.0000000000003 0.002399630283461066 0.0036391369564605473 0.029154749320778946 0.03521199461995345 
-151.0000000000003 0.003596517484498958 0.005738164442889193 0.02947289209856729 0.0388297407217117 
-150.00000000000034 0.0038261456183620196 0.0064118439275871264 0.021408112539621167 0.031665160475376875 
-149.00000000000034 0.003010766162173349 0.005297639696807015 0.010870158412439346 0.019190285947998563 
-148.00000000000037 0.0016452698696744455 0.0030264910917110147 0.003022380113017441 0.007698425117259439 
-147.00000000000037 0.0004606063247904589 0.0008653098644680023 8.893736227185677e-05 0.0014148529931518267 
-146.0000000000004 1.9286069903527954e-06 3.903012016583809e-05 0.0013438100439096367 0.0013846584898722636 
-145.0000000000004 0.00036207367839722075 0.0010956664875801123 0.004431656561551087 0.005892184859174855 
-144.00000000000043 0.0011910632972323416 0.003632387547211203 0.0069583288375946436 0.011788172605776255 
-143.00000000000043 0.001937642539594509 0.006500787521330014 0.0075689351893629365 0.01601595617508912 
-142.00000000000043 0.0021644468353456767 0.00836921341647212 0.006224137059763244 0.016766183677353202 
-141.00000000000045 0.0017647222277024422 0.008359041033592886 0.003821104606090597 0.013950985474320112 
-140.00000000000045 0.0009844503598475714 0.006457338477237417 0.0015296913472383226 0.008974517034669048 
-139.00000000000048 0.00026489049376042105 0.0035306875552899696 0.00021038006067974321 0.004006541449696729 
-138.00000000000048 5.779500123117055e-06 0.0009533731470147718 0.0001288261743106729 0.0010877070224920866 
-137.00000000000048 0.00037237472848176007 2.734298105270182e-05 0.0009938055905089713 0.0013941697413880271 
-136.0000000000005 0.0012308956291685847 0.0014442341510591112 0.0022082153874476208 0.004886121570255389 
-135.0000000000005 0.0022260815285766147 0.005002677342571103 0.0031733637017976883 0.01040728085382951 
-134.0000000000005 0.002949593603201216 0.009676411192632208 0.0035149581401564003 0.016147823842089445 
-133.00000000000054 0.0031163684802751742 0.01398754160948784 0.0031683323546089323 0.020279560449345094 
-132.00000000000054 0.0026749290742170756 0.01653161226333323 0.0023309162226152888 0.02154392850705563 
-131.00000000000054 0.001815444212265077 0.01646189795648316 0.0013352643832832125 0.019617315220702407 
-130.00000000000057 0.0008849092023011247 0.013773256454737693 0.0005080091083724203 0.015168842962875411 
-129.00000000000057 0.00025260580937862357 0.009308334454047272 6.562218095783971e-05 0.009627553621309477 
-128.00000000000057 0.00018043864141882858 0.004505279084207245 7.067389458613387e-05 0.004756515162709243 
-127.0000000000006 0.0007422426277462376 0.0009827764828500027 0.0004458144937661081 0.002171044732060071 
-126.0000000000006 0.0018121843848796627 9.457137869103503e-05 0.001025494498076473 0.002933352333572344 
-125.00000000000063 0.0031162664044305567 0.002577806378741895 0.0016199482477226757 0.00731645379880743 
-124.00000000000063 0.004322024311970238 0.008377996532468141 0.0020699774444075778 0.014773754168339294 
-123.00000000000065 0.005134363075758019 0.01667639449731439 0.0022801406331314097 0.02409556562199316 
-122.00000000000065 0.005369638442414541 0.026091537173858443 0.0022276488084959313 0.03369372495030114 
-121.00000000000068 0.004991577822627692 0.03498947807043244 0.001951554762300961 0.041936980675950024 
-120.00000000000068 0.004106235991524627 0.04182257809807254 0.001530477262957735 0.04746245895805301 
-119.00000000000068 0.0029244411623225663 0.0454234431986193 0.0010573845805606514 0.04940678832113348 
-118.0000000000007 0.0017065582871304732 0.04520232455245011 0.0006179859447036597 0.04752659161291776 
-117.00000000000071 0.0007054341170330147 0.041224646258274246 0.0002763600460329613 0.04220452110216301 
-116.00000000000072 0.0001202476175723904 0.03417250160915634 6.866173795333899e-05 0.03435825627818444 
-115.00000000000072 6.860902113432475e-05 0.025214475476675317 3.7276104061041986e-06 0.025282993968688112 
-114.00000000000075 0.0005785782920912045 0.01581945102247354 6.834889071340268e-05 0.016462530759786938 
-113.00000000000075 0.0015977420840812273 0.007552244444694445 0.0002347824003591286 0.009381489255023818 
-112.00000000000078 0.0030138097891059287 0.0018839273531466901 0.0004684532119545767 0.005363957179054857 
-111.00000000000078 0.004680411761961913 4.036011227247738e-05 0.0007344642564928989 0.005454355000713232 
-110.00000000000078 0.006442498651007465 0.00290160868747813 0.0010022223182408248 0.010346907186646543 
-109.00000000000081 0.008157338380077242 0.01095483341587635 0.0012480611177076513 0.020362178066011923 
-108.00000000000081 0.00970898360489748 0.024295377535957716 0.0014561237106128814 0.0354635320383151 
-107.00000000000082 0.011015776792274026 0.042665768939336 0.0016179580524269882 0.055303250999925044 
-106.00000000000084 0.0120317059693961 0.06552012763060942 0.0017313198282966717 0.0792871083787375 
-105.00000000000085 0.012743137403836976 0.09210154909803901 0.0017986182240717192 0.10664693265286584 
-104.00000000000085 0.013162681684427184 0.12152170795473745 0.001825333139351189 0.1365124910092016 
-103.00000000000087 0.013321821195603682 0.1528344758941287 0.0018186146825848364 0.167976327580363 
-102.00000000000088 0.013263586188163862 0.18509815799571902 0.0017861717503725252 0.200147555829041 
-101.00000000000088 0.01303614511692902 0.21742357318223507 0.0017354775577956276 0.23219272573131503 
-100.00000000000091 0.01268776994957953 0.24900736696402637 0.0016732683814338171 0.26336359186670594 
-99.00000000000091 0.012263306842106182 0.2791515313668631 0.0016052841455737018 0.2930128370101522 
-98.00000000000094 0.011802050454612157 0.30727111839979754 0.0015361899584105743 0.3205995753277941 
-97.00000000000094 0.011336784583689568 0.332892644120555 0.0014696200520767284 0.3456868364735074 
-96.00000000000094 0.010893696122827869 0.35564580169220567 0.0014082944163971252 0.3679333061989995 
-95.00000000000097 0.010492870898586337 0.3752509534449928 0.0013541697213897003 0.3870814634275565 
-94.00000000000097 0.01014911605724036 0.39150456287801094 0.0013085972727127368 0.4029439918684001 
-93.00000000000098 0.00987290555018922 0.4042643459058459 0.0012724702871376983 0.4153900240143378 
-92.000000000001 0.009671299298595231 0.4134355301546463 0.0012463501232979012 0.4243324462568462 
-91.00000000000101 0.009548734486919416 0.4189592517747401 0.001230566225574604 0.4297171875396758 
-90.00000000000101 0.009507625273912683 0.4208038107563323 0.0012252877165450015 0.43151514655901 
-89.00000000000104 0.00954873448691967 0.41895925177474785 0.001230566225574526 0.4297171875396838 
-88.00000000000104 0.009671299298594825 0.4134355301546601 0.0012463501232979277 0.42433244625686056 
-87.00000000000104 0.009872905550188878 0.4042643459058686 0.0012724702871375726 0.4153900240143598 
-86.00000000000107 0.010149116057239503 0.39150456287804025 0.001308597272712799 0.40294399186842805 
-85.00000000000107 0.010492870898585839 0.3752509534450301 0.001354169721389545 0.3870814634275952 
-84.0000000000011 0.010893696122827036 0.3556458016922475 0.0014082944163968606 0.36793330619903936 
-83.0000000000011 0.011336784583688815 0.3328926441206032 0.0014696200520765619 0.3456868364735546 
-82.00000000000111 0.011802050454611364 0.3072711183998533 0.0015361899584104863 0.3205995753278505 
-81.00000000000112 0.012263306842105361 0.27915153136692245 0.0016052841455736061 0.29301283701020986 
-80.00000000000114 0.012687769949578657 0.249007366964089 0.0016732683814336445 0.26336359186676606 
-79.00000000000114 0.01303614511692835 0.21742357318230066 0.0017354775577954368 0.2321927257313793 
-78.00000000000115 0.01326358618816327 0.1850981579957844 0.0017861717503724907 0.20014755582910396 
-77.00000000000117 0.01332182119560349 0.15283447589419352 0.0018186146825847594 0.1679763275804286 
-76.00000000000117 0.013162681684427373 0.12152170795480015 0.0018253331393513644 0.1365124910092638 
-75.00000000000118 0.012743137403837937 0.09210154909809663 0.0017986182240718705 0.10664693265292617 
-74.0000000000012 0.012031705969397608 0.0655201276306602 0.001731319828296838 0.07928710837878963 
-73.00000000000121 0.011015776792276577 0.042665768939378 0.0016179580524272015 0.05530325099997004 
-72.00000000000122 0.009708983604900285 0.02429537753599024 0.001456123710613189 0.035463532038350704 
-71.00000000000124 0.008157338380080465 0.01095483341589803 0.0012480611177080856 0.020362178066037184 
-70.00000000000125 0.006442498651011098 0.0029016086874890617 0.0010022223182413104 0.010346907186661685 
-69.00000000000126 0.004680411761965491 4.0360112273281e-05 0.0007344642564934384 0.005454355000718168 
-68.00000000000126 0.003013809789108882 0.001883927353138727 0.00046845321195513175 0.005363957179050475 
-67.00000000000128 0.0015977420840839482 0.007552244444679871 0.00023478240035953004 0.00938148925501231 
-66.0000000000013 0.0005785782920927742 0.015819451022455105 6.834889071365721e-05 0.016462530759770503 
-65.0000000000013 6.860902113478231e-05 0.025214475476656253 3.72761040610899e-06 0.02528299396866903 
-64.00000000000131 0.00012024761757171823 0.034172501609139525 6.86617379530737e-05 0.03435825627816687 
-63.00000000000132 0.0007054341170312233 0.0412246462582626 0.00027636004603242176 0.042204521102149034 
-62.000000000001336 0.0017065582871281955 0.045202324552445695 0.0006179859447028213 0.047526591612910105 
-61.00000000000135 0.0029244411623200023 0.045423443198622716 0.0010573845805597296 0.049406788321133335 
-60.00000000000135 0.004106235991522394 0.041822578098083596 0.0015304772629568207 0.047462458958060526 
-59.000000000001364 0.004991577822626647 0.03498947807044869 0.001951554762300126 0.04193698067596451 
-58.00000000000138 0.00536963844241424 0.026091537173877407 0.0022276488084955457 0.033693724950319866 
-57.00000000000139 0.00513436307575921 0.016676394497332964 0.002280140633131515 0.02409556562201283 
-56.0000000000014 0.004322024311972493 0.00837799653248295 0.0020699774444082747 0.01477375416835681 
-55.000000000001414 0.0031162664044331015 0.0025778063787504205 0.001619948247723777 0.0073164537988197895 
-54.00000000000143 0.0018121843848821783 9.457137869251865e-05 0.0010254944980777458 0.0029333523335775677 
-53.00000000000144 0.0007422426277479509 0.0009827764828451721 0.00044581449376712137 0.0021710447320579655 
-52.00000000000145 0.0001804386414193256 0.00450527908419834 7.067389458655897e-05 0.004756515162701331 
-51.00000000000146 0.0002526058093778927 0.009308334454037302 6.562218095741178e-05 0.009627553621298291 
-50.00000000000147 0.0008849092022994711 0.013773256454730185 0.0005080091083711257 0.015168842962864677 
-49.00000000000148 0.0018154442122631672 0.01646189795648007 0.0013352643832813236 0.019617315220695434 
-48.00000000000149 0.002674929074215628 0.016531612263335937 0.0023309162226133225 0.021543928507054735 
-47.000000000001506 0.0031163684802747744 0.013987541609495337 0.003168332354607785 0.020279560449351048 
-46.00000000000152 0.0029495936032023005 0.009676411192641928 0.0035149581401564974 0.016147823842100166 
-45.00000000000153 0.002226081528578463 0.0050026773425799476 0.0031733637017992995 0.010407280853841835 
-44.000000000001535 0.0012308956291705137 0.0014442341510644172 0.0022082153874501565 0.004886121570265215 
-43.00000000000155 0.00037237472848306746 2.7342981053105544e-05 0.0009938055905112288 0.0013941697413919788 
-42.000000000001556 5.779500123217504e-06 0.0009533731470108176 0.00012882617431164925 0.001087707022489232 
-41.00000000000157 0.0002648904937593312 0.0035306875552839423 0.00021038006067837674 0.004006541449688177 
-40.000000000001585 0.000984450359845838 0.006457338477232106 0.0015296913472344037 0.008974517034658016 
-39.0000000000016 0.0017647222277011561 0.008359041033590808 0.003821104606085503 0.013950985474311643 
-38.000000000001606 0.002164446835345366 0.00836921341647413 0.006224137059759003 0.01676618367735063 
-37.00000000000161 0.0019376425395955408 0.0065007875213352355 0.007568935189362011 0.01601595617509449 
-36.00000000000163 0.0011910632972340766 0.00363238754721715 0.006958328837598154 0.011788172605787515 
-35.00000000000164 0.0003620736783986194 0.001095666487584056 0.004431656561557461 0.005892184859186525 
-34.00000000000165 1.9286069903059354e-06 3.903012016604521e-05 0.0013438100439149383 0.0013846584898777115 
-33.00000000000166 0.00046060632478864906 0.0008653098644646588 8.893736227079094e-05 0.0014148529931455494 
-32.00000000000168 0.0016452698696716884 0.003026491091706084 0.003022380113006329 0.007698425117240852 
-31.000000000001688 0.0030107661621709184 0.005297639696803239 0.01087015841241939 0.019190285947972303 
-30.000000000001698 0.0038261456183613122 0.006411843927586604 0.021408112539600205 0.031665160475354635 
-29.000000000001705 0.003596517484500541 0.005738164442892296 0.029472892098557694 0.03882974072170657 
-28.00000000000172 0.002399630283464112 0.0036391369564655377 0.029154749320790773 0.03521199461997347 
-27.00000000000173 0.0009090265844864919 0.0012954046817839464 0.018192075480047965 0.02040587774481862 
-26.00000000000174 3.9984385149477803e-05 6.788838600461729e-05 0.0033181018752774026 0.0034269739624878427 
-25.00000000000175 0.00039211729824128723 0.000733721651533027 0.0041194441198923485 0.0052477172624623165 
-24.000000000001766 0.0018272790053220954 0.0030249539240605225 0.05256124490357896 0.05743469623395698 
-23.000000000001776 0.003485545579924819 0.005748419761099407 0.18628112473882927 0.195573126101682 
-22.00000000000179 0.0042907540824919385 0.007440006185663411 0.43609647557476133 0.4479305697160896 
-21.000000000001798 0.0036651804008116027 0.007188741551644615 0.811195561649786 0.8221880225272269 
-20.00000000000181 0.0019814936504881616 0.005149900055290429 1.2878478081167863 1.2951218860792892 
-19.000000000001823 0.000394265043065476 0.002437104651031662 1.807722226038506 1.8106559757594607 
-18.000000000001833 8.776249303399162e-05 0.0004527752599182633 2.2892553708440215 2.289816472064298 
-17.000000000001844 0.0014125624903227232 6.282114312089342e-05 2.6504683098099107 2.6518626282535016 
-16.000000000001855 0.0035413443175284173 0.001123442982443501 2.836095698877299 2.840591761586317 
-15.000000000001867 0.004980488035716505 0.0026487845295607372 2.8384980107361932 2.845916585693929 
-14.000000000001878 0.004667068533575192 0.0034982127549901326 2.7027247535739467 2.7106972564188663 
-13.000000000001888 0.0028725441040969046 0.0031250451044735673 2.5116780064597766 2.5175486503848994 
-12.0000000000019 0.0011481861862586396 0.0018917653335148192 2.3556691060739565 2.3586615370446755 
-11.000000000001913 0.0011839643182925677 0.0007530754818255252 2.2981080973528516 2.3000500171826124 
-10.000000000001922 0.003333981480679122 0.0005426539216958659 2.3518533695881416 2.3557344459579337 
-9.000000000001934 0.006019981338021745 0.0013737820152825509 2.476968526227637 2.4843175858738067 
-8.000000000001945 0.006772872947194061 0.0025813397802781335 2.601472063214725 2.6107179520017807 
-7.000000000001957 0.004447349862194512 0.003243007789139478 2.6561456142267708 2.6636973272677507 
-6.000000000001967 0.0009600918632075078 0.002893295433716616 2.6076375552196 2.6113908707816686 
-5.000000000001979 0.0007691450769173452 0.0018933837852795686 2.474504919409538 2.4771768081736574 
-4.00000000000199 0.00767539361710761 0.0011634336850676918 2.318583641598373 2.3275755914258567 
-3.0000000000020015 0.020747283175452696 0.0014574593334937688 2.2155973089630963 2.238074018308702 
-2.000000000002013 0.03272403101992337 0.002721441331320602 2.218660325178692 2.2544189670499426 
-1.0000000000020242 0.033673869510568846 0.004046749508506062 2.3315682109161346 2.3695469699564864 
-2.0355549961366507e-12 0.019702606403022842 0.004311746807873501 2.503993038203843 2.528140717490596 
0.9999999999979531 0.002576898188911824 0.0030841146599849814 2.6503866958114486 2.6560455335174047 
1.9999999999979419 0.013802778098605232 0.0011168606414164 2.6836535572098144 2.698486749680449 
2.9999999999979305 0.09808324058943699 9.518348746116274e-06 2.548584771909479 2.6465909189940193 
3.999999999997919 0.29623764034576516 0.0011806391494295627 2.2411866870873216 2.5385889087876694 
4.999999999997908 0.6241539724606325 0.004812911227780114 1.8072730644621031 2.4363118334698126 
5.999999999997897 1.0583368963398243 0.00951353766895508 1.323105022819329 2.39106564723525 
6.999999999997885 1.537150713778593 0.01299600589439287 0.8679181645514961 2.418115307992869 
7.999999999997874 1.9798700290530857 0.013413059752888591 0.499999580255242 2.493167320743456 
8.999999999997863 2.316415895821769 0.010510754408793612 0.24453650207071473 2.571109956668275 
9.99999999999785 2.5141943556448885 0.005851370201666897 0.09516965265199218 2.614609930262513 
10.999999999997842 2.588704916321311 0.0019312616725282057 0.0253612174025343 2.615179953160607 
11.99999999999783 2.591985105020804 0.000723509268395274 0.002797867436520645 2.5945477213033743 
12.999999999997817 2.5839431732031684 0.0025437740709391686 0.0007012753117381127 2.5861589178972504 
13.999999999997806 2.6004680460585927 0.005932295452601691 0.002957819537455282 2.6083085738246305 
14.999999999997796 2.634126056475468 0.00860358259667941 0.003434443466755501 2.645121147560653 
15.999999999997783 2.6371208055702566 0.008854670013312454 0.002067722883577619 2.647022704552178 
16.999999999997772 2.5451451785955532 0.006560186447878236 0.0006762574875308632 2.5514047429848774 
17.999999999997762 2.31048744412665 0.0031682956334821324 0.0003816434218207442 2.3131399471948484 
18.99999999999775 1.9284370744033348 0.0007453805572872449 0.0010037037792382526 1.929414642482747 
19.999999999997737 1.4446249343389208 0.000691936232680081 0.001699830793575147 1.4464132377012475 
20.999999999997726 0.9403046402978618 0.00291931333623407 0.0018234627280474761 0.9446323646165226 
21.99999999999772 0.5028621534816426 0.005958924156803881 0.001329510307874302 0.5099122586930266 
22.999999999997705 0.19505155861010998 0.007893792957289548 0.0006241671293844552 0.20346652238711085 
23.999999999997694 0.03599806513279435 0.0075212138321741565 0.0001525837823029533 0.043646950788443634 
24.99999999999768 0.0007147951754279452 0.00505208431165267 8.417498995368393e-05 0.005849877711034351 
25.99999999999767 0.036243347534950655 0.001960397461187858 0.00027452977350971854 0.0384647684440505 
26.99999999999766 0.08573043336376054 0.00010669949374618714 0.0004494145504877351 0.08624903673941858 
27.999999999997648 0.10960190932536812 0.0006649217667237402 0.0004292529754482343 0.11064301307094314 
28.999999999997634 0.09580631462893041 0.003462552454250866 0.00023617007017206977 0.09945386759430878 
29.999999999997627 0.05691497849686881 0.007081576758505673 4.115727439341794e-05 0.0640029111426242 
30.999999999997616 0.017697624058380428 0.009634822658860908 2.0204482714637405e-05 0.027338066953045834 
31.999999999997602 0.00013363149494228176 0.00977731592988486 0.0002295090215764822 0.010138552366981397 
32.99999999999759 0.012670378620552687 0.007415831093099616 0.0005747488936387952 0.02065793372539039 
33.99999999999758 0.04757581023624951 0.003767781347282455 0.0008777098889391363 0.052204715484064836 
34.99999999999757 0.08619613235435608 0.0007692567213109998 0.0009856640306166115 0.08791601470576892 
35.999999999997556 0.10868356370420179 0.0001507146340679907 0.0008544513649225576 0.10963993014124919 
36.99999999999754 0.10347818998874495 0.0026345657512426334 0.0005632116160614196 0.10662500716722215 
37.999999999997534 0.07265485068396112 0.007616672385008024 0.0002629987757248009 0.08049403357583634 
38.99999999999753 0.031451627352024905 0.013443017838958585 9.562427981417433e-05 0.04496747781202206 
39.99999999999751 0.0027614744081622205 0.01811771476944878 0.00012760041337454131 0.02099909007590496 
40.9999999999975 0.009110197194441092 0.020105967917554462 0.0003284590846636639 0.029538739479238307 
41.999999999997485 0.06516440306428498 0.01888859281405764 0.0005961766182512528 0.08462401071360193 
42.99999999999748 0.17317403689995897 0.015064568921752007 0.0008102070577238822 0.18898089126989284 
43.99999999999746 0.3224204382641219 0.010006159856853767 0.0008841068758727247 0.33318031357409533 
44.999999999997456 0.49231330806295087 0.005252240713515743 0.0007955597312353752 0.49815738984074853 
45.99999999999745 0.6577487434278292 0.0019104672398797353 0.0005857392472078262 0.6599686243339392 
46.999999999997435 0.7949444393531528 0.00030801736952098147 0.00033423202626144116 0.7952499770027642 
47.99999999999742 0.8861807010581165 1.224652477549913e-05 0.0001241227310375027 0.8859411589733476 
48.99999999999741 0.922485776660151 0.00019340334543946003 1.2381150482047517e-05 0.922302502680092 
49.9999999999974 0.9040343402202285 0.00017985758340581577 1.5211236510186885e-05 0.9038535568665866 
50.999999999997385 0.8386416039803939 4.669533696174896e-07 0.000110259721388087 0.8384123062131882 
51.99999999999738 0.7390958457621459 0.000727599127906646 0.00025111027079429657 0.7397864313671957 
52.99999999999737 0.6201534206710508 0.004510259368326687 0.00038635683274104325 0.6248220304184786 
53.99999999999736 0.49588121399283036 0.014287017050785906 0.00047595529232103404 0.5104767914283493 
54.99999999999734 0.3777717469130732 0.033258968742753726 0.0005003419182806534 0.4114182987236014 
55.99999999999733 0.27377579585514433 0.06425943605674626 0.0004613248255276329 0.33842791373470643 
56.99999999999732 0.18816960486758305 0.10916988887565558 0.0003766002834600624 0.2976786468319041 
57.99999999999731 0.12203461849367574 0.1685052773725032 0.00027118480025470766 0.29079150156043604 
58.99999999999729 0.07407956651831417 0.2412405980860841 0.0001690528272412469 0.31547536116615543 
59.99999999999728 0.04155770121008739 0.3248914787118954 8.727415089867853e-05 0.3665184271125457 
60.99999999999728 0.021096590621294264 0.4158101153305835 3.357123370565878e-05 0.43691097846245347 
61.999999999997264 0.009335798698681452 0.509623860541383 6.995875001972873e-06 0.5189218594604669 
62.99999999999725 0.0033381270614464107 0.6017305465469585 6.642408718199815e-07 0.6050074366044655 
63.99999999999724 0.0007913901126360586 0.6877701552552044 5.257096053977204e-06 0.6884883282662626 
64.99999999999723 4.688890921500594e-05 0.7640111655245387 1.217967891405447e-05 0.7639772868698745 
65.99999999999721 5.0580434146362225e-05 0.8276150207962689 1.5693397670315392e-05 0.8275769624362161 
66.9999999999972 0.00021904033404990432 0.876767461691055 1.3792019911646279e-05 0.8768881343472065 
67.9999999999972 0.0003008383444063199 0.9106864613428015 7.964952071778947e-06 0.9108788832289831 
68.99999999999719 0.0002500461174458063 0.9295307893744243 2.2070404926515705e-06 0.929665784735236 
69.99999999999717 0.00012578969564491451 0.9342403327194804 1.696966402594928e-06 0.9342525705416167 
70.99999999999716 2.1886766154321704e-05 0.9263401362535769 1.1512525090538139e-05 0.9262626169333704 
71.99999999999714 2.4187285293826816e-05 0.9077363883182076 3.563334259909846e-05 0.9076913496128881 
72.99999999999714 0.00018992201280716516 0.8805261773483447 7.634847645530568e-05 0.8806948114887932 
73.99999999999713 0.0005423951268340781 0.8468355086976149 0.0001340722763790972 0.8474222234808615 
74.99999999999712 0.001074882861373994 0.8086931018905067 0.00020749436789809772 0.8098938494029713 
75.9999999999971 0.0017588782569906989 0.7679417069937488 0.0002939517647893421 0.769920935414523 
76.9999999999971 0.00255330858353838 0.7261844559660754 0.00038990647623269177 0.7290617535397375 
77.99999999999709 0.0034127102609057824 0.6847611255480401 0.00049142969126681 0.6886065150294155 
78.99999999999707 0.004293413197204836 0.644747931579387 0.0005946224520974611 0.649583757975235 
79.99999999999706 0.0051575223097304786 0.6069742855959818 0.000695933515950349 0.6127813905109031 
80.99999999999704 0.005974921769485312 0.5720504811595455 0.0007923618048639691 0.5787765713845509 
81.99999999999704 0.006723733997282835 0.5404012282807147 0.0008815504611119614 0.5479697861626462 
82.99999999999702 0.007389714069905974 0.5123010695369616 0.0009617914746423827 0.5206196527292825 
83.99999999999702 0.007965015694560604 0.48790881215720466 0.0010319650893037208 0.4968760508522297 
84.999999999997 0.008446676759639397 0.46729908437397794 0.0010914384408360952 0.47681005651153785 
85.99999999999699 0.008835074088316512 0.4504899146902949 0.001139944994400485 0.4604398506492824 
86.99999999999697 0.00913250803302025 0.43746582288245783 0.0011774619661113596 0.447752268747276 
87.99999999999697 0.009342007228155784 0.42819631172418354 0.0012040982557841903 0.4387199828150079 
88.99999999999696 0.009466394534967252 0.4226498838474839 0.0012200012658074657 0.43331448938654826 
89.99999999999694 0.009507625273912787 0.4208038107563337 0.0012252877165450623 0.43151514655901113 
90.99999999999694 0.009466394534967507 0.42264988384746127 0.0012200012658075258 0.43331448938652656 
91.99999999999692 0.009342007228156583 0.42819631172413797 0.0012040982557843024 0.43871998281496455 
92.99999999999692 0.009132508033021723 0.43746582288238794 0.0011774619661115097 0.4477522687472078 
93.99999999999689 0.008835074088317973 0.4504899146902046 0.0011399449944007633 0.460439850649195 
94.99999999999689 0.008446676759641879 0.46729908437386247 0.0010914384408363732 0.47681005651142544 
95.99999999999689 0.007965015694563675 0.48790881215706583 0.0010319650893041079 0.49687605085209363 
96.99999999999686 0.0073897140699093426 0.5123010695368001 0.0009617914746428321 0.5206196527291269 
97.99999999999686 0.006723733997287005 0.5404012282805325 0.0008815504611124416 0.5479697861624667 
98.99999999999685 0.005974921769490094 0.5720504811593422 0.0007923618048645941 0.5787765713843515 
99.99999999999685 0.0051575223097355015 0.606974285595759 0.0006959335159509969 0.6127813905106891 
100.99999999999682 0.00429341319721026 0.6447479315791489 0.0005946224520980544 0.6495837579749981 
101.99999999999682 0.003412710260911181 0.68476112554779 0.0004914296912674698 0.6886065150291655 
102.99999999999679 0.002553308583543494 0.7261844559658207 0.0003899064762332881 0.7290617535394938 
103.99999999999679 0.001758878256995266 0.7679417069934964 0.0002939517647899067 0.7699209354142729 
104.99999999999679 0.0010748828613777739 0.8086931018902634 0.0002074943678985911 0.8098938494027331 
105.99999999999676 0.0005423951268368629 0.846835508697394 0.00013407227637949565 0.8474222234806347 
106.99999999999676 0.00018992201280871923 0.8805261773481563 7.634847645558361e-05 0.8806948114886031 
107.99999999999673 2.418728529427522e-05 0.9077363883180658 3.563334259929824e-05 0.9076913496127526 
108.99999999999673 2.188676615394816e-05 0.9263401362534935 1.151252509062952e-05 0.9262626169332853 
109.99999999999672 0.0001257896956440946 0.9342403327194688 1.6969664026184985e-06 0.9342525705416026 
110.99999999999672 0.0002500461174452114 0.9295307893744947 2.207040492629669e-06 0.9296657847353038 
111.99999999999669 0.000300838344406389 0.9106864613429623 7.96495207173148e-06 0.9108788832291427 
112.99999999999669 0.0002190403340508024 0.8767674616913089 1.3792019911635294e-05 0.8768881343474569 
113.99999999999669 5.058043414731482e-05 0.8276150207966145 1.5693397670332015e-05 0.8275769624365648 
114.99999999999666 4.688890921355084e-05 0.7640111655249683 1.2179678914088506e-05 0.7639772868702991 
115.99999999999666 0.0007913901126272931 0.6877701552557041 5.2570960540145125e-06 0.6884883282667553 
116.99999999999663 0.0033381270614223795 0.6017305465475081 6.642408718249323e-07 0.6050074366049933 
117.99999999999663 0.009335798698629763 0.509623860541957 6.995875001883887e-06 0.5189218594609887 
118.99999999999662 0.02109659062119898 0.41581011533115264 3.357123370542705e-05 0.43691097846293675 
119.9999999999966 0.041557701209929146 0.3248914787124322 8.727415089825559e-05 0.36651842711293 
120.9999999999966 0.07407956651807143 0.241240598086566 0.00016905282724068036 0.31547536116639374 
121.99999999999659 0.12203461849332951 0.1685052773729087 0.00027118480025405757 0.290791501560498 
122.99999999999658 0.1881696048671171 0.10916988887597487 0.000376600283459412 0.29767864683175677 
123.99999999999656 0.27377579585456363 0.06425943605697663 0.00046132482552732395 0.33842791373435366 
124.99999999999656 0.37777174691238946 0.03325896874290382 0.0005003419182806469 0.41141829872307056 
125.99999999999653 0.4958812139920786 0.01428701705087056 0.0004759552923213738 0.5104767914276843 
126.99999999999653 0.6201534206702897 0.004510259368364851 0.0003863568327417146 0.6248220304177541 
127.99999999999653 0.7390958457614637 0.0007275991279177634 0.00025111027079521153 0.7397864313665306 
128.9999999999965 0.8386416039798782 4.6695336962240555e-07 0.00011025972138887233 0.8384123062126869 
129.9999999999965 0.9040343402199604 0.00017985758340470197 1.5211236510522778e-05 0.9038535568663151 
130.99999999999648 0.9224857766602019 0.00019340334544038762 1.2381150481723566e-05 0.9223025026801429 
131.99999999999648 0.8861807010585099 1.2246524776034855e-05 0.00012412273103650022 0.8859411589737356 
132.99999999999645 0.7949444393538667 0.0003080173695159293 0.0003342320262599846 0.795249977003459 
133.99999999999645 0.6577487434287753 0.0019104672398647922 0.0005857392472063483 0.6599686243348692 
134.99999999999642 0.4923133080639991 0.005252240713490285 0.0007955597312343609 0.4981573898417581 
135.99999999999642 0.32242043826512135 0.010006159856822341 0.0008841068758726769 0.3331803135750561 
136.99999999999642 0.17317403690076383 0.015064568921723141 0.0008102070577248552 0.1889808912706682 
137.9999999999964 0.06516440306479146 0.018888592814041143 0.0005961766182528443 0.08462401071409377 
138.9999999999964 0.00911019719462291 0.020105967917556644 0.000328459084665214 0.029538739479423957 
139.9999999999964 0.002761474408073686 0.01811771476947027 0.00012760041337532866 0.020999090075839166 
140.99999999999636 0.031451627351786415 0.0134430178389926 9.562427981374323e-05 0.04496747781181897 
141.99999999999636 0.07265485068371938 0.007616672385043126 0.0002629987757232481 0.08049403357562743 
142.99999999999636 0.10347818998862626 0.0026345657512666723 0.0005632116160594252 0.10662500716712728 
143.99999999999633 0.10868356370426016 0.00015071463407362063 0.0008544513649211067 0.1096399301413112 
144.99999999999633 0.08619613235456022 0.0007692567212986037 0.0009856640306165692 0.087916014705962 
145.99999999999633 0.04757581023649616 0.0037677813472600462 0.0008777098889404933 0.052204715484289635 
146.9999999999963 0.012670378620712902 0.007415831093079474 0.0005747488936410022 0.0206579337255323 
147.9999999999963 0.00013363149492691233 0.00977731592987746 0.00022950902157834388 0.010138552366960707 
148.99999999999628 0.01769762405818988 0.009634822658870001 2.0204482715240032e-05 0.027338066952864788 
149.99999999999628 0.05691497849660307 0.007081576758526416 4.1157274392621274e-05 0.06400291114237983 
150.99999999999625 0.0958063146287467 0.003462552454272314 0.0002361700701706968 0.09945386759414727 
151.99999999999625 0.10960190932539701 0.0006649217667349088 0.00042925297544745326 0.11064301307098168 
152.99999999999625 0.0857304333640116 0.0001066994937416465 0.0004494145504882781 0.08624903673966379 
153.99999999999622 0.03624334753526308 0.001960397461171009 0.0002745297735111015 0.038464768444345245 
154.99999999999622 0.0007147951754896917 0.005052084311633793 8.417498995432579e-05 0.005849877711077499 
155.9999999999962 0.035998065132244586 0.007521213832164487 0.00015258378230128945 0.04364695078788219 
156.9999999999962 0.19505155860868856 0.007893792957294882 0.000624167129380506 0.20346652238569635 
157.99999999999616 0.5028621534793217 0.005958924156820918 0.0013295103078701253 0.5099122586907158 
158.99999999999616 0.9403046402949022 0.0029193133362521084 0.0018234627280460584 0.9446323646136177 
159.99999999999616 1.4446249343358066 0.0006919362326876429 0.0016998307935779994 1.446413237698159 
160.99999999999613 1.928437074400618 0.0007453805572789278 0.0010037037792431838 1.9294146424800198 
161.99999999999613 2.310487444124743 0.003168295633462355 0.00038164342182247265 2.313139947192933 
162.9999999999961 2.545145178594587 0.00656018644785875 0.000676257487525278 2.551404742983866 
163.9999999999961 2.6371208055700475 0.00885467001330541 0.002067722883567361 2.647022704551955 
164.9999999999961 2.6341260564756426 0.008603582596689384 0.00343444346675118 2.645121147560842 
165.99999999999608 2.600468046058776 0.00593229545262253 0.002957819537465864 2.608308573824842 
166.99999999999608 2.5839431732031777 0.00254377407095727 0.0007012753117493173 2.5861589178972997 
167.99999999999608 2.5919851050207336 0.0007235092683978238 0.002797867436467508 2.5945477213032575 
168.99999999999605 2.5887049163214852 0.001931261672511211 0.025361217402283757 2.6151799531605047 
169.99999999999605 2.514194355645682 0.005851370201638104 0.09516965265135506 2.6146099302625965 
170.99999999999602 2.3164158958234102 0.010510754408768155 0.24453650206949668 2.571109956668681 
171.99999999999602 1.9798700290555238 0.013413059752880247 0.4999995802533287 2.493167320743959 
172.99999999999602 1.5371507137814928 0.012996005894406033 0.8679181645489363 2.418115307993215 
173.99999999999602 1.0583368963426925 0.009513537668982509 1.3231050228163828 2.391065647235206 
174.99999999999596 0.624153972463008 0.004812911227807697 1.8072730644592105 2.436311833469347 
175.99999999999596 0.29623764034737526 0.0011806391494448957 2.241186687084989 2.5385889087869282 
176.99999999999596 0.09808324059026736 9.518348745326128e-06 2.5485847719081036 2.646590918993532 
177.99999999999596 0.013802778098849288 0.0011168606414052162 2.6836535572095364 2.698486749680377 
178.99999999999596 0.0025768981888524074 0.00308411465997386 2.6503866958120756 2.6560455335179562 


==> figures/mimo_beta_-5db/beampattern29.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.011824235225429684 0.00565365457051698 2.5078203179349465 2.5257085423115124 
-179.0 0.025189906180085177 0.004009021268388511 2.366817745656678 2.396398769279577 
-178.0 0.025777305882113563 0.0016877711684150554 2.275496993619812 2.3031668279146262 
-177.00000000000006 0.01582380549999055 0.0003785834425331316 2.2805918506719927 2.2968039085893404 
-176.00000000000006 0.004773973444781049 0.001099769532231233 2.376484939951497 2.3822655393056387 
-175.00000000000006 3.940341502353603e-05 0.003503045489433194 2.5105796756502214 2.514062642790533 
-174.00000000000006 0.0026650935117194367 0.006101041848072274 2.6103286152760976 2.6191750820219313 
-173.00000000000006 0.008551968940350775 0.00725053634280386 2.6194943534191237 2.6355448218458077 
-172.0000000000001 0.012613908406869951 0.00622279996578499 2.5265713840648476 2.5457695349043945 
-171.0000000000001 0.012357507416302937 0.003653807401537262 2.3718362347371316 2.3882214233311956 
-170.0000000000001 0.00877450865031987 0.0011000216665107473 2.229564740638468 2.2397284854524613 
-169.0000000000001 0.004718723100380045 2.256360266243478e-05 2.1736377725697413 2.178530715130318 
-168.00000000000014 0.002499803900860976 0.0008804609573885965 2.2423903038113475 2.2457890281047312 
-167.00000000000017 0.0024847016492223523 0.0029082605861246234 2.418608297982164 2.4239335354411833 
-166.00000000000017 0.0033879461643032535 0.004679422835864851 2.6333136234408356 2.641287095871398 
-165.00000000000017 0.0036439078565355374 0.005046285090456959 2.7911511876823845 2.7997666273557886 
-164.00000000000017 0.002664049870033556 0.00383417349713151 2.805994686613816 2.8124543378461357 
-163.0000000000002 0.001120384957995136 0.0018686037928971834 2.631843755378054 2.634822173896755 
-162.0000000000002 0.00024027339868009577 0.00037025806223331 2.2772548640249375 2.2778630651837113 
-161.00000000000023 0.0007835734172694261 0.0001508851759405909 1.7993363322940268 1.8002600045961203 
-160.00000000000023 0.0024765928466473634 0.001134934268023706 1.281835746053404 1.2854226265352011 
-159.00000000000023 0.004240085937499861 0.0024838128039490026 0.8073561037180771 0.8140470173405839 
-158.00000000000026 0.004958569074181981 0.0031974677203570625 0.4344024186489502 0.4425273992390685 
-157.00000000000026 0.004210581124336286 0.002777383698605889 0.18630996488545018 0.19327677705087717 
-156.00000000000026 0.002483487881684643 0.0015278555213228925 0.05340342736812739 0.05740530143757088 
-155.00000000000028 0.0007933239792260615 0.0003284631068233929 0.004676380575251488 0.005796429604379058 
-154.00000000000028 1.88976848608181e-05 4.978777779127365e-05 0.0027389525887796815 0.002807362050594116 
-153.0000000000003 0.00039633965362580696 0.00099269302030654 0.01618969342178871 0.01757510243934715 
-152.0000000000003 0.0014608385236253086 0.002694423887397275 0.02605482833408334 0.030201822720730673 
-151.0000000000003 0.0024119396932002616 0.004205209476955199 0.02600603218326191 0.03261219201202369 
-150.00000000000034 0.0026294533073280613 0.004655020452051704 0.01837177268744695 0.025645807818265844 
-149.00000000000034 0.0020172997666495223 0.003770164212906195 0.008822235256801666 0.014602368167899546 
-148.00000000000037 0.000998945892400493 0.0020444913912635657 0.00212387024508476 0.005163781551876906 
-147.00000000000037 0.00021334735847617723 0.00047763444468127986 0.00012758210999013283 0.0008177966358726042 
-146.0000000000004 0.00012289998151200393 3.472541308009435e-05 0.0018905170538766757 0.002048318792701663 
-145.0000000000004 0.0007639754190458842 0.00112471238501519 0.005039666196597934 0.006927992400713574 
-144.00000000000043 0.0017597888029521529 0.0033708476728526284 0.007319727039757602 0.012448944832484215 
-143.00000000000043 0.002556875547318784 0.005784123612322489 0.007580680366377096 0.015919605975717593 
-142.00000000000043 0.0027331524442408953 0.007243459133908122 0.00596257866002515 0.015937273188756266 
-141.00000000000045 0.002209145912620918 0.007041691530415471 0.003458884191125899 0.012708586663123586 
-140.00000000000045 0.0012662518150400102 0.0052376360110705945 0.0012413860870181643 0.007745014801360952 
-139.00000000000048 0.00038501570055006707 0.002657856977138046 0.00010463025822336562 0.0031477068838430453 
-138.00000000000048 2.066439703151443e-06 0.0005574061655679956 0.00022426018261950448 0.0007837809108742708 
-137.00000000000048 0.000309296471778483 9.626436955561654e-05 0.0012350152785428731 0.0016400059245696632 
-136.0000000000005 0.0011822348318152242 0.0018558568301875933 0.0025044623368004736 0.005541285845653277 
-135.0000000000005 0.0022543452128386495 0.0055887209959847054 0.0034394523528549015 0.011280856013087412 
-134.0000000000005 0.003087909238541491 0.010288961833098827 0.0036989015167324577 0.017074213532897026 
-133.00000000000054 0.0033583687711847884 0.014542588293139907 0.003259622465590356 0.021159557362130103 
-132.00000000000054 0.0029757567981397127 0.017017453881005406 0.002351874558093525 0.022344769830388345 
-131.00000000000054 0.0021034802234330186 0.016915161064272197 0.0013231715715819967 0.020342051292773444 
-130.00000000000057 0.0010805413774724357 0.014236451121663033 0.0004967219866913754 0.01581411676765378 
-129.00000000000057 0.00028847341227737546 0.009787218618912326 7.31266352656667e-05 0.010148931455281139 
-128.00000000000057 1.760452294557799e-05 0.0049417383608306885 9.526178143609009e-05 0.0050540894298369355 
-127.0000000000006 0.000378425153642959 0.0012516925746250114 0.0004700226715083389 0.0020988846019475804 
-126.0000000000006 0.0012807622849085331 2.448266275400637e-05 0.0010246946851517644 0.0023280672792403323 
-125.00000000000063 0.0024773353921290248 0.001988005057238894 0.0015718451564903325 0.006034976965283992 
-124.00000000000063 0.0036485954067312846 0.007120869366633547 0.001961959908966906 0.012729186753406866 
-123.00000000000065 0.004497485425326988 0.014673714513168203 0.002112824709496289 0.02128196510983338 
-122.00000000000065 0.004825841448947421 0.023356309279168187 0.0020144266341159856 0.0301947257026035 
-121.00000000000068 0.004574889223219222 0.031629445142470784 0.0017150730002131037 0.03791760494353436 
-120.00000000000068 0.003825599329199926 0.038026128065009955 0.0012975199567389784 0.04314720314563241 
-119.00000000000068 0.0027660477017873745 0.041432273495643546 0.0008536530945691323 0.0450493635008732 
-118.0000000000007 0.0016397052498468307 0.041277206712136444 0.00046391503003900223 0.04337740020457391 
-117.00000000000071 0.0006901290550264548 0.037610920486279446 0.00018458904440662305 0.03848131058410108 
-116.00000000000072 0.00011485225981785757 0.031070855178843636 4.327167384771893e-05 0.031223875735788883 
-115.00000000000072 3.621396840868767e-05 0.022760666681622667 4.097291476844133e-05 0.022832308300443086 
-114.00000000000075 0.0004913489582721709 0.01407450457796992 0.00015840159708280016 0.014718759947599271 
-113.00000000000075 0.0014390211295618246 0.006502729076792835 0.0003639564378588844 0.008300830985223603 
-112.00000000000078 0.002778194918311001 0.0014505222182049737 0.000621444044065089 0.004846457660483196 
-111.00000000000078 0.0043722995521445545 9.213348793614049e-05 0.0008962713175711529 0.005358619439703768 
-110.00000000000078 0.006073693272246723 0.0032732336534582558 0.001159570735027478 0.01050630189632023 
-109.00000000000081 0.007744299711985447 0.01146422155975539 0.001390271222126311 0.020600539107434913 
-108.00000000000081 0.009270178622759431 0.024759754633171902 0.0015754737978315684 0.0356089215621874 
-107.00000000000082 0.010569448080564483 0.042914881821450535 0.0017096430893057955 0.055198871301621266 
-106.00000000000084 0.011594219926089935 0.06540592647759844 0.0017931308683826728 0.07879900604489355 
-105.00000000000085 0.012327947283409276 0.09150424521932263 0.0018304632815821604 0.10566854699560253 
-104.00000000000085 0.012779849297095495 0.1203525183651774 0.001828700421882672 0.13496639949188577 
-103.00000000000087 0.012977987616981459 0.15103562314418664 0.0017960523323904073 0.16581371731592712 
-102.00000000000088 0.012962261149148075 0.182640812194428 0.0017408311904123649 0.19734602118117642 
-101.00000000000088 0.012778188345151811 0.21430443221117193 0.0016707442240013193 0.228752982093094 
-100.00000000000091 0.012471956456512381 0.24524450440162313 0.0015924858991227524 0.25930563113151306 
-99.00000000000091 0.012086893934137012 0.27478003162955816 0.0015115661391928515 0.28837195508006025 
-98.00000000000094 0.01166129101451141 0.30233889140835757 0.0014323069661468 0.31542259565417674 
-97.00000000000094 0.011227355013349158 0.32745668659503707 0.0013579462976882983 0.3400287501376995 
-96.00000000000094 0.010811026272698396 0.34976906106932004 0.001290799235234253 0.36185445728558036 
-95.00000000000097 0.01043237680941873 0.3689998594697393 0.00123244014827621 0.38064533288807634 
-94.00000000000097 0.010106344840919516 0.3849472226569936 0.0011838808153488323 0.39621557484806746 
-93.00000000000098 0.009843606191476393 0.3974693490757418 0.0011457296240018967 0.40843475356479364 
-92.000000000001 0.009651434703342244 0.4064712785357773 0.001118323998763818 0.4172155880063781 
-91.00000000000101 0.009534449830383332 0.41189370847328394 0.0011018329600603809 0.4225036121935393 
-90.00000000000101 0.009495186548389111 0.4137045532270065 0.0010963294177616673 0.4242693770063322 
-89.00000000000104 0.009534449830383603 0.41189370847329193 0.0011018329600603035 0.4225036121935465 
-88.00000000000104 0.009651434703341852 0.40647127853579146 0.001118323998763838 0.41721558800639175 
-87.00000000000104 0.009843606191476124 0.3974693490757643 0.001145729624001765 0.408434753564815 
-86.00000000000107 0.01010634484091868 0.38494722265702225 0.00118388081534889 0.3962155748480938 
-85.00000000000107 0.010432376809418277 0.36899985946977615 0.0012324401482760414 0.3806453328881115 
-84.0000000000011 0.010811026272697597 0.3497690610693611 0.0012907992352339886 0.36185445728561927 
-83.0000000000011 0.011227355013348483 0.32745668659508426 0.0013579462976881108 0.3400287501377455 
-82.00000000000111 0.011661291014510692 0.3023388914084119 0.0014323069661466867 0.31542259565422914 
-81.00000000000112 0.012086893934136285 0.27478003162961623 0.0015115661391927305 0.2883719550801159 
-80.00000000000114 0.012471956456511609 0.2452445044016845 0.0015924858991225408 0.2593056311315716 
-79.00000000000114 0.012778188345151202 0.21430443221123627 0.0016707442240010946 0.22875298209315773 
-78.00000000000115 0.012962261149147591 0.18264081219449185 0.0017408311904122914 0.19734602118124075 
-77.00000000000117 0.01297798761698132 0.1510356231442502 0.001796052332390285 0.16581371731599107 
-76.00000000000117 0.01277984929709577 0.12035251836523879 0.0018287004218828053 0.1349663994919463 
-75.00000000000118 0.012327947283410317 0.09150424521937928 0.0018304632815822517 0.10566854699566063 
-74.0000000000012 0.011594219926091436 0.0654059264776485 0.0017931308683827687 0.0787990060449457 
-73.00000000000121 0.010569448080567064 0.04291488182149198 0.0017096430893059247 0.05519887130166513 
-72.00000000000122 0.009270178622762179 0.024759754633204133 0.0015754737978318023 0.035608921562222944 
-71.00000000000124 0.007744299711988555 0.011464221559777166 0.0013902712221266964 0.020600539107460184 
-70.00000000000125 0.006073693272250221 0.003273233653469661 0.001159570735027937 0.010506301896335564 
-69.00000000000126 0.004372299552148002 9.213348793777653e-05 0.0008962713175716751 0.0053586194397093785 
-68.00000000000126 0.002778194918313803 0.0014505222181981508 0.0006214440440656991 0.004846457660479797 
-67.00000000000128 0.0014390211295643915 0.0065027290767796075 0.00036395643785934944 0.008300830985213458 
-66.0000000000013 0.0004913489582736067 0.014074504577952935 0.00015840159708315827 0.014718759947583926 
-65.0000000000013 3.6213968409062454e-05 0.022760666681605028 4.0972914768575254e-05 0.022832308300425982 
-64.00000000000131 0.00011485225981717261 0.03107085517882803 4.3271673847577136e-05 0.031223875735772712 
-63.00000000000132 0.0006901290550247377 0.03761092048626871 0.00018458904440618557 0.03848131058408807 
-62.000000000001336 0.001639705249844709 0.04127720671213244 0.0004639150300382995 0.04337740020456705 
-61.00000000000135 0.002766047701785059 0.04143227349564689 0.000853653094568281 0.04504936350087354 
-60.00000000000135 0.0038255993291979643 0.038026128065020315 0.001297519956738094 0.04314720314563976 
-59.000000000001364 0.004574889223218394 0.0316294451424859 0.001715073000212253 0.03791760494354822 
-58.00000000000138 0.004825841448947371 0.0233563092791858 0.002014426634115525 0.030194725702620873 
-57.00000000000139 0.004497485425328278 0.014673714513185237 0.002112824709496282 0.021281965109851673 
-56.0000000000014 0.0036485954067334886 0.007120869366646866 0.001961959908967473 0.012729186753422793 
-55.000000000001414 0.002477335392131457 0.0019880050572461936 0.0015718451564913217 0.0060349769652947105 
-54.00000000000143 0.0012807622849107885 2.4482662754623002e-05 0.0010246946851529704 0.002328067279244353 
-53.00000000000144 0.00037842515364430404 0.0012516925746196774 0.00047002267150933046 0.002098884601944563 
-52.00000000000145 1.7604522945669277e-05 0.004941738360821586 9.526178143654008e-05 0.00505408942982831 
-51.00000000000146 0.0002884734122762107 0.00978721861890232 7.312663526528985e-05 0.010148931455269586 
-50.00000000000147 0.0010805413774705125 0.014236451121655558 0.0004967219866901118 0.015814116767642914 
-49.00000000000148 0.0021034802234309764 0.016915161064269078 0.0013231715715800799 0.02034205129276654 
-48.00000000000149 0.0029757567981383275 0.01701745388100799 0.002351874558091447 0.02234476983038727 
-47.000000000001506 0.0033583687711845993 0.014542588293147253 0.003259622465589011 0.02115955736213583 
-46.00000000000152 0.003087909238542814 0.010288961833108484 0.0036989015167323606 0.01707421353290779 
-45.00000000000153 0.0022543452128406826 0.005588720995993752 0.0034394523528563786 0.01128085601309996 
-44.000000000001535 0.0011822348318172536 0.0018558568301934337 0.0025044623368030393 0.005541285845663713 
-43.00000000000155 0.00030929647177974594 9.626436955686243e-05 0.0012350152785453258 0.0016400059245746678 
-42.000000000001556 2.0664397030663552e-06 0.0005574061655650517 0.00022426018262087206 0.0007837809108726104 
-41.00000000000157 0.0003850157005486821 0.002657856977132894 0.0001046302582223901 0.0031477068838356055 
-40.000000000001585 0.0012662518150379203 0.005237636011065761 0.0012413860870145537 0.007745014801350596 
-39.0000000000016 0.002209145912619347 0.007041691530413282 0.0034588841911207774 0.01270858666311491 
-38.000000000001606 0.002733152444240377 0.007243459133909483 0.005962578660020522 0.01593727318875247 
-37.00000000000161 0.002556875547319787 0.005784123612326772 0.007580680366375489 0.015919605975721278 
-36.00000000000163 0.0017597888029541094 0.003370847672857751 0.007319727039760419 0.01244894483249415 
-35.00000000000164 0.0007639754190477463 0.0011247123850188327 0.00503966619660405 0.006927992400725116 
-34.00000000000165 0.000122899981512627 3.4725413080740265e-05 0.0018905170538825269 0.00204831879270881 
-33.00000000000166 0.00021334735847518878 0.00047763444467899545 0.0001275821099905612 0.0008177966358697326 
-32.00000000000168 0.0009989458923984704 0.0020444913912598815 0.0021238702450758727 0.005163781551862315 
-31.000000000001688 0.0020172997666476817 0.0037701642129032756 0.008822235256784031 0.014602368167877331 
-30.000000000001698 0.0026294533073276016 0.004655020452051199 0.018371772687427537 0.025645807818245808 
-29.000000000001705 0.0024119396932015895 0.004205209476957411 0.026006032183252387 0.03261219201201759 
-28.00000000000172 0.0014608385236276214 0.0026944238874008868 0.02605482833409361 0.030201822720746705 
-27.00000000000173 0.00039633965362750125 0.0009926930203094893 0.016189693421816517 0.017575102439379847 
-26.00000000000174 1.88976848604664e-05 4.978777779197795e-05 0.002738952588800082 0.002807362050614844 
-25.00000000000175 0.0007933239792233511 0.00032846310682166325 0.004676380575212405 0.0057964296043356844 
-24.000000000001766 0.0024834878816807344 0.0015278555213201126 0.05340342736795554 0.057405301437393044 
-23.000000000001776 0.00421058112433343 0.0027773836986039633 0.18630996488507215 0.1932767770504886 
-22.00000000000179 0.004958569074182036 0.003197467720357391 0.43440241864831924 0.4425273992384412 
-21.000000000001798 0.004240085937502764 0.0024838128039513683 0.8073561037172035 0.8140470173397174 
-20.00000000000181 0.002476592846651387 0.0011349342680264261 1.2818357460523728 1.2854226265341755 
-19.000000000001823 0.0007835734172719013 0.00015088517594155033 1.799336332292986 1.800260004595084 
-18.000000000001833 0.00024027339867964628 0.00037025806223142985 2.277254864024069 2.2778630651828253 
-17.000000000001844 0.0011203849579922518 0.0018686037928932883 2.631843755377506 2.6348221738961866 
-16.000000000001855 0.0026640498700305705 0.00383417349712787 2.8059946866136616 2.812454337845975 
-15.000000000001867 0.0036439078565346904 0.005046285090455945 2.7911511876825847 2.7997666273559947 
-14.000000000001878 0.0033879461643048715 0.004679422835867266 2.6333136234412478 2.6412870958718218 
-13.000000000001888 0.002484701649223843 0.00290826058612899 2.418608297982591 2.423933535441605 
-12.0000000000019 0.002499803900858946 0.0008804609573919553 2.2423903038116135 2.245789028104997 
-11.000000000001913 0.004718723100373194 2.2563602662277322e-05 2.173637772569747 2.1785307151303135 
-10.000000000001922 0.008774508650311217 0.0011000216665066859 2.2295647406382475 2.2397284854522144 
-9.000000000001934 0.012357507416298201 0.0036538074015314923 2.371836234736802 2.388221423330848 
-8.000000000001945 0.012613908406873965 0.006222799965780905 2.526571384064576 2.545769534904126 
-7.000000000001957 0.008551968940362309 0.007250536342804004 2.6194943534190323 2.6355448218457296 
-6.000000000001967 0.0026650935117299352 0.00610104184807654 2.6103286152762224 2.6191750820220756 
-5.000000000001979 3.940341502214793e-05 0.0035030454894388746 2.5105796756504817 2.514062642790796 
-4.00000000000199 0.004773973444763531 0.0010997695322347589 2.3764849399517534 2.3822655393058922 
-3.0000000000020015 0.0158238054999659 0.00037858344253240486 2.2805918506721055 2.2968039085894256 
-2.000000000002013 0.02577730588210138 0.0016877711684108421 2.275496993619717 2.3031668279145188 
-1.0000000000020242 0.02518990618010087 0.004009021268383921 2.36681774565642 2.3963987692793256 
-2.0355549961366507e-12 0.011824235225463447 0.005653654570515333 2.5078203179346614 2.525708542311262 
0.9999999999979531 0.00015717176142460994 0.005420934828185178 2.6177343489657523 2.623511014745423 
1.9999999999979419 0.024463432368104367 0.0034313939646371107 2.6148573918230102 2.642497927910965 
2.9999999999979305 0.13067736831844096 0.0010593251021488975 2.449344766375445 2.580233293713364 
3.999999999997919 0.35786678293958724 1.641025836963015e-08 2.121735843955024 2.47818566676376 
4.999999999997908 0.7167746153104552 0.0011019856610263161 1.6806639883680983 2.39674522651975 
5.999999999997897 1.1765189267958167 0.0037619571502423327 1.202796609115759 2.381190911781277 
6.999999999997885 1.6683473822669284 0.006302252755453982 0.7651726843937801 2.438122200613837 
7.999999999997874 2.1076053477545478 0.007083824974384958 0.4217982829849031 2.5351449267603385 
8.999999999997863 2.425481992691331 0.005608368735100875 0.1926407036517574 2.622763478602135 
9.99999999999785 2.595907738598447 0.0028689015124780796 0.06658921715982338 2.6646553393752743 
10.999999999997842 2.6440454656935426 0.000712265187281391 0.01399457122059558 2.658115652853874 
11.99999999999783 2.6312062216192342 0.0006350639880939686 0.00160474633461393 2.632720569885909 
12.999999999997817 2.6226828823580903 0.0028051531112775496 0.0036424448597710025 2.6282378237233788 
13.999999999997806 2.6538568852760056 0.005943931982239972 0.006126275399482174 2.6648917911721957 
14.999999999997796 2.711208797509864 0.008135961982937678 0.005198026563160563 2.72346588228629 
15.999999999997783 2.737726254020488 0.008034347580126805 0.0024466336316880393 2.7472142340551384 
16.999999999997772 2.660266269911614 0.005690768674069637 0.00041441429442026377 2.665561408251597 
17.999999999997762 2.4257851243061697 0.002498483181552592 0.0001657987563387451 2.4278657218555546 
18.99999999999775 2.0293021767446766 0.00030953934187247597 0.001089518102567028 2.0303307450088 
19.999999999997737 1.5207950324401502 0.00029861723254840934 0.0019484827259428623 1.522835262145554 
20.999999999997726 0.9884398693653785 0.0022792683812141975 0.001966122082018834 0.9925828949069392 
21.99999999999772 0.526463511579951 0.004871460255573118 0.0012287581126924233 0.5325176880974254 
22.999999999997705 0.20217963535460004 0.006385101903532201 0.00037811591359156464 0.20892375191581308 
23.999999999997694 0.035973763604489985 0.005860021337552023 1.8899809045707144e-05 0.041846804624050916 
24.99999999999768 0.0011294117679846193 0.0036360979922007903 0.0003079402705084721 0.0050748069202486415 
25.99999999999767 0.041223868856258304 0.0011340662336522742 0.0009385666403372229 0.04330039535609492 
26.99999999999766 0.09575183069052162 2.832475206931814e-06 0.0014288720590812489 0.0971846255368495 
27.999999999997648 0.12252303268371097 0.0011464469416217285 0.0014603350287990407 0.12512393968272953 
28.999999999997634 0.10845674368229058 0.0041881713264284234 0.0010470841859748217 0.11367875567643104 
29.999999999997627 0.06654532023978864 0.0076590887576092484 0.0004708826753357761 0.07465864160558397 
30.999999999997616 0.022845138707922548 0.009787952080132127 7.006041967318598e-05 0.032689244393307657 
31.999999999997602 0.0007898626577048281 0.00945169648581041 3.4910684820457066e-05 0.010269970626906155 
32.99999999999759 0.009914827442740923 0.006783438599175192 0.00032427178141459183 0.01702373230685696 
33.99999999999758 0.042972491772878145 0.0031373361746916406 0.0007252895833528068 0.04683955136947106 
34.99999999999757 0.08123274958832577 0.00044951617116489054 0.0009954316469231415 0.0826785671007895 
35.999999999997556 0.10442042847583011 0.00032789085159331925 0.000995001993459217 0.10573528810744819 
36.99999999999754 0.10044010439178931 0.0033115557465683097 0.0007430966937132876 0.10447711606909756 
37.999999999997534 0.0709021104835783 0.008630189658807155 0.0003835516200589931 0.07989336993932866 
38.99999999999753 0.030730214546689213 0.014541110600372574 9.542710702781493e-05 0.0453476777971943 
39.99999999999751 0.0026490054229184306 0.019058812275644918 2.3066056843563403e-06 0.021702232907667787 
40.9999999999975 0.009116795028233203 0.020738248029615394 0.00012350814169384783 0.02998496166749969 
41.999999999997485 0.06478872233532275 0.019182858756288838 0.0003813307694206849 0.08436946854971165 
42.99999999999748 0.1719371339956247 0.015096334497823358 0.0006498072734732652 0.1876986031630345 
43.99999999999746 0.3199009907726279 0.0099029908789315 0.0008152165175752427 0.3306174595173157 
44.999999999997456 0.4881942826731903 0.005133078087095227 0.0008202214931177638 0.4941129823532494 
45.99999999999745 0.6518692527098933 0.0018423133003107727 0.0006768538476064594 0.65430994142499 
46.999999999997435 0.7873402897838907 0.0002946607516462749 0.00044982277053124846 0.7879596623040784 
47.99999999999742 0.8770967610113616 1.5260264183941575e-05 0.0002231741564688213 0.8771702195161911 
48.99999999999741 0.9123512380828107 0.00017337002157383766 6.669357422651845e-05 0.9124015545021101 
49.9999999999974 0.8934035304070048 0.00013962650453212212 1.452601537001806e-05 0.8933634196433513 
50.999999999997385 0.8281131346090999 1.3293209501830427e-05 6.084223037175461e-05 0.8280097266449726 
51.99999999999738 0.7292281263295011 0.0009396720344424537 0.0001699942212655475 0.7301950735398662 
52.99999999999737 0.6113939536176674 0.00511628839614076 0.00029416151006566015 0.6167083477071921 
53.99999999999736 0.4885218373444188 0.015485923699685107 0.00039076173404747536 0.5043530866097345 
54.99999999999734 0.37193449630471126 0.035201955650821556 0.0004340494436755108 0.40757176956524366 
55.99999999999733 0.2694268240946405 0.06700381968854216 0.00041874577703801763 0.336886957109344 
56.99999999999732 0.18515343495553369 0.11264951433506885 0.0003566803854243702 0.298218868703377 
57.99999999999731 0.12011869715790138 0.17252343272669288 0.0002693272545354359 0.2929761069461147 
58.99999999999729 0.07299945876243263 0.24548578434335894 0.00017954492138848617 0.31871936673477325 
59.99999999999728 0.04105552715831458 0.3289716366554236 0.00010511517960675143 0.370163959335365 
60.99999999999728 0.020948433675155073 0.4192978925705576 5.539859373377909e-05 0.4403014937460835 
61.999999999997264 0.009366891829188312 0.5121045218342656 3.1155767563238665e-05 0.5214656551681885 
62.99999999999725 0.003427030046581835 0.6028449520566397 2.6693463011404773e-05 0.6062243489934919 
63.99999999999724 0.0008658284028951356 0.6872472840669528 3.31169943660597e-05 0.6880371561861642 
64.99999999999723 7.445104814360283e-05 0.7616872614920546 4.154233247721775e-05 0.7616645955656857 
65.99999999999721 2.7270102628508236e-05 0.8234389697388828 4.547396485773147e-05 0.8233501524633207 
66.9999999999972 0.00015803268290579458 0.8707940373756906 4.199962361383074e-05 0.8708169089630705 
67.9999999999972 0.00022296916927446402 0.9030603825195388 3.18434328820068e-05 0.9031296086625077 
68.99999999999719 0.00017677426751229233 0.920465085598082 1.8574302284025666e-05 0.9204729185306635 
69.99999999999717 7.474365696275638e-05 0.9239924364980581 7.369531912821444e-06 0.9238905803938022 
70.99999999999716 4.685472295510666e-06 0.9151885915627147 3.711923284087492e-06 0.9150208586075718 
71.99999999999714 4.600627655020075e-05 0.895960295886698 1.2300179843157179e-05 0.8958534040502009 
72.99999999999714 0.00025021926214617633 0.8683886659837925 3.632584998859361e-05 0.8685229254849979 
73.99999999999713 0.0006362636460128231 0.8345717627786929 7.715297607957935e-05 0.8351468253491536 
74.99999999999712 0.0011946090135642141 0.7965028681354406 0.00013435053468119956 0.7977076432012621 
75.9999999999971 0.0018954151553941933 0.7559857807974744 0.00020597951016212954 0.7579768031075023 
76.9999999999971 0.002697495786008455 0.7145844045692066 0.0002890222978397404 0.717473582027722 
77.99999999999709 0.0035561693123837544 0.6736014145720065 0.0003798527228838125 0.6774520736694003 
78.99999999999707 0.004429118309107321 0.6340796446748141 0.0004746695025925992 0.6389088411005169 
79.99999999999706 0.005280087994451333 0.5968197242557016 0.0005698450611920126 0.6026045725787029 
80.99999999999704 0.006080669503097444 0.5624080678954929 0.000662168543002416 0.5690940714720615 
81.99999999999704 0.006810604148948927 0.5312502838134154 0.0007489829274209929 0.538760083608271 
82.99999999999702 0.0074570833477613455 0.5036061743650093 0.000828230074795293 0.5118476244088046 
83.99999999999702 0.008013469098723624 0.47962358363424434 0.0008984247885262319 0.4884965067609773 
84.999999999997 0.008477770055336906 0.4593692972949212 0.0009585809670892401 0.46877063248226203 
85.99999999999699 0.008851110389107245 0.4428559659886113 0.0010081113530857216 0.4526832767396163 
86.99999999999697 0.009136341438539837 0.43006459185289375 0.0010467188686199575 0.4402180723980606 
87.99999999999697 0.0093368780529173 0.4209625001908752 0.0010742933262106776 0.43134571138549327 
88.99999999999696 0.00945579446876885 0.41551694033873593 0.0010908232813689207 0.4260365512199828 
89.99999999999694 0.0094951865483892 0.4137045532270078 0.0010963294177617202 0.42426937700633327 
90.99999999999694 0.009455794468769093 0.4155169403387133 0.0010908232813689816 0.42603655121996115 
91.99999999999692 0.009336878052918106 0.42096250019083 0.0010742933262107917 0.4313457113854494 
92.99999999999692 0.009136341438541223 0.4300645918528253 0.0010467188686201264 0.4402180723979935 
93.99999999999689 0.008851110389108617 0.44285596598852217 0.0010081113530860208 0.45268327673952974 
94.99999999999689 0.008477770055339303 0.4593692972948081 0.0009585809670895266 0.46877063248214845 
95.99999999999689 0.008013469098726595 0.4796235836341077 0.0008984247885266248 0.4884965067608426 
96.99999999999686 0.007457083347764598 0.5036061743648507 0.0008282300747957487 0.5118476244086507 
97.99999999999686 0.006810604148952958 0.5312502838132368 0.0007489829274214711 0.538760083608096 
98.99999999999685 0.006080669503102099 0.5624080678952924 0.000662168543003018 0.5690940714718677 
99.99999999999685 0.005280087994456259 0.5968197242554822 0.0005698450611926322 0.6026045725784908 
100.99999999999682 0.004429118309112673 0.6340796446745793 0.0004746695025931528 0.6389088411002896 
101.99999999999682 0.0035561693123891203 0.673601414571759 0.0003798527228844103 0.677452073669161 
102.99999999999679 0.0026974957860136 0.7145844045689542 0.0002890222978402624 0.7174735820274768 
103.99999999999679 0.00189541515539884 0.755985780797223 0.00020597951016260543 0.7579768031072528 
104.99999999999679 0.0011946090135681324 0.7965028681351987 0.00013435053468159456 0.7977076432010267 
105.99999999999676 0.0006362636460157979 0.8345717627784718 7.715297607987309e-05 0.8351468253489371 
106.99999999999676 0.00025021926214794667 0.8683886659836025 3.632584998877373e-05 0.8685229254848024 
107.99999999999673 4.600627655090298e-05 0.8959602958865528 1.2300179843260988e-05 0.8958534040500516 
108.99999999999673 4.685472295349257e-06 0.9151885915626267 3.711923284093435e-06 0.9150208586074831 
109.99999999999672 7.474365696212527e-05 0.9239924364980403 7.369531912770295e-06 0.9238905803937847 
110.99999999999672 0.00017677426751177305 0.9204650855981444 1.8574302283953262e-05 0.9204729185307279 
111.99999999999669 0.00022296916927449893 0.9030603825196901 3.1843432881920454e-05 0.903129608662666 
112.99999999999669 0.00015803268290652918 0.8707940373759336 4.1999623613812406e-05 0.8708169089633081 
113.99999999999669 2.72701026291703e-05 0.8234389697392173 4.547396485775237e-05 0.82335015246366 
114.99999999999666 7.445104814183057e-05 0.7616872614924729 4.154233247725788e-05 0.7616645955661036 
115.99999999999666 0.0008658284028861543 0.6872472840674422 3.311699436610416e-05 0.6880371561866476 
116.99999999999663 0.003427030046557917 0.6028449520571799 2.6693463011422985e-05 0.6062243489940202 
117.99999999999663 0.009366891829137258 0.5121045218348323 3.115576756316012e-05 0.5214656551687025 
118.99999999999662 0.02094843367506147 0.4192978925711218 5.539859373356396e-05 0.44030149374656063 
119.9999999999966 0.041055527158159084 0.32897163665595835 0.00010511517960636228 0.370163959335742 
120.9999999999966 0.07299945876219434 0.24548578434384075 0.00017954492138798098 0.3187193667350233 
121.99999999999659 0.12011869715756103 0.17252343272710088 0.00026932725453487997 0.2929761069461834 
122.99999999999658 0.1851534349550752 0.11264951433539215 0.00035668038542385115 0.29821886870324377 
123.99999999999656 0.26942682409406854 0.06700381968877737 0.0004187457770378477 0.33688695710901084 
124.99999999999656 0.37193449630403663 0.03520195565097651 0.00043404944367563756 0.40757176956472047 
125.99999999999653 0.4885218373436758 0.01548592369977391 0.00039076173404790535 0.5043530866090765 
126.99999999999653 0.6113939536169146 0.005116288396181957 0.0002941615100663241 0.6167083477064808 
127.99999999999653 0.729228126328825 0.0009396720344553594 0.00016999422126633246 0.7301950735392002 
128.9999999999965 0.8281131346085864 1.3293209502538649e-05 6.084223037228708e-05 0.8280097266444607 
129.9999999999965 0.893403530406735 0.00013962650453103165 1.4526015370025656e-05 0.8933634196430836 
130.99999999999648 0.912351238082856 0.00017337002157457064 6.669357422587366e-05 0.9124015545021565 
131.99999999999648 0.8770967610117475 1.526026418443509e-05 0.00022317415646761957 0.8771702195165735 
132.99999999999645 0.7873402897845947 0.0002946607516414674 0.00044982277052981433 0.7879596623047783 
133.99999999999645 0.6518692527108287 0.0018423133002962104 0.0006768538476052693 0.654309941425916 
134.99999999999642 0.4881942826742284 0.005133078087069938 0.0008202214931172582 0.4941129823542628 
135.99999999999642 0.31990099077361817 0.009902990878899655 0.0008152165175757974 0.33061745951827815 
136.99999999999642 0.1719371339964228 0.015096334497793263 0.00064980727347471 0.1876986031637975 
137.9999999999964 0.06478872233582528 0.01918285875627044 0.00038133076942243027 0.08436946855019893 
138.9999999999964 0.009116795028414176 0.020738248029615443 0.00012350814169512158 0.0299849616676821 
139.9999999999964 0.0026490054228321476 0.019058812275664867 2.3066056844787434e-06 0.021702232907602082 
140.99999999999636 0.03073021454645587 0.014541110600406307 9.542710702657575e-05 0.04534767779699341 
141.99999999999636 0.07090211048334397 0.008630189658843575 0.0003835516200568503 0.07989336993912831 
142.99999999999636 0.10044010439167868 0.00331155574659504 0.0007430966937112209 0.1044771160690123 
143.99999999999633 0.10442042847589506 0.0003278908516021817 0.0009950019934583435 0.10573528810752097 
144.99999999999633 0.0812327495885316 0.00044951617115512627 0.0009954316469240807 0.08267856710098724 
145.99999999999633 0.04297249177311829 0.0031373361746702597 0.0007252895833550652 0.04683955136969204 
146.9999999999963 0.009914827442884888 0.00678343859915404 0.0003242717814169897 0.0170237323069822 
147.9999999999963 0.0007898626576644833 0.009451696485800404 3.491068482139006e-05 0.010269970626856802 
148.99999999999628 0.0228451387077032 0.009787952080138215 7.006041967177005e-05 0.03268924439309201 
149.99999999999628 0.06654532023949837 0.007659088757628049 0.00047088267533249424 0.07465864160530798 
150.99999999999625 0.10845674368209574 0.004188171326450115 0.001047084185971473 0.1136787556762554 
151.99999999999625 0.12252303268374796 0.0011464469416355757 0.001460335028797674 0.12512393968278024 
152.99999999999625 0.09575183069079879 2.832475206661178e-06 0.0014288720590829873 0.0971846255371277 
153.99999999999622 0.041223868856603445 0.0011340662336397015 0.0009385666403410963 0.04330039535643143 
154.99999999999622 0.0011294117680655837 0.0036360979921846027 0.00030794027051176147 0.0050748069203168855 
155.9999999999962 0.035973763603922716 0.005860021337542602 1.8899809045599046e-05 0.041846804623472816 
156.9999999999962 0.20217963535310682 0.00638510190353557 0.00037811591358743763 0.20892375191431092 
157.99999999999616 0.5264635115775014 0.0048714602555872235 0.0012287581126868246 0.5325176880949918 
158.99999999999616 0.9884398693622521 0.0022792683812299344 0.00196612208201614 0.9925828949038317 
159.99999999999616 1.520795032436867 0.0002986172325553496 0.0019484827259459063 1.522835262142268 
160.99999999999613 2.029302176741834 0.00030953934186518764 0.0010895181025736716 2.0303307450059704 
161.99999999999613 2.4257851243042174 0.0024984831815343957 0.0001657987563420219 2.427865721853604 
162.9999999999961 2.6602662699106956 0.005690768674050784 0.00041441429441319504 2.665561408250656 
163.9999999999961 2.737726254020403 0.008034347580118475 0.002446633631671304 2.747214234055045 
164.9999999999961 2.7112087975101944 0.008135961982944815 0.005198026563146492 2.723465882286619 
165.99999999999608 2.6538568852763156 0.00594393198225817 0.0061262753994870646 2.6648917911725185 
166.99999999999608 2.6226828823581463 0.002805153111295633 0.0036424448597931 2.6282378237234765 
167.99999999999608 2.631206221619111 0.0006350639881010185 0.0016047463346027385 2.632720569885792 
168.99999999999605 2.6440454656935777 0.0007122651872735865 0.013994571220428709 2.6581156528537644 
169.99999999999605 2.595907738599064 0.002868901512461173 0.06658921715931217 2.664655339375373 
170.99999999999602 2.4254819926928235 0.005608368735086318 0.19264070365069566 2.6227634786025362 
171.99999999999602 2.1076053477569143 0.007083824974382549 0.42179828298315036 2.535144926760929 
172.99999999999602 1.6683473822698593 0.006302252755465405 0.765172684391354 2.438122200614357 
173.99999999999602 1.1765189267988099 0.003761957150260196 1.2027966091128899 2.381190911781447 
174.99999999999596 0.7167746153130117 0.0011019856610391568 1.6806639883652053 2.396745226519447 
175.99999999999596 0.3578667829413879 1.6410258347425263e-08 2.1217358439526066 2.47818566676314 
176.99999999999596 0.13067736831943066 0.0010593251021369001 2.4493447663739087 2.58023329371285 
177.99999999999596 0.024463432368455544 0.0034313939646219613 2.6148573918225226 2.642497927910763 
178.99999999999596 0.00015717176141947402 0.005420934828177511 2.617734348966151 2.6235110147458127 


==> figures/mimo_beta_-5db/beampattern3.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0009209168582972874 0.0008801002703053282 2.474568895674887 2.4763254010166547 
-179.0 5.7773607025477394e-05 0.0004311991006833933 2.4571802608143862 2.457605593621732 
-178.0 0.0011349445953826396 0.0003387541409562239 2.4007628406189707 2.4021679151584125 
-177.00000000000006 0.002439027009086709 0.001178174724842379 2.353430628220831 2.3569856367500033 
-176.00000000000006 0.0025579983699255625 0.00290935572631737 2.3620857381235276 2.367496833427906 
-175.00000000000006 0.0014196550174317367 0.004757701365609359 2.441134985860382 2.447251542860769 
-174.00000000000006 0.0002557287195375673 0.005659339914696195 2.5602840602959827 2.566124099273831 
-173.00000000000006 0.0005858112765883018 0.004986205084028742 2.65951257042742 2.664997285109218 
-172.0000000000001 0.002995700681095041 0.0030419531948423597 2.6831825131800318 2.68913632490628 
-171.0000000000001 0.006591466787187717 0.000955439538628055 2.6137220772613787 2.621208808575834 
-170.0000000000001 0.009505282094390468 5.971406765862221e-06 2.4851486770770443 2.4946328482085613 
-169.0000000000001 0.010091619009454947 0.0008107710749668993 2.3678357224652165 2.378731662185498 
-168.00000000000014 0.007995195015922982 0.0029130491598758847 2.3318841711944933 2.342773475270421 
-167.00000000000017 0.0043857470275695575 0.005051824633101602 2.4082141490764366 2.4175809171633236 
-166.00000000000017 0.0012294849995632673 0.005946469157471596 2.5677238823392523 2.574751899964481 
-165.00000000000017 9.544190544180352e-05 0.0050920944205520785 2.7293241797744026 2.7342906687908317 
-164.00000000000017 0.001264037742320496 0.0030586826195575286 2.7929126088909535 2.796975993569187 
-163.0000000000002 0.003667539280342696 0.0011128258562480386 2.681336898450117 2.685871992504302 
-162.0000000000002 0.005638477515952078 0.0004155185457075084 2.3719878679060584 2.3778592090259805 
-161.00000000000023 0.005947977012970467 0.001309490997486435 1.9047965075708557 1.9119598655862589 
-160.00000000000023 0.00448455656337617 0.0031362167382745945 1.3651420771300264 1.3727529286260103 
-159.00000000000023 0.002202063206113453 0.00467700797153026 0.8512734143398463 0.8581980577073354 
-158.00000000000026 0.0004413466091547536 0.004923906823891565 0.4412028336416106 0.4466313362244499 
-157.00000000000026 9.387788743390076e-05 0.0036971246807785503 0.17203018803787054 0.17587148661458116 
-156.00000000000026 0.0011198842659985951 0.0017407487048568347 0.0373868687809254 0.04027133945189696 
-155.00000000000028 0.0026684438572494216 0.0002590519185393448 0.0003219950193754809 0.003250818945733817 
-154.00000000000028 0.003665746762602181 0.00019004126052672577 0.01337266440535432 0.017221248497768606 
-153.0000000000003 0.003478388846570682 0.0016527424537195559 0.036613389547815275 0.04174275053258649 
-152.0000000000003 0.00225738191794551 0.0038821507133313567 0.047547152117048526 0.05369696383373162 
-151.0000000000003 0.000794406679056918 0.005670750379400603 0.041526325309122335 0.048011327744306456 
-150.00000000000034 1.7563895232079434e-05 0.006048923418502385 0.025489137094401645 0.031576845603654806 
-149.00000000000034 0.0004439756600889707 0.00481827929470135 0.009623536362229401 0.014900153801930213 
-148.00000000000037 0.0018986486429780048 0.0026534005145971047 0.0009748050418145168 0.005530640537263337 
-147.00000000000037 0.003632680343710322 0.0007351077692131177 0.0009351266298867336 0.005298268530913111 
-146.0000000000004 0.004746096059840914 0.000127381026176185 0.006306656272886004 0.011173108320944836 
-145.0000000000004 0.004669019688072507 0.0012300794921305523 0.012218786662823954 0.01811478098664067 
-144.00000000000043 0.0034485260956896037 0.003580982550019215 0.014949634224773134 0.021983257345764267 
-143.00000000000043 0.0017112475923510095 0.0060900946227898925 0.013382004605594591 0.0211936964294491 
-142.00000000000043 0.00034457416054690324 0.00757365708295522 0.00883650720234497 0.01676705623629081 
-141.00000000000045 7.043417014442749e-05 0.0073214131724342905 0.0038282478343322768 0.011229294573990545 
-140.00000000000045 0.001118177347649411 0.005432942982572148 0.000608139301156318 0.0071619885988399076 
-139.00000000000048 0.0031360636552660217 0.002781476772245132 0.0001936713049826058 0.006107305499228933 
-138.00000000000048 0.005359737396285075 0.0006378823137155828 0.0021807658240857674 0.008170709440202538 
-137.00000000000048 0.0069431097729833885 0.000131104901431333 0.005213285321575541 0.012280461598205986 
-136.0000000000005 0.007300082991590969 0.001776566709127328 0.00774499736812426 0.01681918619922622 
-135.0000000000005 0.006319576464001677 0.005258862650700227 0.008707880550352915 0.020290282325456408 
-134.0000000000005 0.0043837178967395555 0.009540586003311338 0.007842247738822451 0.02177606233204289 
-133.00000000000054 0.0022036199746178053 0.01323936470711566 0.005642414237629537 0.02109735970601593 
-132.00000000000054 0.0005528514200755025 0.015121681736420952 0.0030314512401534203 0.01871637717639349 
-131.00000000000054 4.076268865273167e-06 0.014534188032410527 0.0009498881887574046 0.01549356983139645 
-130.00000000000057 0.0007576420285362516 0.011631343272533259 2.5822108116348337e-05 0.012413640151503832 
-129.00000000000057 0.0026063074179460094 0.007339116449051754 0.00042098266246611243 0.010359321121888105 
-128.00000000000057 0.005028914314393165 0.003084313995738241 0.001861965679454705 0.0099648262290559 
-127.0000000000006 0.007366383110632392 0.00038732054989647105 0.003801832515522958 0.01154559255350253 
-126.0000000000006 0.009016329815765502 0.00044493248039427296 0.005629938772283327 0.015085313492907614 
-125.00000000000063 0.009588417848146994 0.003817675685749102 0.006854972644654201 0.020261764758521483 
-124.00000000000063 0.008984327003019982 0.010293566382265354 0.007214703009930661 0.026500671902669238 
-123.00000000000065 0.007393740568826709 0.01894529298452646 0.006700127754770349 0.03305353640757408 
-122.00000000000065 0.005221657534484536 0.028347639905133608 0.005509282019076134 0.0390966529996695 
-121.00000000000068 0.00297676829368528 0.03688882453103106 0.003960818852178412 0.043844726760798126 
-120.00000000000068 0.0011540051068432775 0.043098147169383025 0.0023994369277526868 0.04666662405699313 
-119.00000000000068 0.00013862446295093215 0.04592105070362825 0.0011179843536414707 0.04718654891146864 
-118.0000000000007 0.0001481673676429015 0.04489492681499515 0.000309657365149716 0.04535379860454109 
-117.00000000000071 0.0012165331812227943 0.04020668832168424 5.257044880640497e-05 0.04146870233712629 
-116.00000000000072 0.0032144282997194924 0.03263893593148266 0.00032088365060928975 0.03616008856708546 
-115.00000000000072 0.005894360010490692 0.023430486949241023 0.0010126083860232992 0.030318393375573433 
-114.00000000000075 0.00894641820094491 0.014086932048712012 0.0019837582055004565 0.024996014235362362 
-113.00000000000075 0.01205253576802879 0.006178069644027003 0.003080497218186176 0.021291107809164968 
-112.00000000000078 0.01493042663485058 0.001153550285642302 0.004164036663075421 0.020232100961858682 
-111.00000000000078 0.017362610552675947 0.00019861468748078943 0.00512614588961129 0.02267805079616226 
-110.00000000000078 0.0192097746603874 0.004141151058534146 0.005895595932191446 0.029245621104769894 
-109.00000000000081 0.020410551335733444 0.013411577438350041 0.006437371752731365 0.04026807263604628 
-108.00000000000081 0.02097139071854988 0.028049610094581328 0.0067471127795329265 0.05578644829253043 
-107.00000000000082 0.02095067619943858 0.04774734570951565 0.006843185813201094 0.07556892260838824 
-106.00000000000084 0.020440859781421176 0.07191616075003522 0.006758330954175378 0.09915153247176016 
-105.00000000000085 0.01955152943969661 0.09976520438957932 0.006532195283558167 0.12589229361337567 
-104.00000000000085 0.018395279319777653 0.13038103563809786 0.006205458866077369 0.15503083364393053 
-103.00000000000087 0.01707727147434274 0.1628005294862465 0.005815765709299232 0.18574677412779644 
-102.00000000000088 0.015688594737129948 0.19607195982038073 0.005395336656618018 0.21721175856296465 
-101.00000000000088 0.014302996508688834 0.2293017329936017 0.004969955419812901 0.24863187288991528 
-100.00000000000091 0.012976278046427656 0.26168634241885 0.004558952570358194 0.2792789487635456 
-99.00000000000091 0.011747557522076254 0.2925306379325053 0.004175826880297079 0.30851068999896697 
-98.00000000000094 0.010641657082054543 0.321254461550314 0.0038292030972471957 0.33578063079577064 
-97.00000000000094 0.009672001184505879 0.3473901711530816 0.0035239021002258894 0.3606396110669586 
-96.00000000000094 0.008843574995156629 0.370573667028579 0.0032619747503574866 0.3827307836699434 
-95.00000000000097 0.008155649294337007 0.3905313710074854 0.0030436143010238942 0.4017802238692306 
-94.00000000000097 0.007604111843617378 0.40706529072864167 0.0028679099590227905 0.4175850751283561 
-93.00000000000098 0.007183345573629958 0.42003791796980405 0.0027334361880674285 0.4300009140784174 
-92.000000000001 0.006887660426953279 0.42935832144919905 0.0026386909165889523 0.43892971408358333 
-91.00000000000101 0.0067123221588419385 0.4349704393556796 0.002582404063364535 0.4443094765371389 
-90.00000000000101 0.006654233982225032 0.4368442736017701 0.0025637387782328123 0.4461063095006681 
-89.00000000000104 0.006712322158841854 0.4349704393556875 0.002582404063364362 0.4443094765371465 
-88.00000000000104 0.0068876604269529 0.4293583214492139 0.0026386909165890013 0.4389297140835973 
-87.00000000000104 0.007183345573629221 0.42003791796982737 0.002733436188066924 0.4300009140784402 
-86.00000000000107 0.0076041118436163445 0.4070652907286714 0.002867909959022974 0.41758507512838455 
-85.00000000000107 0.008155649294335734 0.39053137100752383 0.0030436143010232554 0.4017802238692667 
-84.0000000000011 0.008843574995155111 0.3705736670286219 0.003261974750356611 0.3827307836699861 
-83.0000000000011 0.009672001184504158 0.34739017115313053 0.003523902100225179 0.3606396110670032 
-82.00000000000111 0.010641657082052478 0.32125446155037074 0.0038292030972466805 0.3357806307958269 
-81.00000000000112 0.011747557522073857 0.29253063793256584 0.004175826880296438 0.30851068999902437 
-80.00000000000114 0.01297627804642508 0.26168634241891436 0.004558952570357168 0.2792789487636048 
-79.00000000000114 0.014302996508685932 0.22930173299366902 0.004969955419811833 0.24863187288997865 
-78.00000000000115 0.015688594737127033 0.1960719598204479 0.005395336656617383 0.21721175856302702 
-77.00000000000117 0.017077271474339753 0.1628005294863135 0.005815765709298225 0.1857467741278623 
-76.00000000000117 0.018395279319775113 0.13038103563816314 0.006205458866077093 0.15503083364399295 
-75.00000000000118 0.019551529439694484 0.09976520438963954 0.006532195283557662 0.12589229361343224 
-74.0000000000012 0.020440859781419317 0.0719161607500888 0.006758330954175075 0.09915153247181144 
-73.00000000000121 0.020950676199438082 0.0477473457095604 0.006843185813200754 0.07556892260843184 
-72.00000000000122 0.020971390718550195 0.028049610094616557 0.006747112779532959 0.055786448292565724 
-71.00000000000124 0.02041055133573514 0.013411577438374307 0.006437371752731968 0.04026807263607311 
-70.00000000000125 0.019209774660390578 0.004141151058547432 0.005895595932192719 0.02924562110478754 
-69.00000000000126 0.01736261055268037 0.00019861468748361664 0.005126145889612874 0.02267805079617095 
-68.00000000000126 0.014930426634855803 0.0011535502856359014 0.0041640366630777085 0.02023210096185994 
-67.00000000000128 0.01205253576803517 0.006178069644013438 0.0030804972181885473 0.021291107809160027 
-66.0000000000013 0.008946418200951342 0.014086932048693962 0.001983758205502773 0.024996014235352727 
-65.0000000000013 0.005894360010496533 0.02343048694922176 0.0010126083860249881 0.030318393375561935 
-64.00000000000131 0.003214428299724322 0.03263893593146505 0.0003208836506103025 0.03616008856707432 
-63.00000000000132 0.001216533181226003 0.04020668832167132 5.2570448806435795e-05 0.04146870233711673 
-62.000000000001336 0.00014816736764400475 0.044894926814989106 0.0003096573651485837 0.04535379860453474 
-61.00000000000135 0.00013862446294987327 0.04592105070362998 0.0011179843536394203 0.04718654891146737 
-60.00000000000135 0.0011540051068402685 0.04309814716939257 0.002399436927749691 0.04666662405699674 
-59.000000000001364 0.0029767682936810576 0.03688882453104624 0.003960818852175439 0.04384472676080654 
-58.00000000000138 0.005221657534479936 0.028347639905152235 0.005509282019073311 0.039096652999681035 
-57.00000000000139 0.00739374056882264 0.018945292984545375 0.006700127754768754 0.03305353640758726 
-56.0000000000014 0.00898432700301769 0.010293566382281233 0.007214703009930512 0.026500671902682967 
-55.000000000001414 0.009588417848146936 0.0038176756857592493 0.006854972644655626 0.020261764758533116 
-54.00000000000143 0.00901632981576792 0.0004449324803976583 0.005629938772286316 0.015085313492916277 
-53.00000000000144 0.007366383110636599 0.00038732054989349047 0.003801832515526899 0.011545592553507893 
-52.00000000000145 0.005028914314398222 0.0030843139957307635 0.0018619656794583203 0.009964826229057134 
-51.00000000000146 0.0026063074179505383 0.0073391164490425095 0.0004209826624681704 0.01035932112188547 
-50.00000000000147 0.0007576420285389889 0.011631343272525668 2.582210811584347e-05 0.012413640151498536 
-49.00000000000148 4.076268865483824e-06 0.014534188032406631 0.0009498881887541606 0.01549356983138975 
-48.00000000000149 0.0005528514200731344 0.015121681736422386 0.0030314512401484355 0.01871637717638734 
-47.000000000001506 0.0022036199746137044 0.013239364707121806 0.00564241423762446 0.021097359706012987 
-46.00000000000152 0.004383717896735183 0.009540586003319982 0.00784224773881905 0.021776062332043763 
-45.00000000000153 0.006319576463998577 0.005258862650708584 0.008707880550352978 0.020290282325461952 
-44.000000000001535 0.007300082991590279 0.0017765667091328137 0.007744997368128183 0.01681918619923497 
-43.00000000000155 0.006943109772985544 0.00013110490143244287 0.005213285321581718 0.012280461598215397 
-42.000000000001556 0.005359737396289204 0.0006378823137125633 0.0021807658240914924 0.008170709440209345 
-41.00000000000157 0.0031360636552706113 0.0027814767722398703 0.00019367130498451371 0.006107305499230206 
-40.000000000001585 0.0011181773476527245 0.005432942982567148 0.0006081393011525396 0.007161988598834327 
-39.0000000000016 7.043417014523594e-05 0.007321413172431947 0.003828247834323417 0.011229294573980161 
-38.000000000001606 0.00034457416054503993 0.007573657082956556 0.008836507202334207 0.016767056236279408 
-37.00000000000161 0.0017112475923475219 0.006090094622794307 0.013382004605587573 0.021193696429443052 
-36.00000000000163 0.0034485260956862536 0.00358098255002458 0.014949634224774268 0.021983257345767337 
-35.00000000000164 0.004669019688071124 0.0012300794921343472 0.012218786662833735 0.018114780986653034 
-34.00000000000165 0.004746096059842068 0.00012738102617669434 0.006306656272899094 0.011173108320959706 
-33.00000000000166 0.0036326803437135187 0.0007351077692102977 0.0009351266298936854 0.005298268530920474 
-32.00000000000168 0.0018986486429815042 0.00265340051459258 0.0009748050418061971 0.005530640537253803 
-31.000000000001688 0.00044397566009105575 0.004818279294697567 0.009623536362203046 0.014900153801901976 
-30.000000000001698 1.75638952316565e-05 0.006048923418501402 0.025489137094366086 0.03157684560361782 
-29.000000000001705 0.0007944066790543703 0.005670750379403026 0.041526325309096584 0.04801132774428078 
-28.00000000000172 0.002257381917942479 0.0038821507133358483 0.04754715211705249 0.053696963833736976 
-27.00000000000173 0.003478388846569101 0.0016527424537236734 0.03661338954785424 0.04174275053262806 
-26.00000000000174 0.0036657467626030997 0.00019004126052826596 0.013372664405401882 0.017221248497818704 
-25.00000000000175 0.0026684438572523186 0.00025905191853756605 0.0003219950193668808 0.0032508189457263717 
-24.000000000001766 0.0011198842660015958 0.0017407487048529873 0.03738686878076709 0.040271339451738455 
-23.000000000001776 9.38778874347677e-05 0.003697124680774942 0.17203018803746936 0.17587148661417976 
-22.00000000000179 0.0004413466091524495 0.004923906823890453 0.4412028336409173 0.4466313362237496 
-21.000000000001798 0.00220206320610893 0.004677007971532274 0.8512734143388889 0.8581980577063829 
-20.00000000000181 0.004484556563371936 0.0031362167382784204 1.365142077128926 1.3727529286249143 
-19.000000000001823 0.005947977012969125 0.0013094909974895607 1.9047965075698015 1.9119598655851822 
-18.000000000001833 0.00563847751595465 0.0004155185457077664 2.371987867905249 2.37785920902519 
-17.000000000001844 0.003667539280347687 0.001112825856245079 2.681336898449688 2.685871992503859 
-16.000000000001855 0.0012640377423246679 0.003058682619553016 2.7929126088909237 2.796975993569151 
-15.000000000001867 9.544190544200028e-05 0.005092094420548773 2.7293241797746637 2.734290668791093 
-14.000000000001878 0.001229484999558569 0.005946469157471611 2.5677238823396116 2.57475189996483 
-13.000000000001888 0.004385747027561976 0.005051824633105044 2.408214149076697 2.417580917163571 
-12.0000000000019 0.00799519501591657 0.0029130491598806855 2.331884171194534 2.342773475270474 
-11.000000000001913 0.010091619009453264 0.000810771074970182 2.367835722465041 2.3787316621853236 
-10.000000000001922 0.00950528209439441 5.971406765682229e-06 2.4851486770767677 2.494632848208286 
-9.000000000001934 0.006591466787194996 0.0009554395386246128 2.6137220772611585 2.6212088085756204 
-8.000000000001945 0.0029957006811016738 0.0030419531948378004 2.683182513179982 2.6891363249062343 
-7.000000000001957 0.0005858112765911345 0.004986205084025814 2.6595125704275584 2.6649972851093513 
-6.000000000001967 0.00025572871953629555 0.005659339914696504 2.5602840602962265 2.566124099274067 
-5.000000000001979 0.0014196550174288523 0.004757701365612479 2.4411349858605993 2.447251542860988 
-4.00000000000199 0.0025579983699242905 0.002909355726321354 2.362085738123619 2.3674968334279933 
-3.0000000000020015 0.0024390270090884464 0.0011781747248451376 2.353430628220781 2.3569856367499593 
-2.000000000002013 0.0011349445953856808 0.00033875414095686475 2.4007628406188464 2.4021679151582966 
-1.0000000000020242 5.777360702617368e-05 0.0004311991006825942 2.457180260814299 2.457605593621641 
-2.0355549961366507e-12 0.0009209168582928565 0.0008801002703045429 2.47456889567491 2.476325401016675 
0.9999999999979531 0.004328630905234176 0.0010450483671828647 2.434620254528528 2.439971309158077 
1.9999999999979419 0.00903406895106231 0.0007639936590993322 2.360619486407493 2.3703999012797103 
2.9999999999979305 0.012506506852210953 0.0004744424603325336 2.3028219086807895 2.3157590471879232 
3.999999999997919 0.012545742018930628 0.0008274010648634306 2.3063375411222715 2.319613515841203 
4.999999999997908 0.00889186645752434 0.002098196043173023 2.3811777848333224 2.3920147502682627 
5.999999999997897 0.0036776672222921533 0.0038581631872872447 2.493035192724589 2.5003936786240204 
6.999999999997885 0.0002810252043078192 0.005182786961406504 2.581121245815529 2.586439766105208 
7.999999999997874 0.001211763236839165 0.005272597125434456 2.593282194024473 2.599708314835476 
8.999999999997863 0.00638405919652196 0.00404588948390482 2.5181630149393395 2.528646554522077 
9.99999999999785 0.012965478068183205 0.0022619044367792017 2.3954567184379565 2.410828381676198 
10.999999999997842 0.01701783776934021 0.0010556408859277782 2.297410957615307 2.3156595526535546 
11.99999999999783 0.01597148964927746 0.0011839878935400005 2.290714992030468 2.3080052161064946 
12.999999999997817 0.0103768203853049 0.002499751494202863 2.3986785632478718 2.4116005959650644 
13.999999999997806 0.003769436471659747 0.004028736137815792 2.583491479859784 2.5912417852668015 
14.999999999997796 0.000642499647026788 0.004619154710025795 2.757818180803717 2.7629797198004793 
15.999999999997783 0.0037147507383431754 0.0037397035168841575 2.820099761864474 2.8274666321919373 
16.999999999997772 0.01215721803572232 0.0018908235191015799 2.6966412138763256 2.7106713051962057 
17.999999999997762 0.021890214153696047 0.0003395209210736165 2.371280714008769 2.3935862092739217 
18.99999999999775 0.027822761122574646 0.0003284400111997855 1.8904991690774944 1.9188032553981509 
19.999999999997737 0.026739573987053313 0.0022552874813919917 1.343854759940003 1.3730342622786234 
20.999999999997726 0.019151340210987806 0.005346535278869105 0.830329709151759 0.8549932516974501 
21.99999999999772 0.009033878678484913 0.008045423302606608 0.42574819091250704 0.4429404578274912 
22.999999999997705 0.0016116591298938382 0.008894469885606165 0.1636831830060543 0.1742437866090393 
23.999999999997694 0.0004596009630451889 0.007391180094452921 0.034648131190757624 0.042513287615405224 
24.99999999999768 0.005564196515610983 0.004311836485040021 0.00012266089129638657 0.010001454510024063 
25.99999999999767 0.013417335998552335 0.0013125952328762779 0.012822446537552894 0.02756634446295645 
26.99999999999766 0.019065750934901465 3.4340734706160785e-05 0.034164851019872426 0.05329778877918917 
27.999999999997648 0.018963797358689152 0.0012131933039484745 0.043250155238292294 0.0634716027301469 
28.999999999997634 0.013058904060492293 0.004283257991203684 0.0365257035777112 0.05390959593085341 
29.999999999997627 0.004972684601548192 0.007676396453668447 0.0212006822604365 0.03387740527740464 
30.999999999997616 0.0001602454518292019 0.009645135418067845 0.007036220825968771 0.016853365991758632 
31.999999999997602 0.0029832613255800456 0.00916827589790259 0.0003400269561284673 0.012495478243559139 
32.99999999999759 0.014186769096751766 0.006476221554875575 0.0018572077244485149 0.02252880469964487 
33.99999999999758 0.030077790904711618 0.002947236339244492 0.00807023493176307 0.04111829112463541 
34.99999999999757 0.043897139822798935 0.0004490091554720263 0.014137645121119875 0.05852288699077584 
35.999999999997556 0.0488638974318231 0.0004625256262907218 0.016581957431912247 0.06595641890306386 
36.99999999999754 0.04162347376767823 0.0034057498003941043 0.014567358316723487 0.05964163882193569 
37.999999999997534 0.024653367051320065 0.008452962838609381 0.009604449423223542 0.042742494953513 
38.99999999999753 0.0066078010333519115 0.013899637153851344 0.004269344692315061 0.024792046287235255 
39.99999999999751 0.00039053854215158475 0.01787818835448318 0.0007835933337206881 0.01905772480968911 
40.9999999999975 0.019583776216192436 0.019095737367110826 0.00011411685452598425 0.03880378136605125 
41.999999999997485 0.07441140040206483 0.017286526741552673 0.001839180899097269 0.09356965662018416 
42.99999999999748 0.16850975370260865 0.013220409592841499 0.004632983098809114 0.18643264274067858 
43.99999999999746 0.2974412310708208 0.008306475144406118 0.007006325909167512 0.31286693169416 
44.999999999997456 0.4492871072224739 0.003990251144517074 0.00793773982312604 0.4613675929821039 
45.99999999999745 0.607028030197508 0.0012055083229573253 0.007174236326694891 0.6155869465175586 
46.999999999997435 0.75196417971024 9.619227588268485e-05 0.005170244338483482 0.7574182365062688 
47.99999999999742 0.8672504182373235 0.00010245300393411205 0.0027793104192409424 0.8703097224015168 
48.99999999999741 0.9407252160226867 0.00036241460696433267 0.0008731463893384913 0.9421140217676791 
49.9999999999974 0.966512204652013 0.0002719148984659434 4.069014955949549e-05 0.9669468147133872 
50.999999999997385 0.9452478036772773 9.654814672227518e-07 0.000449572486728995 0.9457901690217435 
51.99999999999738 0.8831226476989592 0.00079295604995972 0.001874155491713827 0.8858591162889228 
52.99999999999737 0.7901424846439955 0.004951292053814614 0.0038380941838093703 0.7989903264146696 
53.99999999999736 0.6780898549994833 0.015516033747269956 0.005797429842612895 0.6994630111937739 
54.99999999999734 0.5586187807694252 0.035718180779901514 0.0072988844005811085 0.6017065515282662 
55.99999999999733 0.4417850148747843 0.06834951707046565 0.008074541752533918 0.5182962415674688 
56.99999999999732 0.3351555182243877 0.11519373821946774 0.008064189976796964 0.45851746331804827 
57.99999999999731 0.2434961156102853 0.17663552692828566 0.007379746076928753 0.4276279993329297 
58.99999999999729 0.16893277318099234 0.2515124755327874 0.006237722828053284 0.4268045494634253 
59.99999999999728 0.11142896453686463 0.33721708690182206 0.0048861661612406865 0.4536494688382254 
60.99999999999728 0.06941431836100032 0.4300069275994399 0.0035455605796153294 0.5030704989602962 
61.999999999997264 0.0404250279298977 0.5254493564454168 0.0023733872414391398 0.5683301708114116 
62.99999999999725 0.021658723318446392 0.6189159223771167 0.001453024053658251 0.6420834950091737 
63.99999999999724 0.010391882635745706 0.7060481612422133 0.0008016095527548234 0.7172684990150288 
64.99999999999723 0.004246796953980439 0.7831355675286524 0.00038887779163950307 0.7877695156337294 
65.99999999999721 0.0013227187034536546 0.8473713587594872 0.00015921515465599272 0.8488257885053403 
66.9999999999972 0.00022121169462155151 0.896976335151756 5.117632958883434e-05 0.8971999798363014 
67.9999999999972 6.451105378259421e-07 0.9312014121073083 1.1292490071949237e-05 0.9311489278901505 
68.99999999999719 9.22867942843065e-05 0.9502330515148557 1.363260727019968e-06 0.9502525002069756 
69.99999999999717 0.00020379286076812505 0.9550324587481825 8.71534293393138e-08 0.9551580242878517 
70.99999999999716 0.0002277879563759281 0.947139991104042 7.415035090711363e-07 0.947291109431045 
71.99999999999714 0.0001655854375829176 0.9284724109327743 6.794100205922836e-06 0.9285723927645919 
72.99999999999714 6.996722373924012e-05 0.9011342734039658 2.7044500138210395e-05 0.9011669943154614 
73.99999999999713 6.696485764095227e-06 0.8672575301589301 7.139266261411697e-05 0.8672815196817818 
74.99999999999712 3.197108063810529e-05 0.8288766129220162 0.00014780565582262162 0.8290136477118055 
75.9999999999971 0.0001819868447526049 0.7878406193904014 0.0002606177235648334 0.7882522307053157 
76.9999999999971 0.00047072912987617944 0.7457601091720852 0.00041000540186897534 0.7466213796343082 
77.99999999999709 0.0008926376039156515 0.7039834485362384 0.0005923281932176602 0.7054598151999611 
78.99999999999707 0.0014275677228544577 0.6635964209827845 0.0008009883131425926 0.6658262855149334 
79.99999999999706 0.002046278787190153 0.6254386387609309 0.001027501332064127 0.6285225134743189 
80.99999999999704 0.002715383106633243 0.5901308157357361 0.0012625460372642655 0.594126442064034 
81.99999999999704 0.003401236431698277 0.5581078917448554 0.0014968477857692675 0.5630301058159202 
82.99999999999702 0.004072628718088519 0.529654089668937 0.0017218265703214974 0.5354780022685336 
83.99999999999702 0.004702366998365039 0.5049370645871054 0.0019299998721010497 0.5116032059227553 
84.999999999997 0.005267961428388289 0.4840392601189538 0.0021151689810476266 0.49145957999561324 
85.99999999999699 0.0057516658682211265 0.46698536430109344 0.0022724379949813868 0.47504927878891384 
86.99999999999697 0.006140115716801805 0.4537653395048329 0.0023981213644548274 0.4623453133361216 
87.99999999999697 0.0064237713228115344 0.4443528974034896 0.0024895932305956927 0.4533093123212953 
88.99999999999696 0.006596331090448292 0.4387195251439129 0.0025451239193529374 0.44790479330706123 
89.99999999999694 0.0066542339822250225 0.4368442736017716 0.0025637387782329584 0.4461063095006698 
90.99999999999694 0.00659633109044908 0.4387195251438901 0.0025451239193531286 0.44790479330703786 
91.99999999999692 0.0064237713228129335 0.4443528974034434 0.0024895932305960444 0.4533093123212488 
92.99999999999692 0.006140115716803877 0.4537653395047621 0.00239812136445545 0.462345313336053 
93.99999999999689 0.005751665868223636 0.4669853643010012 0.0022724379949824102 0.47504927878882675 
94.99999999999689 0.005267961428391503 0.4840392601188372 0.002115168981048556 0.4914595799954961 
95.99999999999689 0.004702366998368701 0.5049370645869646 0.0019299998721022502 0.5116032059226191 
96.99999999999686 0.004072628718092494 0.5296540896687729 0.0017218265703228524 0.5354780022683789 
97.99999999999686 0.0034012364317024366 0.5581078917446711 0.0014968477857706436 0.5630301058157429 
98.99999999999685 0.0027153831066373917 0.5901308157355306 0.001262546037265843 0.5941264420638352 
99.99999999999685 0.0020462787871940924 0.6254386387607057 0.0010275013320656585 0.6285225134740904 
100.99999999999682 0.0014275677228579886 0.6635964209825443 0.0008009883131438541 0.6658262855146985 
101.99999999999682 0.0008926376039186462 0.7039834485359859 0.0005923281932189455 0.7054598151997157 
102.99999999999679 0.0004707291298783533 0.7457601091718281 0.0004100054018699296 0.7466213796340587 
103.99999999999679 0.00018198684475394063 0.7878406193901467 0.0002606177235656132 0.7882522307050623 
104.99999999999679 3.197108063861485e-05 0.8288766129217718 0.00014780565582318844 0.8290136477115618 
105.99999999999676 6.696485763932724e-06 0.8672575301587071 7.139266261443093e-05 0.8672815196815583 
106.99999999999676 6.996722373868885e-05 0.9011342734037766 2.7044500138376315e-05 0.9011669943152701 
107.99999999999673 0.000165585437582374 0.9284724109326313 6.794100206005099e-06 0.9285723927644541 
108.99999999999673 0.00022778795637577357 0.947139991103959 7.41503509080324e-07 0.9472911094309658 
109.99999999999672 0.00020379286076860126 0.9550324587481714 8.715342933821927e-08 0.9551580242878415 
110.99999999999672 9.22867942851158e-05 0.9502330515149273 1.3632607269990667e-06 0.9502525002070463 
111.99999999999669 6.451105378505534e-07 0.9312014121074705 1.129249007182965e-05 0.9311489278903177 
112.99999999999669 0.00022121169461826644 0.8969763351520121 5.117632958842654e-05 0.8971999798365502 
113.99999999999669 0.0013227187034425213 0.847371358759836 0.00015921515465499076 0.8488257885056752 
114.99999999999666 0.004246796953954414 0.7831355675290868 0.00038887779163759904 0.7877695156341327 
115.99999999999666 0.010391882635694554 0.7060481612427192 0.0008016095527516121 0.7172684990154781 
116.99999999999663 0.02165872331835704 0.6189159223776737 0.0014530240536534107 0.6420834950096441 
117.99999999999663 0.04042502792975436 0.5254493564460002 0.0023733872414327187 0.5683301708118488 
118.99999999999662 0.0694143183607862 0.43000692760001946 0.003545560579607431 0.5030704989606498 
119.9999999999966 0.11142896453656308 0.33721708690237123 0.004886166161232211 0.4536494688384651 
120.9999999999966 0.16893277318058914 0.25151247553328215 0.006237722828045423 0.4268045494635026 
121.99999999999659 0.24349611560977627 0.1766355269287043 0.00737974607692294 0.427627999332838 
122.99999999999658 0.33515551822377737 0.11519373821979952 0.008064189976794655 0.45851746331776455 
123.99999999999656 0.4417850148740961 0.06834951707070705 0.008074541752536244 0.5182962415670208 
124.99999999999656 0.5586187807686939 0.035718180780060435 0.007298884400588104 0.6017065515276967 
125.99999999999653 0.6780898549987642 0.015516033747360783 0.005797429842623876 0.6994630111931495 
126.99999999999653 0.7901424846433572 0.004951292053856273 0.0038380941838219713 0.7989903264140803 
127.99999999999653 0.8831226476984733 0.0007929560499720484 0.0018741554917246976 0.8858591162884601 
128.9999999999965 0.9452478036770136 9.654814669714193e-07 0.00044957248673501083 0.9457901690214877 
129.9999999999965 0.966512204652023 0.0002719148984641422 4.0690149558264094e-05 0.9669468147133918 
130.99999999999648 0.9407252160229926 0.00036241460696515194 0.0008731463893296905 0.9421140217679821 
131.99999999999648 0.8672504182379102 0.00010245300393578201 0.0027793104192271557 0.8703097224021026 
132.99999999999645 0.7519641797110505 9.619227588014803e-05 0.005170244338469236 0.7574182365070755 
133.99999999999645 0.6070280301984519 0.0012055083229457455 0.007174236326685756 0.615586946518475 
134.99999999999642 0.44928710722343745 0.003990251144494836 0.00793773982312658 0.46136759298304586 
135.99999999999642 0.29744123107169407 0.00830647514437662 0.007006325909178206 0.3128669316950161 
136.99999999999642 0.16850975370329938 0.013220409592812359 0.004632983098826411 0.1864326427413567 
137.9999999999964 0.07441140040252092 0.01728652674153353 0.0018391808991127378 0.09356965662063611 
138.9999999999964 0.01958377621641138 0.019095737367108588 0.00011411685453021654 0.03880378136627403 
139.9999999999964 0.0003905385421783158 0.017878188354499915 0.0007835933337077413 0.019057724809719272 
140.99999999999636 0.006607801033263419 0.013899637153881865 0.004269344692286402 0.024792046287148158 
141.99999999999636 0.0246533670512013 0.008452962838643475 0.009604449423189514 0.0427424949533941 
142.99999999999636 0.0416234737675985 0.003405749800419892 0.014567358316699879 0.0596416388218582 
143.99999999999633 0.048863897431816954 0.0004625256262999673 0.01658195743191309 0.06595641890306819 
144.99999999999633 0.043897139822862134 0.00044900915546338923 0.014137645121148392 0.05852288699085924 
145.99999999999633 0.030077790904810112 0.0029472363392241564 0.008070234931805196 0.0411182911247559 
146.9999999999963 0.014186769096840428 0.006476221554854728 0.001857207724477121 0.022528804699741604 
147.9999999999963 0.0029832613256244875 0.009168275897892002 0.00034002695611458903 0.012495478243579024 
148.99999999999628 0.00016024545182013157 0.009645135418072884 0.007036220825901251 0.01685336599168729 
149.99999999999628 0.004972684601503078 0.007676396453686445 0.021200682260337337 0.03387740527727825 
150.99999999999625 0.013058904060444439 0.004283257991225258 0.03652570357763374 0.05390959593074978 
151.99999999999625 0.0189637973586689 0.001213193303962677 0.043250155238295424 0.06347160273014488 
152.99999999999625 0.019065750934920536 3.434073470575907e-05 0.03416485101997679 0.05329778877931286 
153.99999999999622 0.013417335998598406 0.0013125952328618504 0.012822446537687937 0.02756634446312332 
154.99999999999622 0.005564196515655439 0.004311836485019588 0.00012266089127626852 0.01000145451002744 
155.9999999999962 0.00045960096305932565 0.007391180094437523 0.034648131190305756 0.04251328761495284 
156.9999999999962 0.0016116591298656027 0.008894469885604016 0.16368318300488785 0.17424378660784484 
157.99999999999616 0.00903387867842633 0.008045423302618615 0.42574819091045885 0.44294045782539176 
158.99999999999616 0.019151340210928326 0.0053465352788884994 0.830329709148896 0.8549932516945515 
159.99999999999616 0.026739573987024277 0.0022552874814086576 1.3438547599366677 1.3730342622752476 
160.99999999999613 0.02782276112259111 0.0003284400112058447 1.8904991690742485 1.9188032553949022 
161.99999999999613 0.021890214153748627 0.0003395209210678723 2.371280714006229 2.393586209271442 
162.9999999999961 0.012157218035783143 0.0018908235190896966 2.696641213874941 2.7106713051948543 
163.9999999999961 0.0037147507383811763 0.003739703516874789 2.8200997618643355 2.827466632191834 
164.9999999999961 0.0006424996470254833 0.004619154710024946 2.757818180804537 2.7629797198012795 
165.99999999999608 0.0037694364716257937 0.0040287361378232725 2.5834914798609874 2.5912417852679717 
166.99999999999608 0.010376820385262974 0.0024997514942128036 2.3986785632488363 2.4116005959659756 
167.99999999999608 0.01597148964925483 0.0011839878935450776 2.2907149920307823 2.3080052161068036 
168.99999999999605 0.017017837769350654 0.0010556408859241201 2.297410957614934 2.3156595526531865 
169.99999999999605 0.012965478068219512 0.002261904436768962 2.3954567184372024 2.410828381675463 
170.99999999999602 0.006384059196561801 0.004045889483894498 2.5181630149386707 2.5286465545214463 
171.99999999999602 0.0012117632368594815 0.005272597125430594 2.5932821940242654 2.599708314835304 
172.99999999999602 0.00028102520429881995 0.005182786961411367 2.581121245815873 2.58643976610554 
173.99999999999602 0.0036776672222623877 0.003858163187297705 2.4930351927252654 2.500393678624669 
174.99999999999596 0.00889186645749404 0.0020981960431830774 2.381177784833948 2.3920147502688875 
175.99999999999596 0.012545742018918575 0.0008274010648684557 2.3063375411225238 2.3196135158414535 
176.99999999999596 0.012506506852223206 0.00047444246033214257 2.3028219086805892 2.3157590471877367 
177.99999999999596 0.009034068951090102 0.000763993659096914 2.3606194864070353 2.370399901279258 
178.99999999999596 0.004328630905261153 0.0010450483671823388 2.4346202545281366 2.439971309157721 


==> figures/mimo_beta_-5db/beampattern4.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 2.617387857273687e-05 0.012358266676051948 2.561544523227945 2.5732906911617968 
-179.0 0.0013873601958401189 0.009111514915261139 2.529994614870008 2.540009610693128 
-178.0 0.003766120920672244 0.004787102178890424 2.4579622597299435 2.4662382283844155 
-177.00000000000006 0.00531371317101567 0.0014423291270800297 2.393515238765265 2.4002081905479202 
-176.00000000000006 0.004918106949435696 0.0002962457161576174 2.381681694949467 2.3870144947209195 
-175.00000000000006 0.0029170455291368945 0.0011371673719728767 2.4359785324453895 2.4402722175968656 
-174.00000000000006 0.0007774147516554523 0.0026633979075393077 2.5284841711941195 2.532215051401389 
-173.00000000000006 1.6133748128835696e-05 0.0034606689538197763 2.605105119457919 2.6088624948674073 
-172.0000000000001 0.0011391649896894244 0.0029281425986825054 2.617678819855315 2.6219843858635974 
-171.0000000000001 0.0033236740038091223 0.0015533578046763726 2.5543274277994925 2.5594019165343296 
-170.0000000000001 0.005028336734568725 0.0004183046112250548 2.4500269917665847 2.4556591718192413 
-169.0000000000001 0.005079387739766512 0.0003459383411264772 2.3703114784670056 2.375947226472197 
-168.00000000000014 0.0034792383468182715 0.0013098824959454942 2.3760337681098034 2.381078899284827 
-167.00000000000017 0.0014026925197336922 0.0025044318978787506 2.4876712424223926 2.4918672743951453 
-166.00000000000017 0.00040802899734370936 0.002987500901620635 2.6680817224347635 2.671751453769031 
-165.00000000000017 0.0014051159438066229 0.002411548600373185 2.833002714930189 2.837012485505091 
-164.00000000000017 0.004056439215331419 0.0013137421643056907 2.8844705412802356 2.8898945072433087 
-163.0000000000002 0.006977564982322152 0.0007591250235955692 2.751275723301078 2.7589022137344488 
-162.0000000000002 0.008579761777793637 0.0015839084653582237 2.417960996781132 2.4278714326310964 
-161.00000000000023 0.008006892448547843 0.0037591590255477473 1.9303077629168246 1.941737397108255 
-160.00000000000023 0.005595676223231804 0.00631261869908789 1.3767445166642884 1.3883099368799667 
-159.00000000000023 0.002616829904928031 0.00787570666874685 0.8556180116736279 0.8658276848380816 
-158.00000000000026 0.0005023877854263129 0.007515681413828625 0.4430164155655588 0.4508473514167184 
-157.00000000000026 4.954637666726739e-05 0.005331819470826812 0.1734696405612733 0.178758409377607 
-156.00000000000026 0.0010594068659650873 0.002444678446619991 0.03856833551967354 0.04204498708890059 
-155.00000000000028 0.002572271434117684 0.0003819845641310996 0.00043023158388067547 0.003382362491482297 
-154.00000000000028 0.003502603455731093 0.00022506850026023963 0.01171138266824728 0.0154297147576196 
-153.0000000000003 0.003271193296674839 0.0020112304568647736 0.033184043799203665 0.03843528614722041 
-152.0000000000003 0.002079038523976824 0.004725375204428041 0.04306976526322873 0.049824888094855455 
-151.0000000000003 0.0007091539362503702 0.006869882026162401 0.03707684146633701 0.04460302071730511 
-150.00000000000034 1.8623758672443893e-05 0.007281964364038633 0.022034501990253932 0.029293621396848428 
-149.00000000000034 0.00043591772333734794 0.005748823777211756 0.007691253227758528 0.013853323064151468 
-148.00000000000037 0.0017401690710103063 0.003102494319178666 0.0005640533628644859 0.005400245231832943 
-147.00000000000037 0.0032159163596370594 0.0007676579455881283 0.001642916711730508 0.0056265542284224795 
-146.0000000000004 0.004066172472903802 1.988400822138133e-05 0.007561950013432628 0.011643684608808616 
-145.0000000000004 0.0038433140654234557 0.001342570106900305 0.013506355486622636 0.018676753423094362 
-144.00000000000043 0.0026732026179738864 0.004196481066197373 0.015945637193482597 0.022788581639381182 
-143.00000000000043 0.0011757871460798736 0.007293282923015273 0.013981509323298566 0.02241823833569842 
-142.00000000000043 0.00014563571006108035 0.009217228045359297 0.009099909988788095 0.018432807367710195 
-141.00000000000045 0.00016533065665925284 0.00908752603731124 0.0038940437469046863 0.013125660570242389 
-140.00000000000045 0.0013382505886940896 0.006958026962417219 0.0006147587688054452 0.008900570094623849 
-139.00000000000048 0.0032526550854566965 0.003791036229153134 0.0002339276932286289 0.0072751979815402264 
-138.00000000000048 0.0051735523465732194 0.0010400127191113732 0.00229152118616401 0.008504797095701157 
-137.00000000000048 0.006360378274493013 3.870770264523996e-05 0.005388989906747617 0.011783512929054945 
-136.0000000000005 0.0063672392614104265 0.001457601683448831 0.007959547742105343 0.015771219336681602 
-135.0000000000005 0.005206646723416081 0.005039199067901849 0.008932666566985634 0.019155949228522106 
-134.0000000000005 0.0033264610519273263 0.009696743746317361 0.008055022605661764 0.021049019103052156 
-133.00000000000054 0.001427926595890367 0.013916466231625284 0.005827767237992962 0.02114131953792928 
-132.00000000000054 0.000208052707160579 0.01629868812637891 0.003176999371920185 0.019656636855044398 
-131.00000000000054 0.0001252978997825856 0.0160405430328092 0.0010425869547699934 0.017188976733750243 
-130.00000000000057 0.00126516368860675 0.013203216844019495 5.107483060194897e-05 0.014508974083329946 
-129.00000000000057 0.0033372221887155336 0.008694078578359396 0.00036493947174440986 0.012393229508064393 
-128.00000000000057 0.005787457167373969 0.003991898689262598 0.0017156731048895964 0.01149580157425465 
-127.0000000000006 0.007976180266732625 0.0007181769356761118 0.003565225275033074 0.012259430052358803 
-126.0000000000006 0.009360241123587673 0.00019008200709269075 0.005313981153707274 0.014858796953804774 
-125.00000000000063 0.009627666687391763 0.0030784993469762344 0.006481144430309973 0.019173367313238623 
-124.00000000000063 0.008755674343545503 0.009250012240252502 0.006812004434273803 0.0247941910318077 
-123.00000000000065 0.006989328752862502 0.017813194433648236 0.0063004946306597625 0.03107088322901493 
-122.00000000000065 0.0047595042090717524 0.027336010919011763 0.005142601387911935 0.037199941379049126 
-121.00000000000068 0.0025704584679932673 0.036165475499929406 0.003650642632714238 0.04234596232149033 
-120.00000000000068 0.0008884667956748826 0.04276823821580912 0.00216013994072706 0.04577763328165556 
-119.00000000000068 5.597475921640383e-05 0.046019477824570366 0.000953667783411894 0.04699469272232655 
-118.0000000000007 0.00024451452510128226 0.04539056070586668 0.00021469556180551085 0.04582253010888132 
-117.00000000000071 0.0014481051546220577 0.04101483656241823 1.3419168001231357e-05 0.042457449331171605 
-116.00000000000072 0.0035098854488699064 0.03363795391490333 0.0003186359790030281 0.03745572487365476 
-115.00000000000072 0.006169694743233039 0.024478936127870422 0.00102578317188047 0.031670486781880704 
-114.00000000000075 0.009119242356749825 0.015038683475788637 0.001990894843178812 0.026149475592093456 
-113.00000000000075 0.012053474696988394 0.006893903754970059 0.0030622652048176713 0.02201206282888994 
-112.00000000000078 0.014710435170310098 0.0015088337879400125 0.004104710228848213 0.02032509615725061 
-111.00000000000078 0.0168960293153356 8.738788638951557e-05 0.005014417054549801 0.02199462285598265 
-110.00000000000078 0.018493690900318046 0.003477390459062901 0.005724790038346661 0.02768557091770555 
-109.00000000000081 0.01946145782061241 0.012128544733551577 0.006205184636035885 0.03777545535053131 
-108.00000000000081 0.01982027134744748 0.026098137605817976 0.006455011941760288 0.052342417821254573 
-107.00000000000082 0.019637558722380998 0.04509372836535909 0.006495616483823541 0.07118331737165762 
-106.00000000000084 0.019009652095404183 0.06854010300369133 0.006361850070881441 0.09385463315454787 
-105.00000000000085 0.01804567832976299 0.09565806235544255 0.006094629798688117 0.11972767049804087 
-104.00000000000085 0.016854521918638937 0.12554443144439156 0.0057351555155708105 0.1480497336762409 
-103.00000000000087 0.015535529133977538 0.15724530720842833 0.005320971773825638 0.17800413316181346 
-102.00000000000088 0.014172903544466415 0.18981739686942384 0.004883727912369887 0.2087636805857719 
-101.00000000000088 0.012833278740646777 0.22237490604390375 0.004448309621716732 0.23953428706729968 
-100.00000000000091 0.011565724395089873 0.25412155878110926 0.004032954592678367 0.26958711366142707 
-99.00000000000091 0.010403396081390168 0.284368868567308 0.003649984532003512 0.2982792340403229 
-98.00000000000094 0.00936611649216563 0.3125427404300997 0.003306849725533215 0.3250638722434755 
-97.00000000000094 0.008463318717657167 0.33818095067471116 0.0030072623466332583 0.3494919681960028 
-96.00000000000094 0.007696945832221084 0.3609241371695842 0.0027522722066095845 0.37120715148715494 
-95.00000000000097 0.00706405442174485 0.3805027599612573 0.0025412034303758783 0.38993624915851244 
-94.00000000000097 0.006558995626349617 0.3967221676001713 0.0023724187866113263 0.40547730317870256 
-93.00000000000098 0.006175139202024298 0.409447515443321 0.0022439103926491775 0.41768680816187864 
-92.000000000001 0.005906164704152162 0.4185898901602804 0.0021537337220722554 0.4264675646862569 
-91.00000000000101 0.005746973935738671 0.42409463795108693 0.0021003095201184265 0.4317582245704666 
-90.00000000000101 0.005694286686523884 0.4259325907955405 0.002082618534776617 0.4335253094504034 
-89.00000000000104 0.005746973935738587 0.42409463795109476 0.0021003095201182482 0.4317582245704746 
-88.00000000000104 0.005906164704151826 0.4185898901602951 0.0021537337220723075 0.42646756468627145 
-87.00000000000104 0.006175139202023617 0.4094475154433441 0.0022439103926485612 0.41768680816189985 
-86.00000000000107 0.006558995626348673 0.39672216760020085 0.002372418786611435 0.40547730317873143 
-85.00000000000107 0.007064054421743677 0.38050275996129473 0.0025412034303751055 0.38993624915854935 
-84.0000000000011 0.007696945832219676 0.3609241371696257 0.0027522722066089986 0.371207151487194 
-83.0000000000011 0.008463318717655566 0.33818095067475973 0.003007262346632542 0.34949196819605005 
-82.00000000000111 0.009366116492163708 0.31254274043015523 0.0033068497255325483 0.32506387224353045 
-81.00000000000112 0.010403396081387913 0.2843688685673674 0.003649984532002631 0.2982792340403805 
-80.00000000000114 0.011565724395087428 0.2541215587811724 0.00403295459267738 0.2695871136614872 
-79.00000000000114 0.012833278740643987 0.22237490604396973 0.004448309621715764 0.23953428706736246 
-78.00000000000115 0.01417290354446358 0.1898173968694898 0.004883727912369323 0.2087636805858337 
-77.00000000000117 0.015535529133974602 0.15724530720849375 0.0053209717738247 0.17800413316187624 
-76.00000000000117 0.016854521918636393 0.1255444314444552 0.005735155515570684 0.14804973367630267 
-75.00000000000118 0.018045678329760752 0.09565806235550127 0.006094629798687537 0.11972767049809618 
-74.0000000000012 0.019009652095402178 0.06854010300374333 0.006361850070880938 0.09385463315459772 
-73.00000000000121 0.01963755872238021 0.04509372836540236 0.0064956164838229375 0.07118331737170033 
-72.00000000000122 0.019820271347447443 0.026098137605851748 0.006455011941760279 0.05234241782128831 
-71.00000000000124 0.01946145782061367 0.012128544733574572 0.006205184636036574 0.03777545535055598 
-70.00000000000125 0.01849369090032074 0.003477390459074987 0.005724790038347892 0.027685570917721426 
-69.00000000000126 0.016896029315339522 8.738788639129867e-05 0.005014417054551204 0.021994622855989826 
-68.00000000000126 0.014710435170314869 0.0015088337879327729 0.004104710228850581 0.020325096157250675 
-67.00000000000128 0.012053474696994334 0.006893903754955859 0.003062265204819686 0.022012062828883485 
-66.0000000000013 0.00911924235675597 0.01503868347577027 0.0019908948431810953 0.026149475592083637 
-65.0000000000013 0.00616969474323874 0.024478936127851115 0.001025783171882253 0.031670486781868845 
-64.00000000000131 0.003509885448874789 0.03363795391488603 0.00031863597900409443 0.0374557248736433 
-63.00000000000132 0.0014481051546254688 0.04101483656240585 1.3419168001353444e-05 0.04245744933116269 
-62.000000000001336 0.00024451452510271536 0.04539056070586136 0.0002146955618045115 0.04582253010887618 
-61.00000000000135 5.597475921572471e-05 0.04601947782457304 0.0009536677834099882 0.04699469272232667 
-60.00000000000135 0.0008884667956722222 0.042768238215819494 0.002160139940724279 0.045777633281660624 
-59.000000000001364 0.0025704584679892358 0.03616547549994535 0.0036506426327108424 0.042345962321498565 
-58.00000000000138 0.00475950420906717 0.027336010919030783 0.0051426013879092266 0.03719994137906108 
-57.00000000000139 0.006989328752858207 0.01781319443366721 0.006300494630657859 0.031070883229027818 
-56.0000000000014 0.008755674343542718 0.009250012240267969 0.006812004434273484 0.02479419103182024 
-55.000000000001414 0.009627666687391116 0.0030784993469855568 0.006481144430311479 0.01917336731324873 
-54.00000000000143 0.009360241123589488 0.00019008200709496952 0.005313981153710386 0.01485879695381203 
-53.00000000000144 0.007976180266736386 0.0007181769356719139 0.0035652252750368544 0.012259430052362123 
-52.00000000000145 0.0057874571673788375 0.003991898689254048 0.0017156731048930504 0.011495801574254417 
-51.00000000000146 0.003337222188720299 0.008694078578349442 0.0003649394717462926 0.012393229508061243 
-50.00000000000147 0.001265163688610131 0.013203216844011758 5.1074830601289536e-05 0.014508974083324976 
-49.00000000000148 0.00012529789978369454 0.01604054303280574 0.0010425869547666833 0.01718897673374463 
-48.00000000000149 0.00020805270715915867 0.01629868812638124 0.003176999371915082 0.01965663685504033 
-47.000000000001506 0.0014279265958870122 0.013916466231632525 0.005827767237987996 0.02114131953792811 
-46.00000000000152 0.0033264610519233083 0.009696743746326973 0.008055022605658376 0.021049019103054328 
-45.00000000000153 0.005206646723412843 0.005039199067910733 0.008932666566986233 0.019155949228528382 
-44.000000000001535 0.006367239261409173 0.0014576016834541923 0.007959547742109831 0.01577121933669012 
-43.00000000000155 0.006360378274494397 3.8707702645584654e-05 0.0053889899067539 0.011783512929062719 
-42.000000000001556 0.005173552346576606 0.0010400127191071628 0.0022915211861700173 0.008504797095706217 
-41.00000000000157 0.0032526550854608495 0.0037910362291466745 0.00023392769323065624 0.0072751979815400426 
-40.000000000001585 0.001338250588697421 0.006958026962411384 0.000614758768801656 0.008900570094617598 
-39.0000000000016 0.00016533065666051746 0.00908752603730878 0.003894043746895447 0.013125660570232019 
-38.000000000001606 0.00014563571005991202 0.009217228045361224 0.009099909988777119 0.018432807367700216 
-37.00000000000161 0.0011757871460770228 0.007293282923020803 0.013981509323291163 0.022418238335693633 
-36.00000000000163 0.0026732026179708615 0.004196481066203922 0.01594563719348311 0.022788581639385044 
-35.00000000000164 0.0038433140654219587 0.0013425701069048862 0.01350635548663168 0.018676753423106266 
-34.00000000000165 0.004066172472904499 1.9884008221973444e-05 0.0075619500134461995 0.011643684608823491 
-33.00000000000166 0.003215916359639684 0.0007676579455846915 0.001642916711739187 0.005626554228430387 
-32.00000000000168 0.0017401690710133683 0.0031024943191731436 0.0005640533628588918 0.005400245231824988 
-31.000000000001688 0.0004359177233392762 0.005748823777207105 0.007691253227735411 0.013853323064125735 
-30.000000000001698 1.862375867212574e-05 0.007281964364037346 0.02203450199022089 0.02929362139681408 
-29.000000000001705 0.000709153936248035 0.006869882026165258 0.037076841466312335 0.04460302071728145 
-28.00000000000172 0.0020790385239739333 0.004725375204433477 0.04306976526323189 0.04982488809486133 
-27.00000000000173 0.00327119329667323 0.0020112304568698125 0.033184043799239865 0.03843528614726004 
-26.00000000000174 0.0035026034557318767 0.0002250685002620817 0.011711382668290986 0.015429714757665887 
-25.00000000000175 0.0025722714341204623 0.00038198456412863165 0.00043023158386904593 0.003382362491470969 
-24.000000000001766 0.0010594068659680546 0.0024446784466145345 0.03856833551951435 0.042044987088739806 
-23.000000000001776 4.9546376668060765e-05 0.005331819470821174 0.1734696405608726 0.17875840937720192 
-22.00000000000179 0.0005023877854235965 0.007515681413825797 0.4430164155648611 0.4508473514160254 
-21.000000000001798 0.0026168299049224466 0.00787570666874821 0.85561801167266 0.8658276848371167 
-20.00000000000181 0.005595676223225827 0.0063126186990925025 1.3767445166631636 1.3883099368788356 
-19.000000000001823 0.008006892448544512 0.0037591590255529957 1.93030776291574 1.9417373971071439 
-18.000000000001833 0.008579761777794789 0.001583908465361467 2.417960996780277 2.427871432630259 
-17.000000000001844 0.006977564982327201 0.0007591250235956749 2.751275723300596 2.7589022137339763 
-16.000000000001855 0.004056439215337677 0.0013137421643036275 2.884470541280168 2.8898945072432465 
-15.000000000001867 0.0014051159438106598 0.0024115486003711563 2.8330027149304393 2.83701248550534 
-14.000000000001878 0.00040802899734360034 0.0029875009016205037 2.6680817224351476 2.671751453769407 
-13.000000000001888 0.0014026925197300783 0.002504431897880726 2.4876712424227105 2.491867274395463 
-12.0000000000019 0.003479238346814001 0.0013098824959480377 2.3760337681099255 2.3810788992849403 
-11.000000000001913 0.0050793877397647125 0.00034593834112754945 2.3703114784669137 2.375947226472115 
-10.000000000001922 0.0050283367345707345 0.00041830461122367225 2.4500269917663755 2.4556591718190397 
-9.000000000001934 0.0033236740038135944 0.0015533578046734563 2.5543274277993024 2.5594019165341435 
-8.000000000001945 0.0011391649896932492 0.0029281425986802468 2.61767881985526 2.6219843858635405 
-7.000000000001957 1.613374812926777e-05 0.003460668953820055 2.6051051194580217 2.6088624948675085 
-6.000000000001967 0.0007774147516521149 0.002663397907542056 2.528484171194311 2.5322150514015753 
-5.000000000001979 0.0029170455291321123 0.0011371673719758125 2.435978532445554 2.44027221759703 
-4.00000000000199 0.004918106949432911 0.0002962457161576168 2.3816816949495103 2.3870144947209675 
-3.0000000000020015 0.005313713171016989 0.0014423291270752963 2.3935152387651777 2.4002081905478243 
-2.000000000002013 0.0037661209206768078 0.004787102178882022 2.4579622597297877 2.4662382283842605 
-1.0000000000020242 0.0013873601958445333 0.00911151491525274 2.5299946148698877 2.540009610693001 
-2.0355549961366507e-12 2.6173878573371208e-05 0.012358266676047789 2.5615445232279437 2.5732906911617888 
0.9999999999979531 0.0009722333728688983 0.01283121983327346 2.5309819032189442 2.544084340081197 
1.9999999999979419 0.003972172604630667 0.010244862252949925 2.455762664308609 2.4693301227152773 
2.9999999999979305 0.007280969012566628 0.005933962723426934 2.380828780093077 2.393554501935572 
3.999999999997919 0.008776933670813067 0.0020679725043005644 2.350134031098131 2.360720913976366 
4.999999999997908 0.007417229690693998 0.0003635599338399163 2.378893097884619 2.3866531012270067 
5.999999999997897 0.004032472172626418 0.0011154679144563518 2.443675165904452 2.448973230933629 
6.999999999997885 0.0008704542495805469 0.0031505606192809535 2.496649479604805 2.500872087761683 
7.999999999997874 0.0001404291240523623 0.004699610609197015 2.4956942566244447 2.500657749337066 
8.999999999997863 0.0025109531822205067 0.004587608689454011 2.432418324300397 2.439473852696825 
9.99999999999785 0.006585791183767743 0.002959280808595896 2.3410655012835018 2.3503921830034535 
10.999999999997842 0.009755253104614552 0.0010919152496656368 2.282109690953397 2.2926406199698075 
11.99999999999783 0.00990347027840211 0.0004633145698062043 2.308719621598131 2.3188067342899505 
12.999999999997817 0.006859549000400232 0.00172239767855062 2.4339799450762496 2.442455744486218 
13.999999999997806 0.00261685458815841 0.00424461037418858 2.6165426572478796 2.6235549880808975 
14.999999999997796 0.00013121883749732984 0.006541972024475476 2.772721448408418 2.7797990691379164 
15.999999999997783 0.001435041667990866 0.007229407845012771 2.8095067552855864 2.8187416030733927 
16.999999999997772 0.006265941606021691 0.0059020867380603255 2.6628396359340787 2.6756084567523195 
17.999999999997762 0.01210412202880432 0.003364843831430709 2.3236656792432577 2.3396344395077593 
18.99999999999775 0.015634836617488462 0.0010943305108313 1.8410101564031134 1.8580560704861544 
19.999999999997737 0.014757575338217921 0.000306100791884073 1.3024668591584088 1.3176519703919722 
20.999999999997726 0.009912168464062282 0.0012280675135084085 0.802257294670611 0.8133718689137068 
21.99999999999772 0.003897538152163736 0.003021379099793703 0.4110061796874574 0.41783036602352275 
22.999999999997705 0.0002659645943542087 0.004365184194797725 0.1585944344118874 0.16313384425952762 
23.999999999997694 0.0012309171984695871 0.004312747053977202 0.03423262651869396 0.03972846088392321 
24.99999999999768 0.006321573489885293 0.002881816432284689 0.0002331055207960876 0.00943606316568302 
25.99999999999767 0.01258860615128868 0.001030875927224871 0.011292414252198287 0.02493601669709199 
26.99999999999766 0.016275043918925598 5.825431414126878e-05 0.030826451218664227 0.047178895117024125 
27.999999999997648 0.015028997483726879 0.0008011794821549561 0.03916610766555672 0.0549916899018251 
28.999999999997634 0.009418333773019424 0.0031118117859839306 0.032992301406681704 0.04549387770169458 
29.999999999997627 0.002872682101092726 0.005907560865536016 0.01900249335669486 0.02774512738809559 
30.999999999997616 1.2834547605665651e-05 0.00775633992766359 0.0061831118800419055 0.013925231100798815 
31.999999999997602 0.004181621989059218 0.007662993661854849 0.0002462408959366142 0.012087446620220725 
32.99999999999759 0.015426231532147781 0.005628140271656421 0.0017491270650338967 0.022824051512841163 
33.99999999999758 0.029995541216401432 0.0026895425842024413 0.007376984256820838 0.040094984115263056 
34.99999999999757 0.04171882235209352 0.0004362642981174958 0.01269833146948197 0.0548817400387739 
35.999999999997556 0.04477033654209969 0.00025118429869043106 0.014628550808015988 0.05965996781353157 
36.99999999999754 0.036695125459635054 0.002656292920026342 0.012547663708025404 0.051886233391827845 
37.999999999997534 0.02043708785632575 0.007063499389932963 0.007957984170477179 0.03542996726824869 
38.99999999999753 0.004497694461476109 0.012025097639083458 0.003257590425006034 0.019751339496322472 
39.99999999999751 0.0010691281494617211 0.01584475052329723 0.0004273813451418611 0.017329442280509685 
40.9999999999975 0.022724207349524798 0.01726137309970378 0.00023525845807648296 0.04023995500787676 
41.999999999997485 0.07872826340423024 0.0159113225396536 0.0021646622623294038 0.09685978787870844 
42.99999999999748 0.17211743662652554 0.012395096321828858 0.0049079833401785315 0.1895087457588929 
43.99999999999746 0.2983824519521087 0.007956106379248658 0.007073562093788963 0.31352218416518157 
44.999999999997456 0.4460576987930972 0.003937827383315319 0.007764067829324736 0.4578775272897776 
45.99999999999745 0.5989484094834433 0.0012600430791891595 0.006828910573297424 0.6071504034254426 
46.999999999997435 0.7393138572783191 0.00012650048871599753 0.00477444312853422 0.7443145991776026 
47.99999999999742 0.8511607021811121 6.954056658585168e-05 0.00245072464963283 0.8537649243782958 
48.99999999999741 0.922890621137104 0.0003026080414904254 0.0006845630355691442 0.9239484753751263 
49.9999999999974 0.9488168900138475 0.00024152314196591412 1.973267801268059e-06 0.9491235621124983 
50.999999999997385 0.9294061912023038 5.11166320940685e-06 0.0005127618736779719 0.9299861630922096 
51.99999999999738 0.8704101694042151 0.0007237410897222426 0.0019546447345541746 0.8731543645572557 
52.99999999999737 0.7812556465070253 0.004554739691488276 0.0038421529344042572 0.7897236867438625 
53.99999999999736 0.6731373637101322 0.014396737794165724 0.0056472102129376195 0.6932557571073114 
54.99999999999734 0.5572168901599122 0.03337930551604645 0.006949106570776572 0.5976177631428617 
55.99999999999733 0.4432150691818811 0.06425710729697519 0.007518737544303824 0.5150539408198096 
56.99999999999732 0.3385397568125979 0.10884995645615862 0.007331499301403227 0.45476654693933166 
57.99999999999731 0.24795579868412984 0.16764560318101368 0.006525184341107202 0.4221464683722363 
58.99999999999729 0.17370588235984977 0.23963376196879055 0.005329478457273532 0.41865730941926654 
59.99999999999728 0.11593867418879283 0.3223839985699386 0.003993119209745436 0.44226816842566996 
60.99999999999728 0.07329092418937705 0.4123310739152618 0.002727263117560005 0.48826404208971996 
61.999999999997264 0.043491450251593324 0.5051985993348734 0.0016736272850776375 0.5502412664362248 
62.99999999999725 0.0238928846531908 0.5964787999465304 0.0008971091154776108 0.621111416904534 
63.99999999999724 0.011878970672349503 0.6818910140913907 0.00039681379679706895 0.6939780179413721 
64.99999999999723 0.00513189413822407 0.7577591233596492 0.00012713469940069978 0.762802368483398 
65.99999999999721 0.001770759918035597 0.82127199643111 2.105854558644158e-05 0.8228258189603087 
66.9999999999972 0.0003877212557256169 0.8706153119895685 1.004966287729967e-05 0.8707576964009538 
67.9999999999972 1.3837198474838212e-05 0.9049834501617733 3.7567396377844306e-05 0.9047666704887488 
68.99999999999719 4.5166323457602155e-05 0.9244941359958976 6.565689283739575e-05 0.9243281745109376 
69.99999999999717 0.0001538680482817401 0.9300356418180307 7.569254774912085e-05 0.9299835287252147 
70.99999999999716 0.00020173381807328362 0.9230774239303895 6.515857069567559e-05 0.9230609450964962 
71.99999999999714 0.00016644082393574798 0.9054716692851618 4.246341829400709e-05 0.9053981796541568 
72.99999999999714 8.49705936191374e-05 0.8792671801065215 2.1446811620105488e-05 0.8790943650743138 
73.99999999999713 1.4475905985220403e-05 0.8465499896392248 1.6695451027520584e-05 0.8463068205137942 
74.99999999999712 8.37160125822411e-06 0.8093183548816304 4.02278060484437e-05 0.8090988244326031 
75.9999999999971 0.00010427234022939137 0.7693941244051323 9.965634354273679e-05 0.7693370829694999 
76.9999999999971 0.00032021198490402703 0.7283683124547699 0.00019763511747451806 0.7286329697097672 
77.99999999999709 0.0006559759774916509 0.6875760680279501 0.0003322493807770196 0.6883192147586275 
78.99999999999707 0.0010970513782716188 0.6480949296692557 0.0004979708682345346 0.6494530626989101 
79.99999999999706 0.0016194313015687781 0.6107600073255787 0.0006868466202327394 0.6128374455349499 
80.99999999999704 0.0021941697808369356 0.5761902045008479 0.0008896720654149143 0.5790529305622919 
81.99999999999704 0.0027911070362965297 0.5448204856219442 0.0010969908779397347 0.548494710474198 
82.99999999999702 0.00338155917266932 0.5169362603591325 0.0012998459547274065 0.5214104257610254 
83.99999999999702 0.003940004606472037 0.49270702160182994 0.0014902684519684118 0.4979359753483725 
84.999999999997 0.004444929591482911 0.4722173243170295 0.0016615330710530575 0.47812759333163013 
85.99999999999699 0.004879047773643743 0.45549396975232803 0.0018082300046118778 0.46198932172922985 
86.99999999999697 0.00522911150221217 0.44252884454637836 0.0019262115339770411 0.44949560467997723 
87.99999999999697 0.005485507618021627 0.4332972650995382 0.00201246899902798 0.4406091030272952 
88.99999999999696 0.005641793171425 0.4277719173034688 0.0020649879190157 0.43529402275660883 
89.99999999999694 0.005694286686523878 0.42593259079554197 0.002082618534776598 0.43352530945040446 
90.99999999999694 0.005641793171425722 0.42777191730344616 0.0020649879190160012 0.4352940227565868 
91.99999999999692 0.005485507618022895 0.4332972650994922 0.0020124689990283586 0.44060910302725187 
92.99999999999692 0.005229111502214035 0.4425288445463091 0.0019262115339777788 0.4494956046799122 
93.99999999999689 0.004879047773645992 0.4554939697522377 0.001808230004613091 0.46198932172914287 
94.99999999999689 0.004444929591485786 0.47221732431691477 0.001661533071054055 0.4781275933315187 
95.99999999999689 0.00394000460647529 0.492707021601692 0.0014902684519695931 0.49793597534824413 
96.99999999999686 0.00338155917267284 0.5169362603589721 0.001299845954728828 0.5214104257608719 
97.99999999999686 0.002791107036300171 0.5448204856217636 0.0010969908779410618 0.5484947104740231 
98.99999999999685 0.0021941697808405282 0.5761902045006468 0.000889672065416244 0.579052930562091 
99.99999999999685 0.0016194313015721368 0.6107600073253582 0.0006868466202340504 0.6128374455347345 
100.99999999999682 0.001097051378274568 0.6480949296690202 0.0004979708682355562 0.6494530626986816 
101.99999999999682 0.0006559759774940842 0.6875760680277038 0.0003322493807780047 0.6883192147583846 
102.99999999999679 0.00032021198490571296 0.7283683124545195 0.00019763511747517286 0.7286329697095202 
103.99999999999679 0.00010427234023033477 0.7693941244048842 9.965634354318309e-05 0.7693370829692538 
104.99999999999679 8.371601258469889e-06 0.8093183548813925 4.022780604869797e-05 0.8090988244323631 
105.99999999999676 1.4475905984942425e-05 0.8465499896390088 1.6695451027564308e-05 0.8463068205135768 
106.99999999999676 8.497059361861215e-05 0.8792671801063384 2.1446811620021717e-05 0.8790943650741297 
107.99999999999673 0.00016644082393534339 0.9054716692850259 4.24634182938057e-05 0.9053981796540248 
108.99999999999673 0.00020173381807330425 0.9230774239303129 6.515857069559423e-05 0.9230609450964229 
109.99999999999672 0.00015386804828230742 0.930035641818024 7.569254774912815e-05 0.9299835287252108 
110.99999999999672 4.516632345825282e-05 0.9244941359959726 6.565689283754112e-05 0.9243281745110132 
111.99999999999669 1.3837198474245045e-05 0.9049834501619376 3.756739637803122e-05 0.904766670488912 
112.99999999999669 0.00038772125572103484 0.8706153119898244 1.0049662877385076e-05 0.8707576964012043 
113.99999999999669 0.0017707599180222828 0.8212719964314562 2.1058545586159598e-05 0.8228258189606513 
114.99999999999666 0.005131894138194885 0.7577591233600773 0.0001271346993996341 0.7628023684838008 
115.99999999999666 0.011878970672294183 0.681891014091888 0.0003968137967948177 0.6939780179418192 
116.99999999999663 0.023892884653096507 0.5964787999470754 0.0008971091154735963 0.62111141690498 
117.99999999999663 0.04349145025144482 0.5051985993354419 0.001673627285072076 0.5502412664366336 
118.99999999999662 0.07329092418915834 0.41233107391582496 0.0027272631175528257 0.48826404209005714 
119.9999999999966 0.11593867418848845 0.3223839985704696 0.003993119209737356 0.4422681684258916 
120.9999999999966 0.1737058823594464 0.23963376196926703 0.005329478457265289 0.41865730941932705 
121.99999999999659 0.2479557986836248 0.1676456031814153 0.006525184341100746 0.42214646837212283 
122.99999999999658 0.3385397568119968 0.10884995645647524 0.0073314993014002875 0.45476654693904556 
123.99999999999656 0.4432150691812073 0.06425710729720434 0.0075187375443050205 0.5150539408193671 
124.99999999999656 0.5572168901592005 0.03337930551619628 0.006949106570782365 0.5976177631423022 
125.99999999999653 0.6731373637094367 0.014396737794250686 0.0056472102129475595 0.6932557571067055 
126.99999999999653 0.7812556465064108 0.004554739691526842 0.003842152934416351 0.7897236867432996 
127.99999999999653 0.8704101694037512 0.0007237410897335005 0.0019546447345648154 0.8731543645568164 
128.9999999999965 0.9294061912020557 5.111663209178676e-06 0.0005127618736843177 0.9299861630919697 
129.9999999999965 0.9488168900138639 0.00024152314196439691 1.9732678008442707e-06 0.9491235621125077 
130.99999999999648 0.9228906211374049 0.00030260804149126984 0.0006845630355613172 0.9239484753754266 
131.99999999999648 0.8511607021816822 6.954056658719357e-05 0.0024507246496196155 0.8537649243788593 
132.99999999999645 0.7393138572791041 0.0001265004887130978 0.004774443128520162 0.7443145991783755 
133.99999999999645 0.5989484094843576 0.0012600430791777442 0.006828910573287653 0.6071504034263387 
134.99999999999642 0.4460576987940324 0.003937827383294299 0.007764067829323738 0.4578775272906928 
135.99999999999642 0.29838245195296015 0.007956106379221587 0.007073562093798091 0.3135221841660087 
136.99999999999642 0.17211743662720574 0.012395096321803009 0.004907983340195025 0.18950874575955323 
137.9999999999964 0.07872826340468811 0.015911322539637743 0.002164662262345151 0.09685978787916573 
138.9999999999964 0.02272420734975574 0.017261373099703714 0.00023525845808285403 0.04023995500811432 
139.9999999999964 0.0010691281495055739 0.015844750523314112 0.00042738134513252435 0.017329442280560787 
140.99999999999636 0.004497694461403525 0.012025097639111897 0.0032575904249815208 0.01975133949625371 
141.99999999999636 0.0204370878562161 0.007063499389963374 0.007957984170446271 0.035429967268139295 
142.99999999999636 0.03669512545955479 0.0026562929200482626 0.012547663708003299 0.05188623339174708 
143.99999999999633 0.04477033654208441 0.0002511842986972363 0.014628550808015173 0.05965996781352197 
144.99999999999633 0.04171882235214345 0.00043626429810899496 0.012698331469506198 0.05488174003883994 
145.99999999999633 0.029995541216488595 0.002689542584184871 0.007376984256858467 0.04009498411537015 
146.9999999999963 0.015426231532232241 0.005628140271639744 0.001749127065060258 0.0228240515129351 
147.9999999999963 0.00418162198910832 0.007662993661847786 0.00024624089592497006 0.012087446620251227 
148.99999999999628 1.2834547607648086e-05 0.0077563399276695645 0.006183111879981359 0.013925231100746567 
149.99999999999628 0.0028726821010593585 0.0059075608655516304 0.01900249335660464 0.027745127387987692 
150.99999999999625 0.00941833377297777 0.0031118117860009266 0.032992301406610136 0.04549387770159755 
151.99999999999625 0.015028997483703807 0.0008011794821649891 0.03916610766555963 0.05499168990181495 
152.99999999999625 0.016275043918934175 5.825431414015721e-05 0.0308264512187602 0.047178895117127716 
153.99999999999622 0.012588606151322552 0.0010308759272150037 0.011292414252321354 0.024936016697238293 
154.99999999999622 0.0063215734899238415 0.002881816432273377 0.00023310552077030803 0.009436063165684678 
155.9999999999962 0.00123091719849008 0.004312747053972105 0.03423262651825644 0.039728460883499656 
156.9999999999962 0.00026596459434503623 0.004365184194802205 0.15859443441076582 0.1631338442584003 
157.99999999999616 0.0038975381521309596 0.0030213790998046305 0.411006179685482 0.4178303660215236 
158.99999999999616 0.009912168464025357 0.001228067513517954 0.8022572946678369 0.8133718689109002 
159.99999999999616 0.014757575338198598 0.000306100791884852 1.3024668591551447 1.31765197038868 
160.99999999999613 0.015634836617497604 0.0010943305108211145 1.8410101563998902 1.8580560704829616 
161.99999999999613 0.012104122028836052 0.0033648438314144505 2.323665679240672 2.3396344395051814 
162.9999999999961 0.006265941606057683 0.00590208673804714 2.6628396359325723 2.67560845675084 
163.9999999999961 0.001435041668011217 0.007229407845010569 2.8095067552852915 2.8187416030731103 
164.9999999999961 0.00013121883749265994 0.006541972024485639 2.7727214484090954 2.7797990691386105 
165.99999999999608 0.002616854588134922 0.004244610374204995 2.6165426572490134 2.6235549880820064 
166.99999999999608 0.006859549000375086 0.0017223976785634124 2.433979945077259 2.4424557444872184 
167.99999999999608 0.00990347027839222 0.00046331456980812033 2.308719621598609 2.318806734290428 
168.99999999999605 0.009755253104626086 0.0010919152496567499 2.2821096909532588 2.292640619969676 
169.99999999999605 0.006585791183792664 0.002959280808583591 2.3410655012829773 2.3503921830029464 
170.99999999999602 0.0025109531822425386 0.004587608689447824 2.432418324299871 2.439473852696339 
171.99999999999602 0.00014042912405778555 0.004699610609201991 2.495694256624235 2.5006577493368796 
172.99999999999602 0.0008704542495669438 0.0031505606192936374 2.496649479604993 2.5008720877618593 
173.99999999999602 0.004032472172603796 0.001115467914466623 2.443675165904866 2.4489732309340315 
174.99999999999596 0.0074172296906777 0.00036355993383755097 2.378893097884947 2.3866531012273047 
175.99999999999596 0.008776933670813652 0.002067972504282395 2.350134031098129 2.360720913976343 
176.99999999999596 0.007280969012583204 0.005933962723399688 2.3808287800927195 2.393554501935203 
177.99999999999596 0.003972172604652232 0.010244862252926808 2.455762664308096 2.469330122714761 
178.99999999999596 0.0009722333728821144 0.012831219833266402 2.530981903218584 2.5440843400808397 


==> figures/mimo_beta_-5db/beampattern5.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 7.078906497852656e-05 0.004962610847394184 2.5409080449728982 2.545962612782977 
-179.0 0.0014086723568769034 0.0035067704457977583 2.488842380634799 2.493722540476088 
-178.0 0.0040663922187051385 0.0014965942363945424 2.3988982173312565 2.404385800289027 
-177.00000000000006 0.006116290370056088 0.000197191351993086 2.3214871463783133 2.327697228158464 
-176.00000000000006 0.00619241793541978 0.0003178868192008938 2.3042861405374993 2.310674689799933 
-175.00000000000006 0.004329247280580832 0.0015808254563011324 2.3625195313292386 2.3683030096040816 
-174.00000000000006 0.0018259718412256543 0.0029792026096348684 2.4678102660471355 2.4725051698744553 
-173.00000000000006 0.0002966627522708372 0.003511125978990388 2.5628949077948713 2.5666336934265814 
-172.0000000000001 0.0005901693191503423 0.0028587752544571004 2.5942297294171697 2.5976690349825646 
-171.0000000000001 0.002297587057357972 0.0015479190143248172 2.543831098669732 2.5477265480618705 
-170.0000000000001 0.004122666428534986 0.0005084917830928277 2.4418013144534156 2.4465205453016248 
-169.0000000000001 0.004801389912041705 0.00038022327811644693 2.351719426869744 2.3569913652967247 
-168.00000000000014 0.003922549152947944 0.0010708928425119549 2.336166154913889 2.3412174291194456 
-167.00000000000017 0.002121132141458245 0.0018747794269027371 2.4205738213767343 2.42457745777885 
-166.00000000000017 0.0005726811109466076 0.002049135288882566 2.574477275542894 2.5770642314176393 
-165.00000000000017 0.00017998768968571346 0.0014207512833049195 2.7200100649319947 2.7215618471079495 
-164.00000000000017 0.0010094827010930878 0.0005773042124632484 2.7635221833025225 2.7650813595949737 
-163.0000000000002 0.0023224863813276035 0.000492806916920182 2.6350116940612227 2.6378465865533762 
-162.0000000000002 0.0031295654623036168 0.001832981636534369 2.317129661445899 2.3221644028726818 
-161.00000000000023 0.0028639834184139346 0.004412572938718902 1.851578982666116 1.8589646491489271 
-160.00000000000023 0.0017285346470358393 0.007183756301107633 1.3219292639604614 1.330959715776042 
-159.00000000000023 0.0005175355759940806 0.008790674800690653 0.8222753333099571 0.8316837228531102 
-158.00000000000026 6.68739364399191e-05 0.008359333529364767 0.4260070634473218 0.4344998498085253 
-157.00000000000026 0.0007080238379180098 0.006039368243496327 0.16681426813343567 0.1735941718917471 
-156.00000000000026 0.0020698097709889586 0.002964655140179628 0.03701421101594994 0.04205827263565287 
-155.00000000000028 0.0033294481756998293 0.0006505780385512446 0.00035859604535037415 0.0043403474990916496 
-154.00000000000028 0.0037313016005466027 0.00017692360395793615 0.011311805272546313 0.01522533461179599 
-153.0000000000003 0.0030434104532604048 0.0016210226644399128 0.032068187342280195 0.036745507837204615 
-152.0000000000003 0.0016834086087279885 0.004049540889080289 0.04162338439935863 0.04737405409853159 
-151.0000000000003 0.00045926220965996983 0.006054449667434508 0.03584287822440939 0.04237339761443484 
-150.00000000000034 9.649776165426091e-05 0.006521541256709819 0.021318522578510083 0.02794792601090944 
-149.00000000000034 0.0008315983898929801 0.005210882002821027 0.007443982297809512 0.013491509455999105 
-148.00000000000037 0.002292985040074583 0.002852713286675262 0.0004813394252170127 0.005628402090835695 
-147.00000000000037 0.003716802387262766 0.0007342145422516138 0.0013647407163047511 0.005817524725879413 
-146.0000000000004 0.00436197368635628 1.6701950938466495e-05 0.006853584116336978 0.011237485965099912 
-145.0000000000004 0.0038957891705960527 0.0011436735738712016 0.012348276148127899 0.01739694435598378 
-144.00000000000043 0.002555622549891625 0.003630026165388823 0.014516288053527336 0.020713183395106628 
-143.00000000000043 0.0010212324029625645 0.006315497964841973 0.012563578143440056 0.019910557365794352 
-142.00000000000043 7.936018941093724e-05 0.00793609168314575 0.007962691359347823 0.015984999304200317 
-141.00000000000045 0.00025375202928911496 0.007727827323205472 0.003200832386631384 0.011185326393894506 
-140.00000000000045 0.0015731578595442421 0.005783066184565876 0.0003835904638870759 0.007740231793307519 
-139.00000000000048 0.003570226332682992 0.0030117786658648287 0.0003544766142239865 0.006936997639866443 
-138.00000000000048 0.005492945898981374 0.0007447956265331453 0.0025809217301082294 0.008821715793117317 
-137.00000000000048 0.00662133838030912 0.0001664546135169021 0.0056602440113242385 0.012454778789024817 
-136.0000000000005 0.006550509575263916 0.0018203995650719266 0.008078142535059236 0.016458885416073498 
-135.0000000000005 0.005331175063396366 0.005383196816134903 0.008846417203524895 0.01957169043854023 
-134.0000000000005 0.0034280833530437754 0.009779445440183988 0.007793910264223117 0.02101084798441441 
-133.00000000000054 0.0015311041521946576 0.013576237048054482 0.005480293881590084 0.02059349699639728 
-132.00000000000054 0.00030341585666531065 0.015497839430845914 0.0028548666249140404 0.0186576594372654 
-131.00000000000054 0.00016190817037805037 0.014873496608156048 0.0008459730025359684 0.01587933365200764 
-130.00000000000057 0.0011599278662710627 0.01187198528780497 4.364452601364313e-05 0.013071878329615426 
-129.00000000000057 0.0029975750973049047 0.007461375248290321 0.0005628979607547396 0.011018978570607935 
-128.00000000000057 0.00513939754066933 0.003125911498435278 0.0020904884290518693 0.010355864248954627 
-127.0000000000006 0.0069888775175614894 0.00044239414371178486 0.004056328420142669 0.011491758682908757 
-126.0000000000006 0.008060385096025375 0.000647767143950911 0.00584627459258421 0.014562552218699372 
-125.00000000000063 0.008100356914386438 0.0043162339064171445 0.006982343793739158 0.019409708408631786 
-124.00000000000063 0.007132550630625458 0.01121980012968785 0.007226152054606486 0.025589824532003733 
-123.00000000000065 0.005427687489431437 0.020389058923157045 0.006595760653886112 0.03242207933411626 
-122.00000000000065 0.0034176985567225576 0.030339252873003156 0.005313170118368301 0.03907603697678787 
-121.00000000000068 0.0015848762543628542 0.03939266856578916 0.003713717451746797 0.044692447590983835 
-120.00000000000068 0.0003561720447942738 0.046017126975219015 0.0021497593043266696 0.04851949046671439 
-119.00000000000068 2.5253008727014507e-05 0.049109618702278854 0.000913151595858176 0.05004069983048151 
-118.0000000000007 0.0007136494405255271 0.04817727300827764 0.00018928164385737667 0.04907090783598368 
-117.00000000000071 0.0023711667386375665 0.043396453847575484 4.4181536753619906e-05 0.04580273608552108 
-116.00000000000072 0.004807358421963672 0.03555731780068012 0.00043825916138482855 0.04079631556461544 
-115.00000000000072 0.0077414543180144135 0.02592054809556963 0.0012563125726484804 0.03491599991447625 
-114.00000000000075 0.010857585317763834 0.01602301753814845 0.002343252571315541 0.029227068698020487 
-113.00000000000075 0.013854453499930423 0.007470216970933028 0.003537129042504589 0.024870973930611488 
-112.00000000000078 0.01648242693716853 0.001747521234230014 0.004694285002035362 0.022938979009759795 
-111.00000000000078 0.01856513773085608 7.261286037273472e-05 0.005704650842734772 0.024361581313956233 
-110.00000000000078 0.020006119102218427 0.003300440652349481 0.006497666763536645 0.02982610745858777 
-109.00000000000081 0.020783353731461816 0.011882148217035897 0.007040827911681736 0.03972877884781631 
-108.00000000000081 0.020935730321931485 0.025871821778617937 0.007333438927640912 0.05416168259717099 
-107.00000000000082 0.020545500400265267 0.044970210025877685 0.007398070019968886 0.07293039084365617 
-106.00000000000084 0.019720212979654077 0.06859264304225815 0.007271705478070457 0.09559493201320383 
-105.00000000000085 0.018576625167498095 0.09594868972714096 0.006997918173888 0.12152549315651764 
-104.00000000000085 0.017228033326384402 0.12612292711086248 0.006620770539192546 0.14996437880689525 
-103.00000000000087 0.015775543210992046 0.15814883280342037 0.006180636243146854 0.1800869554663337 
-102.00000000000088 0.014303105059970846 0.19107065150085872 0.005711794161297442 0.21105611354853693 
-101.00000000000088 0.01287570842133601 0.22399069665095164 0.005241459036130079 0.24206676868662813 
-100.00000000000091 0.011539934990480684 0.25610167463481026 0.004789849111507799 0.272378788599619 
-99.00000000000091 0.010326050715140197 0.2867051588897467 0.004370909903851682 0.30133827269822977 
-98.00000000000094 0.009250917588748128 0.3152183055438972 0.00399337803148882 0.3283882391322502 
-97.00000000000094 0.008321163421616566 0.34117137105377837 0.0036619508169442303 0.35307048233235294 
-96.00000000000094 0.007536219985933708 0.36419868041214165 0.003378407009638718 0.375020703913118 
-95.00000000000097 0.006890996863595994 0.3840255220629836 0.003142590878961566 0.3939590713499957 
-94.00000000000097 0.006378084335453011 0.400453120994891 0.002953222048998921 0.40967821052456777 
-93.00000000000098 0.005989468530153567 0.413343451261718 0.002808526964949167 0.4220303716425123 
-92.000000000001 0.005717797567678264 0.4226052553979606 0.002706707242512059 0.4309151893482621 
-91.00000000000101 0.005557264121586793 0.428182279317259 0.0026462686317528955 0.4362691343371352 
-90.00000000000101 0.005504174548659536 0.43004442570320894 0.0026262351342698025 0.43805745387109074 
-89.00000000000104 0.005557264121586706 0.428182279317267 0.0026462686317527367 0.4362691343371426 
-88.00000000000104 0.005717797567677924 0.4226052553979754 0.002706707242512091 0.43091518934827655 
-87.00000000000104 0.005989468530152884 0.41334345126174127 0.002808526964948625 0.42203037164253476 
-86.00000000000107 0.006378084335452038 0.4004531209949208 0.002953222048999087 0.4096782105245972 
-85.00000000000107 0.006890996863594806 0.3840255220630213 0.0031425908789608856 0.39395907135003067 
-84.0000000000011 0.007536219985932273 0.3641986804121839 0.003378407009637814 0.3750207039131583 
-83.0000000000011 0.008321163421614921 0.341171371053827 0.003661950816943469 0.3530704823324001 
-82.00000000000111 0.009250917588746126 0.31521830554395325 0.003993378031488247 0.3283882391323022 
-81.00000000000112 0.010326050715137845 0.28670515888980697 0.004370909903850966 0.30133827269828795 
-80.00000000000114 0.011539934990478132 0.256101674634874 0.004789849111506683 0.27237878859967946 
-79.00000000000114 0.012875708421333053 0.2239906966510183 0.0052414590361289206 0.24206676868669044 
-78.00000000000115 0.014303105059967798 0.1910706515009253 0.005711794161296718 0.21105611354860218 
-77.00000000000117 0.01577554321098885 0.1581488328034866 0.0061806362431457325 0.1800869554663925 
-76.00000000000117 0.01722803332638154 0.1261229271109267 0.0066207705391921785 0.14996437880695732 
-75.00000000000118 0.01857662516749552 0.09594868972720022 0.006997918173887392 0.12152549315657322 
-74.0000000000012 0.019720212979651687 0.06859264304231066 0.007271705478070062 0.09559493201325281 
-73.00000000000121 0.020545500400264104 0.044970210025921206 0.0073980700199684805 0.07293039084369769 
-72.00000000000122 0.02093573032193102 0.025871821778651785 0.007333438927640893 0.05416168259720511 
-71.00000000000124 0.02078335373146266 0.011882148217058824 0.007040827911682309 0.039728778847840866 
-70.00000000000125 0.020006119102220752 0.003300440652361349 0.006497666763537965 0.02982610745860329 
-69.00000000000126 0.018565137730859733 7.261286037409653e-05 0.005704650842736413 0.024361581313962946 
-68.00000000000126 0.016482426937173136 0.0017475212342221707 0.004694285002037786 0.022938979009758925 
-67.00000000000128 0.013854453499936407 0.007470216970918087 0.0035371290425071427 0.024870973930605045 
-66.0000000000013 0.010857585317770218 0.016023017538129198 0.0023432525713180923 0.02922706869801016 
-65.0000000000013 0.007741454318020563 0.02592054809554937 0.0012563125726504087 0.034915999914464015 
-64.00000000000131 0.004807358421969216 0.035557317800661785 0.000438259161386105 0.04079631556460376 
-63.00000000000132 0.0023711667386418444 0.043396453847562196 4.418153675388947e-05 0.04580273608551246 
-62.000000000001336 0.000713649440527935 0.048177273008271626 0.00018928164385645504 0.04907090783597933 
-61.00000000000135 2.5253008727366882e-05 0.049109618702281 0.0009131515958562495 0.05004069983048185 
-60.00000000000135 0.0003561720447926104 0.046017126975229264 0.0021497593043237192 0.04851949046671989 
-59.000000000001364 0.0015848762543596625 0.03939266856580532 0.00371371745174376 0.04469244759099346 
-58.00000000000138 0.003417698556718565 0.030339252873022825 0.0053131701183653296 0.0390760369768004 
-57.00000000000139 0.005427687489427445 0.020389058923177068 0.0065957606538843035 0.03242207933413047 
-56.0000000000014 0.007132550630622641 0.011219800129704725 0.00722615205460611 0.025589824532017375 
-55.000000000001414 0.00810035691438544 0.004316233906428029 0.00698234379374035 0.01940970840864273 
-54.00000000000143 0.008060385096026608 0.0006477671439547426 0.00584627459258706 0.014562552218707347 
-53.00000000000144 0.006988877517564589 0.0004423941437089551 0.004056328420146611 0.011491758682912962 
-52.00000000000145 0.005139397540673528 0.003125911498427718 0.0020904884290556124 0.010355864248955043 
-51.00000000000146 0.002997575097309124 0.007461375248280851 0.0005628979607570393 0.011018978570604899 
-50.00000000000147 0.0011599278662740569 0.01187198528779716 4.364452601341244e-05 0.013071878329610308 
-49.00000000000148 0.0001619081703789629 0.014873496608152013 0.0008459730025329411 0.01587933365200131 
-48.00000000000149 0.0003034158566638362 0.01549783943084737 0.0028548666249091146 0.018657659437260412 
-47.000000000001506 0.0015311041521913148 0.013576237048060784 0.005480293881584854 0.020593496996395 
-46.00000000000152 0.0034280833530397426 0.009779445440192875 0.007793910264219395 0.02101084798441567 
-45.00000000000153 0.005331175063393054 0.005383196816143487 0.008846417203524559 0.019571690438545196 
-44.000000000001535 0.00655050957526252 0.001820399565077514 0.008078142535062805 0.01645888541608114 
-43.00000000000155 0.006621338380310331 0.00016645461351794333 0.005660244011330336 0.01245477878903317 
-42.000000000001556 0.005492945898984691 0.0007447956265299111 0.002580921730114252 0.008821715793123385 
-41.00000000000157 0.0035702263326872342 0.003011778665859301 0.0003544766142265489 0.00693699763986766 
-40.000000000001585 0.0015731578595478222 0.005783066184560676 0.0003835904638841476 0.0077402317933030025 
-39.0000000000016 0.00025375202929071064 0.007727827323203118 0.003200832386623238 0.011185326393885494 
-38.000000000001606 7.936018941004517e-05 0.007936091683147274 0.007962691359337306 0.015984999304190468 
-37.00000000000161 0.0010212324029597814 0.006315497964846737 0.012563578143432565 0.019910557365788662 
-36.00000000000163 0.002555622549888376 0.0036300261653945246 0.014516288053527398 0.020713183395109143 
-35.00000000000164 0.0038957891705941106 0.001143673573875177 0.01234827614813655 0.01739694435599445 
-34.00000000000165 0.004361973686356485 1.670195093888818e-05 0.0068535841163496316 0.011237485965113253 
-33.00000000000166 0.0037168023872650936 0.0007342145422484541 0.0013647407163127048 0.005817524725886465 
-32.00000000000168 0.0022929850400777475 0.0028527132866702962 0.0004813394252114118 0.005628402090828177 
-31.000000000001688 0.0008315983898954246 0.005210882002816936 0.007443982297787094 0.013491509455975239 
-30.000000000001698 9.649776165466487e-05 0.00652154125670884 0.021318522578478383 0.027947926010877214 
-29.000000000001705 0.00045926220965817867 0.00605444966743727 0.035842878224385616 0.04237339761441189 
-28.00000000000172 0.0016834086087250924 0.004049540889085264 0.041623384399361425 0.04737405409853638 
-27.00000000000173 0.0030434104532581193 0.0016210226644442778 0.03206818734231488 0.03674550783724134 
-26.00000000000174 0.0037313016005462857 0.00017692360395909096 0.011311805272588567 0.015225334611838958 
-25.00000000000175 0.0033294481757016863 0.0006505780385481944 0.00035859604533931193 0.004340347499079332 
-24.000000000001766 0.002069809770991949 0.0029646551401737386 0.037014211015796425 0.0420582726354955 
-23.000000000001776 0.0007080238379202678 0.0060393682434903605 0.16681426813304978 0.17359417189136145 
-22.00000000000179 6.687393644012004e-05 0.00835933352936173 0.42600706344665296 0.43449984980785716 
-21.000000000001798 0.0005175355759921698 0.008790674800691954 0.8222753333090285 0.8316837228521858 
-20.00000000000181 0.0017285346470331418 0.007183756301112477 1.3219292639593871 1.330959715774974 
-19.000000000001823 0.0028639834184123227 0.004412572938724789 1.8515789826650748 1.8589646491478924 
-18.000000000001833 0.0031295654623042474 0.0018329816365385775 2.3171296614450814 2.3221644028718607 
-17.000000000001844 0.002322486381330058 0.0004928069169213513 2.6350116940607657 2.637846586552937 
-16.000000000001855 0.001009482701095621 0.0005773042124619837 2.7635221833024533 2.7650813595949084 
-15.000000000001867 0.00017998768968629445 0.0014207512833031126 2.7200100649322194 2.7215618471081666 
-14.000000000001878 0.0005726811109444565 0.002049135288882021 2.57447727554323 2.5770642314179653 
-13.000000000001888 0.002121132141454417 0.0018747794269039257 2.420573821376996 2.4245774577791166 
-12.0000000000019 0.003922549152944859 0.0010708928425137646 2.336166154913959 2.3412174291195136 
-11.000000000001913 0.004801389912041457 0.0003802232781171781 2.35171942686962 2.3569913652965915 
-10.000000000001922 0.004122666428537848 0.0005084917830915329 2.441801314453197 2.4465205453014054 
-9.000000000001934 0.002297587057362053 0.0015479190143221308 2.5438310986695605 2.547726548061702 
-8.000000000001945 0.0005901693191527156 0.0028587752544548114 2.5942297294171497 2.597669034982553 
-7.000000000001957 0.00029666275226951 0.003511125978990218 2.5628949077950143 2.56663369342672 
-6.000000000001967 0.0018259718412210885 0.0029792026096370854 2.4678102660473598 2.4725051698746805 
-5.000000000001979 0.004329247280575838 0.0015808254563042235 2.3625195313294203 2.3683030096042565 
-4.00000000000199 0.006192417935417701 0.00031788681920255353 2.304286140537542 2.3106746897999675 
-3.0000000000020015 0.0061162903700585 0.00019719135199181034 2.321487146378205 2.3276972281583492 
-2.000000000002013 0.004066392218710554 0.0014965942363907993 2.3988982173310682 2.4043858002888387 
-1.0000000000020242 0.0014086723568815704 0.0035067704457938044 2.488842380634641 2.493722540475928 
-2.0355549961366507e-12 7.078906497885149e-05 0.004962610847392586 2.540908044972854 2.545962612782932 
0.9999999999979531 0.0012447375120068632 0.004893202218363052 2.5321076929978155 2.5383369605053305 
1.9999999999979419 0.004504690675160233 0.003308570635913056 2.4793892906030948 2.4873626042642893 
2.9999999999979305 0.007979660490237921 0.0012338992738808363 2.4272752340197146 2.436691240262838 
3.999999999997919 0.009523879546828705 4.440094859209724e-05 2.4185285743335783 2.4282922207344484 
4.999999999997908 0.008133353597665467 0.0005418291010026826 2.4660197218048068 2.474826597098046 
5.999999999997897 0.004651468316022967 0.002403454292887869 2.543234160732049 2.550317578998809 
6.999999999997885 0.001255263577663326 0.0043878538367241185 2.599617634871012 2.6051835459951898 
7.999999999997874 3.153410656769137e-05 0.005165842812766502 2.591974436591838 2.597027358610618 
8.999999999997863 0.0015856121210784824 0.004215675032272573 2.513329267291681 2.5189821983229344 
9.99999999999785 0.004632589119395408 0.0021758888234635417 2.401756382153571 2.408471544317185 
10.999999999997842 0.006877734264659741 0.00041751229036253765 2.322922786167688 2.3302061169189052 
11.99999999999783 0.006622170143064331 0.00012561539147559406 2.334905172770118 2.3417034815430977 
12.999999999997817 0.004018039989830536 0.0015081092526506943 2.453817916949169 2.4594019706685697 
13.999999999997806 0.0010986779243574653 0.003658869181659636 2.6385537885831614 2.64331193426171 
14.999999999997796 0.0005037421955454859 0.005161055099097263 2.802983027591746 2.8085472321608336 
15.999999999997783 0.0036895297088196206 0.005026042338274716 2.8499993690753365 2.8585097634033194 
16.999999999997772 0.009787789523031996 0.0033488984132313535 2.711303897131852 2.724168256131378 
17.999999999997762 0.015900286391014276 0.001255840145246295 2.3748542384442892 2.3917314712183946 
18.99999999999775 0.01872291922215742 0.00018379396712944691 1.8887326179006427 1.907411694290431 
19.999999999997737 0.016545573254729103 0.0009589787835038788 1.3416237717737518 1.3589854041944376 
20.999999999997726 0.010405518075758827 0.0032597330046508404 0.8301846519015413 0.8437924847814968 
21.99999999999772 0.003652980787808483 0.005796030676706173 0.4278069554751564 0.43725868081114627 
22.999999999997705 0.000125979555869617 0.007087289141961562 0.16654538685915216 0.17378584632532118 
23.999999999997694 0.001963022970066433 0.006357530770844628 0.03665700399997546 0.04499970938492982 
24.99999999999768 0.008315415281221782 0.004008774918498714 0.000330401079090549 0.012657962483584114 
25.99999999999767 0.015724814807895247 0.0013990716510139658 0.01131890873797778 0.028429568601604935 
26.99999999999766 0.019998494594565763 6.645637323311927e-05 0.03180430130988134 0.05185050735808069 
27.999999999997648 0.018575221900525747 0.0008543442868931832 0.04107129720828096 0.06048754200163182 
28.999999999997634 0.012090146473949797 0.0034336981847296736 0.03521943719450522 0.05074006061866508 
29.999999999997627 0.00426006495568114 0.006478009381652006 0.020864264655650378 0.0316067170742743 
30.999999999997616 8.620377814266231e-05 0.008380271944886079 0.007259670378579802 0.01573187452462077 
31.999999999997602 0.0032452512606953336 0.008115365249108537 0.0005074157254412746 0.011869955367181302 
32.99999999999759 0.013970115667794963 0.005792876920544568 0.0014769404727804324 0.02123718436376803 
33.99999999999758 0.02851277103625697 0.0026266442955405547 0.006980050310937175 0.03811544394721331 
34.99999999999757 0.04055609335138869 0.0003548525270423806 0.012521722430976809 0.05343226552558033 
35.999999999997556 0.044057156184865866 0.0004125485224506524 0.014833576749534573 0.059309309601998435 
36.99999999999754 0.036364558242956195 0.0032587550931456252 0.013088570747866733 0.05272291468040627 
37.999999999997534 0.02032003559083866 0.008161281004475971 0.008639480014288482 0.03713173233846728 
38.99999999999753 0.004452676114000388 0.013511236546248681 0.0038325047275051083 0.02180165646570491 
39.99999999999751 0.001103846741500025 0.017497097684324933 0.0006907864144723028 0.019289514395455974 
40.9999999999975 0.023072518949864045 0.0188254382504381 8.445995114250284e-05 0.04197841650079206 
41.999999999997485 0.07986200341667662 0.017183474241200224 0.0016141604985075437 0.09866818065904122 
42.99999999999748 0.1746913195864423 0.013275560255279303 0.004066058505762025 0.1920752351371971 
43.99999999999746 0.3031269002005365 0.0084578239765424 0.006097345155281674 0.3177819325984948 
44.999999999997456 0.45364547625287677 0.00415601959362548 0.006811776352819737 0.46479164724755456 
45.99999999999745 0.6098647639350079 0.0013207786965424638 0.0060234234108332615 0.6174788943591325 
46.999999999997435 0.7537567578997064 0.00013684606054708268 0.004184992772622481 0.7584419565054524 
47.99999999999742 0.8689893679279301 8.733148813793796e-05 0.002092401162554198 0.871615824230949 
48.99999999999741 0.9436293758424555 0.0003339489633873978 0.0005305665662209845 0.9450036083527381 
49.9999999999974 0.9717101524909431 0.0002633109562208662 1.7386348746840344e-06 0.9725206475917799 
50.999999999997385 0.9535114211667741 1.9401837610015322e-06 0.0006097327111766032 0.9546743083055075 
51.99999999999738 0.8947103322623758 0.000725428512104951 0.002099569269596641 0.8980636729547489 
52.99999999999737 0.8047717116546619 0.004662359274110717 0.004000238096105001 0.8139155585616598 
53.99999999999736 0.6950240412700304 0.014789915976609875 0.0057995191382702775 0.716029640838295 
54.99999999999734 0.5768300826927071 0.034303567975003786 0.007089831474740999 0.618563314945174 
55.99999999999733 0.46014589781661963 0.06599528832813216 0.007650395793046828 0.5340500532948254 
56.99999999999732 0.3526161081275916 0.11168492817574413 0.007459882584490835 0.4719380335706948 
57.99999999999731 0.25921707068918554 0.17182246359240919 0.0066553224848755355 0.43779421801820345 
58.99999999999729 0.18235942093964044 0.24532848597051102 0.005463222947892059 0.4331785710117335 
59.99999999999728 0.12230721888333555 0.3296831551996212 0.004128390181264457 0.45608124838716957 
60.99999999999728 0.0777595486366478 0.4212243950676637 0.0028586281151429483 0.5017474367909786 
61.999999999997264 0.04646053930688414 0.5155836561134862 0.0017937041414186354 0.563692429378677 
62.99999999999725 0.02574124669070379 0.6081752415813513 0.000998273220524026 0.6347260065181147 
63.99999999999724 0.012938773583316108 0.6946609049711013 0.00047278507170450744 0.707847212098131 
64.99999999999723 0.005675114967507041 0.7713298021440497 0.00017416460425543592 0.7769238930214618 
65.99999999999721 0.0020054482566449583 0.8353583659060485 3.858719984688683e-05 0.8371236361706254 
66.9999999999972 0.00046163078553313017 0.8849392904004924 8.286129276778627e-07 0.8851055617524028 
67.9999999999972 2.279575435572351e-05 0.9192892364977918 7.331067286116647e-06 0.9190116433558416 
68.99999999999719 4.378463782647032e-05 0.9385587858822616 2.247344228075261e-05 0.9383113269628229 
69.99999999999717 0.0001666648318693125 0.9436751129674846 2.913829134939825e-05 0.9435562692879911 
70.99999999999716 0.00023333004245503847 0.9361486921096747 2.544853930750124e-05 0.9360963852541982 
71.99999999999714 0.00021003475763009844 0.9178717478200685 1.9643785785415446e-05 0.917797730134607 
72.99999999999714 0.00012877504471297914 0.8909299372948076 2.4721594275128777e-05 0.8907902370226479 
73.99999999999713 4.614665885309134e-05 0.8574415996866717 5.3926671709038094e-05 0.8572613510105341 
74.99999999999712 1.7677592427809955e-05 0.8194320885396633 0.00011761960121464472 0.8193015992289508 
75.9999999999971 8.436957168034704e-05 0.7787450262419048 0.0002216115522131832 0.7788007521569901 
76.9999999999971 0.00026791015541851215 0.7369881520656014 0.0003667583557342914 0.7373885003365606 
77.99999999999709 0.0005713571538128087 0.6955088106648566 0.0005494629434831963 0.6964111433136803 
78.99999999999707 0.0009827387884398687 0.6553928565987431 0.00076270779762092 0.6569351319782601 
79.99999999999706 0.0014797332316218844 0.6174805298174042 0.0009972874353970263 0.619768854264421 
80.99999999999704 0.002034252245137723 0.5823933555746669 0.0012429964542015096 0.5854952996799854 
81.99999999999704 0.00261628744072084 0.5505670362099381 0.001489621798357581 0.5545097790965785 
82.99999999999702 0.003196765201735053 0.522286386336585 0.0017276700464211672 0.5270584298103272 
83.99999999999702 0.0037494084850510055 0.4977194403500561 0.0019488227005570917 0.5032746273178066 
84.999999999997 0.004251746203679601 0.4769488199502935 0.0021461528705643785 0.48321156658730413 
85.99999999999699 0.004685473411214738 0.4599992315513244 0.002314157937345302 0.46687014116988135 
86.99999999999697 0.005036375547730979 0.4468605510194511 0.002448669323492135 0.4542218523751252 
87.99999999999697 0.005294009704912283 0.4375063546826886 0.0025466972985132806 0.445226858527958 
88.99999999999696 0.005451301166246304 0.4319079948246769 0.002606260044937719 0.43984747005232905 
89.99999999999694 0.00550417454865953 0.4300444257032102 0.0026262351342699413 0.4380574538710916 
90.99999999999694 0.005451301166247033 0.4319079948246537 0.002606260044937913 0.4398474700523084 
91.99999999999692 0.005294009704913569 0.4375063546826425 0.0025466972985136575 0.44522685852791355 
92.99999999999692 0.00503637554773285 0.4468605510193806 0.0024486693234928194 0.4542218523750546 
93.99999999999689 0.00468547341121699 0.4599992315512327 0.002314157937346404 0.46687014116979414 
94.99999999999689 0.004251746203682482 0.47694881995017724 0.002146152870565377 0.48321156658719155 
95.99999999999689 0.0037494084850542455 0.4977194403499162 0.0019488227005583691 0.5032746273176749 
96.99999999999686 0.0031967652017385164 0.5222863863364222 0.0017276700464226088 0.5270584298101753 
97.99999999999686 0.002616287440724397 0.5505670362097552 0.0014896217983590401 0.5545097790963986 
98.99999999999685 0.002034252245141206 0.5823933555744626 0.0012429964542031507 0.5854952996797835 
99.99999999999685 0.0014797332316251047 0.6174805298171802 0.000997287435398622 0.6197688542642102 
100.99999999999682 0.00098273878844265 0.6553928565985044 0.0007627077976222219 0.6569351319780282 
101.99999999999682 0.0005713571538150455 0.6955088106646058 0.0005494629434845055 0.6964111433134332 
102.99999999999679 0.0002679101554199975 0.7369881520653464 0.0003667583557352146 0.7373885003363083 
103.99999999999679 8.436957168109816e-05 0.7787450262416519 0.00022161155221389728 0.7788007521567394 
104.99999999999679 1.7677592427889095e-05 0.8194320885394205 0.00011761960121514131 0.8193015992287085 
105.99999999999676 4.6146658852705833e-05 0.8574415996864512 5.392667170926252e-05 0.8572613510103128 
106.99999999999676 0.00012877504471241468 0.8909299372946204 2.4721594275203685e-05 0.8907902370224576 
107.99999999999673 0.0002100347576297324 0.9178717478199285 1.964378578540713e-05 0.9177977301344676 
108.99999999999673 0.00023333004245516134 0.9361486921095935 2.544853930746977e-05 0.9360963852541191 
109.99999999999672 0.00016666483186999784 0.9436751129674756 2.9138291349403043e-05 0.9435562692879822 
110.99999999999672 4.37846378271565e-05 0.9385587858823349 2.2473442280836324e-05 0.9383113269628935 
111.99999999999669 2.2795754354935296e-05 0.9192892364979561 7.331067286206178e-06 0.9190116433560073 
112.99999999999669 0.0004616307855279063 0.884939290400749 8.286129276278681e-07 0.8851055617526512 
113.99999999999669 0.0020054482566302712 0.8353583659063968 3.858719984640397e-05 0.8371236361709551 
114.99999999999666 0.005675114967475399 0.771329802144482 0.00017416460425417343 0.77692389302186 
115.99999999999666 0.012938773583256862 0.6946609049716038 0.00047278507170204153 0.7078472120985788 
116.99999999999663 0.025741246690603722 0.6081752415819033 0.0009982732205199782 0.6347260065185617 
117.99999999999663 0.04646053930672768 0.5155836561140635 0.001793704141412936 0.5636924293790891 
118.99999999999662 0.07775954863641878 0.4212243950682362 0.002858628115135621 0.5017474367913107 
119.9999999999966 0.12230721888301817 0.32968315520016217 0.0041283901812562696 0.456081248387387 
120.9999999999966 0.18235942093922214 0.2453284859709973 0.005463222947884098 0.43317857101179497 
121.99999999999659 0.2592170706886639 0.1718224635928197 0.006655322484869202 0.4377942180180887 
122.99999999999658 0.3526161081269729 0.11168492817606823 0.0074598825844875965 0.47193803357040054 
123.99999999999656 0.46014589781592874 0.06599528832836711 0.007650395793047896 0.5340500532943683 
124.99999999999656 0.5768300826919801 0.034303567975157684 0.007089831474746652 0.6185633149446026 
125.99999999999653 0.6950240412693223 0.014789915976697293 0.005799519138280077 0.7160296408376893 
126.99999999999653 0.8047717116540398 0.004662359274150412 0.004000238096116863 0.8139155585610766 
127.99999999999653 0.8947103322619102 0.000725428512116464 0.002099569269607493 0.8980636729543088 
128.9999999999965 0.9535114211665309 1.940183760647049e-06 0.0006097327111834617 0.9546743083052722 
129.9999999999965 0.9717101524909705 0.00026331095621921725 1.7386348750220804e-06 0.9725206475918098 
130.99999999999648 0.943629375842772 0.0003339489633882623 0.0005305665662142517 0.9450036083530478 
131.99999999999648 0.86898936792852 8.733148813939474e-05 0.0020924011625424346 0.8716158242315261 
132.99999999999645 0.7537567579005132 0.0001368460605441077 0.004184992772609708 0.7584419565062486 
133.99999999999645 0.6098647639359434 0.0013207786965304556 0.006023423410824593 0.6174788943600557 
134.99999999999642 0.45364547625383095 0.004156019593603113 0.006811776352819497 0.4647916472484947 
135.99999999999642 0.30312690020140337 0.00845782397651325 0.006097345155290552 0.31778193259934384 
136.99999999999642 0.17469131958713358 0.013275560255250994 0.004066058505777072 0.19207523513787522 
137.9999999999964 0.07986200341714116 0.01718347424118214 0.0016141604985212123 0.09866818065950242 
138.9999999999964 0.02307251895009812 0.018825438250436782 8.445995114626572e-05 0.04197841650102677 
139.9999999999964 0.0011038467415448246 0.017497097684342055 0.0006907864144606301 0.019289514395505625 
140.99999999999636 0.004452676113928069 0.013511236546278898 0.0038325047274792795 0.021801656465637264 
141.99999999999636 0.0203200355907298 0.008161281004509238 0.00863948001425787 0.03713173233836038 
142.99999999999636 0.0363645582428778 0.0032587550931705684 0.013088570747845753 0.05272291468033258 
143.99999999999633 0.044057156184853306 0.00041254852245966185 0.014833576749535943 0.05930930960199618 
144.99999999999633 0.04055609335144122 0.0003548525270345701 0.012521722431003182 0.05343226552565176 
145.99999999999633 0.02851277103634525 0.0026266442955221155 0.006980050310975207 0.038115443947322254 
146.9999999999963 0.013970115667877824 0.005792876920526126 0.0014769404728048005 0.021237184363857055 
147.9999999999963 0.0032452512607396644 0.008115365249099898 0.0005074157254252925 0.011869955367200815 
148.99999999999628 8.620377813725933e-05 0.008380271944891639 0.007259670378513846 0.015731874524554906 
149.99999999999628 0.004260064955639426 0.006478009381668663 0.020864264655556273 0.03160671707415374 
150.99999999999625 0.012090146473901196 0.003433698184748476 0.03521943719443402 0.050740060618564786 
151.99999999999625 0.018575221900499265 0.0008543442869044227 0.0410712972082879 0.060487542001623915 
152.99999999999625 0.01999849459457567 6.645637323115489e-05 0.031804301309983796 0.0518505073581894 
153.99999999999622 0.01572481480793475 0.0013990716510005538 0.011318908738104478 0.028429568601758524 
154.99999999999622 0.008315415281268192 0.004008774918481932 0.00033040107905867895 0.012657962483581718 
155.9999999999962 0.001963022970093947 0.006357530770834209 0.03665700399951447 0.044999709384484936 
156.9999999999962 0.00012597955586368851 0.007087289141963495 0.16654538685798512 0.17378584632414706 
157.99999999999616 0.0036529807877736607 0.005796030676719208 0.4278069554731179 0.4372586808090876 
158.99999999999616 0.01040551807571524 0.0032597330046672023 0.830184651898694 0.8437924847786084 
159.99999999999616 0.01654557325470122 0.0009589787835142106 1.3416237717704242 1.3589854041910832 
160.99999999999613 0.01872291922215987 0.00018379396712824426 1.8887326178973811 1.9074116942871548 
161.99999999999613 0.01590028639104446 0.0012558401452353006 2.3748542384417015 2.391731471215848 
162.9999999999961 0.009787789523072903 0.0033488984132182954 2.711303897130383 2.724168256129931 
163.9999999999961 0.0036895297088501483 0.005026042338268459 2.849999369075101 2.858509763403104 
164.9999999999961 0.0005037421955529958 0.005161055099101973 2.8029830275924827 2.8085472321615814 
165.99999999999608 0.0010986779243442998 0.003658869181672217 2.6385537885843298 2.643311934262856 
166.99999999999608 0.004018039989810923 0.0015081092526628543 2.4538179169501673 2.4594019706695756 
167.99999999999608 0.006622170143054339 0.0001256153914793411 2.334905172770532 2.3417034815435116 
168.99999999999605 0.006877734264666789 0.00041751229035544946 2.322922786167441 2.3302061169186596 
169.99999999999605 0.004632589119413954 0.002175888823450442 2.4017563821529166 2.4084715443165354 
170.99999999999602 0.0015856121210946592 0.004215675032262247 2.513329267291039 2.5189821983222953 
171.99999999999602 3.153410656910227e-05 0.005165842812765905 2.5919744365915576 2.5970273586103443 
172.99999999999602 0.0012552635776476191 0.0043878538367336595 2.5996176348711906 2.6051835459953776 
173.99999999999602 0.004651468315999449 0.002403454292901151 2.543234160732512 2.550317578999276 
174.99999999999596 0.008133353597648801 0.0005418291010108147 2.4660197218052358 2.47482659709847 
175.99999999999596 0.009523879546829294 4.4400948589696466e-05 2.4185285743337053 2.428292220734566 
176.99999999999596 0.007979660490255135 0.001233899273869572 2.4272752340194974 2.4366912402626264 
177.99999999999596 0.004504690675183178 0.003308570635900458 2.4793892906027235 2.487362604263938 
178.99999999999596 0.0012447375120217428 0.004893202218357398 2.532107692997591 2.538336960505117 


==> figures/mimo_beta_-5db/beampattern6.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.0002553096405141587 0.004942656332769471 2.548675810308844 2.553779959891861 
-179.0 0.0003236619653782305 0.0032896167450737423 2.5096266037814314 2.513110755850382 
-178.0 0.0018387516879925401 0.0018728340647346394 2.428737040604281 2.432328870740429 
-177.00000000000006 0.0034525567991783115 0.0020512260289722068 2.354542478314297 2.359975189017904 
-176.00000000000006 0.004005431032839443 0.004289032493163176 2.3356716377136304 2.3439760740404965 
-175.00000000000006 0.0032383063666758228 0.007730769683954754 2.390373912204232 2.4014573887888835 
-174.00000000000006 0.001802738780909578 0.01064419657659767 2.4936612610915425 2.506335211878812 
-173.00000000000006 0.0006547242644018157 0.011459335424165568 2.590245517798155 2.602683332533513 
-172.0000000000001 0.0003332056301667825 0.009727506424262622 2.626183499466509 2.6366194909943537 
-171.0000000000001 0.0006502480749179089 0.00637837212580101 2.5810076141377962 2.5883934015679935 
-170.0000000000001 0.0009725300842687057 0.0031216035775724752 2.4815789448985464 2.485935103009518 
-169.0000000000001 0.0008280830100404758 0.001399092483434312 2.389125140193756 2.391458813880581 
-168.00000000000014 0.0003509420271378319 0.0015684497474436428 2.3659058748197994 2.36775351804041 
-167.00000000000017 0.0002212012342997402 0.002817939841153918 2.4391819915704236 2.4419943495004666 
-166.00000000000017 0.0011436975643355116 0.0038163970536471887 2.5815892616058327 2.586228093833006 
-165.00000000000017 0.003249107737327286 0.0036304390085056372 2.718261752685059 2.724801730123337 
-164.00000000000017 0.005859027526784172 0.0023011552825924287 2.757263234742362 2.7651320169693183 
-163.0000000000002 0.007802949622306332 0.0007338952544471997 2.6285320292084466 2.6368639683613564 
-162.0000000000002 0.00809606902697097 2.21598844583795e-05 2.3132191967454965 2.3212239428943047 
-161.00000000000023 0.0065433854436721065 0.0006842418272618896 1.8509663549623625 1.858151186669264 
-160.00000000000023 0.0038839182533174847 0.0023169010716189904 1.3236652405155591 1.329862531487326 
-159.00000000000023 0.0013848680822469571 0.0038711215724872416 0.8246990767479452 0.8299632233258205 
-158.00000000000026 0.00013794424023737305 0.004344446757752161 0.42774849203425747 0.43223526378787464 
-157.00000000000026 0.000481401017511805 0.0034299505485621096 0.16738479424935918 0.17129382306720273 
-156.00000000000026 0.0018765942303488558 0.00171193443263666 0.03682061064821634 0.04040457642145333 
-155.00000000000028 0.0032829466648888637 0.0003001885542836918 0.0002732232892825666 0.0038549053338511326 
-154.00000000000028 0.003784567614073169 0.00014484145448803409 0.01210556619909988 0.016038599599021378 
-153.0000000000003 0.0030965691074941225 0.0014565615368157155 0.03400730038092793 0.03856710075455708 
-152.0000000000003 0.0016769466712895935 0.0035749974099447733 0.04438824991874658 0.04964604133470167 
-151.0000000000003 0.00041358324561791823 0.005349714120851649 0.038743328518172804 0.044508810567154784 
-150.00000000000034 9.366903926790172e-05 0.005799144813915852 0.023648000254027274 0.029539198770473875 
-149.00000000000034 0.0009633744860415612 0.00466643621353798 0.008784211481690776 0.014410916797201127 
-148.00000000000037 0.002609070969441769 0.0025667881906573987 0.0008301247341016161 0.006004474013176621 
-147.00000000000037 0.004199101112068968 0.000659063115581378 0.0010643020235003172 0.0059245247937100174 
-146.0000000000004 0.004932533777161825 3.2512744541140346e-05 0.006388711927184105 0.011359229153221587 
-145.0000000000004 0.004448909055361159 0.0011387683371945198 0.012125137679165683 0.01771968723899597 
-144.00000000000043 0.002995642817805217 0.0035579927760885444 0.014717555818698904 0.02127682951344165 
-143.00000000000043 0.0012889345184035417 0.006204043505736223 0.01312341892536794 0.02061895107643766 
-142.00000000000043 0.00015854716053701314 0.007852004251120984 0.008646721020255467 0.016656531117665144 
-141.00000000000045 0.00016005424288197893 0.007724065267541663 0.0037371251863484722 0.011618586212790938 
-140.00000000000045 0.0013344573565883713 0.0058589463548406355 0.0005824480003291412 0.007773439632145346 
-139.00000000000048 0.0032098738731946557 0.003106356777659011 0.00017280128530341036 0.006488733537898298 
-138.00000000000048 0.005023584300956299 0.0007647559009202916 0.0021180318658972626 0.007908930343255684 
-137.00000000000048 0.006051068872448321 3.3082033852808156e-05 0.005100646811885297 0.011189591397936209 
-136.0000000000005 0.005897320851678885 0.0015126118362867851 0.00761286889611001 0.01502821930785528 
-135.0000000000005 0.0046382351125542455 0.004956984850674627 0.008605246910277205 0.01820465744248985 
-134.0000000000005 0.0027724997265990954 0.009355285487350524 0.007809850604674494 0.019939279038847995 
-133.00000000000054 0.0010215326129301915 0.01329935532335351 0.005691936289878781 0.020011614739844537 
-132.00000000000054 6.601898262612491e-05 0.015486132960953627 0.0031384376844593815 0.018687286278492202 
-131.00000000000054 0.0003180378185673452 0.01517127297602466 0.001061178221089328 0.016546569080392613 
-130.00000000000057 0.0018013282138305158 0.012424330987997856 7.669368930914234e-05 0.014299447681298814 
-129.00000000000057 0.004165366584622511 0.008116159302096325 0.0003547346385884428 0.012635596559501729 
-128.00000000000057 0.00681178535052792 0.0036615076949666476 0.001645315956064462 0.012120639541340439 
-127.0000000000006 0.00908008525885256 0.0006121736533862524 0.0034322103330395102 0.013128787196725158 
-126.0000000000006 0.010430575065065988 0.00022904364318381966 0.0051340258344275535 0.015799163149577494 
-125.00000000000063 0.010573997457981193 0.0031518963002692447 0.0062804890968607635 0.020011691632927344 
-124.00000000000063 0.009521295663722869 0.009244387228266386 0.006618807256449482 0.025388259020595258 
-123.00000000000065 0.0075534878656305 0.017635939722727423 0.006137865995819986 0.03132860817165903 
-122.00000000000065 0.005132436549216324 0.026930299582187085 0.0050246537099774 0.03708594168523812 
-121.00000000000068 0.0027839939256117524 0.035515215864590714 0.003581742441314116 0.041877060218235694 
-120.00000000000068 0.0009851838403508685 0.04189460013165028 0.002136675037921661 0.045010945071528474 
-119.00000000000068 7.936352779651514e-05 0.04497207063025046 0.0009672153671794973 0.04601262181337253 
-118.0000000000007 0.00023171002306183875 0.04423667585635846 0.00025546259207975667 0.0447184552608131 
-117.00000000000071 0.0014257912710402092 0.03982958157758787 7.309175296372969e-05 0.04132467499408351 
-116.00000000000072 0.0034931810922205968 0.03249702488646302 0.00039216175213201935 0.03638081719815591 
-115.00000000000072 0.00616332961694865 0.02345461754643598 0.0011119859843221936 0.030730850232407673 
-114.00000000000075 0.009120123226145185 0.014198726856993636 0.0020921009846391284 0.02541416206210009 
-113.00000000000075 0.01205377608609676 0.006302370040742038 0.0031832734473316963 0.021544414289421686 
-112.00000000000078 0.01470053296979304 0.0012278020630557228 0.004251473363060562 0.020185843397736148 
-111.00000000000078 0.01686684343288363 0.00017855477468894771 0.005192752527841466 0.022244365943992928 
-110.00000000000078 0.018438244548552654 0.00400288826911403 0.005939341118096519 0.02838600247553501 
-109.00000000000081 0.019375653536846858 0.013150669658493375 0.006458746106786543 0.03898912681114142 
-108.00000000000081 0.019703009863599963 0.027678007013379694 0.006748240271220732 0.054131203537681166 
-107.00000000000082 0.0194903879454164 0.047289121967528616 0.006827076643811908 0.07360595910624053 
-106.00000000000084 0.018836142710678374 0.07140286718432781 0.006728312944185041 0.09696384380026511 
-105.00000000000085 0.017850697345120053 0.0992314791577366 0.006491521836892058 0.12356726271882709 
-104.00000000000085 0.016643532692522774 0.12986089936252387 0.0061570691143133715 0.1526521512606715 
-103.00000000000087 0.015313999496292722 0.162324581586221 0.005762162988415698 0.18338863701251928 
-102.00000000000088 0.01394586146289806 0.19566552289637204 0.005338550861055775 0.21493530880038988 
-101.00000000000088 0.01260502229262168 0.2289838698314586 0.004911559195354159 0.24648359187876326 
-100.00000000000091 0.011339670918265267 0.261469596164629 0.004500107824609893 0.277290589777282 
-99.00000000000091 0.010182043419939096 0.2924213135435015 0.004117344787151376 0.3067002974357272 
-98.00000000000094 0.009151085186440278 0.32125326570623985 0.0037716065987630667 0.33415422385763416 
-97.00000000000094 0.008255445388797479 0.34749304777884127 0.0034674844515349104 0.35919317769138104 
-96.00000000000094 0.007496402640272035 0.37077269697712295 0.0032068508952951863 0.38145231511516425 
-95.00000000000097 0.006870475516010544 0.39081563987605106 0.0029897639993579114 0.4006516057014042 
-94.00000000000097 0.0063715976818897475 0.4074216631121793 0.002815212874086479 0.41658372675485084 
-93.00000000000098 0.005992828668739881 0.4204516866448133 0.002681699843525043 0.429101131674845 
-92.000000000001 0.005727628911747917 0.42981372463193285 0.002587672756191198 0.4381037196515693 
-91.00000000000101 0.005570756612019953 0.43545105804575696 0.002531828956680854 0.4435282100578656 
-90.00000000000101 0.005518850842798635 0.43733333454287004 0.0025133133170705964 0.445340024017417 
-89.00000000000104 0.005570756612019882 0.43545105804576484 0.0025318289566807007 0.4435282100578736 
-88.00000000000104 0.005727628911747592 0.4298137246319477 0.002587672756191243 0.43810371965158373 
-87.00000000000104 0.005992828668739223 0.4204516866448369 0.0026816998435245333 0.4291011316748679 
-86.00000000000107 0.006371597681888824 0.4074216631122095 0.0028152128740866595 0.41658372675487965 
-85.00000000000107 0.0068704755160093915 0.39081563987608936 0.0029897639993572644 0.4006516057014389 
-84.0000000000011 0.007496402640270634 0.37077269697716553 0.0032068508952943276 0.3814523151152032 
-83.0000000000011 0.008255445388795883 0.34749304777889045 0.003467484451534208 0.35919317769142883 
-82.00000000000111 0.009151085186438366 0.3212532657062971 0.003771606598762552 0.3341542238576897 
-81.00000000000112 0.010182043419936844 0.2924213135435623 0.0041173447871507346 0.3067002974357849 
-80.00000000000114 0.011339670918262832 0.26146959616469334 0.004500107824608867 0.27729058977734156 
-79.00000000000114 0.01260502229261889 0.22898386983152602 0.0049115591953530855 0.2464835918788257 
-78.00000000000115 0.013945861462895219 0.1956655228964394 0.00533855086105513 0.2149353088004537 
-77.00000000000117 0.015313999496289766 0.16232458158628815 0.005762162988414666 0.18338863701258204 
-76.00000000000117 0.016643532692520197 0.12986089936258902 0.0061570691143130775 0.15265215126073314 
-75.00000000000118 0.017850697345117777 0.09923147915779683 0.006491521836891533 0.12356726271888573 
-74.0000000000012 0.018836142710676303 0.07140286718438121 0.006728312944184716 0.09696384380031586 
-73.00000000000121 0.019490387945415563 0.04728912196757316 0.006827076643811545 0.07360595910628383 
-72.00000000000122 0.019703009863599855 0.027678007013414687 0.006748240271220734 0.05413120353771651 
-71.00000000000124 0.019375653536848055 0.01315066965851739 0.00645874610678709 0.03898912681116745 
-70.00000000000125 0.018438244548555277 0.00400288826912707 0.005939341118097766 0.028386002475551918 
-69.00000000000126 0.016866843432887503 0.0001785547746915525 0.005192752527843 0.022244365944001022 
-68.00000000000126 0.014700532969797777 0.001227802063049183 0.004251473363062812 0.020185843397736356 
-67.00000000000128 0.0120537760861027 0.006302370040728449 0.0031832734473340443 0.021544414289416114 
-66.0000000000013 0.009120123226151357 0.014198726856975687 0.0020921009846414573 0.025414162062090725 
-65.0000000000013 0.006163329616954372 0.02345461754641698 0.001111985984323911 0.030730850232396183 
-64.00000000000131 0.003493181092225501 0.032497024886445874 0.0003921617521331122 0.03638081719814459 
-63.00000000000132 0.00142579127104363 0.03982958157757554 7.309175296388289e-05 0.041324674994074766 
-62.000000000001336 0.0002317100230632285 0.04423667585635299 0.00025546259207881244 0.044718455260808115 
-61.00000000000135 7.936352779573076e-05 0.044972070630252714 0.0009672153671776496 0.046012621813372304 
-60.00000000000135 0.0009851838403480157 0.0418946001316603 0.002136675037918903 0.04501094507153318 
-59.000000000001364 0.002783993925607444 0.035515215864606105 0.003581742441311362 0.04187706021824404 
-58.00000000000138 0.005132436549211389 0.02693029958220565 0.005024653709974771 0.037085941685249174 
-57.00000000000139 0.007553487865625817 0.017635939722745977 0.006137865995818492 0.03132860817167133 
-56.0000000000014 0.00952129566371968 0.009244387228281593 0.006618807256449358 0.02538825902060715 
-55.000000000001414 0.010573997457980162 0.0031518963002785247 0.006280489096862092 0.020011691632936757 
-54.00000000000143 0.01043057506506761 0.00022904364318628403 0.005134025834430333 0.015799163149584673 
-53.00000000000144 0.009080085258856401 0.0006121736533824418 0.0034322103330431753 0.013128787196728818 
-52.00000000000145 0.006811785350533061 0.0036615076949585903 0.0016453159560677606 0.012120639541340917 
-51.00000000000146 0.004165366584627808 0.00811615930208685 0.0003547346385902242 0.012635596559499446 
-50.00000000000147 0.00180132821383454 0.012424330987990421 7.66936893084612e-05 0.014299447681294904 
-49.00000000000148 0.0003180378185691562 0.01517127297602124 0.0010611782210860246 0.016546569080387916 
-48.00000000000149 6.601898262533359e-05 0.015486132960955683 0.0031384376844544514 0.01868728627848843 
-47.000000000001506 0.0010215326129272705 0.013299355323360244 0.005691936289873841 0.02001161473984337 
-46.00000000000152 0.0027724997265952396 0.009355285487359557 0.0078098506046712585 0.01993927903884992 
-45.00000000000153 0.004638235112550923 0.004956984850683081 0.008605246910277396 0.01820465744249489 
-44.000000000001535 0.005897320851677342 0.0015126118362920502 0.007612868896113945 0.015028219307863003 
-43.00000000000155 0.006051068872449323 3.308203385349628e-05 0.005100646811891375 0.011189591397944008 
-42.000000000001556 0.0050235843009594034 0.0007647559009168115 0.002118031865902882 0.007908930343261025 
-41.00000000000157 0.0032098738731986586 0.0031063567776534293 0.00017280128530527166 0.006488733537898624 
-40.000000000001585 0.0013344573565916811 0.005858946354835552 0.000582448000325437 0.007773439632139791 
-39.0000000000016 0.00016005424288324994 0.0077240652675394945 0.0037371251863397965 0.011618586212781327 
-38.000000000001606 0.00015854716053574137 0.007852004251122622 0.008646721020244915 0.016656531117654926 
-37.00000000000161 0.001288934518400372 0.006204043505740962 0.013123418925360977 0.020618951076432152 
-36.00000000000163 0.002995642817801667 0.0035579927760941254 0.014717555818699844 0.021276829513444697 
-35.00000000000164 0.004448909055359075 0.0011387683371983798 0.01212513767917509 0.017719687239007034 
-34.00000000000165 0.004932533777162097 3.2512744541617395e-05 0.006388711927196905 0.011359229153235091 
-33.00000000000166 0.00419910111207158 0.0006590631155785363 0.0010643020235074443 0.005924524793716956 
-32.00000000000168 0.0026090709694452994 0.002566788190652942 0.0008301247340942686 0.006004474013168149 
-31.000000000001688 0.000963374486044351 0.004666436213534377 0.008784211481666221 0.014410916797175958 
-30.000000000001698 9.366903926850146e-05 0.005799144813915066 0.02364800025399387 0.029539198770439645 
-29.000000000001705 0.00041358324561611314 0.005349714120854146 0.038743328518148525 0.04450881056713074 
-28.00000000000172 0.0016769466712865725 0.0035749974099491314 0.044388249918750435 0.0496460413347069 
-27.00000000000173 0.0030965691074917555 0.0014565615368195353 0.034007300380964764 0.03856710075459517 
-26.00000000000174 0.003784567614072952 0.00014484145448929515 0.012105566199144387 0.016038599599067484 
-25.00000000000175 0.003282946664891009 0.00030018855428187464 0.0002732232892726307 0.0038549053338415113 
-24.000000000001766 0.0018765942303520914 0.0017119344326331355 0.036820610648062066 0.04040457642129918 
-23.000000000001776 0.0004814010175138676 0.0034299505485591137 0.167384794248971 0.17129382306681726 
-22.00000000000179 0.0001379442402365028 0.004344446757751652 0.42774849203358695 0.4322352637871991 
-21.000000000001798 0.0013848680822428927 0.0038711215724895266 0.8246990767470166 0.8299632233248899 
-20.00000000000181 0.0038839182533118243 0.00231690107162261 1.3236652405144866 1.3298625314862667 
-19.000000000001823 0.006543385443667441 0.0006842418272645005 1.8509663549613264 1.8581511866682359 
-18.000000000001833 0.008096069026969585 2.215988445830902e-05 2.313219196744683 2.321223942893501 
-17.000000000001844 0.007802949622308823 0.000733895254444579 2.628532029207992 2.6368639683608914 
-16.000000000001855 0.005859027526789232 0.002301155282589083 2.757263234742288 2.7651320169692464 
-15.000000000001867 0.003249107737332426 0.0036304390085038912 2.718261752685266 2.7248017301235503 
-14.000000000001878 0.0011436975643386753 0.00381639705364818 2.5815892616061467 2.586228093833324 
-13.000000000001888 0.0002212012343003713 0.0028179398411566576 2.43918199157066 2.441994349500723 
-12.0000000000019 0.0003509420271369349 0.0015684497474455126 2.36590587481985 2.3677535180404514 
-11.000000000001913 0.0008280830100396858 0.0013990924834328409 2.38912514019362 2.39145881388045 
-10.000000000001922 0.0009725300842689582 0.003121603577567073 2.4815789448983274 2.485935103009286 
-9.000000000001934 0.0006502480749187859 0.006378372125793708 2.5810076141376346 2.5883934015678194 
-8.000000000001945 0.000333205630166957 0.009727506424256944 2.626183499466499 2.636619490994343 
-7.000000000001957 0.0006547242644002717 0.011459335424164534 2.590245517798303 2.602683332533651 
-6.000000000001967 0.001802738780906666 0.010644196576601855 2.4936612610917654 2.5063352118790365 
-5.000000000001979 0.003238306366673272 0.0077307696839618335 2.3903739122044088 2.4014573887890758 
-4.00000000000199 0.004005431032839137 0.004289032493169425 2.3356716377136686 2.343976074040543 
-3.0000000000020015 0.003452556799180779 0.002051226028974727 2.3545424783141886 2.3599751890177965 
-2.000000000002013 0.0018387516879962071 0.0018728340647330215 2.4287370406041044 2.4323288707402577 
-1.0000000000020242 0.0003236619653802209 0.003289616745070111 2.509626603781297 2.513110755850255 
-2.0355549961366507e-12 0.0002553096405122345 0.004942656332766858 2.548675810308827 2.553779959891848 
0.9999999999979531 0.0021963629466091434 0.00555560213896341 2.5269772163281354 2.5347141855301145 
1.9999999999979419 0.005381370844963419 0.004782352846725541 2.466025020695308 2.476281636799776 
2.9999999999979305 0.008059632939184814 0.0033522779638900345 2.4133244128230595 2.4249366004974773 
3.999999999997919 0.008581038141735881 0.002444689327522153 2.411694342232684 2.422990319805837 
4.999999999997908 0.006531257245714708 0.0027678719193987406 2.471052342616222 2.480626169277317 
5.999999999997897 0.0031221962617745 0.004017855385142403 2.5601090883768647 2.5674600317480687 
6.999999999997885 0.0005013957275929176 0.005110099549096215 2.6235736905283042 2.629293432671606 
7.999999999997874 0.0003745357687374117 0.005016417500401413 2.6152382955326643 2.620648126507656 
8.999999999997863 0.002840648042667004 0.00359863488405195 2.527677242525635 2.534110803416231 
9.99999999999785 0.006252202659640108 0.0018218096402994482 2.4008532905066264 2.408986206006097 
10.999999999997842 0.008259281710644504 0.0011600537035419125 2.303659528801008 2.3132733888369974 
11.99999999999783 0.007399073443701267 0.00257664781188788 2.2975181394471056 2.307838498819571 
12.999999999997817 0.004186692272561313 0.005771953652899203 2.401102053224578 2.4114988411183633 
13.999999999997806 0.0009414749940669084 0.009231734945835233 2.574739221406323 2.5853338149918885 
14.999999999997796 0.00038426854265451226 0.011083460749900836 2.7327758066539602 2.74452663240523 
15.999999999997783 0.0038526127755669566 0.010232261471926265 2.7780085424681826 2.7921536194362457 
16.999999999997772 0.010270705089338339 0.0070568278775142166 2.641786717294235 2.658936268065002 
17.999999999997762 0.016578391092052155 0.0032202743467189903 2.3115648729716636 2.3310044285210574 
18.99999999999775 0.019429449085627628 0.0007072939777033977 1.83469866517745 1.8543987408213491 
19.999999999997737 0.01717078642818603 0.000677022006823839 1.298828326356435 1.3162706188953728 
20.999999999997726 0.010909569739383666 0.0028234738262625527 0.7992792380873159 0.8127137361327555 
21.99999999999772 0.003995141305328202 0.00561202942159407 0.40802916570673403 0.41746823455669585 
22.999999999997705 0.0001743723928738517 0.007226126841829654 0.15594504053160346 0.16328325074442054 
23.999999999997694 0.001466109503234476 0.006644988555750318 0.03259748891197171 0.04070141152355491 
24.99999999999768 0.006980221312304605 0.0042204128362285966 0.00010926803267727069 0.011308287503195603 
25.99999999999767 0.013380334129257038 0.0014387092138699337 0.012706727982349316 0.02750112965057008 
26.99999999999766 0.016765108641395667 3.53161696656228e-05 0.033347725295529144 0.0500983776164483 
27.999999999997648 0.014945045628851761 0.0009882229432512765 0.042112202296264785 0.05798700143987677 
28.999999999997634 0.008857869451398256 0.003958311931632832 0.03569128847271715 0.04846058770847873 
29.999999999997627 0.0023112347608371282 0.007470119779972878 0.020992142860429202 0.03074932119957723 
30.999999999997616 0.0001164148407671455 0.0097100486397248 0.007293129344412677 0.017114653978277477 
31.999999999997602 0.0055178764094589525 0.009496439392660757 0.0005679670395482314 0.015581890777803085 
32.99999999999759 0.018207536991192236 0.006909959894305632 0.001535420983026253 0.02664012226459268 
33.99999999999758 0.03396410853324735 0.0032751568768674306 0.00692488729881698 0.044129001348982275 
34.99999999999757 0.04621719481075977 0.0005269559779669108 0.01225552447972029 0.0589441499577274 
35.999999999997556 0.048964261997191914 0.00029453567252641684 0.014343461465036546 0.06353892660143454 
36.99999999999754 0.03986156789032721 0.003147620280247184 0.01246305319113425 0.05541775380035546 
37.999999999997534 0.02221542908859956 0.00834237540785254 0.0080350921217752 0.038559600727142235 
38.99999999999753 0.005025735568833212 0.01415050456251643 0.003413740924545556 0.022579323297040446 
39.99999999999751 0.0009720491039153205 0.01858891282626401 0.0005723541743394176 0.02013359288230957 
40.9999999999975 0.02297378674532679 0.020209547309943957 0.00029744923175150994 0.0434698161219069 
41.999999999997485 0.08042459535290618 0.01861576729213687 0.002104133204802438 0.10109592855580388 
42.99999999999748 0.1762580263609496 0.014519087079374039 0.004718063259219388 0.19538598467435447 
43.99999999999746 0.30567513166586013 0.009358029894832249 0.006774990814513178 0.32162487524459155 
44.999999999997456 0.4568118757796813 0.0046756735827522735 0.007395994931316604 0.468625524576632 
45.99999999999745 0.6130534368592381 0.0015286288648463514 0.006440036236876047 0.6207011960640035 
46.999999999997435 0.7562918873198834 0.00016151453670502596 0.004416034697260199 0.7605067829607558 
47.99999999999742 0.870268690405087 5.828362362384056e-05 0.0021718221499775576 0.8721199386034261 
48.99999999999741 0.9432428143538467 0.0003323114822958914 0.0005287951247509102 0.9437337670803682 
49.9999999999974 0.9695030301925133 0.00029839878324284695 5.143231951963869e-06 0.9694653958195425 
50.999999999997385 0.9495884920418773 1.8453319622876662e-05 0.0007005999612462652 0.9500087055507112 
51.99999999999738 0.889390739134545 0.0006357325553231791 0.0023406016589639146 0.8921165477034717 
52.99999999999737 0.7985132727797594 0.004391309904926098 0.004425563043780364 0.8071275237776965 
53.99999999999736 0.6883374511186671 0.014317703108259677 0.006412393327061496 0.7089078928456513 
54.99999999999734 0.5702008105200587 0.033694582877672116 0.007865937176671653 0.611637290956717 
55.99999999999733 0.4539757700692988 0.06540637949753106 0.00854493549326689 0.5278307590432976 
56.99999999999732 0.3471898728740455 0.11135252844860524 0.00841650679323943 0.46688317776876215 
57.99999999999731 0.25469334058410076 0.1720331655035521 0.007615127388660012 0.4342808792427665 
58.99999999999729 0.17878126497874686 0.24638065655013675 0.0063724754905421345 0.4314846672276528 
59.99999999999728 0.11962561932884794 0.3318478639433369 0.0049441469868129915 0.45637642698511194 
60.99999999999728 0.07586272411462518 0.4247126736267155 0.0035519128488344137 0.5040931768589902 
61.999999999997264 0.04520322269638499 0.5205246688334111 0.002350329219868677 0.5680502893631175 
62.99999999999725 0.024969777362220762 0.6146071440888524 0.001417698396012453 0.6409722339745102 
63.99999999999724 0.012509772695021138 0.7025336766451088 0.0007655836948033695 0.7157914932942115 
64.99999999999723 0.005467174561234432 0.7805175711860936 0.000358724641247576 0.7863299164428742 
65.99999999999721 0.00192447427637897 0.8456778446473582 0.00013762973894759225 0.8477293521428771 
66.9999999999972 0.0004411863088511494 0.8961708283639293 3.8212268253555544e-05 0.8966414575996627 
67.9999999999972 2.105103079379044e-05 0.9311974732017755 5.459992979495011e-06 0.9312159096123889 
68.99999999999719 3.8609524667112594e-05 0.9509106920102762 4.7047709167879664e-07 0.9509413579512144 
69.99999999999717 0.00015012627158170013 0.956254114354895 1.8070091892557004e-06 0.9563964377145151 
70.99999999999716 0.00020649772161285724 0.9487644008487324 2.9435698956017134e-06 0.9489624056288044 
71.99999999999714 0.00017863853008767046 0.9303654742147858 7.703469293297115e-06 0.9305381630451034 
72.99999999999714 9.995199810568822e-05 0.9031765859871963 2.5289066809140764e-05 0.9032857947009862 
73.99999999999713 2.6288774761409457e-05 0.869348772519036 6.598795651796624e-05 0.8694226695565738 
74.99999999999712 1.1245997130400198e-05 0.8309372647721314 0.00013811083002081907 0.8310660762985203 
75.9999999999971 9.346794581361074e-05 0.7898116190363316 0.00024628245882189694 0.7901289422420708 
76.9999999999971 0.00029239095675142186 0.7476010994393141 0.00039091742073195677 0.7482604390229489 
77.99999999999709 0.0006092516097209287 0.7056701916917206 0.0005685649684083424 0.7068228558462459 
78.99999999999707 0.0010308388562575146 0.665117859961478 0.000772773581210329 0.666895481454314 
79.99999999999706 0.0015341982653645058 0.6267939604893258 0.0009951660708030904 0.6292968059309489 
80.99999999999704 0.002091156317941384 0.5913267550248666 0.0012264936367783565 0.5946176206812228 
81.99999999999704 0.002672060142429482 0.5591564133665292 0.0014575235339377504 0.5632591553009231 
82.99999999999702 0.0032485070940427344 0.5305705072995515 0.0016796918888755262 0.5354719593165655 
83.99999999999702 0.0037950820664741764 0.5057385989075277 0.0018855118285024772 0.511392639831861 
84.999999999997 0.0042902552238997015 0.4847440020830629 0.0020687654662836725 0.4910767153174337 
85.99999999999699 0.00471664926664428 0.467611589508646 0.0022245286729684196 0.47452671611613123 
86.99999999999697 0.005060891017829135 0.4543311113959138 0.0023490841545554877 0.46171526854866124 
87.99999999999697 0.005313239057649787 0.44487589655767346 0.002439775753194499 0.452603278106724 
88.99999999999696 0.005467143017109232 0.43921704586928606 0.0024948490591130976 0.4471535227229011 
89.99999999999694 0.0055188508427986204 0.4373333345428713 0.002513313317070732 0.4453400240174182 
90.99999999999694 0.005467143017109946 0.4392170458692628 0.0024948490591132745 0.44715352272287795 
91.99999999999692 0.005313239057651029 0.44487589655762677 0.002439775753194848 0.4526032781066786 
92.99999999999692 0.0050608910178309595 0.45433111139584303 0.0023490841545561166 0.46171526854859324 
93.99999999999689 0.004716649266646491 0.4676115895085534 0.0022245286729694475 0.4745267161160422 
94.99999999999689 0.004290255223902518 0.48474400208294494 0.002068765466284587 0.4910767153173202 
95.99999999999689 0.003795082066477361 0.5057385989073865 0.0018855118285036644 0.5113926398317246 
96.99999999999686 0.0032485070940461783 0.5305705072993869 0.0016796918888768685 0.5354719593164023 
97.99999999999686 0.002672060142433033 0.5591564133663446 0.0014575235339391104 0.5632591553007438 
98.99999999999685 0.002091156317944872 0.5913267550246604 0.0012264936367799046 0.5946176206810239 
99.99999999999685 0.0015341982653677548 0.6267939604890995 0.0009951660708045996 0.6292968059307299 
100.99999999999682 0.0010308388562603446 0.6651178599612361 0.0007727735812115642 0.6668954814540717 
101.99999999999682 0.0006092516097232425 0.7056701916914668 0.0005685649684096096 0.7068228558460008 
102.99999999999679 0.0002923909567529968 0.7476010994390558 0.0003909174207328646 0.7482604390226973 
103.99999999999679 9.346794581446144e-05 0.789811619036076 0.00024628245882262693 0.7901289422418188 
104.99999999999679 1.1245997130579467e-05 0.8309372647718862 0.0001381108300213564 0.8310660762982768 
105.99999999999676 2.628877476109486e-05 0.8693487725188134 6.598795651825007e-05 0.8694226695563502 
106.99999999999676 9.995199810516131e-05 0.9031765859870077 2.5289066809286542e-05 0.9032857947008022 
107.99999999999673 0.00017863853008730395 0.9303654742146442 7.703469293367781e-06 0.9305381630449554 
108.99999999999673 0.0002064977216129304 0.948764400848651 2.943569895611758e-06 0.9489624056287228 
109.99999999999672 0.00015012627158230988 0.9562541143548864 1.8070091892638516e-06 0.956396437714508 
110.99999999999672 3.86095246677424e-05 0.950910692010352 4.7047709168522387e-07 0.9509413579512899 
111.99999999999669 2.105103079303259e-05 0.9311974732019427 5.459992979407777e-06 0.9312159096125531 
112.99999999999669 0.000441186308846144 0.8961708283641907 3.821226825320034e-05 0.8966414575999286 
113.99999999999669 0.0019244742763648228 0.8456778446477125 0.00013762973894665238 0.8477293521432157 
114.99999999999666 0.005467174561203813 0.7805175711865334 0.00035872464124571797 0.7863299164432767 
115.99999999999666 0.012509772694963584 0.7025336766456204 0.0007655836948001736 0.7157914932946704 
116.99999999999663 0.024969777362123212 0.6146071440894134 0.0014176983960075894 0.6409722339749774 
117.99999999999663 0.04520322269623198 0.5205246688339975 0.0023503292198621267 0.5680502893635436 
118.99999999999662 0.07586272411440048 0.4247126736272969 0.0035519128488262835 0.5040931768593364 
119.9999999999966 0.11962561932853583 0.3318478639438855 0.004944146986804122 0.4563764269853401 
120.9999999999966 0.17878126497833421 0.24638065655062927 0.006372475490533726 0.4314846672277237 
121.99999999999659 0.2546933405835848 0.17203316550396663 0.0076151273886535305 0.4342808792426666 
122.99999999999658 0.3471898728734319 0.11135252844893186 0.008416506793236392 0.4668831777684771 
123.99999999999656 0.45397577006861195 0.06540637949776679 0.008544935493268523 0.5278307590428515 
124.99999999999656 0.5702008105193339 0.03369458287782562 0.007865937176678196 0.6116372909561492 
125.99999999999653 0.688337451117958 0.01431770310834596 0.006412393327072392 0.7089078928450433 
126.99999999999653 0.7985132727791335 0.004391309904964555 0.004425563043793387 0.8071275237771235 
127.99999999999653 0.889390739134072 0.0006357325553337816 0.0023406016589758213 0.892116547703015 
128.9999999999965 0.9495884920416242 1.8453319622148563e-05 0.0007005999612538891 0.9500087055504631 
129.9999999999965 0.9695030301925289 0.0002983987832413039 5.1432319525950695e-06 0.9694653958195671 
130.99999999999648 0.9432428143541527 0.00033231148229702817 0.0005287951247439387 0.9437337670806729 
131.99999999999648 0.870268690405668 5.828362362527921e-05 0.002171822149965052 0.8721199386040034 
132.99999999999645 0.7562918873206842 0.00016151453670135886 0.004416034697246361 0.7605067829615333 
133.99999999999645 0.6130534368601713 0.0015286288648328047 0.00644003623686624 0.620701196064925 
134.99999999999642 0.45681187578063787 0.004675673582727699 0.007395994931315528 0.46862552457756207 
135.99999999999642 0.30567513166673216 0.009358029894800746 0.006774990814521832 0.3216248752454413 
136.99999999999642 0.1762580263616472 0.014519087079343976 0.004718063259235006 0.19538598467503537 
137.9999999999964 0.08042459535337622 0.01861576729211832 0.0021041332048175082 0.10109592855626962 
138.9999999999964 0.022973786745563194 0.020209547309943714 0.00029744923175717777 0.04346981612214825 
139.9999999999964 0.0009720491039580695 0.018588912826283555 0.0005723541743297879 0.020133592882362484 
140.99999999999636 0.005025735568754445 0.014150504562549616 0.0034137409245212766 0.02257932329697105 
141.99999999999636 0.022215429088481307 0.008342375407888267 0.008035092121745236 0.03855960072702927 
142.99999999999636 0.0398615678902391 0.003147620280273109 0.012463053191112853 0.05541775380027223 
143.99999999999633 0.048964261997172305 0.00029453567253450726 0.014343461465036712 0.06353892660142343 
144.99999999999633 0.046217194810810436 0.0005269559779565954 0.01225552447974523 0.058944149957792874 
145.99999999999633 0.03396410853334009 0.0032751568768458815 0.006924887298853975 0.04412900134909008 
146.9999999999963 0.018207536991285213 0.0069099598942847775 0.0015354209830503046 0.02664012226468944 
147.9999999999963 0.005517876409516708 0.009496439392651412 0.0005679670395324593 0.015581890777835615 
148.99999999999628 0.00011641484077518191 0.009710048639731659 0.007293129344346666 0.017114653978226094 
149.99999999999628 0.0023112347608057397 0.007470119779992201 0.02099214286033386 0.030749321199470558 
150.99999999999625 0.008857869451354822 0.003958311931654455 0.035691288472643 0.04846058770838249 
151.99999999999625 0.01494504562882505 0.000988222943264304 0.042112202296267956 0.057987001439865425 
152.99999999999625 0.016765108641401252 3.5316169663874616e-05 0.03334772529562978 0.05009837761655246 
153.99999999999622 0.01338033412929038 0.001438709213855585 0.01270672798248056 0.027501129650719852 
154.99999999999622 0.006980221312345149 0.004220412836210852 0.00010926803266134803 0.011308287503202293 
155.9999999999962 0.0014661095032577323 0.006644988555740063 0.03259748891154212 0.04070141152313916 
156.9999999999962 0.00017437239286545979 0.007226126841833191 0.15594504053048475 0.16328325074329145 
157.99999999999616 0.003995141305292119 0.00561202942160919 0.40802916570475894 0.4174682345546998 
158.99999999999616 0.010909569739339254 0.002823473826279553 0.7992792380845402 0.8127137361299486 
159.99999999999616 0.017170786428157465 0.0006770220068313832 1.29882832635318 1.3162706188920918 
160.99999999999613 0.01942944908562985 0.0007072939776951444 1.8346986651742516 1.854398740818131 
161.99999999999613 0.01657839109208299 0.0032202743466977855 2.3115648729691243 2.331004428518526 
162.9999999999961 0.010270705089380936 0.00705682787749063 2.6417867172927934 2.6589362680635813 
163.9999999999961 0.0038526127755995378 0.010232261471912772 2.7780085424679504 2.7921536194360326 
164.9999999999961 0.0003842685426631956 0.011083460749904319 2.7327758066546752 2.7445266324059676 
165.99999999999608 0.000941474994052886 0.0092317349458532 2.574739221407437 2.585333814993012 
166.99999999999608 0.0041866922725386484 0.005771953652921496 2.401102053225496 2.4114988411192995 
167.99999999999608 0.0073990734436871946 0.0025766478119030136 2.297518139447414 2.3078384988198777 
168.99999999999605 0.00825928171064863 0.0011600537035438008 2.303659528800646 2.3132733888366386 
169.99999999999605 0.006252202659658927 0.0018218096402905577 2.4008532905058666 2.408986206005332 
170.99999999999602 0.0028406480426873006 0.0035986348840407445 2.52767724252492 2.5341108034155213 
171.99999999999602 0.00037453576874545646 0.005016417500396326 2.6152382955323534 2.620648126507361 
172.99999999999602 0.0005013957275834412 0.005110099549099993 2.6235736905285036 2.6292934326718074 
173.99999999999602 0.003122196261753815 0.004017855385150854 2.5601090883773905 2.5674600317485763 
174.99999999999596 0.006531257245696061 0.0027678719194043867 2.471052342616726 2.480626169277813 
175.99999999999596 0.008581038141730791 0.0024446893275201238 2.4116943422328725 2.4229903198060136 
176.99999999999596 0.008059632939195836 0.0033522779638817503 2.4133244128228615 2.424936600497283 
177.99999999999596 0.0053813708449833445 0.004782352846717642 2.466025020694907 2.4762816367993916 
178.99999999999596 0.0021963629466262603 0.005555602138962669 2.5269772163278432 2.534714185529848 


==> figures/mimo_beta_-5db/beampattern7.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.00037573443695096984 0.0038897150910429685 2.521291749957417 2.5256091498946844 
-179.0 0.0023258030278832304 0.0022938364652033416 2.4973070387498386 2.5019436553268366 
-178.0 0.004700405377767823 0.0006575469750237631 2.4336926302442343 2.439045268121556 
-177.00000000000006 0.0057781849894153366 0.00016072258352430155 2.377511752326205 2.3834237040764252 
-176.00000000000006 0.0047373480422695105 0.001172207467885523 2.3736158484170082 2.3794691153072796 
-175.00000000000006 0.002322070122749747 0.0029832081654672213 2.43513307863052 2.4403500382287047 
-174.00000000000006 0.0003785019295369984 0.004305990693103527 2.5328291380645127 2.5374066639548327 
-173.00000000000006 0.0005772146544165033 0.004191218365484951 2.6104552240158414 2.6151261169687126 
-172.0000000000001 0.003214206622654155 0.0027218276409145246 2.6176902526076544 2.623565838899768 
-171.0000000000001 0.006927898842451026 0.0009941585942422112 2.5416228194052244 2.5495288601557546 
-170.0000000000001 0.009537762687223979 0.0003890262033506296 2.4181246832533274 2.4280555674339084 
-169.0000000000001 0.009448416044181649 0.0016238861271725175 2.315611631601124 2.3266585886606634 
-168.00000000000014 0.006690478512350077 0.004227476588814004 2.299075152177504 2.3098864711053517 
-167.00000000000017 0.0029227302964256524 0.006793241893759052 2.3931963318370753 2.4026982296048525 
-166.00000000000017 0.0004083053385824557 0.007847745114992706 2.5639383764954875 2.5718903582569825 
-165.00000000000017 0.0006326067561764617 0.0067677982546323675 2.7283255603029657 2.7353904887010363 
-164.00000000000017 0.0034314341726520477 0.004157994555996252 2.787761372682843 2.7950613556170247 
-163.0000000000002 0.007141712049417504 0.0014606249209517701 2.6689177271579347 2.6773416279580733 
-162.0000000000002 0.00963315573797458 6.445094367692617e-05 2.35345283665008 2.3631103083251275 
-161.00000000000023 0.009554844348447982 0.00048421469387615473 1.884230359464621 1.8943494383126773 
-160.00000000000023 0.007048632481091402 0.00211403817821583 1.3472825426582626 1.3565937124558514 
-159.00000000000023 0.0035547278276828777 0.0036781981142414368 0.839385565286326 0.8467745275825068 
-158.00000000000026 0.0008980210818863729 0.004067012913995706 0.4359559841080849 0.4410387608412109 
-157.00000000000026 0.00024336795229941012 0.003026628128028046 0.17165435367127924 0.1749868917431174 
-156.00000000000026 0.001525477150299836 0.0012893520332273398 0.0387997647639323 0.04163295091883473 
-155.00000000000028 0.0036256892401106697 9.152851783496653e-05 0.0005742197043233988 0.004291952340534589 
-154.00000000000028 0.005116108045503139 0.000395427618217579 0.010758592465004706 0.01627821974138158 
-153.0000000000003 0.005093444687989931 0.002290379660712187 0.03106819597878289 0.038480376408276645 
-152.0000000000003 0.003630092654831912 0.004919073445546523 0.04032231226713559 0.04891712275456846 
-151.0000000000003 0.001636770293099103 0.006954468845491339 0.034428501664751476 0.04306936499624159 
-150.00000000000034 0.0002775190320392624 0.0073389340978920236 0.020076775753493682 0.027732430397279833 
-149.00000000000034 0.0003036345269233907 0.005865726299774945 0.006679928644268471 0.012870427052882064 
-148.00000000000037 0.0016727277437679376 0.003291295751221349 0.0003918865956860332 0.00536104150018322 
-147.00000000000037 0.0036244260731117324 0.0009357520356241526 0.0019509239030827954 0.0065095342161591825 
-146.0000000000004 0.005125416021130847 6.560196474892945e-07 0.00791941821545485 0.013048133485215269 
-145.0000000000004 0.005417179626779915 0.000965604515692851 0.013580883617742933 0.0199774821550121 
-144.00000000000043 0.004379834530437126 0.0033631222171780907 0.0156047750716405 0.023372901939709454 
-143.00000000000043 0.002551179046737123 0.006025210080308902 0.013304277589342663 0.021911395995001873 
-142.00000000000043 0.0008272377536015804 0.007660463169239925 0.008312974949260997 0.016828676606043314 
-141.00000000000045 1.9121063491809956e-05 0.007473736836833618 0.003270340861799982 0.010781894051483693 
-140.00000000000045 0.00048635776045460877 0.005540634368734196 0.0003766436753507423 0.006411103018885622 
-139.00000000000048 0.0020043953721693548 0.0027801421784929645 0.0004914604454996116 0.0052755470955421005 
-138.00000000000048 0.003899674635238308 0.000556810516647864 0.0030273309470914855 0.007482271620056563 
-137.00000000000048 0.005365185906495516 0.0001000142640754352 0.006483112094517049 0.011953002374497135 
-136.0000000000005 0.005804509616968792 0.0019894593209617405 0.009236675620925587 0.017046462123680398 
-135.0000000000005 0.005061002981672112 0.005909629775631053 0.010212176246030767 0.021210470364495332 
-134.0000000000005 0.0034544454139336643 0.010754132885181905 0.009189019663381036 0.023433599972172047 
-133.00000000000054 0.001633287873669036 0.015021685429811598 0.006720501250740388 0.02341355416402443 
-132.00000000000054 0.0003191673382950839 0.01734409367371534 0.0037865997902591657 0.021483263669964073 
-131.00000000000054 4.858080454478548e-05 0.016954865277955342 0.0013708498394332193 0.0183979962174801 
-130.00000000000057 0.0010018447236798654 0.013945927842254777 0.00012837271277062887 0.015088313449748777 
-129.00000000000057 0.0029655708422237736 0.009244952663084309 0.00023599767837276554 0.01244888903582797 
-128.00000000000057 0.00542322801202344 0.004341153208599913 0.0014293477993921246 0.011190894377255482 
-127.0000000000006 0.007728194169691713 0.0008605984706522053 0.003168853946294992 0.011755661143476624 
-126.0000000000006 0.009295890575578588 0.00012401954112514917 0.004851180723319454 0.014275814608802012 
-125.00000000000063 0.009756961263603255 0.0028085097184931155 0.0059913331535616215 0.01857248524384475 
-124.00000000000063 0.009035129533827587 0.008790830247915245 0.006330193956585638 0.02418454960932469 
-123.00000000000065 0.007341021587260825 0.017192656933711647 0.005856601655324603 0.030430443082311253 
-122.00000000000065 0.005097371673375822 0.026595320775420116 0.0047602448587219705 0.03650160718042122 
-121.00000000000068 0.00282561416971539 0.03535630873613026 0.003345854714818836 0.04158020012369464 
-120.00000000000068 0.0010272730326482454 0.04194725131794081 0.0019405455478135472 0.044966004129698915 
-119.00000000000068 8.771251408996873e-05 0.04524147178531149 0.0008185407674676961 0.046192416446759296 
-118.0000000000007 0.00021863543217656153 0.04470179228048522 0.00015601417775607646 0.04511139152525738 
-117.00000000000071 0.001443430050425233 0.04044778043944848 1.7755462402312917e-05 0.04193240344004261 
-116.00000000000072 0.003619363170832445 0.03320835554735004 0.0003695175725075367 0.037209276912865415 
-115.00000000000072 0.006484470819144736 0.02418542887529673 0.0011060986894090657 0.031778523390778975 
-114.00000000000075 0.009715089645096498 0.014864728256214434 0.002084964112434296 0.026661115777921393 
-113.00000000000075 0.012981495243594812 0.006811444262904875 0.003157321114364625 0.022944731073241714 
-112.00000000000078 0.015992723846028116 0.001482884408605035 0.004191691515985022 0.021664763382810457 
-111.00000000000078 0.0185259661477816 8.077241728797927e-05 0.005088108774957448 0.023700243473597025 
-110.00000000000078 0.020439844680902212 0.0034549825257959516 0.005783445464251025 0.029696250777643974 
-109.00000000000081 0.021673767164867935 0.01206056720397745 0.006249810216776785 0.040018786577426635 
-108.00000000000081 0.022237167120800122 0.025962303196586076 0.006488500466768567 0.054742613161810644 
-107.00000000000082 0.02219290690488695 0.04487620479321005 0.006521885203358595 0.07366814445750998 
-106.00000000000084 0.021638723498847958 0.06823543812350462 0.006385095114771722 0.09636057199969923 
-105.00000000000085 0.020689700888803664 0.09526829846528025 0.0061187590542294236 0.12220310776020975 
-104.00000000000085 0.019463679179685573 0.12507767645822424 0.005763418705957979 0.1504563118196639 
-103.00000000000087 0.018070500588778342 0.15671402455978184 0.005355774050343758 0.1803165711445191 
-102.00000000000088 0.016605188728461274 0.18923663997012227 0.004926593326222925 0.210968479060331 
-101.00000000000088 0.015144614964925683 0.22176067091108384 0.004499952213778783 0.2416277443614474 
-100.00000000000091 0.013746914648165005 0.2534893718039924 0.004093414911445942 0.2715730343833578 
-99.00000000000091 0.012452829249673718 0.28373267377400707 0.0037187950890482445 0.3001666352810545 
-98.00000000000094 0.011288205535539428 0.31191410711787454 0.003383201395564443 0.32686490413106495 
-97.00000000000094 0.010267018931195717 0.3375685900581158 0.0030901528102406047 0.35122018119045706 
-96.00000000000094 0.00939445528210076 0.3603336957765398 0.0028406257539582056 0.37287617146343605 
-95.00000000000097 0.008669748068361377 0.3799368464628728 0.002633958016890297 0.3915588670416235 
-94.00000000000097 0.008088605936199096 0.3961805664698416 0.0024685809213185897 0.40706494889923184 
-93.00000000000098 0.007645169044775937 0.4089275429725688 0.0023425813776839894 0.4192493567979158 
-92.000000000001 0.00733350133740209 0.4180868537177263 0.0022541122856197023 0.4280134124213492 
-91.00000000000101 0.007148663497410333 0.4236023660873565 0.0022016764119781526 0.4332945697663537 
-90.00000000000101 0.007087424345912537 0.4254440084004158 0.002184308592579905 0.43505857621078114 
-89.00000000000104 0.007148663497410246 0.42360236608736473 0.002201676411977987 0.4332945697663609 
-88.00000000000104 0.007333501337401695 0.4180868537177406 0.0022541122856197453 0.42801341242136276 
-87.00000000000104 0.00764516904477517 0.40892754297259193 0.002342581377683543 0.4192493567979377 
-86.00000000000107 0.008088605936198007 0.39618056646987115 0.0024685809213187333 0.40706494889926104 
-85.00000000000107 0.008669748068360036 0.37993684646290987 0.002633958016889725 0.3915588670416596 
-84.0000000000011 0.00939445528209915 0.3603336957765815 0.002840625753957388 0.37287617146347496 
-83.0000000000011 0.010267018931193894 0.33756859005816375 0.0030901528102399312 0.3512201811905015 
-82.00000000000111 0.011288205535537261 0.31191410711793033 0.0033832013955639377 0.3268649041311165 
-81.00000000000112 0.012452829249671183 0.28373267377406663 0.0037187950890476247 0.3001666352811111 
-80.00000000000114 0.01374691464816229 0.25348937180405534 0.004093414911444948 0.2715730343834147 
-79.00000000000114 0.01514461496492263 0.22176067091114993 0.004499952213777727 0.2416277443615084 
-78.00000000000115 0.016605188728458176 0.18923663997018803 0.004926593326222261 0.21096847906039412 
-77.00000000000117 0.01807050058877519 0.15671402455984734 0.0053557740503427315 0.18031657114457963 
-76.00000000000117 0.019463679179682898 0.12507767645828766 0.005763418705957625 0.15045631181972394 
-75.00000000000118 0.02068970088880139 0.09526829846533867 0.006118759054228844 0.12220310776026408 
-74.0000000000012 0.02163872349884599 0.06823543812355642 0.006385095114771329 0.09636057199974814 
-73.00000000000121 0.022192906904886386 0.044876204793253084 0.006521885203358158 0.07366814445755153 
-72.00000000000122 0.022237167120800434 0.0259623031966197 0.006488500466768468 0.0547426131618442 
-71.00000000000124 0.021673767164869677 0.012060567204000313 0.006249810216777232 0.04001878657745112 
-70.00000000000125 0.020439844680905504 0.003454982525807979 0.005783445464252158 0.029696250777660065 
-69.00000000000126 0.018525966147786187 8.077241728976537e-05 0.00508810877495888 0.023700243473604738 
-68.00000000000126 0.015992723846033566 0.0014828844085978691 0.0041916915159871965 0.021664763382810783 
-67.00000000000128 0.012981495243601501 0.0068114442628908365 0.0031573211143669203 0.02294473107323658 
-66.0000000000013 0.009715089645103274 0.014864728256196303 0.002084964112436602 0.026661115777912255 
-65.0000000000013 0.006484470819150942 0.024185428875277696 0.0011060986894107952 0.03177852339076789 
-64.00000000000131 0.003619363170837653 0.033208355547332966 0.0003695175725086886 0.037209276912855034 
-63.00000000000132 0.001443430050428792 0.040447780439436344 1.7755462402547796e-05 0.041932403440034224 
-62.000000000001336 0.00021863543217795045 0.04470179228048018 0.00015601417775521067 0.045111391525252655 
-61.00000000000135 8.7712514089112e-05 0.0452414717853143 0.0008185407674659428 0.046192416446759296 
-60.00000000000135 0.0010272730326453413 0.04194725131795124 0.0019405455478108855 0.04496600412970402 
-59.000000000001364 0.002825614169711151 0.03535630873614612 0.003345854714816143 0.04158020012370367 
-58.00000000000138 0.005097371673371133 0.02659532077543898 0.004760244858719376 0.036501607180432695 
-57.00000000000139 0.0073410215872565755 0.017192656933730323 0.0058566016553231485 0.030430443082324284 
-56.0000000000014 0.009035129533825003 0.008790830247930356 0.006330193956585524 0.024184549609337146 
-55.000000000001414 0.009756961263602938 0.002808509718502047 0.005991333153562941 0.018572485243854856 
-54.00000000000143 0.009295890575580768 0.00012401954112700796 0.004851180723322216 0.014275814608808791 
-53.00000000000144 0.00772819416969582 0.0008605984706475826 0.0031688539462985904 0.011755661143479713 
-52.00000000000145 0.005423228012028446 0.004341153208590949 0.0014293477993952836 0.011190894377254639 
-51.00000000000146 0.002965570842228462 0.009244952663073965 0.00023599767837425352 0.012448889035823777 
-50.00000000000147 0.0010018447236829209 0.013945927842246669 0.00012837271276949338 0.015088313449742641 
-49.00000000000148 4.858080454548282e-05 0.016954865277951554 0.0013708498394292912 0.01839799621747298 
-48.00000000000149 0.0003191673382933443 0.017344093673717472 0.003786599790253508 0.02148326366995869 
-47.000000000001506 0.001633287873665645 0.01502168542981882 0.0067205012507347 0.023413554164022618 
-46.00000000000152 0.003454445413930005 0.010754132885191742 0.009189019663377183 0.023433599972174358 
-45.00000000000153 0.0050610029816695904 0.005909629775640466 0.010212176246030689 0.021210470364502288 
-44.000000000001535 0.005804509616968452 0.0019894593209679365 0.009236675620929752 0.017046462123690497 
-43.00000000000155 0.005365185906497641 0.00010001426407682912 0.006483112094523878 0.01195300237450751 
-42.000000000001556 0.0038996746352419807 0.0005568105166447856 0.003027330947098247 0.007482271620063883 
-41.00000000000157 0.002004395372173086 0.002780142178487478 0.0004914604455026573 0.005275547095543431 
-40.000000000001585 0.000486357760456785 0.00554063436872901 0.0003766436753479026 0.006411103018879644 
-39.0000000000016 1.9121063491442168e-05 0.0074737368368313 0.003270340861791467 0.010781894051472556 
-38.000000000001606 0.0008272377535987578 0.007660463169241494 0.008312974949249716 0.016828676606030716 
-37.00000000000161 0.002551179046733157 0.00602521008031366 0.013304277589334345 0.021911395994994285 
-36.00000000000163 0.004379834530433867 0.00336312221718369 0.015604775071639999 0.023372901939711234 
-35.00000000000164 0.005417179626779149 0.0009656045156965715 0.013580883617751598 0.019977482155023697 
-34.00000000000165 0.00512541602113283 6.560196475187481e-07 0.007919418215468191 0.013048133485230401 
-33.00000000000166 0.0036244260731156065 0.0009357520356205222 0.0019509239030919708 0.00650953421616855 
-32.00000000000168 0.0016727277437715963 0.003291295751215912 0.0003918865956818737 0.005361041500177208 
-31.000000000001688 0.00030363452692496145 0.005865726299770462 0.006679928644247293 0.01287042705285815 
-30.000000000001698 0.00027751903203777125 0.007338934097890787 0.020076775753462683 0.02773243039724639 
-29.000000000001705 0.001636770293095335 0.006954468845494038 0.03442850166472773 0.04306936499621694 
-28.00000000000172 0.0036300926548280387 0.004919073445551712 0.04032231226713792 0.048917122754572044 
-27.00000000000173 0.005093444687988263 0.002290379660717185 0.031068195978816805 0.03848037640831418 
-26.00000000000174 0.005116108045504789 0.00039542761821995646 0.010758592465045833 0.01627821974142708 
-25.00000000000175 0.0036256892401147368 9.152851783385352e-05 0.0005742197043101701 0.004291952340524296 
-24.000000000001766 0.0015254771503037771 0.0012893520332239808 0.03879976476377433 0.041632950918676095 
-23.000000000001776 0.00024336795230027849 0.0030266281280248485 0.17165435367088508 0.17498689174272108 
-22.00000000000179 0.0008980210818828142 0.004067012913994943 0.4359559841074036 0.44103876084053145 
-21.000000000001798 0.003554727827676078 0.0036781981142436616 0.8393855652853819 0.8467745275815649 
-20.00000000000181 0.007048632481084712 0.0021140381782195224 1.3472825426571708 1.3565937124547571 
-19.000000000001823 0.00955484434844504 0.00048421469387860205 1.884230359463567 1.8943494383116362 
-18.000000000001833 0.009633155737977236 6.445094367595926e-05 2.353452836649261 2.3631103083243272 
-17.000000000001844 0.007141712049424456 0.0014606249209472661 2.6689177271574898 2.677341627957637 
-16.000000000001855 0.0034314341726593973 0.004157994555990311 2.7877613726827977 2.7950613556169865 
-15.000000000001867 0.0006326067561798877 0.006767798254628205 2.7283255603032255 2.735390488701309 
-14.000000000001878 0.0004083053385798833 0.00784774511499267 2.563938376495861 2.5718903582573485 
-13.000000000001888 0.00292273029641853 0.006793241893763154 2.393196331837365 2.4026982296051322 
-12.0000000000019 0.006690478512342687 0.004227476588819809 2.299075152177584 2.309886471105432 
-11.000000000001913 0.00944841604417844 0.0016238861271767734 2.315611631600985 2.3266585886605213 
-10.000000000001922 0.009537762687226847 0.0003890262033512174 2.4181246832530725 2.4280555674336686 
-9.000000000001934 0.006927898842458164 0.0009941585942394382 2.5416228194050032 2.5495288601555366 
-8.000000000001945 0.0032142066226612904 0.00272182764091079 2.61769025260758 2.6235658388997023 
-7.000000000001957 0.0005772146544195771 0.004191218365483117 2.6104552240159395 2.6151261169688182 
-6.000000000001967 0.00037850192953483723 0.004305990693104933 2.53282913806471 2.537406663955026 
-5.000000000001979 0.00232207012274464 0.002983208165470839 2.4351330786306975 2.4403500382288787 
-4.00000000000199 0.004737348042265499 0.0011722074678887765 2.373615848417069 2.3794691153073404 
-3.0000000000020015 0.0057781849894154 0.00016072258352488984 2.3775117523261327 2.3834237040763524 
-2.000000000002013 0.004700405377771832 0.0006575469750212934 2.433692630244095 2.4390452681214234 
-1.0000000000020242 0.0023258030278882225 0.002293836465199606 2.4973070387497365 2.5019436553267282 
-2.0355549961366507e-12 0.000375734436953407 0.0038897150910406526 2.5212917499574274 2.5256091498947 
0.9999999999979531 0.00016729189688705174 0.004294385206423584 2.486477653764575 2.491040092418282 
1.9999999999979419 0.0016326373120999224 0.003204607935060985 2.413863356256889 2.418845936821847 
2.9999999999979305 0.0033991559009217596 0.0013827763918488549 2.3515792867513103 2.3565151634620976 
3.999999999997919 0.00389582300560387 0.00012046179856242281 2.3445093767708793 2.3486250335453174 
4.999999999997908 0.002676145568186136 0.00032616182691253703 2.405161576116456 2.408143197587042 
5.999999999997897 0.000940318124510439 0.0018808973151179232 2.503791740579195 2.5064387079005233 
6.999999999997885 0.0007788289492688365 0.00371655326222758 2.5843587401708867 2.588549587285475 
7.999999999997874 0.0035900790221505977 0.004564171253465271 2.597466732105083 2.6052656830016567 
8.999999999997863 0.008787925620244967 0.003850351510014707 2.531174793735248 2.5435138491135967 
9.99999999999785 0.013812893924200383 0.0021165104964787577 2.4214048654298446 2.4371803678760506 
10.999999999997842 0.01561640100446073 0.0006664064060051573 2.335046780957582 2.3513534435417305 
11.99999999999783 0.012750838177466093 0.0006789651097131794 2.3341074438628207 2.3477004436413753 
12.999999999997817 0.00668226408162541 0.002388696301250113 2.4397568141962376 2.449038982098929 
13.999999999997806 0.0013346200171838617 0.004888792235596995 2.6152510255087247 2.621630178776371 
14.999999999997796 0.0009625502695372398 0.006691840152648751 2.7767949686150324 2.7844776720103606 
15.999999999997783 0.007547918316195736 0.006679289134659766 2.827173128098677 2.841287200572577 
16.999999999997772 0.01930745696393676 0.0048196426682848926 2.6960489956946767 2.7199642543314435 
17.999999999997762 0.0313078110329124 0.0021945858908824093 2.3684985207183415 2.4017646745473997 
18.99999999999775 0.03795204022949046 0.0003251250351848641 1.8900123281031556 1.928099817545721 
19.999999999997737 0.035975760128132625 0.00023430861855966312 1.3477281426825798 1.3838350334736904 
20.999999999997726 0.026255780780555387 0.0018365887631397947 0.8379939663375339 0.8660691026365748 
21.99999999999772 0.013391788642591506 0.004022485417721887 0.4348467077006925 0.4522983533208758 
22.999999999997705 0.003280706668795121 0.00536663436940971 0.17142585542353733 0.18012383217273284 
23.999999999997694 2.768891680080085e-05 0.005009960619170366 0.039030316092272886 0.044100769171867206 
24.99999999999768 0.0038893721444865593 0.003178765123966674 0.0005620083514186994 0.007634904900722541 
25.99999999999767 0.011347512687766095 0.0010412122146840738 0.010099279057199725 0.02247370667744582 
26.99999999999766 0.017226658073942126 4.449850358409716e-06 0.029853498575239657 0.04706906892103743 
27.999999999997648 0.01766699386818246 0.0008773208237905822 0.0389828431677102 0.057524925261093436 
28.999999999997634 0.012332941072767473 0.0033840531681227247 0.03341107828511706 0.049142863719089734 
29.999999999997627 0.004677755110980633 0.006296882782451597 0.019578020011596486 0.03057709205155851 
30.999999999997616 0.00012444880940918568 0.008101352939853665 0.006571788904041769 0.01481883609195065 
31.999999999997602 0.0031025758580030885 0.007821547440922444 0.0003415868150712627 0.011273100597283274 
32.99999999999759 0.01445613014996048 0.00556294531601239 0.0016347019192021039 0.021644260663431905 
33.99999999999758 0.030554765495548926 0.002497356479098907 0.007200321054205029 0.040231535076487523 
34.99999999999757 0.044628047591988074 0.00031137028698427277 0.012563410108649522 0.057481282672465904 
35.999999999997556 0.04981438522016185 0.00040492507579776405 0.014556615922759858 0.06476427535377001 
36.99999999999754 0.042648822623037305 0.0032313527046948743 0.01250266545736016 0.05838655571400195 
37.999999999997534 0.025523365713658274 0.008079263861092801 0.007900160661560613 0.04152008114190278 
38.99999999999753 0.0070767429968519304 0.013372979081432779 0.003185077073669732 0.023657604618877785 
39.99999999999751 0.0002847956122680469 0.017329774112064534 0.00038354943049843254 0.018015428254188386 
40.9999999999975 0.018873664479409188 0.018668813310221015 0.0002836319418946957 0.03782798124425468 
41.999999999997485 0.07324128315733294 0.017070919613666212 0.002350329901432444 0.09264321049377267 
42.99999999999748 0.16717621559186757 0.013220770256981948 0.005228203580762181 0.18558436404532544 
43.99999999999746 0.2963269359254943 0.008451825313575632 0.007472333304720621 0.3121932322540366 
44.999999999997456 0.4487712748299326 0.004174119037381286 0.008152184910071617 0.46102994823874005 
45.99999999999745 0.6073995863908725 0.0013352076899109109 0.007119482211414434 0.6157846205746237 
46.999999999997435 0.7533601921779406 0.00012927309229495565 0.004918520135760643 0.7583426955823146 
47.99999999999742 0.8696328992440812 5.621839431102129e-05 0.002459423377028192 0.8720918193428739 
48.99999999999741 0.9438976531653788 0.00029414868360770304 0.0006306873712702259 0.9447765445733418 
49.9999999999974 0.9701670464917186 0.00023819420819855172 2.1376613906387774e-06 0.9703733457286003 
50.999999999997385 0.9490300854778612 1.0670357260498221e-05 0.0006972470820083002 0.9497171147982324 
51.99999999999738 0.8866937744648363 0.0007691786763552806 0.002434940712543887 0.8898924581287604 
52.99999999999737 0.7932311410574792 0.00471318451621218 0.0046852581296373715 0.802643480328188 
53.99999999999736 0.6805224007919417 0.014784951242246212 0.006862372871921851 0.7022083382756488 
54.99999999999734 0.560327413092788 0.034145701734400125 0.008488419384028154 0.6030312150869431 
55.99999999999733 0.4427968903918956 0.0655599499415012 0.009289279324440482 0.517753376423688 
56.99999999999732 0.33556904661203735 0.11083147331494593 0.00921444247262163 0.45576560660044896 
57.99999999999731 0.24345158413691376 0.17040801540815817 0.008396682975237504 0.4224547147363167 
58.99999999999729 0.16858369958512798 0.24322198996267766 0.007078924095487035 0.41913336200135487 
59.99999999999728 0.1109187507887457 0.32677771912820364 0.005535929826377696 0.44353194408547314 
60.99999999999728 0.06886058233857349 0.4174465472954704 0.004011150230498397 0.4906671309526679 
61.999999999997264 0.039911982659497997 0.5108988039547366 0.002678800287270915 0.5538845521186132 
62.99999999999725 0.021236496357920694 0.6025892175282647 0.0016318684609779976 0.6258941373599267 
63.99999999999724 0.010080842242769839 0.6882179723281232 0.0008904033252075874 0.6996619114938426 
64.99999999999723 0.004044724947503842 0.7641078171045672 0.00042166200820883926 0.7690770422294915 
65.99999999999721 0.0012128883381052372 0.8274619600579006 0.00016391794415361447 0.8293655435245862 
66.9999999999972 0.00017990423249118518 0.8764919681630993 4.7770944996922584e-05 0.8772642080752182 
67.9999999999972 3.199353180726941e-06 0.9104252093087813 1.1508255503156378e-05 0.9109963727175988 
68.99999999999719 0.00011729469296059101 0.9294152248500235 9.54818556170423e-06 0.9301049177611455 
69.99999999999717 0.00023545767334585938 0.9343853270405287 1.4773025219876135e-05 0.9351998044351449 
70.99999999999716 0.00025672296096481177 0.926836556585956 1.6498208242319375e-05 0.9276709878563297 
71.99999999999714 0.00018845914088230903 0.9086475382894187 1.6046557934696868e-05 0.9094063872565067 
72.99999999999714 8.842334372609792e-05 0.8818875800580931 2.1632401994247083e-05 0.8825419030748314 
73.99999999999713 2.592892224774814e-05 0.8486572383648843 4.375679173508381e-05 0.8492585282841251 
74.99999999999712 5.9248975074951e-05 0.8109637899480248 9.177031719519596e-05 0.8116317717694294 
75.9999999999971 0.00022532919381846103 0.7706334047905607 0.0001718001098275878 0.7715314583653229 
76.9999999999971 0.0005378401854269581 0.7292576764843053 0.0002859192058604908 0.7305654700148471 
77.99999999999709 0.0009901432849659347 0.6881695637951027 0.000432264022156696 0.6900587619231207 
78.99999999999707 0.0015605428765375223 0.6484425419291291 0.0006057529259413312 0.6510584785161293 
79.99999999999706 0.002218024403120999 0.6109065512123862 0.0007990871692024245 0.6143566375431618 
80.99999999999704 0.0029273981204975866 0.5761748339277976 0.0010037869855445453 0.5805231458850905 
81.99999999999704 0.0036533262363906186 0.5446766643124975 0.0012111004541574678 0.5499434670683271 
82.99999999999702 0.004363097717705461 0.5166920580711538 0.001412701075012045 0.522856806650518 
83.99999999999702 0.005028251941037354 0.4923856205279738 0.0016011516019984837 0.49939205279635124 
84.999999999997 0.0056252731782347075 0.4718376458369322 0.0017701535025493407 0.47959982526121636 
85.99999999999699 0.0061356179505197995 0.45507135626615697 0.0019146250119451034 0.4634798262508878 
86.99999999999697 0.00654532737244871 0.44207575300875124 0.0020306599811300845 0.45100326843808614 
87.99999999999697 0.0068444404841317315 0.43282394712137107 0.0021154190305353675 0.4421305158327114 
88.99999999999696 0.00702637856519627 0.42728707503467744 0.002166997922029265 0.4368242565291994 
89.99999999999694 0.0070874243459125175 0.42544400840041713 0.0021843085925800417 0.43505857621078264 
90.99999999999694 0.007026378565197112 0.42728707503465463 0.0021669979220294536 0.43682425652917684 
91.99999999999692 0.006844440484133212 0.43282394712132544 0.002115419030535696 0.4421305158326681 
92.99999999999692 0.006545327372450893 0.4420757530086814 0.002030659981130656 0.4510032684380204 
93.99999999999689 0.0061356179505224345 0.4550713562660664 0.0019146250119460148 0.46347982625080086 
94.99999999999689 0.005625273178238092 0.4718376458368169 0.001770153502550189 0.4795998252611052 
95.99999999999689 0.005028251941041208 0.49238562052783574 0.0016011516019995694 0.49939205279621907 
96.99999999999686 0.00436309771770968 0.5166920580709929 0.0014127010750132536 0.522856806650364 
97.99999999999686 0.0036533262363950257 0.5446766643123163 0.0012111004541586984 0.549943467068151 
98.99999999999685 0.0029273981205019868 0.5761748339275952 0.0010037869855459307 0.580523145884892 
99.99999999999685 0.0022180244031251815 0.6109065512121644 0.0007990871692037331 0.6143566375429464 
100.99999999999682 0.0015605428765412875 0.6484425419288931 0.000605752925942404 0.6510584785158935 
101.99999999999682 0.000990143284969132 0.6881695637948545 0.00043226402215773444 0.69005876192288 
102.99999999999679 0.000537840185429303 0.7292576764840532 0.00028591920586126964 0.7305654700145993 
103.99999999999679 0.00022532919381992332 0.7706334047903105 0.0001718001098281968 0.7715314583650711 
104.99999999999679 5.924897507554257e-05 0.8109637899477846 9.177031719558283e-05 0.8116317717691902 
105.99999999999676 2.5928922247611714e-05 0.8486572383646657 4.37567917352848e-05 0.8492585282839097 
106.99999999999676 8.842334372552987e-05 0.8818875800579073 2.1632401994324346e-05 0.882541903074649 
107.99999999999673 0.00018845914088173562 0.9086475382892792 1.604655793468776e-05 0.9094063872563727 
108.99999999999673 0.000256722960964622 0.9268365565858752 1.6498208242331907e-05 0.9276709878562435 
109.99999999999672 0.00023545767334633985 0.9343853270405186 1.4773025219912698e-05 0.9351998044351337 
110.99999999999672 0.00011729469296148315 0.9294152248500959 9.548185561749874e-06 0.93010491776122 
111.99999999999669 3.1993531809501632e-06 0.9104252093089427 1.1508255503071266e-05 0.910996372717765 
112.99999999999669 0.00017990423248823986 0.8764919681633533 4.777094499650986e-05 0.8772642080754716 
113.99999999999669 0.0012128883380945936 0.827461960058245 0.00016391794415250498 0.8293655435249152 
114.99999999999666 0.004044724947478449 0.7641078171049952 0.0004216620082066899 0.7690770422298908 
115.99999999999666 0.010080842242719362 0.6882179723286211 0.0008904033252039342 0.6996619114942805 
116.99999999999663 0.021236496357832 0.6025892175288118 0.0016318684609724667 0.6258941373603808 
117.99999999999663 0.03991198265935509 0.5108988039553084 0.0026788002872636264 0.5538845521190345 
118.99999999999662 0.06886058233835939 0.41744654729603736 0.0040111502304894095 0.4906671309530133 
119.9999999999966 0.11091875078844354 0.3267777191287397 0.005535929826368041 0.4435319440857002 
120.9999999999966 0.16858369958472347 0.24322198996315933 0.007078924095477975 0.4191333620014245 
121.99999999999659 0.24345158413640244 0.1704080154085648 0.008396682975230715 0.4224547147362067 
122.99999999999658 0.33556904661142356 0.11083147331526705 0.00921444247261865 0.4557656066001601 
123.99999999999656 0.4427968903912034 0.06555994994173402 0.009289279324442687 0.517753376423232 
124.99999999999656 0.5603274130920524 0.03414570173455275 0.008488419384035632 0.603031215086369 
125.99999999999653 0.6805224007912187 0.014784951242333002 0.00686237287193389 0.7022083382750143 
126.99999999999653 0.7932311410568367 0.004713184516251755 0.004685258129651491 0.8026434803275974 
127.99999999999653 0.8866937744643489 0.0007691786763669564 0.00243494071255664 0.8898924581283068 
128.9999999999965 0.949030085477597 1.0670357260382396e-05 0.0006972470820162487 0.9497171147979706 
129.9999999999965 0.9701670464917306 0.00023819420819705918 2.137661390942895e-06 0.9703733457286127 
130.99999999999648 0.9438976531656885 0.0002941486836085877 0.0006306873712623288 0.9447765445736439 
131.99999999999648 0.8696328992446734 5.621839431236208e-05 0.002459423377014415 0.8720918193434531 
132.99999999999645 0.7533601921787572 0.00012927309229182526 0.0049185201357455416 0.7583426955831158 
133.99999999999645 0.6073995863918226 0.0013352076898988155 0.007119482211403796 0.6157846205755549 
134.99999999999642 0.4487712748309006 0.004174119037358973 0.008152184910070472 0.461029948239681 
135.99999999999642 0.29632693592637005 0.008451825313546709 0.007472333304730037 0.3121932322549002 
136.99999999999642 0.16717621559255852 0.013220770256953987 0.00522820358077926 0.18558436404600553 
137.9999999999964 0.07324128315778702 0.01707091961364846 0.0023503299014492004 0.0926432104942267 
138.9999999999964 0.01887366447962469 0.018668813310219884 0.00028363194190177875 0.03782798124447521 
139.9999999999964 0.0002847956122910074 0.0173297741120816 0.0003835494304894754 0.018015428254219104 
140.99999999999636 0.007076742996760337 0.013372979081462717 0.003185077073645264 0.023657604618791093 
141.99999999999636 0.02552336571353777 0.0080792638611257 0.007900160661529744 0.04152008114178435 
142.99999999999636 0.04264882262295741 0.003231352704719554 0.012502665457337648 0.058386555713925384 
143.99999999999633 0.04981438522015673 0.00040492507580681535 0.014556615922759123 0.06476427535377353 
144.99999999999633 0.04462804759205281 0.00031137028697685585 0.012563410108674233 0.05748128267254729 
145.99999999999633 0.03055476549564888 0.00249735647908109 0.007200321054242654 0.0402315350766058 
146.9999999999963 0.014456130150050215 0.005562945315994503 0.0016347019192276793 0.021644260663528977 
147.9999999999963 0.003102575858048369 0.007821547440913975 0.0003415868150579351 0.01127310059730651 
148.99999999999628 0.00012444880940128264 0.008101352939858858 0.006571788903979404 0.014818836091885418 
149.99999999999628 0.0046777551109376024 0.006296882782467466 0.019578020011505937 0.030577092051440245 
150.99999999999625 0.012332941072722788 0.0033840531681408026 0.03341107828504849 0.04914286371899474 
151.99999999999625 0.017666993868165844 0.0008773208238017706 0.038982843167717766 0.057524925261094845 
152.99999999999625 0.01722665807396389 4.449850357595353e-06 0.02985349857533962 0.047069068921158835 
153.99999999999622 0.01134751268781197 0.0010412122146730967 0.010099279057319829 0.022473706677600173 
154.99999999999622 0.00388937214452615 0.003178765123953089 0.0005620083513757212 0.007634904900705641 
155.9999999999962 2.7688916804581495e-05 0.005009960619162873 0.039030316091797086 0.04410076917138837 
156.9999999999962 0.003280706668751821 0.0053666343694130855 0.1714258554223552 0.18012383217151753 
157.99999999999616 0.013391788642515676 0.004022485417734021 0.4348467076986441 0.45229835331875673 
158.99999999999616 0.02625578078048029 0.0018365887631528236 0.8379939663346871 0.8660691026336599 
159.99999999999616 0.03597576012809378 0.00023430861856498208 1.347728142679271 1.3838350334703333 
160.99999999999613 0.03795204022950619 0.0003251250351783291 1.8900123280999321 1.928099817542499 
161.99999999999613 0.03130781103297437 0.0021945858908671992 2.368498520715808 2.401764674544876 
162.9999999999961 0.019307456964015392 0.004819642668269639 2.6960489956932627 2.719964254330097 
163.9999999999961 0.007547918316255603 0.0066792891346534235 2.827173128098477 2.8412872005724132 
164.9999999999961 0.0009625502695560085 0.0066918401526548975 2.7767949686157736 2.784477672011136 
165.99999999999608 0.0013346200171627206 0.004888792235611677 2.615251025509858 2.6216301787775 
166.99999999999608 0.006682264081585811 0.0023886963012643755 2.439756814197165 2.44903898209981 
167.99999999999608 0.012750838177435745 0.000678965109718827 2.3341074438631493 2.3477004436416795 
168.99999999999605 0.015616401004457617 0.000666406405999918 2.335046780957267 2.3513534435414196 
169.99999999999605 0.013812893924223942 0.002116510496467567 2.4214048654291704 2.437180367875383 
170.99999999999602 0.008787925620279476 0.003850351510006137 2.5311747937346514 2.543513849113042 
171.99999999999602 0.0035900790221768605 0.004564171253465702 2.5974667321049094 2.605265683001506 
172.99999999999602 0.0007788289492763619 0.0037165532622368837 2.5843587401712087 2.5885495872858093 
173.99999999999602 0.0009403181245025183 0.0018808973151296824 2.5037917405798034 2.5064387079011303 
174.99999999999596 0.002676145568175144 0.00032616182691862277 2.4051615761169933 2.408143197587584 
175.99999999999596 0.003895823005601266 0.00012046179855872331 2.3445093767710525 2.34862503354549 
176.99999999999596 0.0033991559009299405 0.0013827763918381193 2.3515792867510648 2.356515163461855 
177.99999999999596 0.0016326373121115965 0.0032046079350508657 2.413863356256424 2.4188459368213784 
178.99999999999596 0.0001672918968917698 0.00429438520642122 2.486477653764208 2.4910400924179252 


==> figures/mimo_beta_-5db/beampattern8.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.006895308051049737 0.0032089617250833204 2.528356533731235 2.5382903242826207 
-179.0 0.009150515505382364 0.002344287347137814 2.4421295282308266 2.4534041726058153 
-178.0 0.0077008842335497905 0.0009480881267894502 2.3513038257703727 2.3597293709334837 
-177.00000000000006 0.004126263703328863 0.0001718717430392549 2.310345214559844 2.3144619362178886 
-176.00000000000006 0.001047116518445905 0.0007634211860025139 2.345254010771544 2.3469608155587776 
-175.00000000000006 6.7852286419609435e-06 0.002496637441206127 2.4381463080919468 2.440639165512668 
-174.00000000000006 0.0006941671718903768 0.004321817205989944 2.5363455037760976 2.5414328606493304 
-173.00000000000006 0.0016852837150994869 0.005106762015599906 2.5813627699197337 2.588272891353851 
-172.0000000000001 0.0018050295251830707 0.004421002058981501 2.5422014772741592 2.548545532695625 
-171.0000000000001 0.0009900488408360279 0.002803914152509836 2.4348683188996434 2.438739246727951 
-170.0000000000001 0.0001292493681167452 0.0013444072598332256 2.3171395024370676 2.318628004594716 
-169.0000000000001 0.0001932614154670754 0.0008949357875055455 2.2605709713610542 2.261615572175778 
-168.00000000000014 0.0014173598991096294 0.0014911906570278075 2.313526594396296 2.316355491886669 
-167.00000000000017 0.003134251317333936 0.002384569539770056 2.473537485889932 2.478968834292849 
-166.00000000000017 0.004293943869594233 0.0026478735391461308 2.6825399843988778 2.689407794862525 
-165.00000000000017 0.004213967331638969 0.0019083641116982577 2.8472908847393708 2.8533601655468126 
-164.00000000000017 0.003005377446461829 0.0006783821354505952 2.875441610989151 2.8790881432126256 
-163.0000000000002 0.0014209931127693786 4.0626333727242876e-05 2.7111205468877633 2.712549909385013 
-162.0000000000002 0.0003022413061800709 0.0008953795236575601 2.3551410935864867 2.356302778912056 
-161.00000000000023 4.7019161835437377e-05 0.003279975003439982 1.8627704416184232 1.8660560429985218 
-160.00000000000023 0.00044577530468511555 0.006226915090413464 1.322067941706592 1.3286985847309924 
-159.00000000000023 0.0009372294736606657 0.008274576140225655 0.8233370265069963 0.8325135332650851 
-158.00000000000026 0.0010502558800237333 0.008321994978419905 0.432274065385354 0.4416230524920872 
-157.00000000000026 0.0007112264230613674 0.006300102103443889 0.17592016233081825 0.18292070771812644 
-156.00000000000026 0.000233020712798003 0.003247239496730069 0.04396072087144796 0.04743863979785826 
-155.00000000000028 3.862640051505781e-05 0.0007424291703926628 0.0016101187111294806 0.0023913979814620726 
-154.00000000000028 0.00033959862673099743 3.2214278312223663e-05 0.006832168682776902 0.007202135605787374 
-153.0000000000003 0.0009901113586940943 0.0013565962731124104 0.02479643458585128 0.02713764616560811 
-152.0000000000003 0.0015954531568629989 0.003848622212813861 0.03534528981196723 0.040781562523260956 
-151.0000000000003 0.0017804027263544164 0.0060442503929511535 0.03300761623432194 0.040824847191740926 
-150.00000000000034 0.001431360878887284 0.006699459696764051 0.021996046499345286 0.03012197355631422 
-149.00000000000034 0.0007617391381175866 0.005459510681408311 0.00973797119403967 0.01595733476427717 
-148.00000000000037 0.00017364290399625508 0.003029701432344906 0.001883946312625484 0.005087268916294958 
-147.00000000000037 1.4083845178518333e-05 0.0007808505064406476 0.0001685701494827435 0.000963521984576374 
-146.0000000000004 0.00037658384155511286 2.0682912276900963e-05 0.0028975047676305645 0.0032934537727940584 
-145.0000000000004 0.0010583293140314805 0.0013184738308437399 0.0068582565044093685 0.009232159027222223 
-144.00000000000043 0.0016847550406911926 0.004218572154310821 0.009295084626693977 0.015194748953877783 
-143.00000000000043 0.0019201730635983883 0.007464981131710907 0.009043232729367807 0.018425221781926997 
-142.00000000000043 0.0016449913586051614 0.009604849406294282 0.006592263368507626 0.017840368249091285 
-141.00000000000045 0.0010098015184279584 0.009669576428867585 0.003389254644230783 0.014068448262410216 
-140.00000000000045 0.00034903244740520565 0.007618146994058485 0.0009202192511725277 0.008888091019939752 
-139.00000000000048 8.901796323373009e-06 0.0043571965033894905 3.299220274048027e-05 0.0043996159145764015 
-138.00000000000048 0.00018025994188377654 0.0013513272569668 0.0007193965965359437 0.002250504239254849 
-137.00000000000048 0.0008146320882987668 1.0293652031060083e-05 0.0023167360625799913 0.003139963459474592 
-136.0000000000005 0.0016545324949663967 0.00111661721839988 0.003928429569520171 0.006697151620219641 
-135.0000000000005 0.0023542315745228646 0.00451862351283363 0.004834197216660198 0.011704826157276674 
-134.0000000000005 0.0026305022259498646 0.009190778706964487 0.004731133432844486 0.016551312040366053 
-133.00000000000054 0.0023774860469190865 0.013615359193893093 0.0037581064124750934 0.019751465191598074 
-132.00000000000054 0.0017027182653109813 0.016326563028935467 0.0023513763427365723 0.020382632803616137 
-131.00000000000054 0.0008781700834112166 0.016416581072524025 0.0010279277475064717 0.018325376439552905 
-130.00000000000057 0.0002336492721810011 0.013836806021018092 0.00019166637457609798 0.014264508810920633 
-129.00000000000057 3.7600941285695085e-05 0.009412687146830738 2.2786524912032506e-05 0.009474217398944008 
-128.00000000000057 0.00040853429160314414 0.004590666726133522 0.0004653734812608933 0.005463979647925178 
-127.0000000000006 0.0012833953080051794 0.0010152739297123823 0.0012916993494508462 0.0035881596743413454 
-126.0000000000006 0.0024462102071865508 7.237361243860854e-05 0.0022033023299748294 0.004718768922614762 
-125.00000000000063 0.003600402276283058 0.0025268227733964985 0.002928956996802922 0.009053227819483483 
-124.00000000000063 0.004457339448714933 0.008340184569280823 0.003292045450345026 0.016087898399228653 
-123.00000000000065 0.004813450677099589 0.016695475599630378 0.0032366801384367504 0.02474607154462055 
-122.00000000000065 0.0045963711869462815 0.02620041317072342 0.0028166144953201203 0.0336163579747134 
-121.00000000000068 0.0038726815610203766 0.03520228067442622 0.0021598798771967336 0.04124006861267245 
-120.00000000000068 0.0028214131819679516 0.04213247651554697 0.0014245918005834296 0.046385222016478794 
-119.00000000000068 0.0016854283379157233 0.04580568232997736 0.0007589489659043549 0.04825720909766183 
-118.0000000000007 0.0007157724682700668 0.045620842444048244 0.0002734521759590602 0.04661640877584448 
-117.00000000000071 0.0001225945808010752 0.04164015868760974 2.800914893153667e-05 0.0417952147430949 
-116.00000000000072 4.179065187213092e-05 0.0345500759406564 3.236771642108835e-05 0.03462605450498943 
-115.00000000000072 0.0005210321439209773 0.025529153891290058 0.00025588322294852936 0.026304981668134088 
-114.00000000000075 0.0015239102370342913 0.016059195088025616 0.0006419265250778111 0.018221269025681556 
-113.00000000000075 0.002947553854204199 0.007718157179981779 0.0011228134477770213 0.011782787539788836 
-112.00000000000078 0.004647587355917315 0.0019882299220833856 0.0016323888678813553 0.008261563682094127 
-111.00000000000078 0.006464463369778175 0.00010289812142743353 0.0021148014403336557 0.008675914053159239 
-110.00000000000078 0.008246508201016063 0.0029457422435200885 0.002529200625593871 0.013716978342754158 
-109.00000000000081 0.009866839349616317 0.0110034727006628 0.0028509044519582738 0.023719850426843686 
-108.00000000000081 0.011233130368002974 0.02436772764626773 0.003070002766630481 0.038673770783378705 
-107.00000000000082 0.012290655599031667 0.0427751094764074 0.0031884483531259343 0.05826233311075978 
-106.00000000000084 0.013019985004682629 0.06567272620189693 0.003216557891127806 0.08192325703836044 
-105.00000000000085 0.013431114085890986 0.09229662705740936 0.0031696058921652326 0.10891757955319462 
-104.00000000000085 0.013555804864803582 0.12175225639995982 0.00306493346546157 0.13839958400894076 
-103.00000000000087 0.013439625380948065 0.15308866032665158 0.0029197649050316304 0.16948088032399344 
-102.00000000000088 0.013134751644231942 0.18536104150076915 0.0027497547143730313 0.20128431853695733 
-101.00000000000088 0.012694154223316507 0.2176789160996491 0.0025681804041675195 0.23298552819695387 
-100.00000000000091 0.012167409013004869 0.24923931062301047 0.002385643775852075 0.2638416251218656 
-99.00000000000091 0.011598086937828172 0.27934603129288077 0.0022101312134886657 0.29320792519762723 
-98.00000000000094 0.011022498326966017 0.30741704848891943 0.0020472968430473117 0.32054434878950744 
-97.00000000000094 0.01046948209569105 0.33298254124590826 0.001900858625402154 0.3454136422480509 
-96.00000000000094 0.009960915141543571 0.35567625694345956 0.0017730272954925165 0.3674736678805068 
-95.00000000000097 0.009512648578804201 0.37522268113134083 0.0016649157552131658 0.3864659121536348 
-94.00000000000097 0.009135632332444008 0.39142219269932604 0.0015768991208620986 0.40220211937167366 
-93.00000000000098 0.008837051116962584 0.40413598944175894 0.001508912189245244 0.4145506457681512 
-92.000000000001 0.008621351648951982 0.41327217253918974 0.0014606819344534316 0.4234237999522547 
-91.00000000000101 0.008491087000326926 0.4187740155709844 0.0014318987169616591 0.4287671247911974 
-90.00000000000101 0.008447537267310463 0.4206111337713757 0.0014223323111440414 0.43055130157573884 
-89.00000000000104 0.00849108700032721 0.41877401557099264 0.0014318987169615472 0.4287671247912064 
-88.00000000000104 0.008621351648951553 0.41327217253920384 0.0014606819344534466 0.4234237999522687 
-87.00000000000104 0.00883705111696233 0.40413598944178236 0.0015089121892450656 0.414550645768173 
-86.00000000000107 0.00913563233244295 0.3914221926993551 0.0015768991208621147 0.4022021193717026 
-85.00000000000107 0.009512648578803497 0.3752226811313785 0.0016649157552128748 0.38646591215367126 
-84.0000000000011 0.009960915141542787 0.3556762569435015 0.001773027295492111 0.3674736678805492 
-83.0000000000011 0.010469482095690255 0.33298254124595644 0.001900858625401829 0.34541364224809834 
-82.00000000000111 0.011022498326964903 0.30741704848897505 0.0020472968430470437 0.3205443487895622 
-81.00000000000112 0.011598086937826964 0.27934603129294006 0.002210131213488368 0.293207925197685 
-80.00000000000114 0.012167409013003828 0.24923931062307306 0.00238564377585167 0.2638416251219262 
-79.00000000000114 0.012694154223315334 0.21767891609971438 0.00256818040416703 0.23298552819701637 
-78.00000000000115 0.013134751644230997 0.1853610415008345 0.002749754714372781 0.20128431853702114 
-77.00000000000117 0.013439625380947196 0.15308866032671622 0.0029197649050312488 0.16948088032405592 
-76.00000000000117 0.013555804864803437 0.1217522564000225 0.0030649334654615904 0.13839958400900362 
-75.00000000000118 0.013431114085891446 0.09229662705746708 0.0031696058921651693 0.10891757955325372 
-74.0000000000012 0.013019985004683215 0.065672726201948 0.003216557891127723 0.08192325703841227 
-73.00000000000121 0.012290655599033763 0.04277510947644957 0.0031884483531259395 0.058262333110804435 
-72.00000000000122 0.011233130368005282 0.024367727646300304 0.0030700027666306345 0.038673770783413636 
-71.00000000000124 0.009866839349619088 0.011003472700684505 0.0028509044519586866 0.023719850426868607 
-70.00000000000125 0.008246508201019586 0.0029457422435310264 0.0025292006255945446 0.01371697834276926 
-69.00000000000126 0.006464463369781907 0.00010289812142817228 0.002114801440334501 0.008675914053164528 
-68.00000000000126 0.004647587355920719 0.00198822992207533 0.0016323888678824875 0.008261563682090604 
-67.00000000000128 0.0029475538542076437 0.007718157179967022 0.0011228134477780578 0.011782787539778567 
-66.0000000000013 0.0015239102370367824 0.016059195088006996 0.0006419265250787782 0.018221269025666398 
-65.0000000000013 0.0005210321439224972 0.0255291538912709 0.00025588322294916086 0.026304981668116796 
-64.00000000000131 4.1790651872528706e-05 0.034550075940639524 3.2367716421330684e-05 0.03462605450497356 
-63.00000000000132 0.0001225945808003574 0.04164015868759808 2.800914893131205e-05 0.04179521474308227 
-62.000000000001336 0.0007157724682684557 0.045620842444043824 0.0002734521759582554 0.04661640877583748 
-61.00000000000135 0.0016854283379135573 0.045805682329980876 0.0007589489659032372 0.048257209097661895 
-60.00000000000135 0.0028214131819656193 0.04213247651555816 0.001424591800581973 0.04638522201648655 
-59.000000000001364 0.003872681561018505 0.03520228067444269 0.002159879877195333 0.04124006861268581 
-58.00000000000138 0.004596371186945281 0.026200413170742634 0.0028166144953190126 0.03361635797473053 
-57.00000000000139 0.004813450677099658 0.01669547559964911 0.003236680138436396 0.024746071544638974 
-56.0000000000014 0.0044573394487161236 0.008340184569295703 0.0032920454503453634 0.016087898399245085 
-55.000000000001414 0.0036004022762851583 0.0025268227734049947 0.002928956996803962 0.009053227819495014 
-54.00000000000143 0.0024462102071890705 7.237361244000013e-05 0.00220330232997646 0.0047187689226202804 
-53.00000000000144 0.0012833953080073604 0.00101527392970743 0.0012916993494526971 0.0035881596743404993 
-52.00000000000145 0.0004085342916044636 0.004590666726124522 0.000465373481262267 0.00546397964791886 
-51.00000000000146 3.760094128584302e-05 0.009412687146820765 2.278652491236849e-05 0.009474217398934578 
-50.00000000000147 0.00023364927218007915 0.01383680602101073 0.0001916663745750654 0.01426450881091142 
-49.00000000000148 0.0008781700834096609 0.016416581072521225 0.0010279277475041281 0.01832537643954629 
-48.00000000000149 0.0017027182653093023 0.01632656302893851 0.0023513763427336805 0.020382632803614607 
-47.000000000001506 0.002377486046918008 0.013615359193900887 0.0037581064124725208 0.019751465191602088 
-46.00000000000152 0.0026305022259499712 0.009190778706974349 0.0047311334328431825 0.016551312040374785 
-45.00000000000153 0.002354231574523957 0.00451862351284233 0.004834197216660971 0.011704826157287252 
-44.000000000001535 0.001654532494968019 0.0011166172184046985 0.0039284295695229685 0.0066971516202288545 
-43.00000000000155 0.0008146320883003694 1.0293652030709111e-05 0.0023167360625836577 0.00313996345947955 
-42.000000000001556 0.0001802599418846318 0.0013513272569619533 0.0007193965965385951 0.0022505042392535254 
-41.00000000000157 8.901796323178425e-06 0.004357196503382668 3.299220274041115e-05 0.004399615914569304 
-40.000000000001585 0.0003490324474040808 0.007618146994052642 0.0009202192511690482 0.008888091019929255 
-39.0000000000016 0.0010098015184265424 0.009669576428865446 0.0033892546442246692 0.014068448262400569 
-38.000000000001606 0.0016449913586040863 0.009604849406296648 0.006592263368501224 0.01784036824908612 
-37.00000000000161 0.0019201730635982387 0.007464981131716822 0.009043232729364572 0.01842522178192958 
-36.00000000000163 0.0016847550406921114 0.004218572154317573 0.009295084626696063 0.015194748953887758 
-35.00000000000164 0.0010583293140330168 0.0013184738308483265 0.006858256504416804 0.009232159027235638 
-34.00000000000165 0.00037658384155628944 2.0682912277422126e-05 0.0028975047676385183 0.0032934537728036726 
-33.00000000000166 1.408384517874866e-05 0.0007808505064372649 0.00016857014948474218 0.0009635219845752005 
-32.00000000000168 0.00017364290399541428 0.0030297014323396867 0.0018839463126159276 0.005087268916279333 
-31.000000000001688 0.0007617391381161817 0.005459510681404209 0.00973797119401799 0.015957334764250278 
-30.000000000001698 0.0014313608788861368 0.0066994596967633714 0.021996046499319206 0.030121973556286423 
-29.000000000001705 0.001780402726354222 0.0060442503929543515 0.033007616234305946 0.040824847191728186 
-28.00000000000172 0.0015954531568638797 0.0038486222128191264 0.03534528981197526 0.0407815625232751 
-27.00000000000173 0.0009901113586954962 0.0013565962731167205 0.02479643458588419 0.02713764616564739 
-26.00000000000174 0.00033959862673208 3.2214278312969595e-05 0.00683216868280984 0.007202135605822323 
-25.00000000000175 3.862640051514999e-05 0.0007424291703891142 0.001610118711105575 0.0023913979814347034 
-24.000000000001766 0.00023302071279716633 0.0032472394967239505 0.04396072087128551 0.04743863979768786 
-23.000000000001776 0.0007112264230604015 0.006300102103438247 0.17592016233043295 0.182920707717735 
-22.00000000000179 0.0010502558800234481 0.00832199497841772 0.4322740653846955 0.4416230524914265 
-21.000000000001798 0.0009372294736614097 0.008274576140227984 0.8233370265060765 0.832513533264165 
-20.00000000000181 0.0004457753046862521 0.006226915090419018 1.322067941705509 1.328698584729922 
-19.000000000001823 4.701916183574325e-05 0.003279975003445847 1.862770441617345 1.8660560429974455 
-18.000000000001833 0.000302241306178659 0.0008953795236610205 2.3551410935856008 2.3563027789111826 
-17.000000000001844 0.0014209931127663932 4.062633372727048e-05 2.711120546887226 2.712549909384487 
-16.000000000001855 0.0030053774464586474 0.0006783821354482997 2.8754416109890215 2.879088143212475 
-15.000000000001867 0.0042139673316374466 0.0019083641116959277 2.8472908847395937 2.8533601655470213 
-14.000000000001878 0.004293943869595457 0.0026478735391456247 2.6825399843992916 2.689407794862948 
-13.000000000001888 0.003134251317337175 0.002384569539771506 2.473537485890334 2.4789688342932465 
-12.0000000000019 0.0014173598991129486 0.0014911906570296612 2.3135265943965226 2.3163554918868963 
-11.000000000001913 0.0001932614154684648 0.0008949357875058448 2.260570971361042 2.2616155721757605 
-10.000000000001922 0.00012924936811569728 0.0013444072598311125 2.317139502436868 2.318628004594508 
-9.000000000001934 0.0009900488408339616 0.002803914152506338 2.434868318899391 2.4387392467276867 
-8.000000000001945 0.001805029525182178 0.004421002058978833 2.542201477273997 2.5485455326954582 
-7.000000000001957 0.0016852837151008376 0.005106762015599975 2.5813627699197417 2.588272891353865 
-6.000000000001967 0.0006941671718926092 0.004321817205992905 2.536345503776259 2.5414328606495067 
-5.000000000001979 6.785228641985682e-06 0.002496637441210162 2.4381463080921617 2.440639165512881 
-4.00000000000199 0.001047116518441531 0.000763421186005122 2.3452540107716877 2.3469608155589166 
-3.0000000000020015 0.004126263703321287 0.00017187174303896145 2.310345214559836 2.3144619362178678 
-2.000000000002013 0.007700884233543827 0.0009480881267868677 2.351303825770224 2.359729370933328 
-1.0000000000020242 0.009150515505383061 0.002344287347135158 2.442129528230626 2.4534041726056097 
-2.0355549961366507e-12 0.006895308051057689 0.003208961725082716 2.5283565337311034 2.538290324282504 
0.9999999999979531 0.0024097437307296333 0.002875115811952622 2.558222247265378 2.56343015034394 
1.9999999999979419 0.0002508199166453627 0.001708867369729814 2.512311260891596 2.5143273786805644 
2.9999999999979305 0.005247148013169033 0.000885060916977125 2.415346394915102 2.421699526512267 
3.999999999997919 0.018130779207775193 0.0015174332926753181 2.3235587435499987 2.3436025588123868 
4.999999999997908 0.032793357040108065 0.0037687780259404585 2.2942015111384046 2.331305594421802 
5.999999999997897 0.03844712588331031 0.006628288143957043 2.3531563097636607 2.398838639595804 
6.999999999997885 0.027592729574015457 0.008596844445323526 2.477362632279484 2.514089368350942 
7.999999999997874 0.006769014691606411 0.008861729691148654 2.6009271557361733 2.616858247763308 
8.999999999997863 0.00385250214619089 0.008135167920056344 2.641750894024606 2.65364264606653 
9.99999999999785 0.06554172616680931 0.008485036487242841 2.5357266708794737 2.6091558527761762 
10.999999999997842 0.24250339409739455 0.012128759416961522 2.2627478845704228 2.5162648114385915 
11.99999999999783 0.5660581976363442 0.019876593055787775 1.8537105357705341 2.4380955997426446 
12.999999999997817 1.0260002687907517 0.030215184166213594 1.3771987515998019 2.4315918227853928 
13.999999999997806 1.5607903464181712 0.039693292944807196 0.9135451410758063 2.512131448341489 
14.999999999997796 2.067383901151831 0.04449924138957849 0.5282852230736816 2.638380619352775 
15.999999999997783 2.4297166719455987 0.04238548694531467 0.255371004930118 2.725928308873197 
16.999999999997772 2.556154657618474 0.033859925638375137 0.09462394340252805 2.6834022630803767 
17.999999999997762 2.4113373486198624 0.021971784047811988 0.021230235729245307 2.453615783981283 
18.99999999999775 2.0293884076991864 0.01081889949779454 0.0007619243242635807 2.040321259231158 
19.999999999997737 1.5029123009118779 0.003609946042181766 0.002650665353719334 1.5087458710625625 
20.999999999997726 0.952144515078828 0.0013213470201814679 0.00760589311621862 0.9608108194554046 
21.99999999999772 0.4865289370165298 0.002601585028141214 0.00823480123328143 0.49722341809353576 
22.999999999997705 0.17340290804712824 0.004853232039147565 0.005103416750555558 0.18329774587388603 
23.999999999997694 0.024614614108950054 0.005796835243725783 0.0015806236064749516 0.03197727704271257 
24.99999999999768 0.0038942186948622876 0.004631939695206054 0.00010456960422678481 0.008634900826083723 
25.99999999999767 0.04943559212783599 0.0022227735389325617 0.0008873483557704573 0.052547709106157185 
26.99999999999766 0.10099103021844497 0.00032737766715158794 0.0025700165965274486 0.10387690644134517 
27.999999999997648 0.12060987487691514 0.00040629589218159486 0.0036116496490610334 0.12460242492447912 
28.999999999997634 0.10037039022650439 0.0027172281399504773 0.003319042541713769 0.1063755906054216 
29.999999999997627 0.05668368338992125 0.006172488473495503 0.0020405528833393576 0.0648711852219783 
30.999999999997616 0.016119100791253206 0.008975600370557967 0.0006812799180911756 0.025763833921455054 
31.999999999997602 0.00016153327967952384 0.009633226778711958 2.3173420687620058e-05 0.009819522893012673 
32.99999999999759 0.015364745811970407 0.0077749175830423515 0.0002914070313115689 0.023439120866188594 
33.99999999999758 0.05200174335121924 0.004360831423211008 0.0011425461174980002 0.05750857121966241 
34.99999999999757 0.0903253267144998 0.0012045769872290853 0.0019715171027678154 0.09349116334367986 
35.999999999997556 0.11064243779515337 8.650177372559858e-05 0.0022921461368705957 0.11299474617201227 
36.99999999999754 0.10251524861503698 0.001909983351980531 0.0019723077894143537 0.10636098370801636 
37.999999999997534 0.0694884547720353 0.006294474493138292 0.0012362316599957657 0.07698397844516945 
38.99999999999753 0.028006249313036368 0.011761448355460195 0.000486390197818119 0.04023210493960135 
39.99999999999751 0.0015421862796200952 0.016386201511098875 7.375638687067393e-05 0.017999243057609797 
40.9999999999975 0.012533261703502524 0.0185945963853916 0.0001386963843797526 0.0312783010129729 
41.999999999997485 0.07508202823708669 0.017753839221527717 0.0005816652438674797 0.09342832884526119 
42.99999999999748 0.1906824768056408 0.014331188989920942 0.0011486185428791855 0.20614840295889827 
43.99999999999746 0.3479049421616914 0.009599519524032317 0.0015679594323732566 0.35900791403072957 
44.999999999997456 0.525611566077466 0.005057234745314854 0.001668367305352292 0.5322007546875446 
45.99999999999745 0.6983149081641465 0.0018277695052403631 0.0014320396965004718 0.7013555963815324 
46.999999999997435 0.8419449751665861 0.00028504203318719236 0.0009757761856505491 0.8429068220871859 
47.99999999999742 0.938515469326461 3.9908874270004466e-05 0.0004834185510753258 0.9386763820867265 
48.99999999999741 0.9787731316102622 0.0002741713233745948 0.0001265601443011475 0.9787748692898885 
49.9999999999974 0.9626136654392893 0.00028250333258741245 5.7819925300424775e-06 0.9624986507449316 
50.999999999997385 0.8976330600959377 1.9894812817282867e-05 0.00012894996961843554 0.8974063310835526 
51.99999999999738 0.7965278712582426 0.00046455124930393514 0.00042551940238469345 0.7970969157924949 
52.99999999999737 0.6741388733278891 0.0036780132549788305 0.0007834356238323214 0.6783520655413854 
53.99999999999736 0.5448042048494531 0.012543552882568143 0.0010910334201032351 0.5582715107986179 
54.99999999999734 0.4204436694436608 0.030256219018059242 0.0012693641026907533 0.45188160023527874 
55.99999999999733 0.3095289052131534 0.059697706210414044 0.0012873912554791144 0.3704969549480948 
56.99999999999732 0.21687398847375666 0.10284561582037735 0.0011599175156530755 0.32091905160831663 
57.99999999999731 0.14404285287916663 0.16034319788108373 0.0009333778765829731 0.3053993390497933 
58.99999999999729 0.09011753679967717 0.23130581072782427 0.000666751910834884 0.32219451663719073 
59.99999999999728 0.05258729816955632 0.31338143627231274 0.0004141535327267025 0.3664981003843996 
60.99999999999728 0.028176194642462928 0.4030302303637951 0.00021326786725652227 0.4315352203398459 
61.999999999997264 0.013499330062010425 0.49595258158111194 8.097889360759532e-05 0.5096418289511903 
62.99999999999725 0.005505516293978646 0.5875803821789903 1.5226782059853906e-05 0.5931999178800387 
63.99999999999724 0.001715040339659783 0.6735504598088504 8.236326118893548e-07 0.6753541577265997 
64.99999999999723 0.0002918475036496236 0.750097013519354 1.6664147644527523e-05 0.7504835500989429 
65.99999999999721 1.6292957574290522e-06 0.8143246779931139 4.222504786502032e-05 0.8144390646485496 
66.9999999999972 0.00010588750866059895 0.8643492175637043 6.207728158557672e-05 0.8645830086524544 
67.9999999999972 0.0002326361858775823 0.8993141917153582 6.799851793831178e-05 0.8996786688288995 
68.99999999999719 0.00025189249534974997 0.9193066933953332 5.894520719375365e-05 0.9196816932915074 
69.99999999999717 0.00017197727150999181 0.9252028385440783 3.952956879026948e-05 0.9254805265344647 
70.99999999999716 6.286357100459167e-05 0.9184749172189012 1.775822260314943e-05 0.9186247841334912 
71.99999999999714 6.086352689623904e-06 0.9009886592977973 2.6986173340353554e-06 0.9010701918525472 
72.99999999999714 6.691230019507809e-05 0.874812827472986 2.5396589708937824e-06 0.8749584679910531 
73.99999999999713 0.000282962952702301 0.8420560670715512 2.328661804954559e-05 0.84244151755131 
74.99999999999712 0.0006635396347196631 0.8047389508954984 6.813464418248992e-05 0.8055521773774375 
75.9999999999971 0.0011948250899335858 0.7647033069550226 0.0001374287586091038 0.7661186913267554 
76.9999999999971 0.0018474006735064788 0.7235566052298259 0.0002290462539199587 0.725716973791814 
77.99999999999709 0.0025837671741670413 0.6826464506786435 0.00033902001495479276 0.6856532211274226 
78.99999999999707 0.0033646005447202326 0.643058894871174 0.00046224142715606693 0.6469691572618428 
79.99999999999706 0.0041532403164067895 0.6056340287046172 0.000593121649951086 0.6104627548534488 
80.99999999999704 0.004918404748978478 0.5709928128463592 0.0007261356472975325 0.5767183081337998 
81.99999999999704 0.0056353996910933615 0.5395700276684513 0.0008562147221795243 0.5461409720618775 
82.99999999999702 0.006286198371526865 0.5116493272200136 0.0009789852592270191 0.5189921268244669 
83.99999999999702 0.006858775012695322 0.48739747958953955 0.0010908724729236962 0.4954230509852014 
84.999999999997 0.007346023619468961 0.4668958533245585 0.0011890991348972957 0.47550532344132856 
85.99999999999699 0.007744518705064286 0.4501680065514788 0.0012716126991692877 0.4592571002063924 
86.99999999999697 0.008053298903947107 0.4372028335254678 0.0013369724864119095 0.44666493265682317 
87.99999999999697 0.008272789341779782 0.4279731313511704 0.0013842239193736755 0.43770113227589724 
88.99999999999696 0.00840392917790718 0.42244969206683847 0.001412780987078907 0.43233687424562967 
89.99999999999694 0.008447537267310372 0.42061113377137715 0.0014223323111440828 0.43055130157574 
90.99999999999694 0.008403929177907703 0.4224496920668158 0.0014127809870790704 0.43233687424560635 
91.99999999999692 0.008272789341781064 0.42797313135112464 0.0013842239193739398 0.4377011322758514 
92.99999999999692 0.008053298903948753 0.43720283352539846 0.0013369724864122291 0.4466649326567551 
93.99999999999689 0.007744518705066086 0.4501680065513881 0.0012716126991698113 0.45925710020630156 
94.99999999999689 0.007346023619471711 0.46689585332444383 0.0011890991348978259 0.47550532344121804 
95.99999999999689 0.006858775012698568 0.4873974795894014 0.001090872472924353 0.495423050985066 
96.99999999999686 0.0062861983715304295 0.5116493272198529 0.0009789852592277763 0.5189921268243073 
97.99999999999686 0.00563539969109746 0.5395700276682701 0.0008562147221802953 0.546140972061701 
98.99999999999685 0.004918404748982827 0.5709928128461573 0.0007261356472983755 0.5767183081336028 
99.99999999999685 0.004153240316411397 0.6056340287043963 0.0005931216499519285 0.6104627548532365 
100.99999999999682 0.003364600544725057 0.6430588948709376 0.0004622414271568206 0.6469691572616103 
101.99999999999682 0.002583767174171728 0.6826464506783964 0.0003390200149555293 0.6856532211271861 
102.99999999999679 0.001847400673510792 0.7235566052295749 0.00022904625392057546 0.7257169737915712 
103.99999999999679 0.001194825089937188 0.7647033069547737 0.00013742875860959982 0.7661186913265077 
104.99999999999679 0.0006635396347225131 0.80473895089526 6.813464418284255e-05 0.8055521773772002 
105.99999999999676 0.00028296295270415845 0.8420560670713354 2.3286618049736434e-05 0.8424415175510933 
106.99999999999676 6.691230019591287e-05 0.8748128274728041 2.53965897095006e-06 0.87495846799087 
107.99999999999673 6.086352689581259e-06 0.9009886592976621 2.6986173339815862e-06 0.9010701918524072 
108.99999999999673 6.286357100398971e-05 0.9184749172188255 1.775822260302733e-05 0.9186247841334132 
109.99999999999672 0.00017197727150933273 0.9252028385440739 3.9529568790129465e-05 0.9254805265344591 
110.99999999999672 0.0002518924953494871 0.9193066933954114 5.894520719365899e-05 0.9196816932915882 
111.99999999999669 0.000232636185878093 0.8993141917155264 6.799851793830192e-05 0.8996786688290663 
112.99999999999669 0.00010588750866153753 0.8643492175639642 6.207728158566605e-05 0.8645830086527215 
113.99999999999669 1.6292957573992064e-06 0.8143246779934643 4.222504786517484e-05 0.8144390646489074 
114.99999999999666 0.0002918475036453872 0.7500970135197869 1.666414764467518e-05 0.7504835500993666 
115.99999999999666 0.001715040339645372 0.6735504598093516 8.236326119160177e-07 0.6753541577270813 
116.99999999999663 0.005505516293944994 0.5875803821795382 1.5226782059633497e-05 0.5931999178805465 
117.99999999999663 0.013499330061943704 0.4959525815816815 8.097889360698814e-05 0.509641828951698 
118.99999999999662 0.02817619464234716 0.4030302303643577 0.00021326786725550857 0.43153522034029207 
119.9999999999966 0.05258729816937081 0.31338143627284076 0.00041415353272527964 0.36649810038474007 
120.9999999999966 0.09011753679940088 0.23130581072829565 0.0006667519108333058 0.3221945166373816 
121.99999999999659 0.14404285287878085 0.16034319788147805 0.0009333778765813885 0.30539933904980004 
122.99999999999658 0.21687398847324968 0.10284561582068544 0.0011599175156520147 0.3209190516081182 
123.99999999999656 0.3095289052125285 0.05969770621063416 0.0012873912554786627 0.37049695494768814 
124.99999999999656 0.42044366944293454 0.03025621901820065 0.0012693641026912384 0.4518816002346954 
125.99999999999653 0.544804204848666 0.012543552882646131 0.0010910334201047972 0.5582715107979102 
126.99999999999653 0.6741388733271061 0.003678013255012496 0.000783435623834596 0.6783520655406347 
127.99999999999653 0.7965278712575455 0.0004645512493125281 0.0004255194023868137 0.7970969157918123 
128.9999999999965 0.8976330600954157 1.9894812816266838e-05 0.00012894996961981348 0.8974063310830346 
129.9999999999965 0.9626136654390323 0.00028250333258619765 5.781992530088034e-06 0.9624986507446637 
130.99999999999648 0.9787731316103314 0.00027417132337581075 0.00012656014429964253 0.9787748692899596 
131.99999999999648 0.9385154693268853 3.990887427086197e-05 0.00048341855107257353 0.9386763820871405 
132.99999999999645 0.841944975167335 0.0002850420331824482 0.0009757761856475299 0.8429068220879171 
133.99999999999645 0.698314908165137 0.0018277695052258919 0.001432039696498177 0.7013555963825117 
134.99999999999642 0.5256115660785624 0.005057234745290341 0.0016683673053518155 0.5322007546886168 
135.99999999999642 0.34790494216273954 0.009599519524002531 0.0015679594323748792 0.35900791403175003 
136.99999999999642 0.19068247680649342 0.014331188989894387 0.0011486185428825147 0.20614840295972509 
137.9999999999964 0.0750820282376374 0.017753839221513724 0.000581665243870829 0.09342832884580103 
138.9999999999964 0.012533261703718983 0.01859459638539573 0.00013869638438152252 0.03127830101319415 
139.9999999999964 0.0015421862795529672 0.01638620151112097 7.375638686958322e-05 0.017999243057563258 
140.99999999999636 0.02800624931280372 0.011761448355492945 0.0004863901978142866 0.040232104939397766 
141.99999999999636 0.06948845477178539 0.006294474493170332 0.0012362316599908183 0.0769839784449485 
142.99999999999636 0.1025152486149008 0.0019099833520005033 0.001972307789410812 0.10636098370789653 
143.99999999999633 0.11064243779519514 8.650177372746017e-05 0.0022921461368704283 0.11299474617205536 
144.99999999999633 0.0903253267146963 0.0012045769872145533 0.0019715171027716383 0.09349116334386513 
145.99999999999633 0.05200174335147076 0.004360831423188858 0.0011425461175037198 0.0575085712198961 
146.9999999999963 0.015364745812145832 0.007774917583024667 0.0002914070313155707 0.023439120866349656 
147.9999999999963 0.00016153327967945665 0.009633226778707971 2.3173420686531302e-05 0.009819522893007358 
148.99999999999628 0.016119100791064912 0.008975600370569638 0.000681279918084401 0.025763833921270445 
149.99999999999628 0.056683683389636065 0.006172488473516554 0.0020405528833303235 0.06487118522170542 
150.99999999999625 0.10037039022628406 0.00271722813996972 0.003319042541708136 0.10637559060521656 
151.99999999999625 0.12060987487690693 0.00040629589218938036 0.003611649649063275 0.12460242492448122 
152.99999999999625 0.10099103021868594 0.0003273776671450295 0.002570016596536991 0.103876906441588 
153.99999999999622 0.04943559212818559 0.0022227735389175334 0.0008873483557797458 0.05254770910650122 
154.99999999999622 0.0038942186950055913 0.0046319396951936005 0.00010456960422550735 0.008634900826213467 
155.9999999999962 0.02461461410848736 0.005796835243725003 0.0015806236064583425 0.031977277042232174 
156.9999999999962 0.17340290804573255 0.004853232039159037 0.005103416750531804 0.18329774587248082 
157.99999999999616 0.48652893701410904 0.0026015850281548188 0.008234801233270923 0.4972234180911151 
158.99999999999616 0.952144515075627 0.0013213470201806886 0.007605893116238157 0.9608108194522277 
159.99999999999616 1.502912300908461 0.0036099460421530455 0.0026506653537533217 1.5087458710591017 
160.99999999999613 2.029388407696293 0.010818899497736078 0.0007619243242329516 2.0403212592281785 
161.99999999999613 2.4113373486181833 0.02197178404773748 0.021230235728993817 2.453615783979283 
162.9999999999961 2.556154657618419 0.03385992563830869 0.09462394340184516 2.6834022630795906 
163.9999999999961 2.429716671947163 0.04238548694528009 0.25537100492880793 2.725928308873399 
164.9999999999961 2.0673839011546002 0.044499241389587704 0.5282852230716542 2.638380619353472 
165.99999999999608 1.5607903464214739 0.03969329294485433 0.9135451410731585 2.512131448342171 
166.99999999999608 1.0260002687938798 0.030215184166278275 1.3771987515968493 2.431591822785653 
167.99999999999608 0.5660581976387756 0.01987659305584579 1.853710535767745 2.4380955997423435 
168.99999999999605 0.24250339409891014 0.012128759416996626 2.2627478845682827 2.516264811437967 
169.99999999999605 0.0655417261674919 0.008485036487253192 2.535726670878309 2.609155852775711 
170.99999999999602 0.0038525021463167615 0.008135167920052696 2.6417508940244536 2.6536426460665226 
171.99999999999602 0.00676901469149406 0.008861729691145665 2.600927155736754 2.6168582477637954 
172.99999999999602 0.02759272957390178 0.008596844445330489 2.477362632280324 2.514089368351675 
173.99999999999602 0.03844712588329701 0.006628288143973238 2.353156309764269 2.3988386395964283 
174.99999999999596 0.032793357040181666 0.003768778025957587 2.2942015111384935 2.3313055944219925 
175.99999999999596 0.018130779207869027 0.0015174332926846147 2.3235587435495817 2.3436025588120826 
176.99999999999596 0.005247148013226247 0.000885060916975751 2.4153463949144602 2.4216995265116856 
177.99999999999596 0.0002508199166503138 0.0017088673697223493 2.5123112608911122 2.5143273786800866 
178.99999999999596 0.0024097437307036987 0.002875115811947123 2.558222247265325 2.5634301503438595 


==> figures/mimo_beta_-5db/beampattern9.txt <==
angles Ephi0 Ephi1 Ephi2 sum 
-180.0 0.008512701952185241 0.0026473619418759557 2.4994379512424794 2.51060399806225 
-179.0 0.010611268388739036 0.0016366524323050355 2.420051239616596 2.432307812922776 
-178.0 0.008732036264379343 0.00042727226529694817 2.3406087843431 2.349781875193327 
-177.00000000000006 0.004697459694023255 8.077030995732477e-05 2.3105184508045165 2.315314613064618 
-176.00000000000006 0.0013006988176939736 0.0010654173138465567 2.353897218825616 2.356280501835738 
-175.00000000000006 0.00022518755631015827 0.0028771505338408276 2.4540984796689607 2.4572120033683196 
-174.00000000000006 0.0012503009250359027 0.004373675337396414 2.5608738913132694 2.566502341657043 
-173.00000000000006 0.0029167954422537595 0.004573333431221211 2.6168485338628327 2.624342642771759 
-172.0000000000001 0.003825560767984427 0.003343227485521006 2.589278247001302 2.5964619826235555 
-171.0000000000001 0.0035354965480908006 0.0014899762987131114 2.4898888897751377 2.4949518614474804 
-170.0000000000001 0.00255915554874076 0.00019709592255679804 2.371674752390093 2.3744969585734075 
-169.0000000000001 0.0016981834806433101 0.00021294244174973427 2.303527572855136 2.3055299190311196 
-168.00000000000014 0.001361594567035846 0.0013593269209978803 2.335047940856627 2.337873747625 
-167.00000000000017 0.0013689306378149673 0.0026957829097902625 2.4688919693478333 2.473059554771503 
-166.00000000000017 0.0012729078345870232 0.003212762396019795 2.6541794145607214 2.658751957623567 
-165.00000000000017 0.0008405947939001691 0.0025638588276094966 2.8041399339469972 2.807607482640017 
-164.00000000000017 0.00027783983583762193 0.0013284192819031854 2.8297648899652548 2.8314103451537638 
-163.0000000000002 4.576944107877941e-05 0.000623969371706836 2.674355595836697 2.6750463960834727 
-162.0000000000002 0.0004551798436042715 0.0013308844306933612 2.3344144912754285 2.3362114707852615 
-161.00000000000023 0.0013777417473347328 0.0034501894465527494 1.85935453734508 1.864189859060371 
-160.00000000000023 0.002296419956446724 0.006024365057175951 1.332091437180429 1.3404193750836673 
-159.00000000000023 0.0026495881760162914 0.007681613672235206 0.8401196373887335 0.8504578451145592 
-158.00000000000026 0.0022126636986313625 0.007463983856738632 0.44912507558914133 0.45880710369658967 
-157.00000000000026 0.001249247951770112 0.005424272887634749 0.18828072829502046 0.19495687592691288 
-156.00000000000026 0.0003378039017162311 0.002626292974412142 0.050257150779615886 0.053221477212804486 
-155.00000000000028 2.6232562800371146e-06 0.0005512282503265401 0.002824979299291825 0.0033784161102257326 
-154.00000000000028 0.0003963199632858966 0.0002657621948723576 0.005292052539316539 0.005955206895617793 
-153.0000000000003 0.0012293313255411892 0.0018359673540894559 0.02284910172472639 0.025918259290118838 
-152.0000000000003 0.0019715692463977766 0.0043125404528378776 0.034459580524155514 0.040750125175985606 
-151.0000000000003 0.0021825195917711386 0.006277181769726747 0.03351363838696142 0.04198081321188569 
-150.00000000000034 0.001762404628892095 0.006628969521792061 0.0233671259582664 0.03176502313724154 
-149.00000000000034 0.0009843040730312365 0.0051747522931618675 0.011129604691235273 0.0172928466099709 
-148.00000000000037 0.00030915096861977847 0.0027165165670169967 0.002628474940959133 0.005655884983326881 
-147.00000000000037 0.00010983869150501292 0.00061212876887049 3.5205758046851506e-05 0.0007576459138062685 
-146.0000000000004 0.00046830307251948797 6.086605740140042e-05 0.0020824172675585916 0.002612612763237572 
-145.0000000000004 0.0011508231737316014 0.0014899750278061018 0.005791581840051202 0.00843553039166023 
-144.00000000000043 0.001757623146631508 0.0043437977252659375 0.008400717086703834 0.014507997284032077 
-143.00000000000043 0.001949648851207022 0.007359544701695678 0.008565488423500018 0.017882613450224856 
-142.00000000000043 0.0016256601244048214 0.009174272397748621 0.0065417943843734585 0.01735020110399248 
-141.00000000000045 0.0009628945013523536 0.008962852569502994 0.0035965589947215106 0.013529609705386395 
-140.00000000000045 0.000313604196805121 0.006814052831800382 0.0011454082235162122 0.00827805684369825 
-139.00000000000048 2.212719712018535e-05 0.003690773684699722 7.344789877512539e-05 0.003788939549969777 
-138.00000000000048 0.00025820907999955686 0.001013699161477794 0.0004750754074694315 0.001748164703221505 
-137.00000000000048 0.0009434933895075315 6.451634931528433e-05 0.0018010367082208795 0.0028104815172939022 
-136.0000000000005 0.0017961495940397691 0.0014634503936229847 0.003236582718877435 0.006499553717177411 
-135.0000000000005 0.0024626756326595997 0.0049246225233431475 0.004093126533456672 0.011486794228018408 
-134.0000000000005 0.0026716744111568254 0.009366868198770827 0.004054019651778849 0.016101986693992223 
-133.00000000000054 0.0023431529297574384 0.0133165509908248 0.0032178562766541335 0.018889076077239282 
-132.00000000000054 0.0016135205029738865 0.015438226145307623 0.0019759173891849727 0.019039629792471185 
-131.00000000000054 0.0007751095563929911 0.014999830108863625 0.0008115823725165489 0.016597179544167114 
-130.00000000000057 0.00016206513944746332 0.012120926315264683 0.00011307116217954582 0.012404124946399175 
-129.00000000000057 3.0026276858963632e-05 0.007739789937732875 6.0650010525417666e-05 0.007835548332320374 
-128.00000000000057 0.0004725543662251666 0.0033311962146847975 0.0006069857523696011 0.004413510638052633 
-127.0000000000006 0.0013982619284577753 0.000479108822944649 0.0015333353874625096 0.0034127562534556496 
-126.0000000000006 0.002568692843807368 0.00043853978112361343 0.002544844379016835 0.0055555092239409146 
-125.00000000000063 0.003677428756626892 0.0038071650582544286 0.0033664623593839815 0.010857986241666763 
-124.00000000000063 0.004441266834800544 0.010381948610299884 0.0038117125926621573 0.018646979305247315 
-123.00000000000065 0.0046756003518435155 0.019217900739647794 0.0038123378106626506 0.027723769553593437 
-122.00000000000065 0.0043355203907734395 0.028853529359804647 0.003411226079564473 0.036623808780652196 
-121.00000000000068 0.0035169644090566944 0.03763321083560334 0.0027302141970277963 0.043908264541488336 
-120.00000000000068 0.0024239167040127426 0.04404547853407079 0.0019274723576605775 0.0484270864075573 
-119.00000000000068 0.0013151764332519074 0.04700584509930433 0.0011573868019821658 0.04950860723855949 
-118.0000000000007 0.00044651439334969636 0.04603632593823351 0.0005413337230562402 0.047052046165967504 
-117.00000000000071 2.1839619449805383e-05 0.041322767731644464 0.0001526122374000393 0.041520909024274244 
-116.00000000000072 0.00016202053819189296 0.03365779173186437 1.459464078560734e-05 0.03385281567945487 
-115.00000000000072 0.0008942262317484947 0.02429652462052476 0.00010857738801420052 0.025312300120777464 
-114.00000000000075 0.0021596819617051436 0.014762175403630302 0.00038691114762422094 0.017317139562708837 
-113.00000000000075 0.0038345063610648487 0.006639382096189237 0.0007873607559309728 0.011266776185558039 
-112.00000000000078 0.005757051162840234 0.0013872737370418382 0.001245744578171216 0.008395262604406307 
-111.00000000000078 0.007755597844289264 0.00019428426390052667 0.0017052174336206923 0.009662993932277408 
-110.00000000000078 0.009671790094790234 0.003885735273753921 0.0021217300703688714 0.015693156419228905 
-109.00000000000081 0.01137715287409856 0.012885266520938127 0.002466033488218118 0.026751686503731 
-108.00000000000081 0.012781935675346568 0.02722367338444251 0.00272305694458223 0.04276435870630869 
-107.00000000000082 0.013836979432955043 0.046584115856387893 0.002889628472517255 0.0633616266627731 
-106.00000000000084 0.0145302031136838 0.07037084899390739 0.0029714243950744973 0.08794084149132708 
-105.00000000000085 0.014879656616154981 0.09778903631083395 0.002979832378275854 0.1157360331485855 
-104.00000000000085 0.014925009103130243 0.12792511571320167 0.0029291749242869253 0.14588703522625665 
-103.00000000000087 0.014718993524700711 0.1598198694416417 0.0028345228297238013 0.17750185168179533 
-102.00000000000088 0.01431986005510073 0.19252920447505734 0.002710159888494622 0.20970838445309326 
-101.00000000000088 0.013785421784832112 0.22517025218915057 0.0025686488723297954 0.2416936640174541 
-100.00000000000091 0.013168880819912408 0.2569524987846978 0.0024203890889967663 0.2727303737413553 
-99.00000000000091 0.012516337032503143 0.2871951663364793 0.0022735356241823093 0.30219166169446365 
-98.00000000000094 0.01186570891726287 0.31533299486833405 0.0021341562814626157 0.32955599753296416 
-97.00000000000094 0.011246720331588961 0.340913013938253 0.0020065223656632173 0.35440421459841587 
-96.00000000000094 0.010681602983833112 0.36358495498387505 0.0018934548343384095 0.3764109614533924 
-95.00000000000097 0.010186205615203172 0.3830877646684478 0.001796672103335318 0.3953326616589355 
-94.00000000000097 0.009771263665495808 0.399234342957997 0.0017171067314440238 0.4109938275948548 
-93.00000000000098 0.009443650428460638 0.4118962335766651 0.0016551740839925312 0.4232732608596661 
-92.000000000001 0.009207491115119901 0.42098959969360356 0.0016109868995830446 0.4320913479968148 
-91.00000000000101 0.009065069110138706 0.42646346143663133 0.0015845161455173486 0.43739935817427117 
-90.00000000000101 0.00901748742397488 0.4282908713927546 0.0015757015943777815 0.43917138563448477 
-89.00000000000104 0.009065069110138997 0.42646346143663916 0.001584516145517258 0.4373993581742795 
-88.00000000000104 0.009207491115119449 0.42098959969361827 0.0016109868995830723 0.4320913479968285 
-87.00000000000104 0.009443650428460331 0.41189623357668803 0.0016551740839923436 0.42327326085968764 
-86.00000000000107 0.00977126366549468 0.39923434295802607 0.0017171067314440726 0.41099382759488257 
-85.00000000000107 0.01018620561520238 0.3830877646684849 0.0017966721033350309 0.39533266165897074 
-84.0000000000011 0.010681602983832226 0.3635849549839164 0.0018934548343380313 0.376410961453433 
-83.0000000000011 0.011246720331588043 0.340913013938301 0.0020065223656629285 0.3544042145984611 
-82.00000000000111 0.011865708917261616 0.3153329948683898 0.0021341562814623945 0.32955599753301906 
-81.00000000000112 0.01251633703250178 0.28719516633653847 0.002273535624182063 0.3021916616945222 
-80.00000000000114 0.013168880819911183 0.25695249878476084 0.0024203890889964155 0.27273037374141884 
-79.00000000000114 0.013785421784830743 0.2251702521892166 0.0025686488723293734 0.24169366401752024 
-78.00000000000115 0.01431986005509958 0.19252920447512342 0.0027101598884944626 0.20970838445315906 
-77.00000000000117 0.01471899352469963 0.15981986944170756 0.0028345228297235055 0.17750185168185845 
-76.00000000000117 0.014925009103129931 0.12792511571326579 0.0029291749242870515 0.1458870352263205 
-75.00000000000118 0.01487965661615528 0.09778903631089325 0.002979832378275899 0.11573603314864583 
-74.0000000000012 0.014530203113684257 0.07037084899396004 0.0029714243950745237 0.08794084149137919 
-73.00000000000121 0.013836979432957109 0.04658411585643191 0.0028896284725173638 0.06336162666281923 
-72.00000000000122 0.012781935675348887 0.027223673384477075 0.0027230569445824827 0.04276435870634567 
-71.00000000000124 0.011377152874101432 0.012885266520961792 0.0024660334882186156 0.026751686503758105 
-70.00000000000125 0.009671790094793986 0.0038857352737666773 0.0021217300703695848 0.01569315641924629 
-69.00000000000126 0.007755597844293317 0.00019428426390285793 0.0017052174336215232 0.009662993932284454 
-68.00000000000126 0.005757051162844029 0.0013872737370349743 0.0012457445781722638 0.008395262604404284 
-67.00000000000128 0.0038345063610688017 0.006639382096175225 0.0007873607559318634 0.011266776185548796 
-66.0000000000013 0.0021596819617081594 0.014762175403611846 0.000386911147624981 0.017317139562694393 
-65.0000000000013 0.000894226231750542 0.02429652462050518 0.00010857738801459336 0.025312300120760318 
-64.00000000000131 0.00016202053819277138 0.033657791731846506 1.4594640785575173e-05 0.03385281567943783 
-63.00000000000132 2.183961944948853e-05 0.04132276773163145 0.00015261223739954563 0.04152090902426024 
-62.000000000001336 0.00044651439334835325 0.04603632593822752 0.0005413337230551365 0.04705204616595914 
-61.00000000000135 0.0013151764332498667 0.04700584509930632 0.0011573868019808368 0.0495086072385581 
-60.00000000000135 0.0024239167040103864 0.0440454785340807 0.0019274723576589471 0.048427086407563144 
-59.000000000001364 0.003516964409054695 0.03763321083561902 0.0027302141970263157 0.04390826454150046 
-58.00000000000138 0.004335520390772208 0.028853529359823733 0.0034112260795633696 0.036623808780669044 
-57.00000000000139 0.004675600351843345 0.019217900739667174 0.00381233781066238 0.027723769553612325 
-56.0000000000014 0.004441266834801511 0.010381948610316064 0.003811712592662635 0.018646979305264898 
-55.000000000001414 0.0036774287566288116 0.003807165058264671 0.0033664623593851945 0.010857986241680107 
-54.00000000000143 0.002568692843809845 0.00043853978112688827 0.002544844379018659 0.005555509223948527 
-53.00000000000144 0.0013982619284600274 0.00047910882294139147 0.0015333353874645566 0.003412756253456639 
-52.00000000000145 0.00047255436622662295 0.00333119621467698 0.0006069857523711775 0.00441351063804775 
-51.00000000000146 3.0026276859264688e-05 0.007739789937723359 6.065001052597753e-05 0.007835548332311697 
-50.00000000000147 0.00016206513944665008 0.012120926315257028 0.00011307116217876632 0.012404124946389873 
-49.00000000000148 0.000775109556391451 0.014999830108859913 0.0008115823725145134 0.016597179544159724 
-48.00000000000149 0.0016135205029721472 0.015438226145309463 0.001975917389182414 0.01903962979246887 
-47.000000000001506 0.002343152929756202 0.013316550990831457 0.003217856276651894 0.018889076077242543 
-46.00000000000152 0.0026716744111568054 0.009366868198779918 0.004054019651777765 0.016101986694000116 
-45.00000000000153 0.00246267563266061 0.004924622523351679 0.00409312653345747 0.011486794228028705 
-44.000000000001535 0.0017961495940413696 0.0014634503936282015 0.0032365827188799955 0.006499553717186769 
-43.00000000000155 0.0009434933895092159 6.451634931567604e-05 0.0018010367082240892 0.0028104815172991433 
-42.000000000001556 0.00025820908000054354 0.0010136991614737335 0.0004750754074714867 0.0017481647032205098 
-41.00000000000157 2.212719712011454e-05 0.003690773684693395 7.34478987745587e-05 0.0037889395499627753 
-40.000000000001585 0.0003136041968040505 0.006814052831794586 0.0011454082235125096 0.008278056843687627 
-39.0000000000016 0.000962894501350921 0.008962852569500418 0.003596558994715687 0.013529609705376557 
-38.000000000001606 0.0016256601244036492 0.009174272397750349 0.0065417943843678284 0.017350201103987283 
-37.00000000000161 0.0019496488512067665 0.007359544701700992 0.008565488423497731 0.017882613450227625 
-36.00000000000163 0.001757623146632358 0.004343797725272384 0.008400717086706654 0.014507997284042248 
-35.00000000000164 0.0011508231737331343 0.0014899750278107922 0.005791581840058559 0.008435530391673883 
-34.00000000000165 0.0004683030725206733 6.086605740231041e-05 0.002082417267565558 0.0026126127632465773 
-33.00000000000166 0.00010983869150521137 0.0006121287688675087 3.5205758047153876e-05 0.0007576459138037554 
-32.00000000000168 0.00030915096861880756 0.0027165165670119265 0.0026284749409478587 0.0056558849833094295 
-31.000000000001688 0.0009843040730296159 0.005174752293157506 0.011129604691212843 0.017292846609942483 
-30.000000000001698 0.0017624046288907493 0.006628969521790796 0.02336712595824123 0.03176502313721374 
-29.000000000001705 0.0021825195917708866 0.006277181769729342 0.03351363838694793 0.04198081321187474 
-28.00000000000172 0.0019715692463988348 0.004312540452842863 0.03445958052416641 0.040750125176002565 
-27.00000000000173 0.0012293313255429589 0.0018359673540940037 0.02284910172476035 0.025918259290159132 
-26.00000000000174 0.00039631996328730974 0.0002657621948738369 0.005292052539346476 0.005955206895650793 
-25.00000000000175 2.6232562801236843e-06 0.0005512282503239265 0.002824979299259753 0.003378416110191307 
-24.000000000001766 0.0003378039017148044 0.002626292974406772 0.050257150779441484 0.053221477212622784 
-23.000000000001776 0.0012492479517680019 0.005424272887629364 0.18828072829462367 0.1949568759265081 
-22.00000000000179 0.0022126636986297683 0.007463983856736126 0.4491250755884771 0.4588071036959177 
-21.000000000001798 0.002649588176016254 0.007681613672236821 0.8401196373878201 0.8504578451136383 
-20.00000000000181 0.0022964199564482544 0.006024365057180688 1.3320914371793655 1.3404193750826137 
-19.000000000001823 0.0013777417473367552 0.0034501894465579575 1.859354537344034 1.8641898590593335 
-18.000000000001833 0.0004551798436057254 0.0013308844306964202 2.3344144912745786 2.3362114707844284 
-17.000000000001844 4.5769441078919396e-05 0.000623969371706659 2.674355595836186 2.675046396082957 
-16.000000000001855 0.00027783983583665444 0.0013284192819008117 2.8297648899651335 2.831410345153646 
-15.000000000001867 0.0008405947938989952 0.0025638588276072354 2.804139933947201 2.807607482640224 
-14.000000000001878 0.0012729078345865069 0.0032127623960196148 2.654179414561094 2.65875195762395 
-13.000000000001888 0.0013689306378150104 0.002695782909792428 2.4688919693481823 2.473059554771853 
-12.0000000000019 0.0013615945670356385 0.0013593269210007881 2.3350479408568035 2.337873747625172 
-11.000000000001913 0.001698183480642072 0.00021294244175113663 2.303527572855089 2.3055299190310685 
-10.000000000001922 0.002559155548738631 0.00019709592255538985 2.3716747523898816 2.3744969585732 
-9.000000000001934 0.0035354965480892614 0.0014899762987095502 2.489888889774894 2.49495186144722 
-8.000000000001945 0.00382556076798502 0.003343227485517481 2.589278247001163 2.5964619826233983 
-7.000000000001957 0.002916795442256706 0.0045733334312200325 2.6168485338628664 2.624342642771797 
-6.000000000001967 0.0012503009250392052 0.004373675337398358 2.5608738913134528 2.5665023416572184 
-5.000000000001979 0.00022518755631047459 0.0028771505338446002 2.4540984796691903 2.4572120033685576 
-4.00000000000199 0.0013006988176892007 0.001065417313849714 2.3538972188257743 2.356280501835889 
-3.0000000000020015 0.004697459694014842 8.077030995797651e-05 2.310518450804528 2.315314613064622 
-2.000000000002013 0.008732036264372394 0.00042727226529506236 2.340608784342974 2.349781875193188 
-1.0000000000020242 0.010611268388739038 0.0016366524323024052 2.4200512396164147 2.432307812922607 
-2.0355549961366507e-12 0.008512701952193363 0.0026473619418747926 2.499437951242353 2.510603998062126 
0.9999999999979531 0.0035890495263032536 0.002628222064939367 2.5331156848929433 2.5393371965870215 
1.9999999999979419 0.0001042615942630362 0.0016429945441810854 2.505467097547947 2.507209863294295 
2.9999999999979305 0.0028506168133203423 0.000649727316851335 2.43983321818687 2.4433028626507496 
3.999999999997919 0.013004875013147814 0.0008021859502183054 2.3851358834633696 2.398863721167858 
4.999999999997908 0.0254117826362317 0.0025378196824005004 2.38740590883847 2.415215062839246 
5.999999999997897 0.030444935144875642 0.005122722016035374 2.4614442086335453 2.496825598573025 
6.999999999997885 0.021402418096431293 0.0070311665709943735 2.577592448980935 2.6058512744261186 
7.999999999997874 0.0046747930007079875 0.006956903548156593 2.6705409218125657 2.6821088375473607 
8.999999999997863 0.006804159182786103 0.004787486584525874 2.665839161509527 2.6776017442720543 
9.99999999999785 0.07230574896215002 0.0018538898713837254 2.5112746713978242 2.5859549525927092 
10.999999999997842 0.24968051675465192 0.00022410260684048092 2.1986423383685723 2.4494855776778244 
11.99999999999783 0.5691398490328711 0.0014423130010380425 1.7668763205536817 2.338807512910119 
12.999999999997817 1.0211277673673949 0.005501221130752197 1.2866947462231595 2.3149912119614253 
13.999999999997806 1.5464822135696328 0.010713124529277723 0.8349818701119324 2.3940034007939786 
14.999999999997796 2.045433215822576 0.014591468575403332 0.47042968380540423 2.5322489448209664 
15.999999999997783 2.404790178235453 0.015226409189151595 0.21964661087358545 2.6412507702362396 
16.999999999997772 2.5342003915313622 0.012335806442674863 0.07699674342864381 2.624792118934615 
17.999999999997762 2.397448417834852 0.007379907334018297 0.015214172593437986 2.420926652115099 
18.99999999999775 2.02601313028876 0.002700753532704389 0.00019137492440887577 2.029440423434783 
19.999999999997737 1.5091330012716913 0.00022174428865330187 0.0033354532565198383 1.5129537946342226 
20.999999999997726 0.9642611258884832 0.0004717102482416889 0.007670859903130249 0.9724937179580874 
21.99999999999772 0.49962018317797485 0.0024640688548704616 0.007509332467119916 0.5095995369577356 
22.999999999997705 0.18315918941381296 0.004433445159836317 0.004166868155769037 0.19174369092684235 
23.999999999997694 0.028697120203737915 0.004940571736074371 0.0009837010907433367 0.03461388123708367 
24.99999999999768 0.002357411330418399 0.0036845329517646193 1.4044379252872106e-05 0.006061095950574834 
25.99999999999767 0.04419319101475411 0.0015821972032167527 0.0011210935701022314 0.046905196082183256 
26.99999999999766 0.0946951637674907 0.00012758540093232038 0.0028270199835982745 0.09765184707443839 
27.999999999997648 0.11548854965527323 0.00045108762261859896 0.0036890705290080973 0.11962009044213985 
28.999999999997634 0.09748799460209609 0.002635195921696911 0.0031983597902012053 0.10330576888396723 
29.999999999997627 0.055829961468744 0.005659138873233966 0.0018386824162656943 0.06331278141876882 
30.999999999997616 0.016235690353362035 0.007971480214208624 0.0005371323119725154 0.024737557179114307 
31.999999999997602 1.4043139256264622e-05 0.008348254659574103 2.6007073596278056e-06 0.008369611965219636 
32.99999999999759 0.014128934447025726 0.0065640196882783995 0.0003587065153224829 0.02106561552090861 
33.99999999999758 0.04953907719771747 0.003531718741643128 0.001197574939712184 0.05428546690579714 
34.99999999999757 0.08710153482080678 0.0008617481523812763 0.0019171992568099917 0.08989383139491156 
35.999999999997556 0.10740322768892335 8.445056586352416e-05 0.0020903066522337207 0.10958301719589636 
36.99999999999754 0.09991287063032253 0.001927371242375697 0.0016616526003820605 0.10349824483558748 
37.999999999997534 0.06783516443014861 0.005983468694113141 0.000910708151755478 0.07472102025413377 
38.99999999999753 0.02724326221718951 0.010898300305165358 0.0002511493123712453 0.038386815762209696 
39.99999999999751 0.0014053636440993379 0.014958092199697359 2.2262027289561275e-06 0.016370373111363763 
40.9999999999975 0.012816686921124075 0.01679355641606787 0.0002485562200521133 0.029881370298709763 
41.999999999997485 0.07587407141801641 0.015891182487373118 0.0008356244196138881 0.0926464794514616 
42.99999999999748 0.19247570405356798 0.012716292105788977 0.0014746467250662677 0.2067378717509022 
43.99999999999746 0.3515408960775343 0.008434625936145843 0.0018874677216728223 0.36196019127543316 
44.999999999997456 0.532085824455946 0.004386149004106424 0.0019207955157846258 0.5385147091121552 
45.99999999999745 0.7085131728853428 0.001550163080730635 0.0015885797691941343 0.7117964763435586 
46.999999999997435 0.856395428495292 0.0002218661646742294 0.0010406253891350466 0.8578225863207922 
47.99999999999742 0.9572275904652242 1.8890850438658664e-05 0.000485487804647541 0.9579140507637748 
48.99999999999741 1.001199356329649 0.00020173959832400234 0.00010669883635120022 1.001704463474225 
49.9999999999974 0.9877319366352216 0.0001780480311144113 4.366723502636786e-06 0.98812264266624 
50.999999999997385 0.9241176892991768 4.410573374583169e-06 0.0001769977884496784 0.9245160097786419 
51.99999999999738 0.8229601390457284 0.0007117765478553531 0.0005404113866412643 0.824435079129551 
52.99999999999737 0.6992083960382957 0.0043469930389770555 0.0009686957915209352 0.7047505092611094 
53.99999999999736 0.5674636417835066 0.013714760044158088 0.0013387636238620113 0.5827461399848881 
54.99999999999734 0.43999694325826744 0.03188952001643412 0.0015638395031791928 0.4736821025622621 
55.99999999999733 0.32565090510067407 0.06162209642936241 0.0016086927809052438 0.38911815505551806 
56.99999999999732 0.22957347791494306 0.10478105525405723 0.0014869961757103423 0.3360859621720501 
57.99999999999731 0.1535880007986765 0.1619468978728422 0.0012463776274131329 0.3170381335397142 
58.99999999999729 0.09694517037614425 0.2322306834703659 0.0009486622607244188 0.33039886259472834 
59.99999999999728 0.057214058512557946 0.3133335453397521 0.0006519310559346643 0.37149641599211786 
60.99999999999728 0.03112427142192244 0.40181433610771283 0.00039852759471671595 0.43366094533458593 
61.999999999997264 0.01524328382456747 0.4934990200512077 0.00021029059550112478 0.5093065408604873 
62.99999999999725 0.0064412964583020794 0.5839511878510059 9.001121165929963e-05 0.5908682235239984 
63.99999999999724 0.002148457149182348 0.6689267212253442 2.6848788496095827e-05 0.671519442800674 
64.99999999999723 0.00044165452208693806 0.7447522521852423 3.1822621375729934e-06 0.7456443774985034 
65.99999999999721 1.1799174994615603e-05 0.80859034091282 8.440850577707464e-07 0.8090767979033221 
66.9999999999972 6.217995220528722e-05 0.8585783198885523 5.5028031197016855e-06 0.8591417729192659 
67.9999999999972 0.00017967888960381873 0.8938481105765146 8.798001863376352e-06 0.8945489083931153 
68.99999999999719 0.00020830712579546692 0.9144485473999915 8.473749559256547e-06 0.9151883613349868 
69.99999999999717 0.00014229048926387978 0.9211992027754126 7.119222092800685e-06 0.9218764692199867 
70.99999999999716 4.5886385981538995e-05 0.9155061287919085 1.0224060890547376e-05 0.9160893107607416 
71.99999999999714 7.203208742439377e-08 0.8991668428329387 2.4164758626570462e-05 0.8997122944026119 
72.99999999999714 7.213708103496738e-05 0.8741860740189262 5.454725700159246e-05 0.8748237612837633 
73.99999999999713 0.00030247866779124224 0.842616905593977 0.00010511858205500564 0.8435217580142386 
74.99999999999712 0.0007027991087386401 0.8064352762499858 0.00017727981544037256 0.8077961814136084 
75.9999999999971 0.0012607497423913407 0.7674501686934813 0.0002701095787226179 0.7694435800079352 
76.9999999999971 0.0019472995233991972 0.727247616987829 0.00038074489644265126 0.7300188707399741 
77.99999999999709 0.002724363539443095 0.6871639673282729 0.0005049542660586102 0.690816775161356 
78.99999999999707 0.0035512969010043065 0.6482824652313565 0.0006377594451587261 0.6528755084436324 
79.99999999999706 0.004389660176117853 0.6114469305901095 0.0007740012086536349 0.6169957818130787 
80.99999999999704 0.0052061919238549255 0.5772867001046051 0.0009087867971071286 0.5837691687046996 
81.99999999999704 0.005974224308023259 0.5462478659190989 0.0010377942383000183 0.5536110722389221 
82.99999999999702 0.006673908287175644 0.5186268758463882 0.001157436830728441 0.5267947270916863 
83.99999999999702 0.007291633780311687 0.49460360621773825 0.001264908869337785 0.5034837515706443 
84.999999999997 0.007818986041724395 0.47427195864918364 0.0013581423629719133 0.48376167087471367 
85.99999999999699 0.00825150792520192 0.45766680577111946 0.0014357062722844516 0.46765753687436995 
86.99999999999697 0.00858746208543705 0.44478669727595965 0.0014966771305657386 0.4551672780746457 
87.99999999999697 0.008826720625427852 0.435612142550636 0.001540504942303827 0.44627074707376385 
88.99999999999696 0.00896985803657065 0.4301195316009562 0.0015668925868043558 0.4409446211139599 
89.99999999999694 0.00901748742397479 0.42829087139275607 0.0015757015943778233 0.43917138563448627 
90.99999999999694 0.008969858036571215 0.43011953160093364 0.001566892586804507 0.44094462111393806 
91.99999999999692 0.008826720625429219 0.43561214255059016 0.0015405049423040775 0.44627074707372166 
92.99999999999692 0.008587462085438848 0.44478669727589065 0.001496677130566043 0.4551672780745793 
93.99999999999689 0.008251507925203891 0.45766680577102964 0.0014357062722849632 0.46765753687428374 
94.99999999999689 0.007818986041727354 0.4742719586490694 0.0013581423629724072 0.4837616708746007 
95.99999999999689 0.007291633780315185 0.49460360621760097 0.0012649088693384128 0.5034837515705136 
96.99999999999686 0.0066739082871794825 0.5186268758462285 0.0011574368307291762 0.526794727091529 
97.99999999999686 0.0059742243080276635 0.5462478659189202 0.00103779423830078 0.5536110722387527 
98.99999999999685 0.005206191923859584 0.5772867001044063 0.0009087867971079727 0.5837691687045082 
99.99999999999685 0.004389660176122765 0.6114469305898921 0.000774001208654506 0.6169957818128676 
100.99999999999682 0.00355129690100942 0.6482824652311248 0.0006377594451595128 0.6528755084434039 
101.99999999999682 0.0027243635394480566 0.6871639673280302 0.0005049542660594328 0.6908167751611277 
102.99999999999679 0.001947299523403738 0.7272476169875831 0.000380744896443351 0.7300188707397307 
103.99999999999679 0.0012607497423951365 0.7674501686932389 0.00027010957872322 0.7694435800076989 
104.99999999999679 0.0007027991087416389 0.8064352762497539 0.0001772798154408861 0.8077961814133846 
105.99999999999676 0.0003024786677932034 0.8426169055937685 0.00010511858205535058 0.8435217580140361 
106.99999999999676 7.213708103587367e-05 0.8741860740187514 5.454725700182602e-05 0.8748237612835879 
107.99999999999673 7.203208744729264e-08 0.8991668428328105 2.4164758626704964e-05 0.8997122944024801 
108.99999999999673 4.588638598100614e-05 0.9155061287918397 1.0224060890592873e-05 0.9160893107606707 
109.99999999999672 0.00014229048926330386 0.9211992027754135 7.11922209279197e-06 0.9218764692199876 
110.99999999999672 0.00020830712579528735 0.9144485474000732 8.473749559240048e-06 0.9151883613350674 
111.99999999999669 0.00017967888960434823 0.893848110576685 8.798001863390316e-06 0.894548908393287 
112.99999999999669 6.217995220606709e-05 0.8585783198888126 5.502803119731615e-06 0.8591417729195313 
113.99999999999669 1.1799174994042755e-05 0.808590340913169 8.440850577881475e-07 0.8090767979036753 
114.99999999999666 0.00044165452208148073 0.7447522521856718 3.1822621375108924e-06 0.7456443774989353 
115.99999999999666 0.002148457149165614 0.6689267212258398 2.6848788495854165e-05 0.671519442801151 
116.99999999999663 0.0064412964582645175 0.5839511878515466 9.001121165876971e-05 0.590868223524503 
117.99999999999663 0.015243283824494653 0.4934990200517699 0.0002102905955001657 0.5093065408609753 
118.99999999999662 0.031124271421797987 0.40181433610826783 0.0003985275947153733 0.43366094533501615 
119.9999999999966 0.05721405851236065 0.31333354534027363 0.0006519310559329412 0.3714964159924414 
120.9999999999966 0.09694517037585292 0.2322306834708324 0.0009486622607226223 0.33039886259490114 
121.99999999999659 0.15358800079827262 0.1619468978732334 0.0012463776274114142 0.317038133539705 
122.99999999999658 0.22957347791441576 0.10478105525436443 0.001486996175709277 0.33608596217183095 
123.99999999999656 0.3256509051000277 0.06162209642958352 0.0016086927809048786 0.3891181550550914 
124.99999999999656 0.43999694325752114 0.031889520016577966 0.0015638395031798878 0.4736821025616605 
125.99999999999653 0.5674636417827024 0.013714760044239155 0.0013387636238639212 0.5827461399841566 
126.99999999999653 0.6992083960375008 0.004346993039013653 0.0009686957915236647 0.7047505092603622 
127.99999999999653 0.8229601390450266 0.0007117765478660932 0.0005404113866438073 0.8244350791288524 
128.9999999999965 0.9241176892986587 4.41057337462165e-06 0.00017699778845140556 0.9245160097781193 
129.9999999999965 0.9877319366349769 0.0001780480311132896 4.366723502901951e-06 0.9881226426659953 
130.99999999999648 1.0011993563297386 0.0002017395983248449 0.0001066988363496839 1.0017044634743126 
131.99999999999648 0.9572275904656729 1.8890850439383128e-05 0.000485487804644529 0.9579140507642165 
132.99999999999645 0.8563954284960675 0.0002218661646702175 0.0010406253891315346 0.8578225863215602 
133.99999999999645 0.7085131728863573 0.0015501630807180503 0.0015885797691912286 0.711796476344564 
134.99999999999642 0.5320858244570627 0.004386149004084743 0.0019207955157836216 0.5385147091132506 
135.99999999999642 0.35154089607859673 0.008434625936119121 0.0018874677216741812 0.3619601912764812 
136.99999999999642 0.19247570405442901 0.012716292105764701 0.0014746467250697877 0.20673787175174 
137.9999999999964 0.07587407141857126 0.015891182487359767 0.0008356244196179281 0.0926464794520079 
138.9999999999964 0.012816686921343004 0.01679355641607061 0.00024855622005491725 0.02988137029893595 
139.9999999999964 0.0014053636440351943 0.014958092199716399 2.226202728998879e-06 0.016370373111318937 
140.99999999999636 0.02724326221696155 0.010898300305194458 0.0002511493123682421 0.0383868157620067 
141.99999999999636 0.06783516442990471 0.0059834686941422945 0.0009107081517507706 0.07472102025391456 
142.99999999999636 0.0999128706301915 0.0019273712423946785 0.001661652600378095 0.10349824483547197 
143.99999999999633 0.10740322768896739 8.44505658665938e-05 0.00209030665223271 0.10958301719594338 
144.99999999999633 0.08710153482100082 0.0008617481523695048 0.0019171992568129547 0.08989383139509761 
145.99999999999633 0.049539077197962425 0.0035317187416238987 0.0011975749397174923 0.054285466906028326 
146.9999999999963 0.014128934447193351 0.006564019688262255 0.0003587065153267507 0.021065615521065454 
147.9999999999963 1.4043139251425994e-05 0.008348254659569435 2.6007073592799123e-06 0.008369611965210097 
148.99999999999628 0.016235690353175732 0.007971480214217699 0.0005371323119664027 0.024737557178931262 
149.99999999999628 0.05582996146846854 0.0056591388732518955 0.0018386824162566278 0.06331278141850107 
150.99999999999625 0.09748799460188998 0.0026351959217142547 0.0031983597901946194 0.10330576888377332 
151.99999999999625 0.11548854965527688 0.0004510876226268034 0.0036890705290090167 0.1196200904421538 
152.99999999999625 0.09469516376773299 0.0001275854009281534 0.002827019983607159 0.09765184707468645 
153.99999999999622 0.04419319101508906 0.001582197203204364 0.0011210935701125952 0.04690519608251715 
154.99999999999622 0.002357411330531814 0.0036845329517529776 1.4044379254393125e-05 0.006061095950677936 
155.9999999999962 0.028697120203238315 0.004940571736071702 0.0009837010907297534 0.03461388123656797 
156.9999999999962 0.1831591894123874 0.00443344515984487 0.00416686815574597 0.19174369092540614 
157.99999999999616 0.4996201831755461 0.0024640688548844404 0.007509332467105978 0.5095995369553286 
158.99999999999616 0.9642611258853035 0.00047171024825014616 0.007670859903144232 0.9724937179549402 
159.99999999999616 1.5091330012683235 0.00022174428864679932 0.003335453256553619 1.5129537946309077 
160.99999999999613 2.0260131302859317 0.0027007535326811273 0.0001913749243963153 2.0294404234319163 
161.99999999999613 2.3974484178332327 0.007379907333986418 0.01521417259323709 2.420926652113257 
162.9999999999961 2.5342003915313445 0.012335806442648641 0.07699674342805286 2.6247921189339785 
163.9999999999961 2.404790178237017 0.015226409189144002 0.21964661087240245 2.6412507702366166 
164.9999999999961 2.0454332158253097 0.014591468575418369 0.4704296838035146 2.53224894482181 
165.99999999999608 1.546482213572879 0.010713124529308032 0.8349818701093927 2.3940034007947335 
166.99999999999608 1.0211277673704675 0.005501221130782914 1.2866947462202374 2.3149912119616443 
167.99999999999608 0.5691398490352639 0.0014423130010551293 1.766876320550813 2.3388075129096246 
168.99999999999605 0.2496805167561565 0.00022410260683830305 2.198642338366236 2.449485577676969 
169.99999999999605 0.07230574896284746 0.0018538898713676823 2.51127467139638 2.585954952591916 
170.99999999999602 0.0068041591829414855 0.004787486584508308 2.665839161509075 2.6776017442717337 
171.99999999999602 0.004674793000625511 0.006956903548149062 2.6705409218129073 2.6821088375476076 
172.99999999999602 0.021402418096336463 0.0070311665710008605 2.5775924489816515 2.6058512744267404 
173.99999999999602 0.030444935144865577 0.005122722016050804 2.4614442086341795 2.4968255985736603 
174.99999999999596 0.02541178263629535 0.0025378196824150253 2.3874059088387103 2.415215062839558 
175.99999999999596 0.01300487501322524 0.0008021859502242143 2.3851358834631733 2.3988637211677384 
176.99999999999596 0.0028506168133616036 0.000649727316847788 2.4398332181864477 2.4433028626503726 
177.99999999999596 0.00010426159425688308 0.0016429945441737677 2.505467097547622 2.507209863293952 
178.99999999999596 0.0035890495262721526 0.002628222064935696 2.5331156848929566 2.5393371965870086 


==> figures/mimo_beta_-5db/betasweep_BER.txt <==
beta BER0 BER1 
0.0 0.019638833333333328 0.019798166666666672 
0.01 0.01984033333333335 0.019718166666666676 
0.02 0.019954499999999986 0.019359499999999974 
0.03 0.01965966666666666 0.0192836666666667 
0.04 0.020351499999999967 0.019859666666666664 
0.05 0.020330666666666664 0.01956866666666665 
0.06 0.020871999999999974 0.01931783333333334 
0.07 0.02158783333333336 0.019817666666666622 
0.08 0.020351666666666657 0.019977166666666685 
0.09 0.020102666666666658 0.020069333333333328 
0.1 0.020339499999999983 0.019646666666666673 
0.15 0.021150166666666692 0.019960666666666682 
0.2 0.021862166666666655 0.019983499999999987 
0.25 0.022079499999999974 0.019629499999999994 
0.3 0.022807333333333346 0.01973416666666669 
0.35 0.022888500000000006 0.020109500000000002 
0.4 0.020587833333333333 0.01997666666666667 
0.45 0.020078166666666647 0.019721500000000003 
0.5 0.019827666666666632 0.02002066666666663 
0.55 0.019693666666666665 0.020115166666666684 
0.6 0.019382999999999984 0.02009666666666668 
0.65 0.019329833333333324 0.020202166666666688 
0.7 0.01956416666666666 0.020278500000000005 
0.75 0.01937466666666665 0.020093333333333324 
0.8 0.019390666666666695 0.020079000000000014 
0.85 0.01919683333333333 0.019581166666666677 
0.9 0.019594666666666677 0.02009933333333333 
0.95 0.019157666666666656 0.01985866666666669 
0.99 0.019004833333333332 0.019807500000000006 
1.0 0.01888933333333337 0.020014000000000004 


==> figures/mimo_beta_-5db/betasweep_BMI.txt <==
beta BER0 BER1 
0.0 3.7486064434051514 3.7486064434051514 
0.01 3.749683141708374 3.749683141708374 
0.02 3.754476547241211 3.754476547241211 
0.03 3.755033016204834 3.755033016204834 
0.04 3.748203754425049 3.748203754425049 
0.05 3.7520253658294678 3.7520253658294678 
0.06 3.75423526763916 3.75423526763916 
0.07 3.748506784439087 3.748506784439087 
0.08 3.7455971240997314 3.7455971240997314 
0.09 3.7457003593444824 3.7457003593444824 
0.1 3.750614643096924 3.750614643096924 
0.15 3.746939182281494 3.746939182281494 
0.2 3.746440887451172 3.746440887451172 
0.25 3.7509419918060303 3.7509419918060303 
0.3 3.7497949600219727 3.7497949600219727 
0.35 3.745004177093506 3.745004177093506 
0.4 3.7466371059417725 3.7466371059417725 
0.45 3.7487635612487793 3.7487635612487793 
0.5 3.7441792488098145 3.7441792488098145 
0.55 3.7448737621307373 3.7448737621307373 
0.6 3.744570255279541 3.744570255279541 
0.65 3.7445125579833984 3.7445125579833984 
0.7 3.7423388957977295 3.7423388957977295 
0.75 3.7449240684509277 3.7449240684509277 
0.8 3.7456107139587402 3.7456107139587402 
0.85 3.7509872913360596 3.7509872913360596 
0.9 3.745002508163452 3.745002508163452 
0.95 3.747378349304199 3.747378349304199 
0.99 3.7489137649536133 3.7489137649536133 
1.0 3.745466947555542 3.745466947555542 


==> figures/mimo_beta_-5db/betasweep_Pd.txt <==
beta detect_prob_29 detect_prob_bm29 detect_prob_bm_theo29 false_alarm_29 false_alarm_bm29 false_alarm_bm_theo29 
0.0 0.9110414981842041 0.9110414981842041 0.9372007250785828 0.009699787944555283 0.009699787944555283 0.0077429236844182014 
0.01 0.910233199596405 0.910233199596405 0.9485906362533569 0.009481528773903847 0.009481528773903847 0.0077429236844182014 
0.02 0.9106110334396362 0.9106110334396362 0.944347620010376 0.010262235067784786 0.010262235067784786 0.0077429236844182014 
0.03 0.9100768566131592 0.9100768566131592 0.9352828860282898 0.010115144774317741 0.010115144774317741 0.0077429236844182014 
0.04 0.9115803241729736 0.9115803241729736 0.9443293809890747 0.010130449198186398 0.010130449198186398 0.0077429236844182014 
0.05 0.9095554351806641 0.9095554351806641 0.9421355128288269 0.009698815643787384 0.009698815643787384 0.0077429236844182014 
0.06 0.9086247682571411 0.9086247682571411 0.9428813457489014 0.01026525255292654 0.01026525255292654 0.0077429236844182014 
0.07 0.9077480435371399 0.9077480435371399 0.9402148127555847 0.010494931600987911 0.010494931600987911 0.0077429236844182014 
0.08 0.9023643136024475 0.9023643136024475 0.9412131309509277 0.01020999439060688 0.01020999439060688 0.0077429236844182014 
0.09 0.9017585515975952 0.9017585515975952 0.9384052157402039 0.009626138024032116 0.009626138024032116 0.0077429236844182014 
0.1 0.9015573859214783 0.9015573859214783 0.9431263208389282 0.010163091123104095 0.010163091123104095 0.0077429236844182014 
0.15 0.901024341583252 0.901024341583252 0.9428384304046631 0.0094166100025177 0.0094166100025177 0.0077429236844182014 
0.2 0.9011306166648865 0.9011306166648865 0.9443250894546509 0.009677547961473465 0.009677547961473465 0.0077429236844182014 
0.25 0.8999541401863098 0.8999541401863098 0.939616858959198 0.009688484482467175 0.009688484482467175 0.0077429236844182014 
0.3 0.9019014835357666 0.9019014835357666 0.9311073422431946 0.010779502801597118 0.010779502801597118 0.0077429236844182014 
0.35 0.8974865674972534 0.8974865674972534 0.9323407411575317 0.009943041019141674 0.009943041019141674 0.0077429236844182014 
0.4 0.8976618647575378 0.8976618647575378 0.9196465611457825 0.009347477927803993 0.009347477927803993 0.0077429236844182014 
0.45 0.8967003226280212 0.8967003226280212 0.9300999045372009 0.010515604168176651 0.010515604168176651 0.0077429236844182014 
0.5 0.8960914015769958 0.8960914015769958 0.9302818179130554 0.01023324579000473 0.01023324579000473 0.0077429236844182014 
0.55 0.8972398638725281 0.8972398638725281 0.9385207295417786 0.010112112388014793 0.010112112388014793 0.0077429236844182014 
0.6 0.8988555669784546 0.8988555669784546 0.939303994178772 0.010131610557436943 0.010131610557436943 0.0077429236844182014 
0.65 0.8978355526924133 0.8978355526924133 0.9352635145187378 0.010050050914287567 0.010050050914287567 0.0077429236844182014 
0.7 0.8983169198036194 0.8983169198036194 0.9400892853736877 0.009376314468681812 0.009376314468681812 0.0077429236844182014 
0.75 0.9000300765037537 0.9000300765037537 0.941836953163147 0.010038917884230614 0.010038917884230614 0.0077429236844182014 
0.8 0.8978877663612366 0.8978877663612366 0.9511120319366455 0.010136358439922333 0.010136358439922333 0.0077429236844182014 
0.85 0.9007404446601868 0.9007404446601868 0.938572108745575 0.010153907351195812 0.010153907351195812 0.0077429236844182014 
0.9 0.9005239605903625 0.9005239605903625 0.938138484954834 0.010043668560683727 0.010043668560683727 0.0077429236844182014 
0.95 0.8991815447807312 0.8991815447807312 0.9462276101112366 0.010034180246293545 0.010034180246293545 0.0077429236844182014 
0.99 0.8986998200416565 0.8986998200416565 0.939546525478363 0.010214095003902912 0.010214095003902912 0.0077429236844182014 
1.0 0.8985225558280945 0.8985225558280945 0.9396255612373352 0.009990409016609192 0.009990409016609192 0.0077429236844182014 


==> figures/mimo_beta_-5db/betasweep_rmse.txt <==
SNR rmse_h0 rmse_h1 rmse_h2 rmse_h3 rmse_h4 rmse_h5 rmse_h6 rmse_h7 rmse_h8 rmse_h9 rmse_h10 rmse_h11 rmse_h12 rmse_h13 rmse_h14 rmse_h15 rmse_h16 rmse_h17 rmse_h18 rmse_h19 rmse_h20 rmse_h21 rmse_h22 rmse_h23 rmse_h24 rmse_h25 rmse_h26 rmse_h27 rmse_h28 rmse_h29 rmse_esprit CRB0 CRB1 CRB2 CRB3 CRB4 CRB5 CRB6 CRB7 CRB8 CRB9 CRB10 CRB11 CRB12 CRB13 CRB14 CRB15 CRB16 CRB17 CRB18 CRB19 CRB20 CRB21 CRB22 CRB23 CRB24 CRB25 CRB26 CRB27 CRB28 CRB29 
0.0 0.20226440236299303 
0.01 0.2020166492717964 
0.02 0.20194911805241528 
0.03 0.2013516594924252 
0.04 0.20161849508298674 
0.05 0.2009432243225914 
0.06 0.2010774946571197 
0.07 0.2017861312239182 
0.08 0.20128899470453437 
0.09 0.20130188453799389 
0.1 0.20185909664767643 
0.15 0.2016446105285289 
0.2 0.20203755051007377 
0.25 0.2021170052679471 
0.3 0.20110678314146377 
0.35 0.20159273660074223 
0.4 0.20188552234083246 
0.45 0.20166928175998766 
0.5 0.20136115049383227 
0.55 0.20090226745515014 
0.6 0.20189421327589335 
0.65 0.2013822307573088 
0.7 0.20202983380711573 
0.75 0.2019421912061326 
0.8 0.201411928077605 
0.85 0.20236136790573972 
0.9 0.20150300892708395 
0.95 0.2008977985909672 
0.99 0.2015571700729534 
1.0 0.20139662215760812 


==> figures/mimo_beta_-5db_cb/beampattern0.txt <==
angles Ephi0 Ephi1 sum 
-180.0 1.8133579150626888 0.8303731191008042 2.6466640107972186 
-179.0 1.1274831861694405 1.4629342907900609 2.5921825675930674 
-178.0 0.5189335854862288 1.9731080467845465 2.4927037156048955 
-177.00000000000006 0.1375450733857754 2.2733316281720986 2.4109998829138584 
-176.00000000000006 0.005213152463067172 2.393290903432579 2.398834911528578 
-175.00000000000006 0.0338817316184733 2.4293306145332316 2.464272982634609 
-174.00000000000006 0.0944084393073347 2.4692279210020422 2.565434220283685 
-173.00000000000006 0.09645285705769226 2.536532462010524 2.6349856663630695 
-172.0000000000001 0.037843886159400784 2.5820196188004454 2.6212375145277793 
-171.0000000000001 0.0011077848323775173 2.520528762306415 2.521662330201561 
-170.0000000000001 0.10336210552427279 2.2869953496427713 2.3887809120350485 
-169.0000000000001 0.4284082631442716 1.8784445007192316 2.304041169811343 
-168.00000000000014 0.9759906633708756 1.3605179085378396 2.3333335412091465 
-167.00000000000017 1.6517043594607514 0.8387126810387852 2.4879295170649067 
-166.00000000000017 2.299650107554437 0.4128837048500603 2.7115806889201077 
-165.00000000000017 2.760172697288138 0.13942739816459523 2.9005435703446025 
-164.00000000000017 2.9259387590855037 0.017882236908379718 2.9464612270248973 
-163.0000000000002 2.773782942216595 0.003821885391678733 2.781310329429404 
-162.0000000000002 2.363110014061093 0.036903789642745585 2.403980010455883 
-161.00000000000023 1.8066199076837006 0.06809256994614257 1.8782316694281564 
-160.00000000000023 1.2288876778586448 0.07416863590780093 1.305699514059582 
-159.00000000000023 0.729788202364467 0.056602862407751135 0.7880567292954214 
-158.00000000000026 0.3641441083061812 0.03004711759000501 0.3950361553763981 
-157.00000000000026 0.14029246997987616 0.0091267837354983 0.14972748672471584 
-156.00000000000026 0.03280887852936208 0.00040949082048529704 0.033271995121477674 
-155.00000000000028 0.0010323482175088993 0.0017011519365563081 0.0027301577976735028 
-154.00000000000028 0.0055961107169837515 0.006419250686207394 0.012045880167431288 
-153.0000000000003 0.018399737216367208 0.008898756664476726 0.02737095656619157 
-152.0000000000003 0.025262376068443403 0.007355260796781985 0.03270104525694414 
-151.0000000000003 0.023243449383617828 0.0035825482621145246 0.02688872368909428 
-150.00000000000034 0.015654528799833648 0.0005921420865533386 0.016276288536400278 
-149.00000000000034 0.007363310508469733 0.00021615660107354652 0.007583463478625045 
-148.00000000000037 0.00182474751243706 0.0021283404232810416 0.003948369180037747 
-147.00000000000037 8.442308844252345e-05 0.004501900516510136 0.004587313276791583 
-146.0000000000004 0.0012212747707572088 0.0054964709820629655 0.00672971525673308 
-145.0000000000004 0.0034315661124453 0.004471863719144875 0.007922696052032038 
-144.00000000000043 0.005074869298027088 0.0022393785740312997 0.007332924984993868 
-143.00000000000043 0.005298487429774092 0.000373864600193907 0.005683873190600297 
-142.00000000000043 0.004155385092407548 0.00015202673784284394 0.004309855507724866 
-141.00000000000045 0.0023369800569047103 0.0017938227531357175 0.004127012312109297 
-140.00000000000045 0.0007323357808411227 0.004398453366313594 0.005126088236967214 
-139.00000000000048 1.8800267638802918e-05 0.006522009482086067 0.006540009509288484 
-138.00000000000048 0.0004220850325244886 0.007007412534688361 0.007434749191457412 
-137.00000000000048 0.0016932743228573793 0.005601169896793253 0.00730470209131952 
-136.0000000000005 0.0032673488635011445 0.0030635913397942553 0.006342902449722301 
-135.0000000000005 0.004514136098749398 0.0007675749133215474 0.005291516020259842 
-134.0000000000005 0.004978044625648479 2.5857860291299414e-05 0.005008732838711998 
-133.00000000000054 0.004524773588503385 0.0014817732396030727 0.006005540876618872 
-132.00000000000054 0.0033581406169492095 0.0048285450731465574 0.00818097083641854 
-131.00000000000054 0.001919690837041554 0.00894802712578477 0.010859749425968955 
-130.00000000000057 0.0007207344225665245 0.01237468099356418 0.013088003910706827 
-129.00000000000057 0.00017083758967532088 0.013872621035652576 0.014038878164922157 
-128.00000000000057 0.00045783771373106156 0.012897047224625582 0.013354323381266239 
-127.0000000000006 0.0015093836088355065 0.00978346047794638 0.011296280305631214 
-126.0000000000006 0.003035978541228854 0.005624966354501322 0.008667383048012615 
-125.00000000000063 0.004631039463756796 0.0019091533362179973 0.006548098048767322 
-124.00000000000063 0.005891069620164719 5.429815812731359e-05 0.005953134678836921 
-123.00000000000065 0.0065199166469966634 0.0009960557505455955 0.007522297344605908 
-122.00000000000065 0.006392095497764076 0.00493850717529643 0.011334695705368813 
-121.00000000000068 0.0055658164429364465 0.011319308508941795 0.016886757305382645 
-120.00000000000068 0.004251161040783781 0.018972576030154478 0.02322316285122006 
-119.00000000000068 0.002748922385907729 0.02642437866148828 0.02917110932594914 
-118.0000000000007 0.0013794372618419178 0.03223373585635822 0.03361012432096717 
-117.00000000000071 0.0004188813348385164 0.0352963949210434 0.035712161846517404 
-116.00000000000072 5.4919339945387555e-05 0.03505197548686594 0.03510444032648413 
-115.00000000000072 0.0003666665059952026 0.0315669789582585 0.03193246006193484 
-114.00000000000075 0.0013276533927096433 0.02549699574449126 0.026825213811791117 
-113.00000000000075 0.002826159032516475 0.017954483819281948 0.020783323714216772 
-112.00000000000078 0.0046953065024904145 0.010320746024487274 0.015021125863026464 
-111.00000000000078 0.006745441285035187 0.004042505570727716 0.010795625211076097 
-110.00000000000078 0.008792881160090216 0.0004472681304035309 0.009250602041950766 
-109.00000000000081 0.010681372048598944 0.0006008957129532322 0.011295633536891085 
-108.00000000000081 0.012294845122064866 0.0052188146228316174 0.017530051001486597 
-107.00000000000082 0.013561900399361938 0.01463156885444113 0.028212971050844977 
-106.00000000000084 0.014453632966313032 0.028797502245483855 0.0432738008242258 
-105.00000000000085 0.014976960221403931 0.047350711986112765 0.06235351804803235 
-104.00000000000085 0.015165621748241258 0.06967081988079782 0.08486544331026921 
-103.00000000000087 0.015070685079907511 0.09496186959968222 0.11006464526988799 
-102.00000000000088 0.014751879694170154 0.12232992738901904 0.13711687789358284 
-101.00000000000088 0.014270543227130493 0.15085193315416098 0.16516038005774608 
-100.00000000000091 0.013684494791610704 0.17963137698529688 0.19335642716700804 
-99.00000000000091 0.013044799265968283 0.20783903370025616 0.22092683103576732 
-98.00000000000094 0.012394164116000974 0.2347390493184854 0.24717842355497957 
-97.00000000000094 0.011766602195793816 0.2597020770957634 0.27151585529756883 
-96.00000000000094 0.011187972774009505 0.2822079577961036 0.2934448161295212 
-95.00000000000097 0.010677048420580842 0.30184074287261403 0.3125681243242171 
-94.00000000000097 0.010246820217842465 0.31827880620991655 0.3285771424003125 
-93.00000000000098 0.00990582717310872 0.33128251049027596 0.3412407718196497 
-92.000000000001 0.009659363892680784 0.3406814965873614 0.3503939490264689 
-91.00000000000101 0.009510476050803142 0.34636322825875837 0.3559271847797649 
-90.00000000000101 0.009460693413822111 0.3482640000598832 0.35777830445159337 
-89.00000000000104 0.009510476050803494 0.3463632282587679 0.3559271847797655 
-88.00000000000104 0.009659363892680345 0.34068149658737434 0.3503939490264696 
-87.00000000000104 0.009905827173107852 0.33128251049030166 0.3412407718196799 
-86.00000000000107 0.010246820217841611 0.31827880620994425 0.3285771424003148 
-85.00000000000107 0.010677048420579868 0.30184074287265333 0.3125681243242206 
-84.0000000000011 0.011187972774008632 0.2822079577961457 0.2934448161295318 
-83.0000000000011 0.011766602195792673 0.25970207709581145 0.2715158552975756 
-82.00000000000111 0.012394164115999771 0.23473904931853937 0.2471784235549831 
-81.00000000000112 0.013044799265966769 0.20783903370031306 0.22092683103582864 
-80.00000000000114 0.01368449479160927 0.1796313769853547 0.19335642716708049 
-79.00000000000114 0.014270543227129477 0.1508519331542196 0.16516038005775194 
-78.00000000000115 0.01475187969416913 0.12232992738907528 0.13711687789358723 
-77.00000000000117 0.015070685079906766 0.09496186959973553 0.11006464526989101 
-76.00000000000117 0.015165621748240998 0.06967081988084606 0.0848654433102875 
-75.00000000000118 0.014976960221404363 0.047350711986154675 0.062353518048062224 
-74.0000000000012 0.014453632966314437 0.028797502245517418 0.043273800824245964 
-73.00000000000121 0.013561900399364184 0.014631568854465364 0.028212971050858588 
-72.00000000000122 0.012294845122067724 0.00521881462284587 0.017530051001493848 
-71.00000000000124 0.010681372048602533 0.0006008957129578414 0.011295633536894738 
-70.00000000000125 0.008792881160094513 0.0004472681303997714 0.009250602041950651 
-69.00000000000126 0.00674544128503944 0.00404250557071719 0.01079562521107044 
-68.00000000000126 0.004695306502494297 0.010320746024472792 0.015021125863013214 
-67.00000000000128 0.002826159032520067 0.01795448381926601 0.020783323714204324 
-66.0000000000013 0.0013276533927122935 0.025496995744476954 0.026825213811785948 
-65.0000000000013 0.00036666650599646096 0.03156697895824877 0.0319324600619089 
-64.00000000000131 5.4919339945340744e-05 0.0350519754868618 0.03510444032648485 
-63.00000000000132 0.0004188813348370903 0.035296394921045915 0.03571216184652631 
-62.000000000001336 0.0013794372618395128 0.03223373585636759 0.03361012432096759 
-61.00000000000135 0.0027489223859047777 0.02642437866150205 0.029171109325951003 
-60.00000000000135 0.0042511610407807475 0.018972576030170513 0.02322316285122293 
-59.000000000001364 0.005565816442934603 0.011319308508956512 0.01688675730540845 
-58.00000000000138 0.006392095497763068 0.00493850717530709 0.011334695705371774 
-57.00000000000139 0.006519916646997378 0.0009960557505507344 0.007522297344612467 
-56.0000000000014 0.005891069620166828 5.429815812617005e-05 0.005953134678845909 
-55.000000000001414 0.0046310394637595785 0.0019091533362120244 0.006548098048763542 
-54.00000000000143 0.0030359785412321164 0.005624966354492949 0.008667383048011748 
-53.00000000000144 0.0015093836088382084 0.009783460477938528 0.011296280305629592 
-52.00000000000145 0.0004578377137324958 0.0128970472246213 0.01335432338126461 
-51.00000000000146 0.0001708375896750925 0.013872621035653232 0.014038878164922249 
-50.00000000000147 0.0007207344225647224 0.012374680993569778 0.013088003910710879 
-49.00000000000148 0.0019196908370386896 0.008948027125792762 0.01085974942597145 
-48.00000000000149 0.0033581406169464053 0.004828545073154594 0.008180970836424632 
-47.000000000001506 0.004524773588501281 0.0014817732396081214 0.0060055408766195835 
-46.00000000000152 0.0049780446256485105 2.5857860291966493e-05 0.005008732838712715 
-45.00000000000153 0.004514136098751167 0.0007675749133181316 0.005291516020250679 
-44.000000000001535 0.0032673488635041143 0.003063591339788913 0.0063429024497217955 
-43.00000000000155 0.0016932743228605378 0.005601169896788868 0.007304702091318782 
-42.000000000001556 0.00042208503252634625 0.007007412534687294 0.007434749191457402 
-41.00000000000157 1.8800267638504654e-05 0.006522009482089037 0.006540009509289094 
-40.000000000001585 0.0007323357808386285 0.0043984533663188625 0.0051260882369612544 
-39.0000000000016 0.0023369800569009998 0.0017938227531405166 0.004127012312110409 
-38.000000000001606 0.00415538509240424 0.0001520267378444022 0.004309855507724275 
-37.00000000000161 0.00529848742977293 0.0003738646001915335 0.005683873190599424 
-36.00000000000163 0.005074869298028937 0.0022393785740266394 0.007332924984987505 
-35.00000000000164 0.003431566112449908 0.004471863719140846 0.007922696052042193 
-34.00000000000165 0.0012212747707612856 0.005496470982062828 0.006729715256734179 
-33.00000000000166 8.442308844243205e-05 0.004501900516513986 0.004587313276795848 
-32.00000000000168 0.0018247475124297697 0.0021283404232861213 0.003948369180035487 
-31.000000000001688 0.007363310508454966 0.0002161566010755662 0.007583463478608305 
-30.000000000001698 0.015654528799816075 0.0005921420865496688 0.01627628853637667 
-29.000000000001705 0.023243449383606375 0.0035825482621067027 0.026888723689083897 
-28.00000000000172 0.025262376068447702 0.007355260796775653 0.03270104525694367 
-27.00000000000173 0.01839973721638943 0.008898756664477718 0.02737095656620263 
-26.00000000000174 0.005596110717008543 0.006419250686215992 0.01204588016747362 
-25.00000000000175 0.0010323482174931183 0.0017011519365647825 0.002730157797676528 
-24.000000000001766 0.03280887852923509 0.0004094908204796555 0.03327199512129743 
-23.000000000001776 0.1402924699795528 0.009126783735467728 0.14972748672444935 
-22.00000000000179 0.3641441083055887 0.030047117589952828 0.39503615537542686 
-21.000000000001798 0.729788202363579 0.056602862407700565 0.7880567292936285 
-20.00000000000181 1.2288876778575253 0.07416863590778523 1.3056995140565453 
-19.000000000001823 1.8066199076825105 0.06809256994618376 1.8782316694278465 
-18.000000000001833 2.3631100140600716 0.03690378964282339 2.40398001045581 
-17.000000000001844 2.773782942215993 0.003821885391717989 2.7813103294294077 
-16.000000000001855 2.9259387590855095 0.017882236908262177 2.9464612270248787 
-15.000000000001867 2.7601726972887963 0.13942739816420405 2.9005435703446842 
-14.000000000001878 2.2996501075556117 0.41288370484934195 2.71158068892014 
-13.000000000001888 1.651704359462151 0.8387126810377946 2.4879295170649884 
-12.0000000000019 0.9759906633721621 1.3605179085367471 2.3333335412092078 
-11.000000000001913 0.428408263145174 1.8784445007182602 2.3040411698113483 
-10.000000000001922 0.10336210552468969 2.286995349642108 2.388780912035039 
-9.000000000001934 0.0011077848324055316 2.5205287623061294 2.521662330201146 
-8.000000000001945 0.03784388615926577 2.582019618800459 2.6212375145241946 
-7.000000000001957 0.09645285705761919 2.5365324620106637 2.634985666363073 
-6.000000000001967 0.09440843930741544 2.469227921002156 2.5654342202839384 
-5.000000000001979 0.033881731618605755 2.4293306145332867 2.464272982635902 
-4.00000000000199 0.005213152463004408 2.3932909034327 2.3988349115285033 
-3.0000000000020015 0.13754507338526914 2.2733316281724982 2.4109998829138815 
-2.000000000002013 0.5189335854851949 1.973108046785375 2.4927037156046112 
-1.0000000000020242 1.1274831861680583 1.462934290791271 2.5921825675928565 
-2.0355549961366507e-12 1.813357915061369 0.8303731191020923 2.646664010793967 
0.9999999999979531 2.3478841924861142 0.26990139195032253 2.6213879509321396 
1.9999999999979419 2.5214871924269455 0.006222886115986377 2.531142546070254 
2.9999999999979305 2.244844222534111 0.1838806108063105 2.4312049902450408 
3.999999999997919 1.6025772765861839 0.7794684289179759 2.3832215606780336 
4.999999999997908 0.8298627811613126 1.5868668040890084 2.4168448089889587 
5.999999999997897 0.21939849103782552 2.2914454584346 2.510618195025927 
6.999999999997885 0.0003412292273376777 2.603447398602489 2.6040784840073963 
7.999999999997874 0.2445521353981431 2.388350168884866 2.6343117468434007 
8.999999999997863 0.8419491982409916 1.7308944506247055 2.575467574507265 
9.99999999999785 1.553375368521029 0.9008947024103463 2.4576791198666377 
10.999999999997842 2.113453245870604 0.23659606847339776 2.3535028908351077 
11.99999999999783 2.33516614873248 0.000494138913253184 2.3384309084401926 
12.999999999997817 2.1713667527748535 0.2736023618508742 2.4466234855949964 
13.999999999997806 1.7123071399822627 0.9329013735047057 2.6457296371878978 
14.999999999997796 1.129107031836005 1.7156216719882997 2.8444505473010238 
15.999999999997783 0.5953853982252308 2.33463554215145 2.929434653354537 
16.999999999997772 0.22366673804252726 2.590324936604189 2.813528808479034 
17.999999999997762 0.040207246419991495 2.4325757042105174 2.472671560466042 
18.99999999999775 0.0004487690560499944 1.9547085125776476 1.955395556687891 
19.999999999997737 0.02893757790456841 1.333272611491245 1.3626410370316429 
20.999999999997726 0.06030276445463406 0.7482501625988566 0.8089821793074339 
21.99999999999772 0.06298781169799723 0.31985438063936544 0.3831374668421667 
22.999999999997705 0.03988797465417269 0.08352241550198075 0.12354206317161608 
23.999999999997694 0.012334177976066832 0.0037433876616350973 0.016099587703347833 
24.99999999999768 0.00011955218470147392 0.010851759871032396 0.01096796518279305 
25.99999999999767 0.008838680643611905 0.03930389418633072 0.0481762934431608 
26.99999999999766 0.02918160847394558 0.05118824473759688 0.08045536359679838 
27.999999999997648 0.045477772316454904 0.03973866985601358 0.08532705556034939 
28.999999999997634 0.04654515013748835 0.017933602386154785 0.06457329993855594 
29.999999999997627 0.03218947383619899 0.0023605755927303754 0.03460147171466569 
30.999999999997616 0.012371751376330193 0.0015024209994586955 0.013884368110189537 
31.999999999997602 0.0005465014888195946 0.012649119981807646 0.013191452174301703 
32.99999999999759 0.005549421614511739 0.026184513935935343 0.0317498119514342 
33.99999999999758 0.02656326824424856 0.03274891248582635 0.05937036351014962 
34.99999999999757 0.05355131926105919 0.028646232240893056 0.082296576251606 
35.999999999997556 0.07256370453183927 0.017028004432766888 0.08970789369341992 
36.99999999999754 0.07304833132205575 0.005168989711829118 0.07831757863909428 
37.999999999997534 0.05365822313833945 4.679194714127591e-05 0.05376439749353522 
38.99999999999753 0.024049942577025696 0.0047795597405876755 0.028845703465227905 
39.99999999999751 0.0021020609057074485 0.01750446351246843 0.01960573604356085 
40.9999999999975 0.007881168451420598 0.03278545576521183 0.04069912265799994 
41.999999999997485 0.056786538337536774 0.0444445991134298 0.10135887487356351 
42.99999999999748 0.1543267239900489 0.048288464379013483 0.2028960477162356 
43.99999999999746 0.2941141899487019 0.04355364960600911 0.33814157194302974 
44.999999999997456 0.4593917310120394 0.03268451728704971 0.49275578107759344 
45.99999999999745 0.6272508035016525 0.01984012555763247 0.6479605465350821 
46.999999999997435 0.7740292502706736 0.008977901179385676 0.7840269069105789 
47.99999999999742 0.8802972832418713 0.002371212508260467 0.8837827517995479 
48.99999999999741 0.934245815813773 8.444694587970587e-05 0.9354777212791134 
49.9999999999974 0.9329437249775101 0.0004613540950033908 0.9345279460243124 
50.999999999997385 0.881579282344865 0.0012886075879417777 0.8839186090908465 
51.99999999999738 0.7912638047488544 0.0011052034281261655 0.7933139333713924 
52.99999999999737 0.6761754342955251 0.00016195411278198204 0.6771575631835256 
53.99999999999736 0.5507772904769149 0.0007313172188894213 0.5521983331875254 
54.99999999999734 0.42763760665449074 0.006723771810801379 0.43492545024995694 
55.99999999999733 0.3161093802366353 0.022786825487126728 0.3393466515590932 
56.99999999999732 0.2218783155957863 0.05318671691455509 0.2754179858044579 
57.99999999999731 0.14721248634146186 0.10078642013424656 0.24827200364721352 
58.99999999999729 0.09166192741152585 0.1663589047510545 0.25823129635478653 
59.99999999999728 0.05295064823389876 0.24835343377729976 0.3014674892052484 
60.99999999999728 0.027851686056311917 0.34310823414776254 0.37108954518194437 
61.999999999997264 0.01290885084666029 0.4454073150883923 0.45842276533754195 
62.99999999999725 0.004942672002798335 0.5492282052421311 0.5542627669334868 
63.99999999999724 0.0013373562582487731 0.6485210511231946 0.6499417136503258 
64.99999999999723 0.00014382778719991763 0.7378872694259581 0.7381100914633875 
65.99999999999721 5.1574728286934724e-05 0.8130724768274294 0.8132015069726695 
66.9999999999972 0.00028358717197093426 0.871238903714196 0.8716000233007651 
67.9999999999972 0.00046012900375263854 0.9110258418871341 0.9115643431134416 
68.99999999999719 0.0004640325760937786 0.9324367620578197 0.9329801748912949 
69.99999999999717 0.0003268365349353861 0.9366070603234139 0.9370140692445327 
70.99999999999716 0.00014392746097580204 0.9255087937980557 0.9257332502154748 
71.99999999999714 1.8947936680510204e-05 0.9016418887687886 0.901741189966966 
72.99999999999714 3.3100018197307435e-05 0.8677492429647593 0.8678619787230638 
73.99999999999713 0.0002330103193851448 0.8265794948767992 0.8268909294264164 
74.99999999999712 0.0006307149081555274 0.7807086133052824 0.7814161286327569 
75.9999999999971 0.0012102816882327242 0.7324213933575408 0.7337065370233109 
76.9999999999971 0.001936988982838665 0.6836470031939524 0.6856567020031 
77.99999999999709 0.002766398430414721 0.6359387908209614 0.6387756288860381 
78.99999999999707 0.003651861525873597 0.5904871061295413 0.5942071044833562 
79.99999999999706 0.004549888947029064 0.5481542276238183 0.5527699907458776 
80.99999999999704 0.0054233906593674636 0.5095219195204149 0.5150090214128503 
81.99999999999704 0.006243113528749825 0.4749441045945304 0.48124891317923585 
82.99999999999702 0.006987731060312483 0.444599193182443 0.4516467858147182 
83.99999999999702 0.007643044544005912 0.41853848267182264 0.42623976454017165 
84.999999999997 0.008200692025981778 0.3967285872150501 0.4049861205156929 
85.99999999999699 0.008656671567105055 0.3790870233729928 0.387799381431579 
86.99999999999697 0.009009894135265449 0.36551087654862285 0.3745755523185747 
87.99999999999697 0.009260903432753204 0.35589895350696804 0.3652139891308751 
88.99999999999696 0.009410840795805495 0.3501680506938478 0.35963263290060055 
89.99999999999694 0.009460693413822186 0.3482640000598844 0.35777830445159337 
90.99999999999694 0.009410840795805814 0.3501680506938217 0.359632632900599 
91.99999999999692 0.009260903432753953 0.35589895350692075 0.365213989130874 
92.99999999999692 0.009009894135267472 0.3655108765485498 0.3745755523185459 
93.99999999999689 0.008656671567107211 0.37908702337289496 0.3877993814315478 
94.99999999999689 0.008200692025984781 0.3967285872149287 0.404986120515432 
95.99999999999689 0.007643044544009501 0.4185384826716751 0.42623976453965895 
96.99999999999686 0.00698773106031646 0.4445991931822665 0.4516467858147139 
97.99999999999686 0.0062431135287546085 0.4749441045943307 0.481248913179183 
98.99999999999685 0.005423390659372662 0.5095219195201903 0.5150090214127807 
99.99999999999685 0.004549888947034441 0.5481542276235689 0.5527699907455615 
100.99999999999682 0.0036518615258791403 0.5904871061292737 0.5942071044831689 
101.99999999999682 0.002766398430420127 0.6359387908206742 0.6387756288859987 
102.99999999999679 0.0019369889828433177 0.6836470031936578 0.6856567020029962 
103.99999999999679 0.001210281688236657 0.7324213933572425 0.7337065370230234 
104.99999999999679 0.0006307149081585278 0.7807086133049926 0.7814161286325778 
105.99999999999676 0.0002330103193869451 0.8265794948765363 0.8268909294262081 
106.99999999999676 3.310001819792531e-05 0.8677492429645264 0.8678619787230453 
107.99999999999673 1.8947936680110465e-05 0.9016418887686053 0.9017411899667668 
108.99999999999673 0.00014392746097477383 0.9255087937979471 0.92573325021547 
109.99999999999672 0.0003268365349343053 0.9366070603233931 0.9370140692445318 
110.99999999999672 0.0004640325760933632 0.9324367620578959 0.9329801748919652 
111.99999999999669 0.000460129003753186 0.9110258418873209 0.9115643431136778 
112.99999999999669 0.00028358717197241533 0.871238903714493 0.8716000233008233 
113.99999999999669 5.1574728287954565e-05 0.8130724768278367 0.8132015069728609 
114.99999999999666 0.00014382778719703959 0.7378872694264649 0.7381100914636824 
115.99999999999666 0.0013373562582356601 0.6485210511237771 0.6499417136512904 
116.99999999999663 0.004942672002765082 0.5492282052427608 0.554262766934303 
117.99999999999663 0.012908850846593331 0.4454073150890291 0.4584227653380149 
118.99999999999662 0.02785168605619279 0.343108234148371 0.37108954518250575 
119.9999999999966 0.052950648233707806 0.2483534337778437 0.30146748920560684 
120.9999999999966 0.0916619274112389 0.16635890475150963 0.2582312963548978 
121.99999999999659 0.14721248634106537 0.10078642013459292 0.24827200364740293 
122.99999999999658 0.22187831559526805 0.05318671691479149 0.2754179858042085 
123.99999999999656 0.316109380236003 0.022786825487264403 0.3393466515580212 
124.99999999999656 0.42763760665376777 0.006723771810863984 0.43492545024926876 
125.99999999999653 0.5507772904761439 0.000731317218904876 0.5521983331855136 
126.99999999999653 0.6761754342947724 0.0001619541127775964 0.6771575631831653 
127.99999999999653 0.7912638047482105 0.0011052034281213738 0.7933139333704697 
128.9999999999965 0.8815792823444212 0.001288607587944448 0.8839186090907091 
129.9999999999965 0.9329437249773391 0.00046135409500916826 0.9345279460242315 
130.99999999999648 0.9342458158139344 8.444694587610831e-05 0.9354777212791221 
131.99999999999648 0.8802972832423688 0.0023712125082343185 0.8837827518000292 
132.99999999999645 0.7740292502714659 0.008977901179331303 0.784026906911556 
133.99999999999645 0.6272508035026366 0.01984012555755694 0.647960546536162 
134.99999999999642 0.4593917310130781 0.032684517286972636 0.4927557810778025 
135.99999999999642 0.2941141899496559 0.04355364960595783 0.33814157194483097 
136.99999999999642 0.15432672399078848 0.048288464379010194 0.20289604771718622 
137.9999999999964 0.05678653833798548 0.044444599113479984 0.10135887487409101 
138.9999999999964 0.007881168451576664 0.03278545576529995 0.04069912265829523 
139.9999999999964 0.002102060905638754 0.017504463512560426 0.019605736043589003 
140.99999999999636 0.02404994257684734 0.004779559740645218 0.028845703465160265 
141.99999999999636 0.0536582231381743 4.679194713948946e-05 0.05376439749340159 
142.99999999999636 0.07304833132199352 0.005168989711771741 0.07831757863895886 
143.99999999999633 0.07256370453190594 0.017028004432687236 0.08970789369342008 
144.99999999999633 0.05355131926121342 0.028646232240838985 0.0822965762516561 
145.99999999999633 0.02656326824440926 0.03274891248583404 0.05937036351026442 
146.9999999999963 0.005549421614597491 0.02618451393600413 0.03174981195155931 
147.9999999999963 0.0005465014887941832 0.012649119981894181 0.013191452174343518 
148.99999999999628 0.01237175137622041 0.0015024209994978306 0.013884368110121469 
149.99999999999628 0.03218947383608104 0.002360575592677451 0.03460147171444692 
150.99999999999625 0.04654515013744191 0.017933602386026155 0.06457329993830258 
151.99999999999625 0.045477772316514196 0.03973866985589372 0.08532705556022487 
152.99999999999625 0.029181608474073292 0.05118824473759155 0.08045536359687137 
153.99999999999622 0.008838680643715738 0.03930389418647567 0.048176293443487055 
154.99999999999622 0.00011955218469373766 0.010851759871196631 0.010967965182929062 
155.9999999999962 0.012334177975930772 0.0037433876614885644 0.016099587703157586 
156.9999999999962 0.039887974653993366 0.08352241550107734 0.12354206317110449 
157.99999999999616 0.06298781169791882 0.31985438063733973 0.38313746684091926 
158.99999999999616 0.0603027644547505 0.7482501625956807 0.8089821793021825 
159.99999999999616 0.02893757790480338 1.333272611487394 1.3626410370295767 
160.99999999999613 0.0004487690560944744 1.9547085125740893 1.955395556686893 
161.99999999999613 0.040207246419379866 2.4325757042084213 2.472671560463765 
162.9999999999961 0.2236667380408467 2.5903249366044556 2.813528808478754 
163.9999999999961 0.5953853982223911 2.334635542154255 2.929434653354588 
164.9999999999961 1.1291070318324377 1.7156216719928503 2.8444505473021233 
165.99999999999608 1.7123071399788863 0.9329013735094194 2.645729637189808 
166.99999999999608 2.1713667527728022 0.2736023618539414 2.446623485593811 
167.99999999999608 2.3351661487326285 0.0004941389133927829 2.3384309084369703 
168.99999999999605 2.113453245873121 0.23659606847045592 2.353502890833198 
169.99999999999605 1.5533753685251641 0.9008947024054443 2.4576791198631445 
170.99999999999602 0.8419491982452723 1.7308944506198187 2.575467574508705 
171.99999999999602 0.24455213540091156 2.3883501688820017 2.634311746847111 
172.99999999999602 0.0003412292274374098 2.6034473986028135 2.6040784840056563 
173.99999999999602 0.21939849103512324 2.2914454584379484 2.510618195026294 
174.99999999999596 0.8298627811567941 1.5868668040939686 2.4168448089891927 
175.99999999999596 1.6025772765815656 0.7794684289225531 2.3832215606777325 
176.99999999999596 2.2448442225311256 0.18388061080879775 2.4312049902467048 
177.99999999999596 2.5214871924266355 0.0062228861156496135 2.5311425460688257 
178.99999999999596 2.347884192488448 0.2699013919475926 2.6213879509320264 


==> figures/mimo_beta_-5db_cb/beampattern1.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.04456633909943056 2.508564424097631 2.552628304861008 
-179.0 0.015840031503326968 2.4938313841776925 2.509409063198542 
-178.0 0.0023792396570007494 2.4281245047800404 2.430441748159311 
-177.00000000000006 0.016097465037935896 2.3542952718258685 2.370385618544342 
-176.00000000000006 0.04399370416075347 2.331782179624971 2.375670649893705 
-175.00000000000006 0.058883421564009435 2.3953182971820675 2.4539414733426868 
-174.00000000000006 0.042962473775213374 2.524099499372061 2.5667402037313702 
-173.00000000000006 0.009382230121969268 2.64151576785063 2.650732843756669 
-172.0000000000001 0.007833107965503327 2.64746782743504 2.6555385480072133 
-171.0000000000001 0.10873994575368684 2.466424819843447 2.575956372257707 
-170.0000000000001 0.3721639092234027 2.0856897845387827 2.459164536053601 
-169.0000000000001 0.8157551124893573 1.5642157029597827 2.381564525788631 
-168.00000000000014 1.3970439023989538 1.008528668543919 2.407079676867419 
-167.00000000000017 2.018893895979141 0.5291879201046702 2.549123357051557 
-166.00000000000017 2.556599795432542 0.1996200369121249 2.756534297421248 
-165.00000000000017 2.8959588723269114 0.03557977946477178 2.931062000290978 
-164.00000000000017 2.9676726691551183 0.001263971330283995 2.9678082826277286 
-163.0000000000002 2.7658489671779423 0.03472394219589953 2.799072791240317 
-162.0000000000002 2.3454263085964766 0.07765491452548363 2.421529454588518 
-161.00000000000023 1.8015563328603506 0.0956807092857691 1.8958973451082384 
-160.00000000000023 1.2399297064449477 0.08274415842981082 1.3216938227192738 
-159.00000000000023 0.7487839276290172 0.05210296281912826 0.8002880551758055 
-158.00000000000026 0.38095450338333947 0.02199186860580849 0.40265612266236045 
-157.00000000000026 0.14947168279695133 0.004258080337845028 0.15363333990867742 
-156.00000000000026 0.03511142906344191 0.0003988577324346494 0.03549946919062336 
-155.00000000000028 0.0008369519770954097 0.004444396236745979 0.005283912020900785 
-154.00000000000028 0.0070699350735938795 0.008861514623155018 0.01591732423800301 
-153.0000000000003 0.022980885147088542 0.009305719402235386 0.032256691750925284 
-152.0000000000003 0.03151899141685803 0.005980087592127679 0.03746738267766834 
-151.0000000000003 0.028534637172901306 0.0019055965065868025 0.030418910629302975 
-150.00000000000034 0.018161292459921395 3.704882737802055e-05 0.018190675728575297 
-149.00000000000034 0.007213613641011969 0.0012523476949130618 0.008467116199362155 
-148.00000000000037 0.0008483331417450364 0.004178721975844576 0.005029119183484588 
-147.00000000000037 0.0005975067391165371 0.006499808593886707 0.00709448900013569 
-146.0000000000004 0.004688529285551221 0.006610837930755399 0.011290539265493954 
-145.0000000000004 0.009750968465582812 0.004547017786359163 0.014286143802855424 
-144.00000000000043 0.01276326341285735 0.001763541174319455 0.014516453148469183 
-143.00000000000043 0.012344920796218793 9.151569797199366e-05 0.01243084476265987 
-142.00000000000043 0.009020120264391883 0.000602485698240851 0.009622280939898425 
-141.00000000000045 0.004597949193919809 0.0030382338259912437 0.007639028562674934 
-140.00000000000045 0.0011361658425669873 0.006045978281240949 0.007184853195941886 
-139.00000000000048 9.254278230471184e-06 0.00799110161443163 0.008000126773465135 
-138.00000000000048 0.0014371503439148576 0.007851824224950671 0.009284706229056593 
-137.00000000000048 0.004567725727103439 0.005728903698072933 0.010289170661447989 
-136.0000000000005 0.007969742824600516 0.002757756814270673 0.010719026078822871 
-135.0000000000005 0.010266708285302958 0.0005256023621567301 0.010785252314183431 
-134.0000000000005 0.01064631589528044 0.0003133120412021449 0.010955663366878352 
-133.00000000000054 0.00908158430136035 0.0025198025564654052 0.011600885741950602 
-132.00000000000054 0.00623771414520572 0.006502009896171459 0.012741769371077431 
-131.00000000000054 0.003154693667048616 0.010859303341869249 0.014016875252316935 
-130.00000000000057 0.0008541575215043054 0.014007243495709022 0.014863302816770544 
-129.00000000000057 1.3734966673805355e-05 0.0147922037753035 0.01480559146724643 
-128.00000000000057 0.0008005078964917254 0.012914916420171448 0.013712457344632091 
-127.0000000000006 0.002885764330451804 0.009030303738873311 0.011911039282651786 
-126.0000000000006 0.005602871017666808 0.00452089540287972 0.010117899698736426 
-125.00000000000063 0.008175559498142545 0.0010500838268693454 0.009220404537416146 
-124.00000000000063 0.00993925619583269 5.677066233737601e-05 0.00999268716656632 
-123.00000000000065 0.010496964662755764 0.002347556452040997 0.012843829513153443 
-122.00000000000065 0.009781941063111232 0.007890926896753175 0.017674900333226315 
-121.00000000000068 0.008030102712632029 0.015845457959537096 0.02387975290843156 
-120.00000000000068 0.005687295717349531 0.024786557676772097 0.03047917878963084 
-119.00000000000068 0.003286593804597749 0.03305152676070533 0.036343345925595724 
-118.0000000000007 0.0013294681051547281 0.03910761001830952 0.04044102925351741 
-117.00000000000071 0.00019552267237891129 0.04185918877532623 0.04205649192378356 
-116.00000000000072 9.304316684960485e-05 0.04083905715844025 0.04093122971964474 
-115.00000000000072 0.0010508102711315654 0.03626362984884724 0.03731090156399753 
-114.00000000000075 0.002943040397260238 0.02896331069345245 0.03190055763674733 
-113.00000000000075 0.005534908400535343 0.02022101188918568 0.02574862202442027 
-112.00000000000078 0.008535564089849205 0.011561808202377753 0.020089531111219132 
-111.00000000000078 0.011647784705882893 0.004536034933373387 0.0161764773165435 
-110.00000000000078 0.014607065685424987 0.0005298559009949669 0.015131081364011785 
-109.00000000000081 0.017206842091302195 0.0006251600253915777 0.01782853678122148 
-108.00000000000081 0.01930981416839467 0.005517954975479354 0.02482736129673433 
-107.00000000000082 0.020847598340094625 0.015493632848391826 0.036344345391602965 
-106.00000000000084 0.021812070037459202 0.030449885678888827 0.05226883801316372 
-105.00000000000085 0.022241976626926868 0.04995395109615247 0.07220662575538192 
-104.00000000000085 0.022207963006725135 0.07331986098694354 0.09554222031123576 
-103.00000000000087 0.02179837077592678 0.09969264875292427 0.12150887122531918 
-102.00000000000088 0.021107297386620892 0.128129133917329 0.14925741040011453 
-101.00000000000088 0.02022560973432761 0.1576681240717906 0.17791746434985334 
-100.00000000000091 0.01923499247240603 0.18738602606616997 0.20664710794942834 
-99.00000000000091 0.018204704148401352 0.21643654083544328 0.23466930848466389 
-98.00000000000094 0.017190498061512603 0.2440751371818725 0.2612953132426049 
-97.00000000000094 0.016235099071698827 0.2696703280142173 0.28593639607690996 
-96.00000000000094 0.01536966416581079 0.2927044825342799 0.30810612460374176 
-95.00000000000097 0.014615748426492768 0.3127671292252468 0.327415624708748 
-94.00000000000097 0.01398741339927796 0.32954358232611874 0.3435643120286977 
-93.00000000000098 0.013493227040962622 0.3428013929085367 0.3563283405476876 
-92.000000000001 0.013137999111927428 0.3523766932678497 0.36554868076655694 
-91.00000000000101 0.012924166937219081 0.3581620476445228 0.37112035514289865 
-90.00000000000101 0.012852793583177119 0.3600969905716148 0.37298397401355354 
-89.00000000000104 0.012924166937219008 0.3581620476445331 0.3711203551428989 
-88.00000000000104 0.01313799911192692 0.35237669326786325 0.36554868076655783 
-87.00000000000104 0.013493227040961593 0.34280139290856204 0.3563283405476891 
-86.00000000000107 0.013987413399276864 0.32954358232614794 0.34356431202870613 
-85.00000000000107 0.014615748426491468 0.31276712922528555 0.3274156247087498 
-84.0000000000011 0.015369664165808974 0.2927044825343227 0.30810612460387055 
-83.0000000000011 0.016235099071696988 0.26967032801426666 0.2859363960769243 
-82.00000000000111 0.01719049806151077 0.24407513718192772 0.2612953132426455 
-81.00000000000112 0.018204704148399354 0.2164365408355016 0.23466930848466888 
-80.00000000000114 0.0192349924724038 0.1873860260662293 0.2066471079496706 
-79.00000000000114 0.020225609734325613 0.15766812407185077 0.17791746434987601 
-78.00000000000115 0.021107297386619078 0.12812913391738776 0.14925741040012086 
-77.00000000000117 0.02179837077592551 0.09969264875297909 0.12150887122533255 
-76.00000000000117 0.022207963006724472 0.07331986098699456 0.09554222031134614 
-75.00000000000118 0.022241976626927226 0.049953951096196346 0.07220662575549146 
-74.0000000000012 0.021812070037460645 0.030449885678923882 0.05226883801317168 
-73.00000000000121 0.020847598340097095 0.01549363284841738 0.03634434539162672 
-72.00000000000122 0.019309814168398113 0.005517954975494384 0.024827361296747546 
-71.00000000000124 0.017206842091307073 0.0006251600253963792 0.017828536781231627 
-70.00000000000125 0.01460706568543075 0.0005298559009907089 0.015131081363997762 
-69.00000000000126 0.011647784705889255 0.004536034933361788 0.016176477316543675 
-68.00000000000126 0.008535564089855435 0.0115618082023614 0.020089531111205955 
-67.00000000000128 0.005534908400541124 0.02022101188916736 0.025748622024411937 
-66.0000000000013 0.002943040397265061 0.028963310693435548 0.03190055763674682 
-65.0000000000013 0.001050810271134405 0.03626362984883488 0.0373109015639974 
-64.00000000000131 9.304316685049223e-05 0.04083905715843419 0.04093122971962996 
-63.00000000000132 0.00019552267237758701 0.041859188775328335 0.04205649192378395 
-62.000000000001336 0.001329468105151507 0.03910761001831864 0.04044102925351436 
-61.00000000000135 0.0032865938045931985 0.033051526760720505 0.03634334592564632 
-60.00000000000135 0.005687295717344522 0.02478655767679037 0.03047917878967278 
-59.000000000001364 0.00803010271262795 0.015845457959554422 0.02387975290846299 
-58.00000000000138 0.009781941063108597 0.00789092689676726 0.017674900333226155 
-57.00000000000139 0.010496964662755813 0.002347556452049187 0.012843829513160269 
-56.0000000000014 0.00993925619583534 5.677066233855168e-05 0.009992687166567912 
-55.000000000001414 0.008175559498146955 0.0010500838268644687 0.009220404537416809 
-54.00000000000143 0.005602871017672441 0.004520895402871098 0.010117899698729591 
-53.00000000000144 0.0028857643304568787 0.009030303738864149 0.011911039282631609 
-52.00000000000145 0.0008005078964948094 0.012914916420165238 0.013712457344631647 
-51.00000000000146 1.3734966673774018e-05 0.014792203775302389 0.014805591467246377 
-50.00000000000147 0.0008541575215010417 0.014007243495713414 0.014863302816758213 
-49.00000000000148 0.0031546936670429054 0.010859303341877347 0.01401687525233169 
-48.00000000000149 0.006237714145199389 0.006502009896180438 0.01274176937108007 
-47.000000000001506 0.009081584301355423 0.00251980255647208 0.01160088574194781 
-46.00000000000152 0.010646315895279406 0.0003133120412042491 0.010955663366882598 
-45.00000000000153 0.010266708285305952 0.0005256023621538792 0.010785252314183235 
-44.000000000001535 0.007969742824606666 0.002757756814264776 0.010719026078821907 
-43.00000000000155 0.004567725727110586 0.0057289036980673995 0.010289170661451947 
-42.000000000001556 0.0014371503439199556 0.007851824224948033 0.009284706229067336 
-41.00000000000157 9.254278230901019e-06 0.00799110161443376 0.00800012677347232 
-40.000000000001585 0.0011361658425620396 0.006045978281246356 0.007184853195947004 
-39.0000000000016 0.0045979491939112565 0.0030382338259973664 0.00763902856267382 
-38.000000000001606 0.00902012026438316 0.0006024856982441222 0.00962228093988551 
-37.00000000000161 0.01234492079621445 9.151569797067755e-05 0.012430844762647759 
-36.00000000000163 0.012763263412860024 0.0017635411743142932 0.014516453148465972 
-35.00000000000164 0.009750968465592156 0.0045470177863534455 0.014286143802855722 
-34.00000000000165 0.004688529285561761 0.006610837930753078 0.01129053926549613 
-33.00000000000166 0.0005975067391214503 0.006499808593889513 0.007094489000140404 
-32.00000000000168 0.0008483331417384758 0.00417872197585055 0.005029119183488888 
-31.000000000001688 0.007213613640993226 0.001252347694918008 0.008467116199342933 
-30.000000000001698 0.018161292459897612 3.7048827377491946e-05 0.018190675728562932 
-29.000000000001705 0.02853463717288548 0.0019055965065800284 0.030418910629299873 
-28.00000000000172 0.03151899141686315 0.005980087592119035 0.037467382677668415 
-27.00000000000173 0.022980885147116454 0.00930571940223182 0.03225669175099022 
-26.00000000000174 0.007069935073624632 0.00886151462316062 0.015917324238039966 
-25.00000000000175 0.0008369519770794518 0.0044443962367568274 0.005283912020911532 
-24.000000000001766 0.035111429063304805 0.0003988577324375352 0.035499469190492045 
-23.000000000001776 0.14947168279661163 0.004258080337824205 0.15363333990822128 
-22.00000000000179 0.38095450338273423 0.021991868605757765 0.402656122661845 
-21.000000000001798 0.7487839276281355 0.05210296281906098 0.8002880551753739 
-20.00000000000181 1.2399297064438548 0.08274415842975995 1.321693822716944 
-19.000000000001823 1.8015563328591941 0.09568070928577224 1.8958973451062688 
-18.000000000001833 2.345426308595465 0.07765491452555172 2.421529454588155 
-17.000000000001844 2.765848967177285 0.03472394219599364 2.799072791240287 
-16.000000000001855 2.967672669154978 0.001263971330305289 2.96780828262778 
-15.000000000001867 2.8959588723273404 0.03557977946458925 2.9310620002909187 
-14.000000000001878 2.5565997954334665 0.19962003691162897 2.7565342974177365 
-13.000000000001888 2.01889389598036 0.5291879201038335 2.5491233570516494 
-12.0000000000019 1.3970439024002141 1.0085286685428347 2.407079676867536 
-11.000000000001913 0.815755112490422 1.56421570295865 2.381564525789657 
-10.000000000001922 0.37216390922412323 2.0856897845378364 2.4591645360546415 
-9.000000000001934 0.10873994575404156 2.4664248198428687 2.5759563722569077 
-8.000000000001945 0.007833107965579712 2.647467827434879 2.655538548007008 
-7.000000000001957 0.009382230121911599 2.6415157678507875 2.6507328437569835 
-6.000000000001967 0.04296247377515218 2.524099499372342 2.566740203731384 
-5.000000000001979 0.05888342156401026 2.395318297182281 2.453941473342699 
-4.00000000000199 0.04399370416080631 2.3317821796250096 2.375670649896719 
-3.0000000000020015 0.016097465037986182 2.3542952718257504 2.370385618544335 
-2.000000000002013 0.002379239657001269 2.428124504779879 2.4304417481592973 
-1.0000000000020242 0.01584003150327619 2.4938313841776023 2.509409063198272 
-2.0355549961366507e-12 0.044566339099375005 2.5085644240976612 2.5526283048600704 
0.9999999999979531 0.060904851620346236 2.47154756251013 2.5318176728973993 
1.9999999999979419 0.045389475890840573 2.417553741128476 2.4623953374864316 
2.9999999999979305 0.01048644821680685 2.3827731022019027 2.393032366767258 
3.999999999997919 0.0077908838924812054 2.3661054243216753 2.3741285989050147 
4.999999999997908 0.11060527485052715 2.313625981590034 2.424896477072644 
5.999999999997897 0.3776610690833089 2.1410708540467223 2.519639610812374 
6.999999999997885 0.8154882696255603 1.7857839065211731 2.6021385335610305 
7.999999999997874 1.35978836658883 1.2596062258573202 2.619948511594219 
8.999999999997863 1.8880435385081593 0.670075638658173 2.558196773916873 
9.99999999999785 2.2604506665013586 0.1923321235087737 2.4523728964075 
10.999999999997842 2.3719827967392555 0.0003425428961945354 2.371553529875969 
11.99999999999783 2.1924479276967617 0.18886370408350006 2.380377744636882 
12.999999999997817 1.7768763582710663 0.724188400672917 2.5001657552856766 
13.999999999997806 1.242469665804123 1.448484714410159 2.690224759384909 
14.999999999997796 0.7235021514554788 2.1366769705503392 2.8596676480831102 
15.999999999997783 0.3245181838596458 2.5800628285189493 2.9042637324275757 
16.999999999997772 0.09104739254194696 2.659678924892954 2.750541163220202 
17.999999999997762 0.0072903420315567164 2.3794693795665376 2.386642991277636 
18.99999999999775 0.01733425448418492 1.8496301726678501 1.8668741254458625 
19.999999999997737 0.0568699316463932 1.2330374727699582 1.2898283516385438 
20.999999999997726 0.08012571190553265 0.6815514771197279 0.7616122147904313 
21.99999999999772 0.07175847378029002 0.28896707063744514 0.36068186449438844 
22.999999999997705 0.04221094474968943 0.07562699305416368 0.11781705524371722 
23.999999999997694 0.01280321760064884 0.0035901892752967456 0.0163884766223926 
24.99999999999768 0.00011716731771319538 0.008865331088145571 0.008982134486305172 
25.99999999999767 0.007359256857889345 0.03338584439114969 0.040739596600822776 
26.99999999999766 0.025261040286373587 0.04397535936218224 0.06922217189205267 
27.999999999997648 0.03980562992952794 0.03453521392973129 0.07432091494670955 
28.999999999997634 0.04122284023396982 0.015966149966676797 0.057169913411136225 
29.999999999997627 0.02916856909681269 0.0023551536038657456 0.031511159212902394 
30.999999999997616 0.011910432224207207 0.0010133884698060992 0.012919265965091029 
31.999999999997602 0.0007987896843400385 0.009819593810135708 0.010618547549989716 
32.99999999999759 0.003529757967313872 0.020793086367343443 0.024321651762034272 
33.99999999999758 0.019852158375351082 0.026114581688768776 0.045958659625719475 
34.99999999999757 0.041724541126001866 0.02269376840146046 0.06440126150974919 
35.999999999997556 0.05756184481386876 0.013187054698012643 0.07072537385429335 
36.99999999999754 0.058327322956702135 0.003709183719837925 0.0620124394616085 
37.999999999997534 0.04259144119122123 9.62106536796888e-05 0.04266958474089003 
38.99999999999753 0.018375053946332258 0.0048855279553391175 0.023252273943848146 
39.99999999999751 0.0011157910178947541 0.01636909097595261 0.017484668749072226 
40.9999999999975 0.008689928218223541 0.02980799158957866 0.03849776279293208 
41.999999999997485 0.05544527195474916 0.03987006234657466 0.09530187450045322 
42.99999999999748 0.14735849939367027 0.0429784543992121 0.19029423076500962 
43.99999999999746 0.279814671953067 0.0385526795201052 0.31828038338399495 
44.999999999997456 0.43847517545147424 0.02880102745482148 0.46713445181560803 
45.99999999999745 0.6026842351103094 0.017405154091130443 0.6198892586027581 
46.999999999997435 0.7501957117126838 0.007835958208525218 0.7577775124106426 
47.99999999999742 0.8618225335524168 0.00205465547383598 0.8635807160282514 
48.99999999999741 0.9248709821295747 6.397557092146631e-05 0.9246133190634642 
49.9999999999974 0.9347454686407184 0.00036201210237915267 0.934780534591626 
50.999999999997385 0.8946844821552846 0.0009994082386432011 0.8953712763278632 
51.99999999999738 0.8140427285505775 0.0007657379263562691 0.8145270387204057 
52.99999999999737 0.7057764773496679 5.6788972263974035e-05 0.7055952808695818 
53.99999999999736 0.5838115862564071 0.0011480316352438106 0.5847718569012055 
54.99999999999734 0.46083083470945785 0.007830516116946459 0.46852516357930246 
55.99999999999733 0.3467908916820767 0.02456694850344034 0.3712699232681849 
56.99999999999732 0.2482479427462905 0.05544213808249429 0.30364373132964473 
57.99999999999731 0.1683900414047982 0.10319814109600879 0.2715747378904207 
58.99999999999729 0.1075690598672732 0.16857874742370682 0.2761580211917498 
59.99999999999728 0.06409481431063772 0.2500975592719991 0.31421754679473857 
60.99999999999728 0.03508058011857195 0.3442283465279533 0.3793416955631969 
61.999999999997264 0.017188095257499127 0.44592582651053886 0.46314868338166465 
62.99999999999725 0.007188081338531799 0.5493349425881215 0.5565560360804355 
63.99999999999724 0.0023124246837225655 0.6485382081796629 0.6508798649582231 
64.99999999999723 0.0004173898984172179 0.7382146446411907 0.7386568582001862 
65.99999999999721 1.3938923266363428e-06 0.8141264071488231 0.8141486066103186 
66.9999999999972 0.00012847007275405546 0.8733965350332339 0.8735428144758257 
67.9999999999972 0.00030446073512627506 0.9145827565800052 0.9149033424558031 
68.99999999999719 0.0003424475183239214 0.9375818063177696 0.9379400290711812 
69.99999999999717 0.00024137991874944188 0.9434144750558223 0.9436724523028914 
70.99999999999716 9.03146111782036e-05 0.9339450340333318 0.9340536718546436 
71.99999999999714 1.7408221828442218e-06 0.9115830034066256 0.9116053888340833 
72.99999999999714 7.16067374312875e-05 0.8790042699189997 0.8790991388520236 
73.99999999999713 0.0003605975806930038 0.8389157294188753 0.839302244523033 
74.99999999999712 0.000890289414034747 0.7938754996552485 0.7947941987161037 
75.9999999999971 0.0016482629394773698 0.7461708702800027 0.7478497331547194 
76.9999999999971 0.00259744212078109 0.6977491760952741 0.7003790266727434 
77.99999999999709 0.0036863238223670916 0.6501926650407192 0.6539127942300603 
78.99999999999707 0.004858068923460345 0.6047267368033219 0.6096196056431105 
79.99999999999706 0.006057470612870522 0.5622510179517121 0.5683439177351923 
80.99999999999704 0.0072355537908388905 0.5233839658545588 0.5306552673170456 
81.99999999999704 0.008352013338627071 0.488513495150169 0.4969013272695985 
82.99999999999702 0.009375925973683379 0.4578480717171294 0.4672597056788789 
83.99999999999702 0.010285237579464807 0.4314645369789058 0.44178525258911155 
84.999999999997 0.011065496767829173 0.40935045164348194 0.4204511341245803 
85.99999999999699 0.011708224692690616 0.39143991992603894 0.4031830246106153 
86.99999999999697 0.012209214959054688 0.3776426750325119 0.38988649101391887 
87.99999999999697 0.012566966915872049 0.3678667141296481 0.3804680608953378 
88.99999999999696 0.012781381406198273 0.3620350233100416 0.3748506431558348 
89.99999999999694 0.01285279358317738 0.3600969905716155 0.37298397401355354 
90.99999999999694 0.012781381406198925 0.362035023310015 0.37485064315582595 
91.99999999999692 0.0125669669158733 0.36786671412960137 0.38046806089491414 
92.99999999999692 0.012209214959057212 0.37764267503243854 0.3898864910138006 
93.99999999999689 0.01170822469269354 0.3914399199259417 0.4031830246106123 
94.99999999999689 0.011065496767833305 0.4093504516433586 0.4204511341245602 
95.99999999999689 0.010285237579469806 0.4314645369787572 0.44178525258852613 
96.99999999999686 0.009375925973688895 0.45784807171695213 0.4672597056782951 
97.99999999999686 0.008352013338633453 0.48851349514996695 0.4969013272693938 
98.99999999999685 0.007235553790846061 0.5233839658543317 0.5306552673167952 
99.99999999999685 0.006057470612877809 0.5622510179514619 0.5683439177344595 
100.99999999999682 0.004858068923467665 0.6047267368030524 0.6096196056430775 
101.99999999999682 0.0036863238223741835 0.6501926650404328 0.6539127942297274 
102.99999999999679 0.0025974421207873117 0.6977491760949798 0.7003790266726564 
103.99999999999679 0.0016482629394826429 0.7461708702797056 0.7478497331545341 
104.99999999999679 0.0008902894140386892 0.7938754996549642 0.7947941987158599 
105.99999999999676 0.00036059758069552 0.8389157294186155 0.8393022445227812 
106.99999999999676 7.160673743232056e-05 0.8790042699187742 0.8790991388517896 
107.99999999999673 1.7408221827071231e-06 0.9115830034064514 0.9116053888340376 
108.99999999999673 9.031461117738373e-05 0.9339450340332329 0.9340536718546361 
109.99999999999672 0.00024137991874856508 0.943414475055807 0.9436724523028462 
110.99999999999672 0.0003424475183237269 0.9375818063178581 0.9379400290713481 
111.99999999999669 0.0003044607351269774 0.9145827565802016 0.9149033424567402 
112.99999999999669 0.00012847007275533802 0.8733965350335395 0.8735428144758637 
113.99999999999669 1.3938923264479051e-06 0.814126407149238 0.814148606610661 
114.99999999999666 0.00041738989841138055 0.7382146446417012 0.7386568582003363 
115.99999999999666 0.0023124246837036735 0.6485382081802468 0.6508798649583413 
116.99999999999663 0.007188081338488595 0.5493349425887486 0.5565560360816136 
117.99999999999663 0.017188095257417078 0.44592582651117263 0.4631486833823638 
118.99999999999662 0.03508058011843219 0.3442283465285588 0.37934169556358777 
119.9999999999966 0.06409481431041991 0.25009755927254 0.3142175467947946 
120.9999999999966 0.10756905986695602 0.1685787474241593 0.27615802119189564 
121.99999999999659 0.16839004140436944 0.10319814109635474 0.2715747378902788 
122.99999999999658 0.24824794274574194 0.055442138082732725 0.3036437313289972 
123.99999999999656 0.34679089168142385 0.024566948503581962 0.37126992326797764 
124.99999999999656 0.4608308347087271 0.00783051611701343 0.4685251635785712 
125.99999999999653 0.5838115862556464 0.001148031635263097 0.5847718569007636 
126.99999999999653 0.7057764773489458 5.678897226190176e-05 0.7055952808686768 
127.99999999999653 0.8140427285499868 0.0007657379263519814 0.8145270387193241 
128.9999999999965 0.8946844821549059 0.0009994082386449556 0.895371276327756 
129.9999999999965 0.9347454686406166 0.00036201210238379463 0.934780534591583 
130.99999999999648 0.9248709821297981 6.397557091830263e-05 0.924613319063485 
131.99999999999648 0.8618225335529587 0.002054655473813242 0.863580716028345 
132.99999999999645 0.7501957117134935 0.007835958208477465 0.7577775124107079 
133.99999999999645 0.6026842351112838 0.01740515409106382 0.6198892586030644 
134.99999999999642 0.43847517545248055 0.02880102745475301 0.4671344518162099 
135.99999999999642 0.27981467195397525 0.038552679520058586 0.31828038338486747 
136.99999999999642 0.1473584993943676 0.04297845439920723 0.19029423076557356 
137.9999999999964 0.05544527195517279 0.039870062346617295 0.09530187450082969 
138.9999999999964 0.008689928218378802 0.02980799158965535 0.03849776279316949 
139.9999999999964 0.001115791017847606 0.016369090976034385 0.01748466874913877 
140.99999999999636 0.018375053946187252 0.0048855279553925695 0.02325227394375872 
141.99999999999636 0.04259144119108609 9.621065368292797e-05 0.04266958474078465 
142.99999999999636 0.05832732295665335 0.003709183719793342 0.062012439461500604 
143.99999999999633 0.057561844813926066 0.013187054697947969 0.07072537385430813 
144.99999999999633 0.04172454112612852 0.02269376840141599 0.06440126150999496 
145.99999999999633 0.01985215837547925 0.026114581688774598 0.04595865962595539 
146.9999999999963 0.0035297579673768276 0.020793086367399412 0.024321651762242356 
147.9999999999963 0.0007987896843101908 0.00981959381020534 0.010618547550036356 
148.99999999999628 0.011910432224109434 0.001013388469835257 0.012919265965017341 
149.99999999999628 0.029168569096711828 0.002355153603817542 0.03151115921279395 
150.99999999999625 0.04122284023393228 0.015966149966566378 0.05716991341106649 
151.99999999999625 0.039805629929582156 0.034535213929630486 0.07432091494668903 
152.99999999999625 0.02526104028648666 0.043975359362180395 0.06922217189217052 
153.99999999999622 0.007359256857980049 0.03338584439127586 0.04073959660097079 
154.99999999999622 0.0001171673177007378 0.00886533108828532 0.008982134486410515 
155.9999999999962 0.012803217600509285 0.003590189275160393 0.016388476622054244 
156.9999999999962 0.04221094474948754 0.07562699305335079 0.11781705524261125 
157.99999999999616 0.0717584737801547 0.28896707063560756 0.3606818644927007 
158.99999999999616 0.0801257119055784 0.6815514771167863 0.7616122147891891 
159.99999999999616 0.05686993164661713 1.2330374727662563 1.2898283516344573 
160.99999999999613 0.017334254484396832 1.849630172664172 1.8668741254413894 
161.99999999999613 0.0072903420313992435 2.37946937956391 2.3866429912736637 
162.9999999999961 0.09104739254102036 2.659678924892274 2.7505411632199945 
163.9999999999961 0.32451818385769954 2.5800628285206093 2.9042637324275065 
164.9999999999961 0.7235021514525948 2.1366769705539754 2.859667648084368 
165.99999999999608 1.2424696658007721 1.4484847144147153 2.6902247593847655 
166.99999999999608 1.7768763582680243 0.7241884006769788 2.5001657552876466 
167.99999999999608 2.192447927694849 0.18886370408581715 2.380377744638286 
168.99999999999605 2.371982796739033 0.0003425428961476696 2.3715535298730677 
169.99999999999605 2.2604506665029125 0.19233212350657505 2.4523728964112315 
170.99999999999602 1.8880435385110461 0.6700756386547155 2.5581967739208595 
171.99999999999602 1.359788366592253 1.259606225853755 2.619948511598502 
172.99999999999602 0.8154882696286637 1.7857839065184178 2.6021385335576244 
173.99999999999602 0.3776610690854922 2.141070854045143 2.519639610811998 
174.99999999999596 0.11060527485161802 2.313625981589434 2.424896477072556 
175.99999999999596 0.00779088389271152 2.3661054243215416 2.374128598909436 
176.99999999999596 0.010486448216622249 2.3827731022017744 2.3930323667677076 
177.99999999999596 0.0453894758906528 2.41755374112818 2.4623953374852765 
178.99999999999596 0.06090485162035611 2.4715475625098073 2.531817672897337 


==> figures/mimo_beta_-5db_cb/beampattern10.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.54747038239413 0.00013153158583854965 2.548692496268553 
-179.0 2.4873376967126526 0.017117122167836986 2.50545753074409 
-178.0 2.38410215028283 0.03965860184705349 2.424631065578327 
-177.00000000000006 2.3127371486543855 0.043099522357322916 2.3566171001457747 
-176.00000000000006 2.315857975844838 0.0283677266373609 2.34501043949971 
-175.00000000000006 2.389187726601459 0.009750215171993412 2.399820716175008 
-174.00000000000006 2.488933774942834 0.00037191401768976696 2.4903343487591107 
-173.00000000000006 2.5575943419938025 0.003623819663033652 2.562375380799237 
-172.0000000000001 2.5557462782996265 0.013447075815177584 2.5704100911200802 
-171.0000000000001 2.484193828107197 0.020685836384078258 2.506072604503259 
-170.0000000000001 2.385325137135276 0.01993610344989105 2.4063747466580683 
-169.0000000000001 2.3226050636004367 0.012416051788151476 2.336053123795045 
-168.00000000000014 2.347882739953355 0.003893456850096474 2.352776170849612 
-167.00000000000017 2.472265277758477 2.40575818855191e-05 2.4733302650707207 
-166.00000000000017 2.654718507020505 0.0026106020558674275 2.658467731225598 
-165.00000000000017 2.8141784814878092 0.009017676066098695 2.8244403819750254 
-164.00000000000017 2.8600032519966287 0.014546588033718702 2.8758480265274526 
-163.0000000000002 2.727378351430607 0.015729752988838927 2.744364064740231 
-162.0000000000002 2.4025440696701117 0.012290374626399975 2.4159403976875193 
-161.00000000000023 1.9278542016573048 0.006761093455417088 1.9354879162126748 
-160.00000000000023 1.3858475990928911 0.0024124663660958835 1.388864963883573 
-159.00000000000023 0.8702380205698682 0.0010937149965186662 0.871688233741951 
-158.00000000000026 0.4561878337838703 0.002363455735451729 0.4587184806534092 
-157.00000000000026 0.18098250780980427 0.004236190457421485 0.18527108514109286 
-156.00000000000026 0.0405621174212973 0.004793870028537372 0.04535962584639334 
-155.00000000000028 0.0003561084197386295 0.0034872398901341505 0.0038410334177960354 
-154.00000000000028 0.013681643336158752 0.001333534559029368 0.015023787546201983 
-153.0000000000003 0.03944617102480071 3.5699263582190706e-05 0.039499453762569595 
-152.0000000000003 0.052969434534857834 0.0007280923492728821 0.05371448794107444 
-151.0000000000003 0.047816581798430575 0.0031987912897798363 0.05102400956001166 
-150.00000000000034 0.0305018028126075 0.006041002336106978 0.03654181989954108 
-149.00000000000034 0.012179710817407182 0.007564066701535981 0.0197375430296065 
-148.00000000000037 0.0014766046595805621 0.006850041156804544 0.008321394100642884 
-147.00000000000037 0.0009692119022585559 0.0043115890923990045 0.0052806685469663234 
-146.0000000000004 0.007606554103902014 0.0014535188440313752 0.009065146673059389 
-145.0000000000004 0.01565522262424727 1.8358835390022724e-05 0.01568052471946277 
-144.00000000000043 0.020105220001102524 0.0010234557034081244 0.021133081773033083 
-143.00000000000043 0.018874392528119763 0.004214596055164717 0.023087935690739487 
-142.00000000000043 0.01313686528041982 0.008199157786465997 0.021329514325023276 
-141.00000000000045 0.0060985473829502585 0.011152004574978495 0.017241309048404648 
-140.00000000000045 0.00113071158536454 0.011710907919180807 0.012833570394195606 
-139.00000000000048 0.00021877725555888956 0.009619418659613565 0.009834541862127295 
-138.00000000000048 0.0033168631556730692 0.005833082799715084 0.009151739415052113 
-137.00000000000048 0.008682003115755293 0.0020762124296954012 0.010764011819700032 
-136.0000000000005 0.013845522576545328 8.170178834449631e-05 0.013933827552608852 
-135.0000000000005 0.016703278114982695 0.0008606792285021469 0.017567825582377034 
-134.0000000000005 0.01627711198121165 0.004302041046438301 0.020577826501639182 
-133.00000000000054 0.012924915947551772 0.009237801821617382 0.02215571481777284 
-132.00000000000054 0.008030358884658077 0.01391335849378942 0.021932622139488454 
-131.00000000000054 0.0033840110789410587 0.016654825630341718 0.020026633934587718 
-130.00000000000057 0.0005289400603490697 0.016476491703248036 0.016995400183619645 
-129.00000000000057 0.00029556614317279863 0.013421979735379815 0.013712126567827315 
-128.00000000000057 0.0026383219954418794 0.00854770483589579 0.011186032119948616 
-127.0000000000006 0.00676523308941573 0.0035855588794878645 0.010355161868579873 
-126.0000000000006 0.011463134886075308 0.0004181065954310033 0.011887360600457753 
-125.00000000000063 0.015485065044391816 0.0005388168979339306 0.016028307040252477 
-124.00000000000063 0.01787931017660073 0.004650732960558412 0.022529401116752817 
-123.00000000000065 0.018184140763090915 0.012496811246698533 0.03067276025094414 
-122.00000000000065 0.016466538533511127 0.02293976348750054 0.0393895215212626 
-121.00000000000068 0.013229031907136573 0.03424291413818013 0.04744717251119731 
-120.00000000000068 0.00923590571659909 0.04446228501459473 0.05366748725521499 
-119.00000000000068 0.005316715813035637 0.051849041322951275 0.057132209487227734 
-118.0000000000007 0.002195547003200999 0.05517647611167929 0.05733914181334312 
-117.00000000000071 0.00037604914517551835 0.05393712913373968 0.05428427915002573 
-116.00000000000072 9.219353742066938e-05 0.04839218010187645 0.048462047688186884 
-115.00000000000072 0.0013182113220206368 0.03948745510913327 0.04079141226793286 
-114.00000000000075 0.00382098266835542 0.028672360636509343 0.032487392899901726 
-113.00000000000075 0.007234529195063929 0.01766786136460051 0.024903721350907126 
-112.00000000000078 0.011137892269658932 0.008228485390779954 0.019372876742765298 
-111.00000000000078 0.015122498888874961 0.0019344428866387136 0.017065673076696965 
-110.00000000000078 0.018841079158887566 3.7087735208749925e-05 0.018885688945611687 
-109.00000000000081 0.02203573074249843 0.003367573732947444 0.02540599185514196 
-108.00000000000081 0.024546898440241095 0.012307142504489877 0.036848373255084825 
-107.00000000000082 0.026307530850904055 0.026809381257039706 0.05309970721747748 
-106.00000000000084 0.027327617612635184 0.046460340502305644 0.07375653877400566 
-105.00000000000085 0.027674078951661192 0.0705612043492401 0.09818757651083997 
-104.00000000000085 0.027450032911320126 0.09821944646374685 0.12560405527537802 
-103.00000000000087 0.026776222691855173 0.12843714455094926 0.15512942870555171 
-102.00000000000088 0.025776160140520657 0.16018850497525472 0.1858620010706932 
-101.00000000000088 0.024565522506459325 0.19248200026034237 0.2169264381364474 
-100.00000000000091 0.023245610313073494 0.22440541105862116 0.24751225503347965 
-99.00000000000091 0.021900236789304674 0.25515427247686 0.276899149306707 
-98.00000000000094 0.020595227712025425 0.28404570490026404 0.3044703357397032 
-97.00000000000094 0.019379697890373016 0.31052042919174727 0.3297158467317653 
-96.00000000000094 0.018288368838475535 0.33413605548211656 0.3522281500681312 
-95.00000000000097 0.017344343801176172 0.35455464470722037 0.37169249774313057 
-94.00000000000097 0.016561918857838268 0.3715272157928211 0.38787425629045263 
-93.00000000000098 0.01594915547556857 0.3848774279021049 0.40060517258717177 
-92.000000000001 0.015510056854270527 0.39448619441793786 0.40977017357631146 
-91.00000000000101 0.015246273589753239 0.4002785402235508 0.41529593670933646 
-90.00000000000101 0.015158315707906246 0.4022136259723923 0.4171421316772962 
-89.00000000000104 0.015246273589753077 0.40027854022355924 0.41529593670933646 
-88.00000000000104 0.015510056854270005 0.39448619441795213 0.40977017357631207 
-87.00000000000104 0.015949155475568234 0.38487742790212953 0.40060517258720296 
-86.00000000000107 0.016561918857836654 0.3715272157928505 0.3878742562904579 
-85.00000000000107 0.01734434380117458 0.35455464470726067 0.3716924977432421 
-84.0000000000011 0.018288368838473096 0.33413605548216074 0.3522281500681347 
-83.0000000000011 0.019379697890371087 0.3105204291917969 0.32971584673178245 
-82.00000000000111 0.020595227712023042 0.28404570490032105 0.3044703357397117 
-81.00000000000112 0.02190023678930235 0.2551542724769207 0.2768991493067225 
-80.00000000000114 0.023245610313071065 0.22440541105868494 0.24751225503348936 
-79.00000000000114 0.02456552250645595 0.19248200026040893 0.21692643813663695 
-78.00000000000115 0.025776160140518284 0.16018850497531903 0.18586200107071235 
-77.00000000000117 0.026776222691852584 0.12843714455101313 0.15512942870556012 
-76.00000000000117 0.02745003291131929 0.09821944646380579 0.12560405527549587 
-75.00000000000118 0.02767407895166147 0.07056120434929333 0.09818757651097212 
-74.0000000000012 0.027327617612635195 0.04646034050235092 0.07375653877401693 
-73.00000000000121 0.026307530850907646 0.026809381257074626 0.05309970721748483 
-72.00000000000122 0.024546898440244994 0.012307142504514002 0.0368483732550947 
-71.00000000000124 0.022035730742503225 0.0033675737329599367 0.025405991855155855 
-70.00000000000125 0.018841079158894422 3.7087735209996195e-05 0.018885688945668545 
-69.00000000000126 0.015122498888882951 0.0019344428866299535 0.017065673076683493 
-68.00000000000126 0.011137892269666261 0.008228485390763655 0.019372876742762803 
-67.00000000000128 0.007234529195072507 0.017667861364579273 0.024903721350905853 
-66.0000000000013 0.0038209826683612185 0.028672360636486753 0.032487392899880056 
-65.0000000000013 0.0013182113220245619 0.03948745510911297 0.0407914122679448 
-64.00000000000131 9.219353742164671e-05 0.04839218010186125 0.04846204768818582 
-63.00000000000132 0.0003760491451732459 0.053937129133731596 0.05428427915002559 
-62.000000000001336 0.0021955470031959044 0.055176476111681624 0.057339141813344506 
-61.00000000000135 0.005316715813028268 0.05184904132296179 0.057132209487278686 
-60.00000000000135 0.009235905716590592 0.04446228501461331 0.05366748725522018 
-59.000000000001364 0.013229031907129403 0.034242914138202594 0.0474471725111998 
-58.00000000000138 0.016466538533505586 0.022939763487522837 0.03938952152126113 
-57.00000000000139 0.01818414076308885 0.01249681124671779 0.0306727602509516 
-56.0000000000014 0.017879310176603536 0.004650732960571025 0.022529401116755263 
-55.000000000001414 0.015485065044398751 0.0005388168979381236 0.016028307040266008 
-54.00000000000143 0.011463134886084301 0.0004181065954275605 0.01188736060046641 
-53.00000000000144 0.006765233089425058 0.003585558879479076 0.010355161868583684 
-52.00000000000145 0.002638321995448649 0.00854770483588535 0.011186032119941486 
-51.00000000000146 0.00029556614317507735 0.013421979735371264 0.013712126567826563 
-50.00000000000147 0.0005289400603458743 0.01647649170324488 0.01699540018360048 
-49.00000000000148 0.003384011078932964 0.016654825630344226 0.020026633934586507 
-48.00000000000149 0.00803035888464769 0.01391335849379752 0.02193262213948785 
-47.000000000001506 0.012924915947543173 0.009237801821627709 0.022155714817779913 
-46.00000000000152 0.016277111981207515 0.004302041046447356 0.02057782650166749 
-45.00000000000153 0.016703278114984805 0.00086067922850661 0.017567825582383085 
-44.000000000001535 0.013845522576553785 8.170178834310341e-05 0.013933827552606163 
-43.00000000000155 0.008682003115766498 0.002076212429689078 0.010764011819700228 
-42.000000000001556 0.00331686315568234 0.005833082799706746 0.009151739415047745 
-41.00000000000157 0.0002187772555614237 0.009619418659607143 0.009834541862127802 
-40.000000000001585 0.0011307115853582239 0.011710907919179135 0.012833570394194978 
-39.0000000000016 0.006098547382937259 0.01115200457498237 0.017241309048398268 
-38.000000000001606 0.013136865280405592 0.008199157786473654 0.021329514325020605 
-37.00000000000161 0.018874392528111406 0.004214596055172652 0.023087935690740937 
-36.00000000000163 0.02010522000110541 0.001023455703412631 0.02113308177303274 
-35.00000000000164 0.015655222624261323 1.835883538944229e-05 0.01568052471947555 
-34.00000000000165 0.0076065541039188845 0.0014535188440265175 0.009065146673062848 
-33.00000000000166 0.0009692119022664853 0.004311589092392876 0.005280668546959165 
-32.00000000000168 0.0014766046595695163 0.006850041156801049 0.008321394100634124 
-31.000000000001688 0.012179710817376014 0.007564066701536934 0.01973754302959734 
-30.000000000001698 0.03050180281256746 0.006041002336111798 0.03654181989948486 
-29.000000000001705 0.04781658179840409 0.0031987912897858345 0.051024009560008805 
-28.00000000000172 0.0529694345348657 0.0007280923492764147 0.05371448794108714 
-27.00000000000173 0.03944617102484551 3.5699263581400695e-05 0.03949945376259465 
-26.00000000000174 0.013681643336210098 0.001333534559025284 0.015023787546252537 
-25.00000000000175 0.00035610841972722585 0.0034872398901300682 0.003841033417785638 
-24.000000000001766 0.0405621174211294 0.004793870028536641 0.04535962584621635 
-23.000000000001776 0.1809825078093905 0.0042361904574243665 0.1852710851408042 
-22.00000000000179 0.4561878337831663 0.0023634557354556955 0.45871848065240084 
-21.000000000001798 0.870238020568906 0.0010937149965191118 0.8716882337396198 
-20.00000000000181 1.385847599091789 0.0024124663660898627 1.3888649638826276 
-19.000000000001823 1.9278542016562419 0.006761093455406195 1.9354879162125265 
-18.000000000001833 2.402544069669276 0.01229037462638981 2.4159403976873857 
-17.000000000001844 2.7273783514301355 0.015729752988836134 2.744364064740175 
-16.000000000001855 2.8600032519965577 0.014546588033726155 2.8758480265274518 
-15.000000000001867 2.8141784814880446 0.009017676066112345 2.824440381975042 
-14.000000000001878 2.6547185070208834 0.0026106020558780145 2.6584677312256804 
-13.000000000001888 2.472265277758809 2.405758188443889e-05 2.473330265070807 
-12.0000000000019 2.347882739953512 0.0038934568500824927 2.3527761708496646 
-11.000000000001913 2.322605063600385 0.012416051788132947 2.3360531237950584 
-10.000000000001922 2.3853251371350894 0.019936103449881247 2.4063747466580563 
-9.000000000001934 2.484193828107003 0.020685836384085516 2.5060726045032493 
-8.000000000001945 2.555746278299545 0.01344707581519766 2.5704100911200185 
-7.000000000001957 2.5575943419938785 0.0036238196630500163 2.56237538080046 
-6.000000000001967 2.4889337749430234 0.0003719140176842965 2.490334348759112 
-5.000000000001979 2.389187726601655 0.009750215171961998 2.3998207161750766 
-4.00000000000199 2.315857975844923 0.028367726637321566 2.3450104394997457 
-3.0000000000020015 2.312737148654309 0.043099522357307886 2.3566171001457956 
-2.000000000002013 2.3841021502826316 0.03965860184708331 2.4246310655783034 
-1.0000000000020242 2.4873376967124585 0.017117122167890308 2.5054575307441533 
-2.0355549961366507e-12 2.547470382394107 0.00013153158583641123 2.5486924962685698 
0.9999999999979531 2.4869326844235737 0.03939825336850581 2.527376232484812 
1.9999999999979419 2.2574150076373702 0.19554317508166236 2.4537715522361685 
2.9999999999979305 1.860617806280809 0.5105155774155096 2.3715343720744424 
3.999999999997919 1.3504666097336635 0.9789307858198728 2.3292739150992223 
4.999999999997908 0.8175974976545621 1.5345624155899409 2.3515104465355665 
5.999999999997897 0.36361434678987564 2.0618758109797337 2.424431735735504 
6.999999999997885 0.0750572225912949 2.4311145241682524 2.504912473134043 
7.999999999997874 0.004959394980690059 2.5436521601675897 2.547398659292218 
8.999999999997863 0.16522895341922375 2.368384411454538 2.5326746575045656 
9.99999999999785 0.5286012207961285 1.9532390651145863 2.4813366681207305 
10.999999999997842 1.0365731586304845 1.4069431092791436 2.4435168053594456 
11.99999999999783 1.609942554834599 0.8594459627550339 2.469870763955969 
12.999999999997817 2.160249431019481 0.418270783374056 2.5793905587691732 
13.999999999997806 2.601909417598149 0.13846972242312425 2.7415034949661186 
14.999999999997796 2.8650003763753706 0.016218588223465485 2.882453817813726 
15.999999999997783 2.9074953045358045 0.004786585798214296 2.913498631674461 
16.999999999997772 2.72420869316949 0.04239627584309989 2.7677045701538443 
17.999999999997762 2.3491330887103974 0.07837742829580757 2.4284292146298343 
18.99999999999775 1.8489754804282914 0.08751768870768382 1.9372016931315241 
19.999999999997737 1.3083602365273728 0.06984397990301956 1.3787032413191287 
20.999999999997726 0.810246677920591 0.0400759642873956 0.8506362380257151 
21.99999999999772 0.41718304971696113 0.014453975543986003 0.4318049015973989 
22.999999999997705 0.15904865585404115 0.0017031554074251865 0.16082075801617973 
23.999999999997694 0.030794009140783125 0.0010254701670513425 0.03183471039135243 
24.99999999999768 0.0002118330990808106 0.0057913686617194655 0.006000893953959728 
25.99999999999767 0.022364433983062898 0.009184478429506655 0.031551506236149204 
26.99999999999766 0.05529106742494234 0.008172270070466224 0.06347873514501591 
27.999999999997648 0.071719704971135 0.004111700833820995 0.07585610369578921 
28.999999999997634 0.0635177073067279 0.0005875551181930876 0.06413014422042437 
29.999999999997627 0.03860025728483702 0.0004452607986287573 0.039062120729764276 
30.999999999997616 0.012744797380311637 0.0039399138276918514 0.0166897083688271 
31.999999999997602 0.0002351195043161327 0.008849115865234085 0.0090807128893578 
32.99999999999759 0.00708261380622245 0.01210890064952168 0.01918698067666196 
33.99999999999758 0.029030758758923574 0.011765002535882887 0.040798149531013655 
34.99999999999757 0.05440976431185896 0.008076874982082382 0.06250027817559835 
35.999999999997556 0.07005533721661314 0.0032711650866208185 0.0733498956201638 
36.99999999999754 0.06758336227491159 0.00024392316939485408 0.06785367415866522 
37.999999999997534 0.04751935449459535 0.0010152062435876453 0.048555043760610025 
38.99999999999753 0.01986910053535659 0.005748916778757165 0.025625983855932753 
39.99999999999751 0.0011575545642058666 0.012754667135089695 0.013907375792139296 
40.9999999999975 0.009192746360022498 0.01935601565328214 0.02853922311251922 
41.999999999997485 0.05743921222045765 0.023119503242171144 0.08056041334689563 
42.99999999999748 0.15079880606858923 0.022846837894955205 0.17367917117286308 
43.99999999999746 0.283946034618883 0.018925535097338825 0.3029574594839863 
44.999999999997456 0.4424586332144591 0.012973315030697017 0.45558575943351287 
45.99999999999745 0.6061518820367188 0.007024129952283332 0.6134045450944788 
46.999999999997435 0.7535058447219063 0.002661492655440639 0.7564668645375339 
47.99999999999742 0.8659597181303085 0.00047081912514644934 0.8667872985011712 
48.99999999999741 0.9310865323576594 5.144780581136819e-06 0.9314842912201446 
49.9999999999974 0.9441120055056101 0.0002328623070345097 0.9447478947698522 
50.999999999997385 0.9077342633453189 0.0002560685555029428 0.9083780817962874 
51.99999999999738 0.8305969237553795 1.1267603243941323e-05 0.830957982176948 
52.99999999999737 0.7249890315688573 0.0006989673044562949 0.7259823440904686 
53.99999999999736 0.6043804864059323 0.004802951046898394 0.6094109817807496 
54.99999999999734 0.4812908819955667 0.01570176126992001 0.49714796589694604 
55.99999999999733 0.365798605054725 0.03699466946732718 0.40287588012838954 
56.99999999999732 0.26479203748274677 0.07173046106277288 0.3365353956691557 
57.99999999999731 0.18189582533376095 0.12173135352659085 0.3035754179014344 
58.99999999999729 0.11789872659265116 0.18715777664044791 0.3049459476860203 
59.99999999999728 0.0714692534697264 0.2663853820479558 0.33769111282885783 
60.99999999999728 0.03995884335720968 0.35618819304600596 0.39593589488718955 
61.999999999997264 0.02013950210058085 0.4521605706249 0.47204608210818966 
62.99999999999725 0.0087831497713525 0.5492760191248953 0.5577666532606235 
63.99999999999724 0.0030469749543368513 0.6424740996887045 0.6451941557213037 
64.99999999999723 0.0006730637020170401 0.7271824310180562 0.7274983404297107 
65.99999999999721 3.771977281686804e-05 0.7997100439034291 0.799364769591456 
66.9999999999972 9.723935294840523e-05 0.8574819534986984 0.857175060666158 
67.9999999999972 0.00027617367524829565 0.899115254080585 0.8989711371018536 
68.99999999999719 0.00033595066104695443 0.9243596948158613 0.9242643381855156 
69.99999999999717 0.0002504000653604804 0.9339388234136425 0.9337520317134477 
70.99999999999716 0.00010343002813165903 0.9293319484777474 0.9289972311755428 
71.99999999999714 1.4763276055329067e-05 0.9125343592507897 0.9121145604230266 
72.99999999999714 9.306112533513239e-05 0.8858260112903008 0.8854920945895304 
73.99999999999713 0.0004119303366085583 0.8515697012614792 0.8515655862492133 
74.99999999999712 0.0010027340759038016 0.8120505752858245 0.8126508337966061 
75.9999999999971 0.0018581390848360492 0.7693609412471039 0.7708320876268879 
76.9999999999971 0.0029412656131326763 0.7253284396937986 0.7278994104939555 
77.99999999999709 0.004196628688149264 0.6814818062702449 0.6853254112152802 
78.99999999999707 0.005560397639245816 0.6390465172459044 0.6442711693374557 
79.99999999999706 0.006968641291141159 0.598962148072942 0.60561184899617 
80.99999999999704 0.008363079361084103 0.5619138356191808 0.5699739144426291 
81.99999999999704 0.009694421480907123 0.528371391877232 0.5377775786071386 
82.99999999999702 0.0109236869865879 0.49863102443978663 0.5092798348359695 
83.99999999999702 0.012022023824283338 0.47285602747750066 0.48461495586832876 
84.999999999997 0.012969547065298029 0.4511140594499051 0.46383059812115524 
85.99999999999699 0.013753650507411914 0.4334096399859092 0.4469185983781806 
86.99999999999697 0.01436714895400797 0.4197112543622466 0.4338402097772463 
87.99999999999697 0.014806510629108104 0.40997296272670747 0.42454593413805053 
88.99999999999696 0.015070353839398268 0.4041507062389995 0.4189903173636139 
89.99999999999694 0.015158315707906118 0.4022136259723937 0.4171421316772962 
90.99999999999694 0.015070353839399753 0.40415070623897464 0.4189903173636128 
91.99999999999692 0.014806510629111286 0.4099729627266574 0.42454593413804986 
92.99999999999692 0.014367148954010948 0.4197112543621731 0.4338402097768813 
93.99999999999689 0.013753650507415878 0.433409639985812 0.4469185983777482 
94.99999999999689 0.01296954706530334 0.4511140594497836 0.46383059812066635 
95.99999999999689 0.012022023824289728 0.4728560274773536 0.4846149558682755 
96.99999999999686 0.010923686986595115 0.4986310244396143 0.5092798348352465 
97.99999999999686 0.009694421480914832 0.5283713918770392 0.5377775786070507 
98.99999999999685 0.008363079361092226 0.5619138356189658 0.5699739144425338 
99.99999999999685 0.006968641291149639 0.5989621480727051 0.6056118489961291 
100.99999999999682 0.005560397639254142 0.6390465172456531 0.6442711693374326 
101.99999999999682 0.00419662868815735 0.6814818062699791 0.685325411215206 
102.99999999999679 0.002941265613140039 0.7253284396935296 0.7278994104930652 
103.99999999999679 0.0018581390848420654 0.769360941246839 0.7708320876267954 
104.99999999999679 0.0010027340759083492 0.8120505752855699 0.8126508337965179 
105.99999999999676 0.000411930336611315 0.8515697012612536 0.8515655862491914 
106.99999999999676 9.306112533632316e-05 0.8858260112901121 0.8854920945895098 
107.99999999999673 1.4763276055178409e-05 0.9125343592506537 0.9121145604229752 
108.99999999999673 0.00010343002813080421 0.9293319484776793 0.9289972311748539 
109.99999999999672 0.00025040006535961053 0.9339388234136592 0.9337520317134477 
110.99999999999672 0.00033595066104683794 0.924359694815965 0.9242643381855172 
111.99999999999669 0.00027617367524914946 0.8991152540807896 0.8989711371018706 
112.99999999999669 9.723935294949267e-05 0.857481953499002 0.8571750606661752 
113.99999999999669 3.771977281592813e-05 0.7997100439038273 0.7993647695918009 
114.99999999999666 0.0006730637020092008 0.7271824310185399 0.7274983404298464 
115.99999999999666 0.0030469749543138983 0.6424740996892523 0.6451941557216262 
116.99999999999663 0.00878314977130325 0.5492760191254826 0.5577666532606907 
117.99999999999663 0.02013950210048803 0.45216057062549664 0.47204608210886345 
118.99999999999662 0.039958843357055504 0.3561881930465776 0.3959358948872732 
119.9999999999966 0.07146925346949061 0.26638538204847545 0.33769111282893827 
120.9999999999966 0.11789872659231744 0.18715777664089306 0.30494594768625927 
121.99999999999659 0.18189582533331194 0.12173135352694463 0.30357541790120857 
122.99999999999658 0.26479203748217933 0.07173046106303056 0.33653539566853874 
123.99999999999656 0.36579860505405865 0.03699466946749561 0.4028758801274439 
124.99999999999656 0.48129088199482656 0.015701761270014988 0.497147965896289 
125.99999999999653 0.6043804864051737 0.004802951046940552 0.6094109817798204 
126.99999999999653 0.7249890315681558 0.000698967304467736 0.7259823440902866 
127.99999999999653 0.8305969237548043 1.1267603243377923e-05 0.8309579821767893 
128.9999999999965 0.9077342633449591 0.0002560685555017162 0.9083780817961103 
129.9999999999965 0.944112005505537 0.0002328623070358988 0.944747894769851 
130.99999999999648 0.9310865323578968 5.144780581550356e-06 0.9314842912208541 
131.99999999999648 0.8659597181308635 0.00047081912513920974 0.8667872985022592 
132.99999999999645 0.7535058447227184 0.0026614926554206575 0.7564668645377624 
133.99999999999645 0.6061518820376943 0.007024129952250679 0.6134045450947897 
134.99999999999642 0.44245863321546525 0.012973315030658565 0.4555857594343638 
135.99999999999642 0.2839460346197922 0.01892553509730669 0.30295745948437924 
136.99999999999642 0.1507988060692914 0.022846837894941387 0.17367917117312764 
137.9999999999964 0.05743921222089088 0.023119503242182277 0.08056041334714065 
138.9999999999964 0.009192746360184464 0.019356015653315843 0.028539223112727143 
139.9999999999964 0.001157554564156171 0.01275466713513409 0.013907375792096121 
140.99999999999636 0.01986910053519587 0.005748916778795494 0.02562598385584348 
141.99999999999636 0.047519354494434424 0.0010152062436054037 0.04855504376050367 
142.99999999999636 0.0675833622748384 0.0002439231693867712 0.06785367415842511 
143.99999999999633 0.07005533721665805 0.0032711650865941103 0.07334989562010898 
144.99999999999633 0.054409764311996615 0.008076874982053459 0.06250027817565697 
145.99999999999633 0.02903075875908217 0.011765002535869122 0.040798149531118495 
146.9999999999963 0.007082613806319477 0.012108900649531533 0.019186980676766326 
147.9999999999963 0.0002351195042980987 0.008849115865261952 0.009080712889360996 
148.99999999999628 0.01274479738018313 0.003939913827720695 0.016689708368692414 
149.99999999999628 0.038600257284664305 0.00044526079864021576 0.039062120729514135 
150.99999999999625 0.06351770730661237 0.0005875551181800925 0.064130144220239 
151.99999999999625 0.07171970497116018 0.004111700833793894 0.07585610369578893 
152.99999999999625 0.05529106742511193 0.008172270070447466 0.06347873514512424 
153.99999999999622 0.022364433983268303 0.009184478429514649 0.031551506236321844 
154.99999999999622 0.00021183309910231964 0.005791368661749975 0.006000893954013917 
155.9999999999962 0.030794009140340087 0.001025470167071771 0.03183471039103414 
156.9999999999962 0.15904865585288241 0.0017031554073891344 0.16082075801540982 
157.99999999999616 0.41718304971495745 0.01445397554386499 0.43180490159418145 
158.99999999999616 0.8102466779178216 0.04007596428721261 0.8506362380222493 
159.99999999999616 1.3083602365241203 0.06984397990285625 1.3787032413146338 
160.99999999999613 1.8489754804250167 0.08751768870764744 1.9372016931274512 
161.99999999999613 2.3491330887076414 0.0783774282959569 2.4284292146278865 
162.9999999999961 2.724208693167733 0.042396275843364764 2.7677045701536414 
163.9999999999961 2.9074953045353573 0.004786585798356039 2.913498631674375 
164.9999999999961 2.865000376376329 0.01621858822311833 2.8824538178133605 
165.99999999999608 2.6019094176003597 0.13846972242192618 2.7415034949674775 
166.99999999999608 2.1602494310225953 0.4182707833718272 2.5793905587697257 
167.99999999999608 1.6099425548381252 0.8594459627519245 2.469870763955849 
168.99999999999605 1.0365731586338782 1.406943109275672 2.4435168053603453 
169.99999999999605 0.5286012207988643 1.9532390651115183 2.4813366681208966 
170.99999999999602 0.16522895342087035 2.3683844114526456 2.5326746575024353 
171.99999999999602 0.004959394980974675 2.5436521601673876 2.547398659292206 
172.99999999999602 0.07505722259016497 2.431114524169795 2.5049124731342993 
173.99999999999602 0.36361434678753196 2.0618758109826003 2.4244317357363663 
174.99999999999596 0.817597497651445 1.5345624155933852 2.351510446536662 
175.99999999999596 1.3504666097303715 0.978930785823101 2.329273915099738 
176.99999999999596 1.8606178062779577 0.5105155774179405 2.3715343720702116 
177.99999999999596 2.2574150076354265 0.1955431750830791 2.4537715522348535 
178.99999999999596 2.486932684422713 0.03939825336904436 2.5273762324885327 


==> figures/mimo_beta_-5db_cb/beampattern11.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.024378758560742415 2.6045162084631626 2.6283127798313597 
-179.0 0.0023374216545926528 2.59562229507977 2.5974762937191382 
-178.0 0.006730129473523122 2.4978215391345038 2.5041948758061965 
-177.00000000000006 0.03187610701249695 2.37605901646311 2.4076990782018006 
-176.00000000000006 0.05524092013856283 2.312729971675778 2.3678087156797902 
-175.00000000000006 0.054704434850906654 2.3543317071200835 2.4088678547886144 
-174.00000000000006 0.027644659330870458 2.477757397097404 2.5051381709872733 
-173.00000000000006 0.0010050571324739658 2.595859779144476 2.59643920497995 
-172.0000000000001 0.026435270687856113 2.5990111564932943 2.624847023529346 
-171.0000000000001 0.1619622773785409 2.4095651797019344 2.570813133226381 
-170.0000000000001 0.4477644859718898 2.0202868397579463 2.4673465931980654 
-169.0000000000001 0.8859581177890207 1.4980770863925417 2.3835023983066543 
-168.00000000000014 1.4324115664261299 0.953617236526707 2.3858250178880334 
-167.00000000000017 2.0038314445123957 0.4945775369682853 2.4986409598634847 
-166.00000000000017 2.4978811169930455 0.18600289711346069 2.684575512121675 
-165.00000000000017 2.8198608883203096 0.0347239688023925 2.8556672183166265 
-164.00000000000017 2.907662297034432 0.0005077753021558237 2.9094990764843636 
-163.0000000000002 2.747563203721728 0.02360357056180384 2.7725600475820786 
-162.0000000000002 2.3764708719495653 0.05281872264404532 2.4305722287484524 
-161.00000000000023 1.8704506842356161 0.061623242688589264 1.9331178937802682 
-160.00000000000023 1.3235204877805256 0.0484862607768595 1.3727528252990104 
-159.00000000000023 0.8234729084329423 0.026109418585398832 0.8500401118501186 
-158.00000000000026 0.4320172769296833 0.008211933658228544 0.44045856057813554 
-157.00000000000026 0.17464838269587665 0.0011181417861668966 0.1758493907985258 
-156.00000000000026 0.04205987279467293 0.0027202295759060015 0.044793396812376526 
-155.00000000000028 0.0009820183847202687 0.006744677854239575 0.007724413650208746 
-154.00000000000028 0.009502759237924251 0.008075119978635139 0.01758577139677501 
-153.0000000000003 0.031187119920034333 0.005648888386250173 0.03685697594726457 
-152.0000000000003 0.043706888796201326 0.0019080949763238505 0.04564003332213462 
-151.0000000000003 0.040426899084332134 0.0001152962568347662 0.04056120830634583 
-150.00000000000034 0.02621698447486364 0.0017718774562335245 0.027997173338263088 
-149.00000000000034 0.010557523249894892 0.005752830549635203 0.016309984933653057 
-148.00000000000037 0.0012620393558030094 0.009351620369845656 0.010610577920780656 
-147.00000000000037 0.0010558368695176095 0.010224946125476725 0.011280814817004488 
-146.0000000000004 0.007540720829295202 0.00787960228177117 0.015426138177681268 
-145.0000000000004 0.015570636067694254 0.0038587601224487258 0.01943978316075505 
-144.00000000000043 0.020327801727870926 0.0006863241133601897 0.021025375305777822 
-143.00000000000043 0.019543011108766266 0.00033220834798119905 0.019883478110041975 
-142.00000000000043 0.014068131947345248 0.003119502661225245 0.01719090030745114 
-141.00000000000045 0.0069158920043901236 0.007625234661813066 0.01454000978763862 
-140.00000000000045 0.0015179843814366256 0.011523390029940723 0.013038496594134148 
-139.00000000000048 0.00011852033798001684 0.012837109462716304 0.01295417049632801 
-138.00000000000048 0.002961900834842655 0.01092874246774803 0.013892824572843092 
-137.00000000000048 0.008462128784593266 0.00676921001901051 0.015237520887367694 
-136.0000000000005 0.014099467045627572 0.002427844148910173 0.016535993477930583 
-135.0000000000005 0.017550931882918466 9.05912823622335e-05 0.017650120236842884 
-134.0000000000005 0.017570190324910986 0.0010870680453406484 0.018663230855163086 
-133.00000000000054 0.01432682523106955 0.005343453496512742 0.019672129281490137 
-132.00000000000054 0.00917563751356604 0.011447954881000866 0.020621368279087934 
-131.00000000000054 0.004039920938086807 0.017244500130140037 0.021279604227580278 
-130.00000000000057 0.0006918289189802329 0.02067519970584653 0.021361931429116212 
-129.00000000000057 0.00019048715220792634 0.020535099486723534 0.02072252257587197 
-128.00000000000057 0.002632299454760209 0.01687930606754653 0.019512135446641515 
-127.0000000000006 0.007235005459158189 0.010979037384251171 0.018218524411038897 
-126.0000000000006 0.012668256089162085 0.004888587750360535 0.017564380955548728 
-125.00000000000063 0.01748768038088977 0.0008013576547486874 0.018297792428262613 
-124.00000000000063 0.020530348389112964 0.000411817099597926 0.020949895685724237 
-123.00000000000065 0.02117194624262157 0.004465466640544083 0.025642066727648596 
-122.00000000000065 0.019406200641046367 0.01259696876060508 0.03200337254644009 
-121.00000000000068 0.01576295140761453 0.023462189818393868 0.03922047826637658 
-120.00000000000068 0.01111837438239989 0.035092649595040826 0.04620207758785666 
-119.00000000000068 0.006464415473407911 0.04535807938027846 0.05181067041407351 
-118.0000000000007 0.002697672419889196 0.0524176469577303 0.055102524457111265 
-117.00000000000071 0.00046842255321605735 0.0550651417677218 0.055521829204223945 
-116.00000000000072 0.00010684560707438968 0.0529145674568491 0.05301253291424852 
-115.00000000000072 0.0016226580687136755 0.04641626736420017 0.04803418379172218 
-114.00000000000075 0.004760366820126164 0.03672929068011523 0.04148966321988656 
-113.00000000000075 0.009086224471365286 0.025497503296044527 0.0345883706351741 
-112.00000000000078 0.014083590139333519 0.01458405205853913 0.028676151567344637 
-111.00000000000078 0.019238474197126605 0.0058137928426600285 0.025063345026733158 
-110.00000000000078 0.024104071826264572 0.0007605715328035679 0.024876639606382558 
-109.00000000000081 0.028340006325995693 0.0006004287296393183 0.028951532082200422 
-108.00000000000081 0.031727489800259544 0.00603668676269981 0.03777256099753688 
-107.00000000000082 0.03416510556370084 0.017290937657203284 0.051460046426372925 
-106.00000000000084 0.03565146019093004 0.034146268668527074 0.06979592867560694 
-105.00000000000085 0.03626094648780537 0.05602560372642233 0.09227783250916372 
-104.00000000000085 0.03611785059026023 0.08208804532498894 0.11818947969954201 
-103.00000000000087 0.03537255716980778 0.11132848135279692 0.14667647143835924 
-102.00000000000088 0.0341820727448734 0.14266936494053334 0.17681856993677028 
-101.00000000000088 0.03269576667836473 0.17503755211846744 0.2076922635305911 
-100.00000000000091 0.031046251613914676 0.20742273238094383 0.23842007113466182 
-99.00000000000091 0.029344711675874612 0.23891693112427473 0.2682053719324348 
-98.00000000000094 0.027679691431987178 0.26873665694963556 0.2963533446901902 
-97.00000000000094 0.026118302464215946 0.2962305382073712 0.32227981647087783 
-96.00000000000094 0.024708902415824935 0.32087587155130004 0.3455104971537268 
-95.00000000000097 0.023484478978589136 0.34226756498981514 0.3656733137326011 
-94.00000000000097 0.02246617193052018 0.360102675954828 0.3824864773629665 
-93.00000000000098 0.021666552938720527 0.3741632749986255 0.39574463304989405 
-92.000000000001 0.02109243530447505 0.3842998259161412 0.40530505466841854 
-91.00000000000101 0.020747096945915075 0.39041674301449425 0.4110754292763138 
-90.00000000000101 0.02063187110364115 0.39246131046899935 0.4130043700468502 
-89.00000000000104 0.020747096945914666 0.3904167430145045 0.41107542927631385 
-88.00000000000104 0.021092435304474386 0.38429982591615536 0.40530505466841893 
-87.00000000000104 0.021666552938718664 0.3741632749986531 0.3957446330499024 
-86.00000000000107 0.02246617193051864 0.3601026759548571 0.3824864773629739 
-85.00000000000107 0.02348447897858684 0.3422675649898585 0.36567331373260964 
-84.0000000000011 0.024708902415821934 0.32087587155134667 0.34551049715373333 
-83.0000000000011 0.026118302464212807 0.2962305382074239 0.32227981647088144 
-82.00000000000111 0.02767969143198415 0.26873665694969484 0.2963533446901967 
-81.00000000000112 0.029344711675871236 0.23891693112433773 0.26820537193244015 
-80.00000000000114 0.031046251613910968 0.20742273238100906 0.2384200711346709 
-79.00000000000114 0.032695766678361465 0.17503755211853456 0.20769226353074657 
-78.00000000000115 0.03418207274487047 0.1426693649405969 0.17681856993677433 
-77.00000000000117 0.03537255716980579 0.11132848135285912 0.1466764714383695 
-76.00000000000117 0.0361178505902593 0.08208804532504461 0.11818947969985752 
-75.00000000000118 0.03626094648780579 0.0560256037264715 0.09227783250917376 
-74.0000000000012 0.03565146019093228 0.034146268668567195 0.06979592867561377 
-73.00000000000121 0.03416510556370441 0.0172909376572321 0.05146004642637981 
-72.00000000000122 0.031727489800265074 0.006036686762716941 0.037772560997546376 
-71.00000000000124 0.0283400063260037 0.000600428729644518 0.0289515320822288 
-70.00000000000125 0.024104071826274002 0.0007605715327979965 0.02487663960637615 
-69.00000000000126 0.019238474197136993 0.005813792842645359 0.02506334502672715 
-68.00000000000126 0.014083590139343979 0.014584052058518808 0.028676151567341046 
-67.00000000000128 0.009086224471374913 0.025497503296021393 0.03458837063516253 
-66.0000000000013 0.004760366820134158 0.03672929068009335 0.04148966321988542 
-65.0000000000013 0.0016226580687183703 0.046416267364183715 0.048034183791719726 
-64.00000000000131 0.00010684560707562169 0.05291456745683978 0.05301253291420048 
-63.00000000000132 0.0004684225532133507 0.05506514176772137 0.05552182920421352 
-62.000000000001336 0.0026976724198829174 0.052417646957740434 0.05510252445711733 
-61.00000000000135 0.006464415473399152 0.045358079380296165 0.051810670414073744 
-60.00000000000135 0.011118374382390118 0.035092649595063995 0.04620207758791215 
-59.000000000001364 0.01576295140760612 0.023462189818417745 0.03922047826639776 
-58.00000000000138 0.019406200641040528 0.012596968760624659 0.0320033725464509 
-57.00000000000139 0.0211719462426207 0.004465466640557138 0.025642066727668188 
-56.0000000000014 0.020530348389117253 0.00041181709960164066 0.020949895685733057 
-55.000000000001414 0.017487680380897746 0.0008013576547437694 0.01829779242826324 
-54.00000000000143 0.012668256089173005 0.0048885877503496945 0.017564380955548596 
-53.00000000000144 0.007235005459168742 0.010979037384238235 0.018218524411028596 
-52.00000000000145 0.0026322994547677146 0.016879306067536355 0.019512135446639583 
-51.00000000000146 0.00019048715221003262 0.02053509948671933 0.02072252257587854 
-50.00000000000147 0.0006918289189761995 0.02067519970585028 0.021361931429110154 
-49.00000000000148 0.0040399209380777325 0.01724450013014965 0.021279604227545622 
-48.00000000000149 0.009175637513555001 0.01144795488101379 0.020621368279088136 
-47.000000000001506 0.014326825231060382 0.00534345349652364 0.019672129281482452 
-46.00000000000152 0.017570190324907788 0.0010870680453462422 0.018663230855168078 
-45.00000000000153 0.017550931882922328 9.059128236068312e-05 0.017650120236845458 
-44.000000000001535 0.014099467045637479 0.0024278441489029193 0.01653599347793178 
-43.00000000000155 0.008462128784605486 0.006769210019000946 0.0152375208873684 
-42.000000000001556 0.0029619008348519722 0.01092874246774136 0.013892824572843387 
-41.00000000000157 0.00011852033798172609 0.012837109462715657 0.012954170496316695 
-40.000000000001585 0.0015179843814292684 0.01152339002994659 0.013038496594141528 
-39.0000000000016 0.006915892004376429 0.00762523466182249 0.014540009787627853 
-38.000000000001606 0.014068131947331013 0.003119502661233262 0.01719090030745098 
-37.00000000000161 0.01954301110875915 0.0003322083479838505 0.01988347811004263 
-36.00000000000163 0.020327801727874947 0.0006863241133562499 0.021025375305775664 
-35.00000000000164 0.015570636067708869 0.0038587601224403284 0.01943978316077211 
-34.00000000000165 0.007540720829311847 0.007879602281763855 0.015426138177713095 
-33.00000000000166 0.0010558368695254986 0.010224946125474893 0.011280814817018868 
-32.00000000000168 0.001262039355793474 0.009351620369850844 0.010610577920771877 
-31.000000000001688 0.010557523249867662 0.0057528305496439185 0.01630998493364308 
-30.000000000001698 0.02621698447483003 0.001771877456240003 0.027997173338241435 
-29.000000000001705 0.0404268990843114 0.00011529625683456969 0.04056120830629184 
-28.00000000000172 0.043706888796210555 0.001908094976317325 0.04564003332214396 
-27.00000000000173 0.031187119920073593 0.005648888386242924 0.03685697594727279 
-26.00000000000174 0.009502759237965246 0.008075119978633622 0.017585771396809658 
-25.00000000000175 0.00098201838470131 0.006744677854246087 0.007724413650198496 
-24.000000000001766 0.042059872794510456 0.0027202295759139222 0.04479339681224623 
-23.000000000001776 0.17464838269548974 0.0011181417861631767 0.17584939079822112 
-22.00000000000179 0.4320172769290239 0.008211933658202587 0.4404585605772801 
-21.000000000001798 0.8234729084320233 0.026109418585354288 0.850040111849119 
-20.00000000000181 1.3235204877794382 0.04848626077681815 1.3727528252984111 
-19.000000000001823 1.8704506842345137 0.061623242688582214 1.9331178937788565 
-18.000000000001833 2.3764708719486465 0.052818722644088524 2.430572228748239 
-17.000000000001844 2.7475632037211697 0.0236035705618705 2.772560047581765 
-16.000000000001855 2.907662297034354 0.0005077753021648878 2.909499076484364 
-15.000000000001867 2.8198608883207408 0.03472396880222356 2.8556672183157876 
-14.000000000001878 2.4978811169939004 0.18600289711300155 2.6845755121217536 
-13.000000000001888 2.0038314445135117 0.4945775369674939 2.4986409598634864 
-12.0000000000019 1.4324115664272974 0.9536172365256578 2.385825017888064 
-11.000000000001913 0.8859581177900422 1.49807708639142 2.383502398306584 
-10.000000000001922 0.4477644859726309 2.0202868397569866 2.467346593197905 
-9.000000000001934 0.16196227737896013 2.4095651797013367 2.570813133226817 
-8.000000000001945 0.026435270688001115 2.5990111564931215 2.6248470235293326 
-7.000000000001957 0.0010050571324526092 2.5958597791446336 2.5964392049799465 
-6.000000000001967 0.027644659330801836 2.477757397097686 2.5051381709873475 
-5.000000000001979 0.05470443485087474 2.354331707120272 2.4088678547886233 
-4.00000000000199 0.05524092013859138 2.3127299716757506 2.3678087156795846 
-3.0000000000020015 0.031876107012555076 2.3760590164628965 2.4076990782018 
-2.000000000002013 0.006730129473558734 2.497821539134251 2.5041948758061165 
-1.0000000000020242 0.0023374216545727473 2.595622295079648 2.5974762937190548 
-2.0355549961366507e-12 0.024378758560678806 2.604516208463251 2.6283127798313584 
0.9999999999979531 0.05654656043512999 2.518055058069198 2.5739666015017155 
1.9999999999979419 0.07151202661349879 2.391491181457007 2.4623645400733065 
2.9999999999979305 0.05267780548594975 2.303860738780362 2.3559418443099145 
3.999999999997919 0.014179042014399817 2.3010400443608154 2.314709048964337 
4.999999999997908 0.005871851261667075 2.3550307100104857 2.360530080971012 
5.999999999997897 0.09698518598150328 2.3670997948304078 2.4639103125784954 
6.999999999997885 0.34354588516523704 2.2176355141357167 2.5612664359887707 
7.999999999997874 0.7545545201373961 1.837745627043893 2.5926890039228567 
8.999999999997863 1.2745116206682365 1.263009642873599 2.538215964881457 
9.99999999999785 1.7932701450751218 0.6372659928535972 2.431479114391194 
10.999999999997842 2.181341018908064 0.16007966543571742 2.3424949399503125 
11.99999999999783 2.3362464541986188 0.001391704853377333 2.3386892196074553 
12.999999999997817 2.2198223903983902 0.2244474767146635 2.445143979335127 
13.999999999997806 1.8704540677538464 0.7541859540168856 2.6252252555590743 
14.999999999997796 1.385892009350267 1.4055455552209657 2.791692425374836 
15.999999999997783 0.885516708302491 1.9571581404018674 2.842633849828697 
16.999999999997772 0.46918141101154165 2.2356857578257383 2.7046222579071273 
17.999999999997762 0.1894686698004641 2.1739496053533167 2.3630845840481842 
18.99999999999775 0.046302466927408185 1.821321956133231 1.8673041876965304 
19.999999999997737 0.001962037943556538 1.308305191508979 1.3100248244554125 
20.999999999997726 0.006169716917752994 0.7866653579662567 0.7926899482965234 
21.99999999999772 0.01863106009368552 0.373410006297222 0.3919772733619838 
22.999999999997705 0.020268708352238114 0.12010984588685546 0.14036338155932834 
23.999999999997694 0.01148681892119063 0.01409098077019641 0.025580053533006106 
24.99999999999768 0.0021401238644514907 0.0032521367947198876 0.0053932361220366196 
25.99999999999767 0.0005732604284464256 0.028339008906101994 0.028907303909170286 
26.99999999999766 0.0075978644450755885 0.04750647449608402 0.05509748511755078 
27.999999999997648 0.017219991928558286 0.04539055651622608 0.06260723955248831 
28.999999999997634 0.021893084282258803 0.0277924084072777 0.04968756433208563 
29.999999999997627 0.01809265877404257 0.00904262233803191 0.027140250228509077 
30.999999999997616 0.008677088385466278 0.0002215721595814156 0.008902389885726326 
31.999999999997602 0.0009449865583862817 0.0034767911007423315 0.0044219984151973885 
32.99999999999759 0.0019218848228446169 0.013181928704087202 0.01510202658455532 
33.99999999999758 0.01381708332480399 0.021158820255828457 0.03497655773853227 
34.99999999999757 0.03225700978120324 0.02201411892373263 0.05427872782301393 
35.999999999997556 0.048252725703527066 0.01571340250345943 0.06398208825180692 
36.99999999999754 0.05289499233426081 0.006690189828755062 0.059606338386974815 
37.999999999997534 0.042477361686799844 0.0007208138543325587 0.04321793365880784 
38.99999999999753 0.021641906070295064 0.0016283776947969492 0.023282070441284112 
39.99999999999751 0.0031190201251195693 0.009502838814589704 0.012623425626424219 
40.9999999999975 0.004128556906151231 0.021027533343216446 0.02515282634740093 
41.999999999997485 0.04083162555099288 0.031379071061312866 0.07221650864822349 
42.99999999999748 0.12286510204015161 0.03654309142572397 0.15944345637284257 
43.99999999999746 0.24980593829298597 0.034927395612908904 0.2848204866946027 
44.999999999997456 0.4105955853873961 0.027683206797959107 0.4384369234985188 
45.99999999999745 0.5858997095192687 0.01781996126595604 0.6039596847233142 
46.999999999997435 0.7524868975841732 0.008697260020404291 0.761505819174958 
47.99999999999742 0.8882457171994351 0.0026309332826643986 0.8912681595963776 
48.99999999999741 0.9764868813434667 0.0001730568114972475 0.9770999331903605 
49.9999999999974 1.008587532357542 0.0002616804272500735 1.0093104994377842 
50.999999999997385 0.9846243032168086 0.0010667022728313314 0.9861449914417174 
51.99999999999738 0.912202049397517 0.0011234341871263352 0.913746302507958 
52.99999999999737 0.804068253718196 0.000301161582638947 0.8047369769149607 
53.99999999999736 0.6752504294745161 0.00027472132113601786 0.6758267348207023 
54.99999999999734 0.540387934471085 0.004376222840809609 0.5449945534263693 
55.99999999999733 0.41172417090459257 0.016914150376428662 0.4287988098552573 
56.99999999999732 0.29796919885450446 0.04219218477304435 0.34025800849253074 
57.99999999999731 0.20401175381430434 0.08351101234518858 0.2875643712484209 
58.99999999999729 0.1312996521393085 0.14239974049326745 0.27369581241765195 
59.99999999999728 0.07863296462969864 0.21822959364089356 0.29682321480229956 
60.99999999999728 0.04311465291527911 0.30824963600963484 0.351297301627022 
61.999999999997264 0.021054269318433474 0.40798552588801223 0.42895158659848426 
62.99999999999725 0.008694314734501944 0.5118781996299439 0.5204678133503912 
63.99999999999724 0.002702863788513553 0.6140160455799791 0.6166010164417345 
64.99999999999723 0.0004351986662212029 0.7088261694296838 0.7091325465548507 
65.99999999999721 5.073088438046285e-06 0.7916257674607298 0.7914927221435547 
66.9999999999972 0.00022323965229324085 0.8589797484441378 0.8590569175660121 
67.9999999999972 0.00046150228024685104 0.9088539490088624 0.9091627309838214 
68.99999999999719 0.0004908470811680962 0.9405869161617674 0.9409197898525329 
69.99999999999717 0.00032789114609104017 0.9547239457511129 0.9548901434241144 
70.99999999999716 0.00010933622420953459 0.9527650920126369 0.9527106559171624 
71.99999999999714 1.9953998849950164e-06 0.9368767251636981 0.9367145485939202 
72.99999999999714 0.00014741748378532563 0.9096074392661074 0.9095919151415913 
73.99999999999713 0.0006351874226944713 0.8736372052522884 0.8741121779450397 
74.99999999999712 0.0014969971939598088 0.8315764630258249 0.832917266638954 
75.9999999999971 0.0027136662949558423 0.7858212555103573 0.7883837947006337 
76.9999999999971 0.004228566380661638 0.7384625047910218 0.7425457835388491 
77.99999999999709 0.005962662146616781 0.6912423462244264 0.6970660584668805 
78.99999999999707 0.007828133986128118 0.6455477951864912 0.6532435548884682 
79.99999999999706 0.009739021867629758 0.6024313778024085 0.6120446045298792 
80.99999999999704 0.011618414581460852 0.5626490848247129 0.5741480852903107 
81.99999999999704 0.01340240527684916 0.5267075249183213 0.5399965325390661 
82.99999999999702 0.015041405644526518 0.49491399107103534 0.5098475189205255 
83.99999999999702 0.016499543321002987 0.4674249783167393 0.4838215664134835 
84.999999999997 0.01775284518623811 0.4442902971070994 0.4619444386074546 
85.99999999999699 0.018786804126145643 0.42549121361382236 0.44418284281718806 
86.99999999999697 0.019593790547472952 0.41097199056530487 0.4304733775298071 
87.99999999999697 0.02017063603878739 0.4006648224555422 0.42074504685586145 
88.99999999999696 0.020516603335486334 0.394508505224286 0.41493589649569773 
89.99999999999694 0.020631871103641543 0.39246131046900073 0.4130043700468502 
90.99999999999694 0.020516603335487573 0.39450850522425895 0.4149358964956967 
91.99999999999692 0.020170636038789373 0.4006648224554898 0.4207450468558444 
92.99999999999692 0.019593790547477095 0.41097199056522704 0.43047337752980336 
93.99999999999689 0.01878680412615068 0.4254912136137169 0.44418284281716325 
94.99999999999689 0.017752845186244804 0.4442902971069697 0.46194443860735224 
95.99999999999689 0.016499543321011036 0.46742497831658214 0.483821566413433 
96.99999999999686 0.015041405644535644 0.49491399107084977 0.5098475189200958 
97.99999999999686 0.013402405276859528 0.5267075249181139 0.53999653253898 
98.99999999999685 0.011618414581472418 0.5626490848244807 0.5741480852901967 
99.99999999999685 0.009739021867641442 0.6024313778021521 0.6120446045298644 
100.99999999999682 0.007828133986139787 0.6455477951862216 0.6532435548884067 
101.99999999999682 0.005962662146628055 0.6912423462241389 0.6970660584667923 
102.99999999999679 0.0042285663806715616 0.738462504790734 0.7425457835385675 
103.99999999999679 0.0027136662949643307 0.7858212555100729 0.788383794700422 
104.99999999999679 0.0014969971939661642 0.8315764630255543 0.8329172666389482 
105.99999999999676 0.0006351874226985883 0.8736372052520539 0.8741121779449875 
106.99999999999676 0.0001474174837871654 0.9096074392659121 0.9095919151415662 
107.99999999999673 1.9953998849925566e-06 0.9368767251635589 0.9367145485938303 
108.99999999999673 0.00010933622420841027 0.9527650920125823 0.9527106559172 
109.99999999999672 0.0003278911460896951 0.9547239457511535 0.9548901434241566 
110.99999999999672 0.0004908470811676728 0.9405869161619069 0.940919789852536 
111.99999999999669 0.000461502280247714 0.9088539490091102 0.9091627309838577 
112.99999999999669 0.0002232396522950849 0.8589797484444965 0.859056917566065 
113.99999999999669 5.073088438303963e-06 0.7916257674611901 0.7914927221437321 
114.99999999999666 0.00043519866621450265 0.70882616943023 0.7091325465548862 
115.99999999999666 0.002702863788490549 0.6140160455805863 0.6166010164421695 
116.99999999999663 0.008694314734448615 0.5118781996305831 0.5204678133512439 
117.99999999999663 0.02105426931833206 0.4079855258886404 0.42895158659894816 
118.99999999999662 0.04311465291510719 0.30824963601022043 0.3512973016272767 
119.9999999999966 0.07863296462943317 0.21822959364140354 0.29682321480305307 
120.9999999999966 0.13129965213892653 0.14239974049368226 0.2736958124176584 
121.99999999999659 0.20401175381379547 0.08351101234549452 0.2875643712483457 
122.99999999999658 0.2979691988538651 0.04219218477324556 0.34025800849245325 
123.99999999999656 0.4117241709038474 0.016914150376539552 0.4287988098547138 
124.99999999999656 0.540387934470271 0.004376222840855778 0.5449945534258621 
125.99999999999653 0.6752504294736964 0.0002747213211444016 0.6758267348188264 
126.99999999999653 0.8040682537174523 0.00030116158263373795 0.8047369769148263 
127.99999999999653 0.912202049396951 0.0011234341871231837 0.9137463025064051 
128.9999999999965 0.9846243032165054 0.0010667022728349145 0.9861449914410336 
129.9999999999965 1.00858753235756 0.0002616804272547165 1.0093104994377855 
130.99999999999648 0.9764868813438389 0.00017305681149170585 0.9770999331911838 
131.99999999999648 0.8882457172001316 0.002630933282638795 0.8912681595965172 
132.99999999999645 0.7524868975851177 0.008697260020356572 0.7615058191756233 
133.99999999999645 0.5858997095203364 0.017819961265895076 0.6039596847236154 
134.99999999999642 0.4105955853884427 0.027683206797903 0.43843692349961333 
135.99999999999642 0.2498059382938815 0.03492739561287972 0.2848204866951767 
136.99999999999642 0.12286510204079734 0.03654309142573554 0.15944345637352564 
137.9999999999964 0.04083162555135127 0.0313790710613636 0.07221650864861352 
138.9999999999964 0.004128556906252596 0.021027533343288215 0.025152826347565774 
139.9999999999964 0.0031190201250479027 0.009502838814653507 0.012623425626421702 
140.99999999999636 0.0216419060701585 0.0016283776948256671 0.023282070441180587 
141.99999999999636 0.042477361686694796 0.0007208138543149239 0.04321793365868822 
142.99999999999636 0.052894992334243114 0.006690189828704014 0.05960633838692036 
143.99999999999633 0.048252725703597864 0.01571340250340711 0.06398208825186738 
144.99999999999633 0.032257009781318347 0.022014118923713525 0.054278727823094515 
145.99999999999633 0.013817083324904464 0.021158820255858454 0.034976557738653845 
146.9999999999963 0.0019218848228850706 0.013181928704149123 0.01510202658462354 
147.9999999999963 0.0009449865583601777 0.0034767911007902957 0.004421998415222436 
148.99999999999628 0.008677088385405455 0.00022157215956699635 0.008902389885649179 
149.99999999999628 0.0180926587739963 0.009042622337940492 0.027140250228364138 
150.99999999999625 0.021893084282261704 0.02779240840715172 0.0496875643319897 
151.99999999999625 0.01721999192860842 0.04539055651615251 0.06260723955248665 
152.99999999999625 0.0075978644451347175 0.047506474496138505 0.055097485117678105 
153.99999999999622 0.0005732604284665163 0.028339008906266564 0.02890730390941713 
154.99999999999622 0.0021401238644129794 0.0032521367948185327 0.005393236122078932 
155.9999999999962 0.011486818921124022 0.014090980769902253 0.025580053532682237 
156.9999999999962 0.020268708352208682 0.12010984588579776 0.1403633815584422 
157.99999999999616 0.018631060093736773 0.37341000629516746 0.3919772733598353 
158.99999999999616 0.006169716917834997 0.7866653579633124 0.7926899482944819 
159.99999999999616 0.0019620379434836183 1.308305191505669 1.3100248244512684 
160.99999999999613 0.04630246692688498 1.821321956130425 1.8673041876950907 
161.99999999999613 0.1894686697991956 2.17394960535195 2.3630845840472454 
162.9999999999961 0.46918141100938965 2.2356857578264036 2.704622257901776 
163.9999999999961 0.8855167082996067 1.9571581404045357 2.842633849824677 
164.9999999999961 1.385892009347138 1.4055455552248577 2.791692425374762 
165.99999999999608 1.8704540677511776 0.7541859540207204 2.625225255562836 
166.99999999999608 2.219822390396891 0.22444747671710893 2.445143979334432 
167.99999999999608 2.3362464541987356 0.001391704853579809 2.3386892196082067 
168.99999999999605 2.1813410189098024 0.16007966543364222 2.3424949399502064 
169.99999999999605 1.7932701450780208 0.6372659928500193 2.4314791143903163 
170.99999999999602 1.2745116206715426 1.2630096428697393 2.5382159648799782 
171.99999999999602 0.7545545201403314 1.8377456270408776 2.592689003922874 
172.99999999999602 0.34354588516727 2.2176355141341215 2.5612664359841157 
173.99999999999602 0.09698518598249635 2.367099794830098 2.4639103125818584 
174.99999999999596 0.00587185126184884 2.355030710010813 2.360530080970797 
175.99999999999596 0.014179042014190601 2.3010400443610433 2.31470904896457 
176.99999999999596 0.05267780548574078 2.3038607387800694 2.355941844309962 
177.99999999999596 0.07151202661349115 2.3914911814562765 2.4623645400729957 
178.99999999999596 0.05654656043530136 2.5180550580684664 2.5739666015014024 


==> figures/mimo_beta_-5db_cb/beampattern12.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.560520174940734 0.023120472351228417 2.583598128126357 
-179.0 2.423141753977745 0.14605138164052767 2.5691468519771155 
-178.0 2.100480134302636 0.41891299083491024 2.5192148965819743 
-177.00000000000006 1.6255856672571334 0.8527942985161325 2.477979049157078 
-176.00000000000006 1.0820273768743311 1.4020487321870878 2.4834524696356586 
-175.00000000000006 0.5754728219948065 1.96721687922883 2.5419503407193176 
-174.00000000000006 0.20043626295957362 2.4217624647443556 2.6215266253152465 
-173.00000000000006 0.01621499332988752 2.6534707251050764 2.6692733269343565 
-172.0000000000001 0.039463371948764064 2.6036834131617748 2.6431227314371912 
-171.0000000000001 0.2516558237367526 2.287765188146712 2.5398014749226507 
-170.0000000000001 0.6131098341483644 1.7883606448303828 2.40215476585996 
-169.0000000000001 1.0744772885457654 1.2250160254221294 2.300302959077361 
-168.00000000000014 1.5812013159765195 0.7136377561312713 2.2955814560001144 
-167.00000000000017 2.0728739670554717 0.3324193900417369 2.4058227000075814 
-166.00000000000017 2.483514632143714 0.10633363093330013 2.590101441839093 
-165.00000000000017 2.7481528298106617 0.012965554927812895 2.7611165720128965 
-164.00000000000017 2.816448667399669 0.0032695933068220082 2.8195404729578266 
-163.0000000000002 2.668532265821421 0.025973689738429416 2.6942503039411485 
-162.0000000000002 2.3252930370967735 0.045324956363991635 2.370367562835375 
-161.00000000000023 1.8468239901909669 0.047129551686365616 1.8937577333806002 
-160.00000000000023 1.3178343037392488 0.03428633770686218 1.351993837571126 
-159.00000000000023 0.824802376428902 0.017151286831178975 0.8418858319997775 
-158.00000000000026 0.4333464576482288 0.004690688455788494 0.438008152864499 
-157.00000000000026 0.17399628375764437 0.00010117854721747039 0.17408834965903297 
-156.00000000000026 0.040653577371103124 0.0012626394197516096 0.041914523887445015 
-155.00000000000028 0.0006437638341482131 0.00393476045434947 0.004578378073445979 
-154.00000000000028 0.010964868030562113 0.004964224886897652 0.015928705905047278 
-153.0000000000003 0.03386903212906272 0.003717503231282285 0.037585655040335356 
-152.0000000000003 0.046463882083115284 0.0015265848860080908 0.04798905297824007 
-151.0000000000003 0.04241108806398745 0.00011986760101941541 0.04252901884417892 
-150.00000000000034 0.027251229169621017 0.00029176352914594376 0.027540851199532836 
-149.00000000000034 0.01094484453702816 0.001556018900001688 0.012499163172869235 
-148.00000000000037 0.00134374288566599 0.0027370982121680547 0.004080189044189846 
-147.00000000000037 0.0009006424415293232 0.002901948657600027 0.003803088492843291 
-146.0000000000004 0.006951954075453431 0.001969780550084098 0.008922796317074683 
-145.0000000000004 0.014335080120821153 0.0006745547312997757 0.015010260192762482 
-144.00000000000043 0.018479099204131495 7.3174057886154286e-06 0.018485753921042444 
-143.00000000000043 0.017440114686117923 0.0005525691429609497 0.017990537682337163 
-142.00000000000043 0.012238841867402922 0.0021294807102735566 0.014365296641179113 
-141.00000000000045 0.005772405964148845 0.003915358546120371 0.009684957417594363 
-140.00000000000045 0.0011219449250220827 0.004935877711225924 0.0060562488648254025 
-139.00000000000048 0.0001316610618152085 0.004620806420888246 0.004752515134601692 
-138.00000000000048 0.002805998632959591 0.0031230708418271227 0.005930271338879666 
-137.00000000000048 0.007599609838289725 0.001252195571270485 0.008853028001698297 
-136.0000000000005 0.012291552445146198 7.94068098610156e-05 0.012370907931921851 
-135.0000000000005 0.014971981745700193 0.00042350116863955253 0.015393282018010247 
-134.0000000000005 0.014733080108884793 0.0024619884359793585 0.017190658730749243 
-133.00000000000054 0.011861547186358202 0.005633477616751294 0.01748921633478449 
-132.00000000000054 0.0075616012270807425 0.00885708272823436 0.01641285816411744 
-131.00000000000054 0.003401560510541109 0.010961689610306408 0.014358840538843173 
-130.00000000000057 0.0007314770050809819 0.011145190617473768 0.011874624595308143 
-129.00000000000057 0.0002736484387317173 0.009289996467585833 0.009564075432081317 
-128.00000000000057 0.0019847285321943115 0.0060308005869139005 0.00801762487148413 
-127.0000000000006 0.005178039016188293 0.0025675115228365295 0.0077478100888658166 
-126.0000000000006 0.008815890505723725 0.0003016975008325102 0.009118245139292009 
-125.00000000000063 0.011851066807129038 0.00042199384551056516 0.012270577844011421 
-124.00000000000063 0.013510447418418423 0.003564436138320747 0.017068367255868293 
-123.00000000000065 0.013455434562753534 0.00963624983468604 0.023081118096287514 
-122.00000000000065 0.01180321982251856 0.01783489236689312 0.02962436487308294 
-121.00000000000068 0.009033587493087013 0.026838376651746005 0.03585659399681985 
-120.00000000000068 0.00582906770180812 0.03510340145640907 0.040917388514863505 
-119.00000000000068 0.0029006872450317907 0.04119166574239096 0.04407944206082447 
-118.0000000000007 0.0008416882178190555 0.04405098080747681 0.04488342293694637 
-117.00000000000071 3.4214211852655754e-05 0.043199828192761816 0.04322931486017265 
-116.00000000000072 0.0006156865730837107 0.03879294645042868 0.03940850965002566 
-115.00000000000072 0.00249708502320927 0.03157311024017546 0.03407399909870801 
-114.00000000000075 0.00541681617868135 0.022734757670363977 0.02815798125875567 
-113.00000000000075 0.009011338767022557 0.013735966547230496 0.02275453606069616 
-112.00000000000078 0.012885836717235255 0.00609674577083703 0.01898862313263983 
-111.00000000000078 0.01667302880468011 0.0012158728434344208 0.01789172512118245 
-110.00000000000078 0.02007379987371423 0.0002285925315990703 0.020300145512751715 
-109.00000000000081 0.02287834062288231 0.003916350182133082 0.026785832599217557 
-108.00000000000081 0.02497011355474381 0.012669667175238269 0.03762316551866838 
-107.00000000000082 0.026317001847279725 0.02649767443348353 0.05278958388185214 
-106.00000000000084 0.026954620773041026 0.045073224784884645 0.07199396742841509 
-105.00000000000085 0.026966362956137857 0.0678007454021032 0.09472450134834172 
-104.00000000000085 0.026463746605569348 0.09389448356968778 0.1203072503222075 
-103.00000000000087 0.025569423440218585 0.122456783563976 0.1479674346629342 
-102.00000000000088 0.024404057261512044 0.15254876604078252 0.17688698871391026 
-101.00000000000088 0.0230773651531926 0.18324865457808806 0.2062539355259803 
-100.00000000000091 0.02168298117247485 0.21369558259540328 0.2353010683536118 
-99.00000000000091 0.020296446235786036 0.2431187790279393 0.2633331388644034 
-98.00000000000094 0.018975496176683714 0.27085348915491675 0.2897430787586688 
-97.00000000000094 0.01776184574819068 0.2963458651123367 0.31401868598665267 
-96.00000000000094 0.01668378478751912 0.31914945233826675 0.33574171736439573 
-95.00000000000097 0.01575906078193165 0.3389159254737509 0.35458151511105074 
-94.00000000000097 0.014997681978304037 0.355382513055095 0.37028524081953795 
-93.00000000000098 0.01440441412881756 0.3683582015915498 0.3826665807376302 
-92.000000000001 0.013980851235619035 0.37771040883282153 0.3915944928554901 
-91.00000000000101 0.013727014144231891 0.3833534193554066 0.3969832430489605 
-90.00000000000101 0.013642473772884271 0.38523951493730174 0.39878465988318096 
-89.00000000000104 0.01372701414423159 0.38335341935541445 0.3969832430489606 
-88.00000000000104 0.013980851235618558 0.37771040883283563 0.3915944928554904 
-87.00000000000104 0.014404414128816318 0.3683582015915737 0.38266658073773396 
-86.00000000000107 0.014997681978302929 0.3553825130551236 0.37028524081954733 
-85.00000000000107 0.015759060781929745 0.3389159254737897 0.3545815151110529 
-84.0000000000011 0.016683784787516708 0.3191494523383094 0.3357417173644269 
-83.0000000000011 0.017761845748188402 0.2963458651123845 0.3140186859866532 
-82.00000000000111 0.01897549617668119 0.27085348915497187 0.28974307875903216 
-81.00000000000112 0.020296446235783434 0.24311877902799744 0.2633331388644107 
-80.00000000000114 0.021682981172471867 0.2136955825954641 0.23530106835361841 
-79.00000000000114 0.023077365153189446 0.18324865457815157 0.20625393552600937 
-78.00000000000115 0.024404057261509616 0.1525487660408437 0.1768869887139163 
-77.00000000000117 0.025569423440216163 0.12245678356403662 0.14796743466312343 
-76.00000000000117 0.02646374660556803 0.09389448356974354 0.12030725032225896 
-75.00000000000118 0.02696636295613742 0.06780074540215335 0.09472450134837945 
-74.0000000000012 0.026954620773041626 0.045073224784927625 0.07199396742842518 
-73.00000000000121 0.02631700184728178 0.026497674433516374 0.05278958388194719 
-72.00000000000122 0.024970113554746896 0.01266966717526149 0.037623165518708555 
-71.00000000000124 0.022878340622887103 0.003916350182145783 0.026785832599221897 
-70.00000000000125 0.020073799873720773 0.0002285925316016181 0.0203001455127541 
-69.00000000000126 0.016673028804687663 0.0012158728434280995 0.017891725121182186 
-68.00000000000126 0.01288583671724301 0.0060967457708238585 0.018988623132631693 
-67.00000000000128 0.009011338767030388 0.013735966547213473 0.022754536060692023 
-66.0000000000013 0.005416816178688359 0.022734757670345117 0.028157981258755092 
-65.0000000000013 0.002497085023214041 0.031573110240159005 0.0340739990987057 
-64.00000000000131 0.0006156865730863032 0.03879294645041615 0.03940850965002487 
-63.00000000000132 3.4214211852408684e-05 0.04319982819275643 0.04322931486017323 
-62.000000000001336 0.0008416882178160725 0.04405098080747872 0.0448834229369534 
-61.00000000000135 0.002900687245026621 0.041191665742400095 0.044079442060831954 
-60.00000000000135 0.005829067701801565 0.0351034014564243 0.04091738851486418 
-59.000000000001364 0.009033587493081145 0.026838376651763772 0.03585659399682143 
-58.00000000000138 0.011803219822514194 0.01783489236691105 0.029624364873135852 
-57.00000000000139 0.013455434562751792 0.009636249834701228 0.023081118096296118 
-56.0000000000014 0.013510447418420229 0.003564436138330367 0.017068367255879187 
-55.000000000001414 0.01185106680713398 0.0004219938455137439 0.012270577844014013 
-54.00000000000143 0.008815890505730627 0.00030169750083001534 0.009118245139303188 
-53.00000000000144 0.005178039016195534 0.0025675115228302146 0.007747810088872703 
-52.00000000000145 0.0019847285321995486 0.006030800586906604 0.008017624871480054 
-51.00000000000146 0.00027364843873310283 0.009289996467580131 0.009564075432071628 
-50.00000000000147 0.0007314770050777114 0.011145190617471962 0.011874624595306275 
-49.00000000000148 0.0034015605105337785 0.0109616896103088 0.014358840538817742 
-48.00000000000149 0.007561601227071742 0.00885708272824024 0.01641285816411475 
-47.000000000001506 0.01186154718635037 0.005633477616758243 0.01748921633478435 
-46.00000000000152 0.014733080108881295 0.002461988435985005 0.017190658730746964 
-45.00000000000153 0.01497198174570269 0.0004235011686420596 0.015393282018011096 
-44.000000000001535 0.012291552445154175 7.94068098599886e-05 0.012370907931922647 
-43.00000000000155 0.007599609838300364 0.001252195571267019 0.008853028001699034 
-42.000000000001556 0.0028059986329679364 0.0031230708418232807 0.005930271338886986 
-41.00000000000157 0.00013166106181722082 0.00462080642088621 0.004752515134610873 
-40.000000000001585 0.0011219449250160966 0.0049358777112267094 0.006056248864820509 
-39.0000000000016 0.005772405964136703 0.003915358546123513 0.009684957417589507 
-38.000000000001606 0.012238841867389792 0.0021294807102772285 0.014365296641168878 
-37.00000000000161 0.01744011468611084 0.0005525691429633006 0.017990537682334905 
-36.00000000000163 0.018479099204134666 7.317405788413874e-06 0.018485753921034225 
-35.00000000000164 0.014335080120834204 0.0006745547312974545 0.01501026019278267 
-34.00000000000165 0.00695195407546891 0.0019697805500815124 0.008922796317077653 
-33.00000000000166 0.0009006424415365383 0.0029019486575991293 0.0038030884928547124 
-32.00000000000168 0.0013437428856559973 0.0027370982121696034 0.004080189044183081 
-31.000000000001688 0.010944844536999928 0.001556018900004557 0.012499163172845188 
-30.000000000001698 0.027251229169585847 0.0002917635291477562 0.027540851199509876 
-29.000000000001705 0.04241108806396477 0.00011986760101812575 0.0425290188441533 
-28.00000000000172 0.04646388208312357 0.0015265848860039422 0.047989052978256126 
-27.00000000000173 0.0338690321291034 0.003717503231278187 0.037585655040397514 
-26.00000000000174 0.010964868030606341 0.004964224886897241 0.015928705905106366 
-25.00000000000175 0.0006437638341326387 0.003934760454353855 0.0045783780734483595 
-24.000000000001766 0.040653577370941385 0.0012626394197569478 0.041914523887166766 
-23.000000000001776 0.1739962837572536 0.00010117854721532603 0.17408834965850753 
-22.00000000000179 0.43334645764756546 0.004690688455771178 0.4380081528632694 
-21.000000000001798 0.8248023764279873 0.01715128683114682 0.8418858319986422 
-20.00000000000181 1.3178343037381834 0.034286337706828124 1.3519938375686535 
-19.000000000001823 1.846823990189915 0.04712955168635153 1.8937577333800595 
-18.000000000001833 2.325293037095917 0.045324956364014235 2.370367562835032 
-17.000000000001844 2.668532265820911 0.025973689738480556 2.694250303941131 
-16.000000000001855 2.816448667399587 0.0032695933068507 2.8195404729580495 
-15.000000000001867 2.748152829811013 0.012965554927726884 2.761116572016646 
-14.000000000001878 2.48351463214442 0.10633363093298986 2.590101441839212 
-13.000000000001888 2.072873967056412 0.3324193900411209 2.4058227000074885 
-12.0000000000019 1.5812013159775546 0.7136377561303479 2.2955814560031214 
-11.000000000001913 1.074477288546767 1.225016025421005 2.30030295907721 
-10.000000000001922 0.613109834149216 1.7883606448292622 2.4021547658606552 
-9.000000000001934 0.25165582373735007 2.287765188145848 2.5398014749226157 
-8.000000000001945 0.039463371949013656 2.603683413161385 2.643122731437158 
-7.000000000001957 0.016214993329725653 2.653470725105268 2.669273326929746 
-6.000000000001967 0.2004362629589936 2.421762464745082 2.6215266253176632 
-5.000000000001979 0.5754728219938846 1.9672168792299063 2.541950340717002 
-4.00000000000199 1.0820273768732303 1.4020487321882573 2.4834524696356928 
-3.0000000000020015 1.6255856672560671 0.8527942985171549 2.47797904915707 
-2.000000000002013 2.1004801343018054 0.41891299083563227 2.5192148965824805 
-1.0000000000020242 2.423141753977277 0.14605138164091708 2.569146851972849 
-2.0355549961366507e-12 2.5605201749406334 0.023120472351355392 2.583598128125624 
0.9999999999979531 2.5399713919727986 0.0009226117216649958 2.5407526571079915 
1.9999999999979419 2.434733522142858 0.020828604508629247 2.4552878001313987 
2.9999999999979305 2.330756403916581 0.039349059993673004 2.3697373390278655 
3.999999999997919 2.290022551599923 0.03895821298426898 2.328600605097666 
4.999999999997908 2.327452123680837 0.02397709537866241 2.351114523579185 
5.999999999997897 2.41176324026074 0.00778017553346643 2.4193297719781297 
6.999999999997885 2.488661816426897 0.0003388426892073466 2.4888708935081745 
7.999999999997874 2.5136912448707625 0.00255718935052225 2.516150322801713 
8.999999999997863 2.477655606601152 0.008409306879433835 2.485944389031588 
9.99999999999785 2.4118435784393775 0.011164054044388035 2.4228382369219372 
10.999999999997842 2.370858516244211 0.008522754867404773 2.379175223609802 
11.99999999999783 2.4021437886446475 0.0034663943066892177 2.4054080106497837 
12.999999999997817 2.5176446649896063 0.0011176913656972946 2.5186095049030177 
13.999999999997806 2.6816155645553894 0.00450776578981602 2.6860475236438965 
14.999999999997796 2.820518535712958 0.012359840279092071 2.8328788675008107 
15.999999999997783 2.850532784812227 0.020154108015416478 2.870738827264774 
16.999999999997772 2.7104376945985753 0.023358520926259153 2.733865158583686 
17.999999999997762 2.3858675224772794 0.0204161491953753 2.406341274959151 
18.99999999999775 1.9154132085243052 0.013536957508658574 1.928983276589731 
19.999999999997737 1.3771868889601466 0.007000972807150175 1.3841983750152687 
20.999999999997726 0.8623837974596262 0.004313549804279006 0.8666953669333571 
21.99999999999772 0.44678015731026416 0.006130951952859449 0.4529066916712702 
22.999999999997705 0.17063498692926554 0.010174734944694667 0.18080778460881097 
23.999999999997694 0.03297802345129152 0.012980248051497662 0.045958300884386134 
24.99999999999768 0.00012937724070098613 0.01221162806265075 0.012340124063813846 
25.99999999999767 0.023155629764057818 0.008067720344861877 0.03121981894151147 
26.99999999999766 0.056633852865368005 0.003009598682451734 0.05963822721182183 
27.999999999997648 0.0719774055805043 0.00012333176476339548 0.07209651297548056 
28.999999999997634 0.06177881825608209 0.0012063506642623642 0.06298406377416249 
29.999999999997627 0.0355359577969288 0.005721475579293629 0.04125917784546627 
30.999999999997616 0.010173816728575145 0.011158071648791904 0.021333771428819044 
31.999999999997602 8.244423609593537e-07 0.014498427202407165 0.014497820606800108 
32.99999999999759 0.010042347172527706 0.01390484290305946 0.023940572139269256 
33.99999999999758 0.03469244258570183 0.009702886108058448 0.04438470494679537 
34.99999999999757 0.061287764773764984 0.004190640994702504 0.06546770775108145 
35.999999999997556 0.07643692766835761 0.00045104719420089223 0.07688189632705608 
36.99999999999754 0.07226040169768287 0.0008280920563069515 0.07308982112678641 
37.999999999997534 0.050148998117741705 0.005827761096530784 0.055984365191448025 
38.99999999999753 0.020869609590432527 0.013925166405908428 0.03480327847225816 
39.99999999999751 0.0012767943638469874 0.022287517775201736 0.023565606710182548 
40.9999999999975 0.009006364556426172 0.02800701220651061 0.036999416428530635 
41.999999999997485 0.05701691484431318 0.029259843669394166 0.08624245188439675 
42.99999999999748 0.14966080142553315 0.025910625756284084 0.17551653186546837 
43.99999999999746 0.2812887535615835 0.019376890044297417 0.3005949809689382 
44.999999999997456 0.4375233656236521 0.01189957987745458 0.44934492309598406 
45.99999999999745 0.5985749373420305 0.005588952474252952 0.6040879104173691 
46.999999999997435 0.7435214865713667 0.0016579081593297862 0.7451130503101083 
47.99999999999742 0.8543998310248537 0.00012956456345281252 0.8544763213192466 
48.99999999999741 0.9191985321724759 8.917294958383763e-05 0.9192466660649128 
49.9999999999974 0.9332710695234586 0.0003387901973781985 0.9335752081987836 
50.999999999997385 0.8991448836326513 0.00018243699216110074 0.8992905553326668 
51.99999999999738 0.8250646586565243 5.172044851100378e-05 0.8250682760677531 
52.99999999999737 0.7228086794324402 0.0017633631897844943 0.7245047603343652 
53.99999999999736 0.6053472243952858 0.008336505584347089 0.6135923953690328 
54.99999999999734 0.4848088713796333 0.023436172388399852 0.5081285364760955 
55.99999999999733 0.3710439803689857 0.050607688562569766 0.421512559017085 
56.99999999999732 0.2708848085824558 0.0925042279212823 0.363232828439974 
57.99999999999731 0.18804438056629966 0.15028767064106027 0.3381660054133565 
58.99999999999729 0.12349572311005853 0.22331943382971187 0.3466469908819525 
59.99999999999728 0.07613331648580819 0.309177822079635 0.3851478677305254 
60.99999999999728 0.04352884376497543 0.40396490624807296 0.447340843420316 
61.999999999997264 0.02263544969140505 0.5028147354109216 0.5253111110459031 
62.99999999999725 0.010349926289434083 0.6004921457699464 0.6107182217237647 
63.99999999999724 0.003895405934996796 0.6919755416751322 0.6957618622492863 
64.99999999999723 0.001028837638397194 0.7729403385636436 0.7738729720801303 
65.99999999999721 0.00010397899839501816 0.8400927310029326 0.8401105913253947 
66.9999999999972 3.245559765982316e-05 0.8913372264151657 0.8912904480704932 
67.9999999999972 0.00018583471014859318 0.925789521671915 0.9258998359091941 
68.99999999999719 0.000274811188806342 0.9436653653330788 0.9438655517235656 
69.99999999999717 0.00023144971159425162 0.9460853634692397 0.9462408222471229 
70.99999999999716 0.00010998914177060178 0.9348365600038985 0.9348675759337635 
71.99999999999714 1.2874638307063912e-05 0.9121264368917469 0.912056383318501 
72.99999999999714 4.228782656802904e-05 0.880356385438907 0.8803113929577558 
73.99999999999713 0.0002735694388148107 0.8419320424564639 0.8421140510184492 
74.99999999999712 0.0007451801174584895 0.7991188966991277 0.7997686521428876 
75.9999999999971 0.0014596304928055418 0.7539442933426215 0.7553052751685232 
76.9999999999971 0.0023905279777586804 0.708141821470069 0.7104312303680231 
77.99999999999709 0.003492032010718468 0.6631310247321143 0.6665202448915869 
78.99999999999707 0.004708223085412269 0.620024105695788 0.6246285581049633 
79.99999999999706 0.0059809581609977635 0.5796513468436184 0.585528219280152 
80.99999999999704 0.00725560704264655 0.5425978787108235 0.5497496109391047 
81.99999999999704 0.008484623916538687 0.5092457800653307 0.5176271358957342 
82.99999999999702 0.009629236598176228 0.4798169817735697 0.4893438220484921 
83.99999999999702 0.010659686156409413 0.45441385083237784 0.4649721542808931 
84.999999999997 0.011554477958523598 0.4330555293387004 0.4445096697831139 
85.99999999999699 0.01229906151821069 0.4157090405924339 0.4279087470483587 
86.99999999999697 0.012884279033490542 0.4023148458896865 0.4151006125890477 
87.99999999999697 0.013304837252716913 0.39280696569334583 0.40601393431042554 
88.99999999999696 0.013557979730199109 0.3871280075758667 0.40058852146574714 
89.99999999999694 0.013642473772884427 0.3852395149373031 0.39878465988318096 
90.99999999999694 0.013557979730200133 0.3871280075758429 0.4005885214657453 
91.99999999999692 0.013304837252718957 0.3928069656932968 0.40601393431039995 
92.99999999999692 0.012884279033493548 0.40231484588961486 0.41510061258903874 
93.99999999999689 0.012299061518214678 0.41570904059233826 0.427908747047883 
94.99999999999689 0.011554477958528512 0.4330555293385809 0.4445096697831057 
95.99999999999689 0.010659686156415363 0.45441385083223323 0.4649721542808834 
96.99999999999686 0.009629236598182829 0.4798169817733997 0.48934382204848104 
97.99999999999686 0.008484623916545796 0.5092457800651389 0.5176271358955961 
98.99999999999685 0.007255607042654286 0.5425978787106086 0.5497496109386972 
99.99999999999685 0.005980958161005689 0.5796513468433804 0.5855282192793323 
100.99999999999682 0.004708223085419754 0.6200241056955331 0.6246285581046817 
101.99999999999682 0.0034920320107258086 0.6631310247318434 0.666520244891489 
102.99999999999679 0.0023905279777648152 0.7081418214697921 0.7104312303680052 
103.99999999999679 0.0014596304928105263 0.7539442933423445 0.7553052751684947 
104.99999999999679 0.0007451801174621098 0.7991188966988562 0.7997686521428465 
105.99999999999676 0.000273569438816876 0.8419320424562158 0.8421140510183908 
106.99999999999676 4.2287826568762e-05 0.8803563854386904 0.8803113929577376 
107.99999999999673 1.2874638306758519e-05 0.9121264368915764 0.9120563833184832 
108.99999999999673 0.00010998914176984462 0.9348365600037929 0.9348675759337398 
109.99999999999672 0.00023144971159372633 0.94608536346921 0.946240822247109 
110.99999999999672 0.00027481118880652306 0.9436653653331413 0.9438655517235662 
111.99999999999669 0.00018583471014946962 0.9257895216720731 0.9258998359092191 
112.99999999999669 3.2455597660527446e-05 0.8913372264154277 0.8912904480706515 
113.99999999999669 0.0001039789983928081 0.8400927310032975 0.8401105913263944 
114.99999999999666 0.0010288376383870198 0.7729403385640988 0.7738729720814825 
115.99999999999666 0.0038954059349701857 0.6919755416756644 0.6957618622512538 
116.99999999999663 0.010349926289378879 0.6004921457705304 0.6107182217239147 
117.99999999999663 0.022635449691306774 0.5028147354115292 0.5253111110467902 
118.99999999999662 0.04352884376481476 0.4039649062486715 0.44734084342090136 
119.9999999999966 0.07613331648556695 0.30917782208019196 0.3851478677306053 
120.9999999999966 0.12349572310971726 0.2233194338302012 0.3466469908819445 
121.99999999999659 0.18804438056584916 0.1502876706414621 0.3381660054128968 
122.99999999999658 0.27088480858189273 0.09250422792158774 0.3632328284398296 
123.99999999999656 0.37104398036832714 0.050607688562778363 0.4215125590166394 
124.99999999999656 0.48480887137890927 0.023436172388525675 0.5081285364750271 
125.99999999999653 0.6053472243945465 0.008336505584409567 0.6135923953686001 
126.99999999999653 0.722808679431754 0.0017633631898062861 0.7245047603332722 
127.99999999999653 0.8250646586559713 5.1720448513303245e-05 0.8250682760671445 
128.9999999999965 0.8991448836323119 0.0001824369921591024 0.8992905553324155 
129.9999999999965 0.9332710695233919 0.00033879019737871537 0.9335752081987719 
130.99999999999648 0.9191985321727176 8.917294958558481e-05 0.9192466660656358 
131.99999999999648 0.8543998310253983 0.00012956456344927352 0.8544763213193481 
132.99999999999645 0.7435214865721648 0.0016579081593136862 0.7451130503109196 
133.99999999999645 0.5985749373429877 0.005588952474221095 0.6040879104184794 
134.99999999999642 0.43752336562464106 0.011899579877410629 0.4493449230965136 
135.99999999999642 0.28128875356248106 0.019376890044252172 0.3005949809694141 
136.99999999999642 0.14966080142622992 0.02591062575625188 0.17551653186593671 
137.9999999999964 0.057016914844744054 0.029259843669387265 0.08624245188502043 
138.9999999999964 0.009006364556587505 0.02800701220653282 0.036999416428673236 
139.9999999999964 0.0012767943637941835 0.022287517775247383 0.02356560671016815 
140.99999999999636 0.020869609590264265 0.013925166405961835 0.03480327847211057 
141.99999999999636 0.05014899811756929 0.005827761096573231 0.05598436519139247 
142.99999999999636 0.07226040169759602 0.0008280920563239161 0.0730898211267065 
143.99999999999633 0.076436927668395 0.00045104719418906266 0.07688189632713087 
144.99999999999633 0.061287764773904595 0.004190640994671296 0.0654677077511225 
145.99999999999633 0.034692442585873326 0.009702886108025595 0.044384704946906404 
146.9999999999963 0.010042347172644224 0.013904842903043405 0.023940572139339523 
147.9999999999963 8.244423611449239e-07 0.014498427202416536 0.014497820606773616 
148.99999999999628 0.010173816728455708 0.01115807164882161 0.021333771428739195 
149.99999999999628 0.0355359577967533 0.005721475579327275 0.04125917784521219 
150.99999999999625 0.061778818255955374 0.0012063506642811673 0.06298406377413222 
151.99999999999625 0.0719774055805174 0.00012333176475714996 0.07209651297525174 
152.99999999999625 0.0566338528655353 0.003009598682424588 0.05963822721191004 
153.99999999999622 0.023155629764269967 0.008067720344830448 0.03121981894173328 
154.99999999999622 0.00012937724072253706 0.012211628062634079 0.012340124063796738 
155.9999999999962 0.032978023450816275 0.012980248051505142 0.045958300883933434 
156.9999999999962 0.17063498692802195 0.010174734944718966 0.18080778460717092 
157.99999999999616 0.4467801573081302 0.006130951952880811 0.4529066916684807 
158.99999999999616 0.8623837974567209 0.004313549804277287 0.8666953669299965 
159.99999999999616 1.3771868889568373 0.0070009728071196015 1.3841983750139057 
160.99999999999613 1.9154132085211288 0.01353695750861298 1.9289832765872044 
161.99999999999613 2.385867522474786 0.020416149195341526 2.4063412749575663 
162.9999999999961 2.7104376945971436 0.023358520926259518 2.733865158580014 
163.9999999999961 2.8505327848119335 0.020154108015453635 2.870738827264941 
164.9999999999961 2.8205185357135583 0.012359840279145256 2.8328788675008734 
165.99999999999608 2.681615564556402 0.004507765789853874 2.686047523644931 
166.99999999999608 2.517644664990522 0.0011176913656994678 2.5186095049031354 
167.99999999999608 2.4021437886451094 0.0034663943066616564 2.4054080106498206 
168.99999999999605 2.370858516244147 0.00852275486737618 2.3791752236086663 
169.99999999999605 2.411843578438993 0.011164054044387809 2.422838236921909 
170.99999999999602 2.477655606600789 0.008409306879465442 2.4859443890315776 
171.99999999999602 2.513691244870716 0.002557189350554759 2.5161503228017277 
172.99999999999602 2.4886618164272383 0.00033884268919507325 2.488870893508217 
173.99999999999602 2.4117632402612883 0.0077801755333883225 2.4193297719792635 
174.99999999999596 2.3274521236812604 0.02397709537855315 2.3511145235804203 
175.99999999999596 2.2900225515999253 0.03895821298421003 2.328600605100506 
176.99999999999596 2.330756403916098 0.03934905999373317 2.3697373390267793 
177.99999999999596 2.434733522142134 0.020828604508778322 2.4552878001303293 
178.99999999999596 2.5399713919723266 0.0009226117217138715 2.54075265710682 


==> figures/mimo_beta_-5db_cb/beampattern13.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.029306044578527292 2.658875112322145 2.6895785966692993 
-179.0 0.07396271523223587 2.520457495442965 2.5959157495261644 
-178.0 0.07014763199112742 2.401990150592875 2.473727185239493 
-177.00000000000006 0.02341111597694345 2.3627229086933683 2.38760395298609 
-176.00000000000006 0.006104750896794865 2.3764580151957153 2.38355268955101 
-175.00000000000006 0.11562824465638243 2.3436866383920174 2.4594787107756617 
-174.00000000000006 0.41597715534599283 2.1483478252460144 2.5635208633083146 
-173.00000000000006 0.8932575451810612 1.730994647949097 2.6226680268766267 
-172.0000000000001 1.4485270166265547 1.1393624694116256 2.586036713273659 
-171.0000000000001 1.9321079194109663 0.5272859148530568 2.457961529002324 
-170.0000000000001 2.2027798387163635 0.09872893947144232 2.301134345956502 
-169.0000000000001 2.1837026451859254 0.02175261498765757 2.206505885660389 
-168.00000000000014 1.8898662617503659 0.3527680632683817 2.245087188457345 
-167.00000000000017 1.4167971084693514 1.0065626354764456 2.4268238825149395 
-166.00000000000017 0.8987744131806442 1.785423760376111 2.688059983801542 
-165.00000000000017 0.457533613907181 2.4530573038496852 2.9142174933041143 
-164.00000000000017 0.1639044295869384 2.819765499723631 2.986589548015094 
-163.0000000000002 0.025831724404870828 2.8030892107131598 2.830920443815508 
-162.0000000000002 0.002555474107436371 2.4422514483291895 2.445927583189459 
-161.00000000000023 0.0335562605362017 1.8668088786209234 1.9008203264387662 
-160.00000000000023 0.06696673960319845 1.238754283266174 1.3057832921223624 
-159.00000000000023 0.07591580021954346 0.6948747373060874 0.7706954631285395 
-158.00000000000026 0.05936711583483538 0.3109631790342383 0.37022552509816276 
-157.00000000000026 0.03171935186135574 0.0961748914983381 0.1278368867350046 
-156.00000000000026 0.009253389426964074 0.01190450139444624 0.021143896397265355 
-155.00000000000028 0.0006075830178405949 0.0012542408080378242 0.0018640335598976994 
-154.00000000000028 0.004463311007590395 0.01477345500048076 0.01923315768192896 
-153.0000000000003 0.013241108916193983 0.023861016716777303 0.037086754951638816 
-152.0000000000003 0.019045017068422626 0.020926336386513037 0.03995090048240247 
-151.0000000000003 0.018092331535821043 0.01117082039339575 0.029247353763901838 
-150.00000000000034 0.011722781601616833 0.00270391984355643 0.01442055439807428 
-149.00000000000034 0.004369432150673604 1.089435241383962e-05 0.004381921804398025 
-148.00000000000037 0.0003409284657834326 0.002421324111311256 0.0027656271185771074 
-147.00000000000037 0.0014031849684600596 0.006265894458429814 0.007668868385712777 
-146.0000000000004 0.00624439377567362 0.008098157728596058 0.01433719582962361 
-145.0000000000004 0.011684729721688722 0.006774126702061176 0.018450841602231788 
-144.00000000000043 0.014639882679758263 0.0035562431383852015 0.018189780962398466 
-143.00000000000043 0.013691414685451727 0.0007534424840579377 0.014443464927927084 
-142.00000000000043 0.00955951299465091 6.407483294456758e-05 0.009627543079860463 
-141.00000000000045 0.004454708604827243 0.0016355023841191966 0.0060970488362157614 
-140.00000000000045 0.0008232911397551402 0.004209734127787217 0.005039005597118806 
-139.00000000000048 0.0001792648172941352 0.0060543104791157204 0.00623577602042814 
-138.00000000000048 0.0025377549478396745 0.006026843605313203 0.00856239771518932 
-137.00000000000048 0.006595294761509356 0.004183144904583695 0.010773743429848767 
-136.0000000000005 0.010449673339512711 0.0016810989172424636 0.012127030617435735 
-135.0000000000005 0.01246436206869069 0.0001241320619097507 0.01258908580821462 
-134.0000000000005 0.011900153379114334 0.0007334770834518927 0.012640387062694594 
-133.00000000000054 0.009103635966918145 0.0037572072028568913 0.012873313245635084 
-132.00000000000054 0.005255802994706478 0.008356875793337172 0.013628348674629368 
-131.00000000000054 0.0018495525198324151 0.012971578400532141 0.014836418100967223 
-130.00000000000057 0.00013062823421195626 0.01596121189405496 0.01610341426140004 
-129.00000000000057 0.000702569924235294 0.016247312291055818 0.01695581631225079 
-128.00000000000057 0.003399379748816372 0.01371015919971735 0.01710992370126917 
-127.0000000000006 0.007419548380830139 0.009223883286143625 0.016640315652710964 
-126.0000000000006 0.011632668498158492 0.004354802236042075 0.015984220454021005 
-125.00000000000063 0.014935266200317899 0.0008572229778024013 0.015792821384412594 
-124.00000000000063 0.01654436433173213 0.00014579837063423323 0.016697154713175108 
-123.00000000000065 0.016159671981513402 0.002903425088369566 0.019078436969192317 
-122.00000000000065 0.013977186545313247 0.008919225631385322 0.022920044931731894 
-121.00000000000068 0.010580611017340598 0.017171811607773584 0.027782623835500637 
-120.00000000000068 0.0067622468108397595 0.026105284763956255 0.03290133487875922 
-119.00000000000068 0.0033301511599247904 0.03400556295843918 0.037369553212785046 
-118.0000000000007 0.0009477531138102969 0.03937672708930536 0.04035488744967539 
-117.00000000000071 3.312615801676929e-05 0.04123544575110708 0.041292795062318886 
-116.00000000000072 0.0007249669888778989 0.03927505776839604 0.04001646690669514 
-115.00000000000072 0.0029062678197726054 0.03388770184111416 0.03680240921850286 
-114.00000000000075 0.006267222184719443 0.02606364002982766 0.03233245679082108 
-113.00000000000075 0.010386168029235192 0.01720640156925067 0.027589681950901605 
-112.00000000000078 0.01480982963285309 0.008909453806514393 0.02371518647180322 
-111.00000000000078 0.019119575161676408 0.0027367380449601388 0.02185483538048335 
-110.00000000000078 0.02297674485854812 3.918132603862064e-05 0.023021092205045158 
-109.00000000000081 0.026145751532698054 0.00182611558298665 0.027987575788328143 
-108.00000000000081 0.028497733020691442 0.008697681534442041 0.03722518037051428 
-107.00000000000082 0.02999980153122131 0.0208339470055198 0.05088051895421596 
-106.00000000000084 0.030695592804735522 0.038029644273198264 0.0687912856103072 
-105.00000000000085 0.030682312202873194 0.059760181087649016 0.09052938014282913 
-104.00000000000085 0.03008830605449268 0.08526431832882732 0.11546121159697934 
-103.00000000000087 0.029053791898010377 0.1136307392673388 0.14281503738524146 
-102.00000000000088 0.027716074184864704 0.14387872695690812 0.17174688156299972 
-101.00000000000088 0.026199531661208718 0.17502651889957907 0.2013988893973335 
-100.00000000000091 0.024609953782205714 0.20614404351016832 0.23094640266625158 
-99.00000000000091 0.023032410411018955 0.23638931653024287 0.25963222080306075 
-98.00000000000094 0.021531700582766346 0.26502964487159303 0.2867882436720205 
-97.00000000000094 0.02015446461612679 0.29144995667545953 0.3118459011857334 
-96.00000000000094 0.018932184923651042 0.3151511480489945 0.33433748729890933 
-95.00000000000097 0.017884484210654777 0.33574145039703623 0.3538908121782764 
-94.00000000000097 0.017022312989494675 0.352923625453159 0.37021957247460835 
-93.00000000000098 0.016350776168942104 0.36648041932109104 0.3831116212059382 
-92.000000000001 0.015871469368316616 0.3762602549227975 0.3924169876570178 
-91.00000000000101 0.015584277695864164 0.3821646852924721 0.39803712254639895 
-90.00000000000101 0.015488637063662965 0.3841387095123916 0.39991647036736366 
-89.00000000000104 0.01558427769586442 0.38216468529248276 0.3980371225464996 
-88.00000000000104 0.01587146936831612 0.3762602549228111 0.3924169876570182 
-87.00000000000104 0.0163507761689411 0.36648041932111697 0.38311162120594183 
-86.00000000000107 0.01702231298949337 0.3529236254531884 0.3702195724746092 
-85.00000000000107 0.017884484210652682 0.33574145039707637 0.3538908121782774 
-84.0000000000011 0.0189321849236485 0.31515114804903976 0.3343374872993597 
-83.0000000000011 0.02015446461612448 0.2914499566755107 0.31184590118575356 
-82.00000000000111 0.021531700582763765 0.2650296448716498 0.28678824367239514 
-81.00000000000112 0.02303241041101581 0.23638931653030268 0.2596322208030683 
-80.00000000000114 0.024609953782202376 0.20614404351023063 0.23094640266632693 
-79.00000000000114 0.026199531661204988 0.17502651889964319 0.20139888939735165 
-78.00000000000115 0.027716074184861692 0.14387872695696993 0.1717468815630248 
-77.00000000000117 0.029053791898006772 0.11363073926739785 0.1428150373854222 
-76.00000000000117 0.030088306054491254 0.08526431832888175 0.11546121159702778 
-75.00000000000118 0.03068231220287227 0.05976018108769715 0.0905293801428656 
-74.0000000000012 0.03069559280473517 0.03802964427323823 0.06879128561031018 
-73.00000000000121 0.02999980153122383 0.020833947005550076 0.0508805189542341 
-72.00000000000122 0.02849773302069499 0.008697681534461607 0.03722518037051732 
-71.00000000000124 0.026145751532702963 0.0018261155829952663 0.027987575788330193 
-70.00000000000125 0.022976744858555557 3.9181326037413033e-05 0.02302109220504629 
-69.00000000000126 0.0191195751616845 0.002736738044950695 0.02185483538050948 
-68.00000000000126 0.014809829632861602 0.008909453806499556 0.023715186471793985 
-67.00000000000128 0.010386168029244846 0.017206401569232328 0.027589681950893768 
-66.0000000000013 0.006267222184727184 0.026063640029810237 0.03233245679081884 
-65.0000000000013 0.002906267819778346 0.03388770184110062 0.036802409218501975 
-64.00000000000131 0.0007249669888808804 0.03927505776838781 0.040016466906696226 
-63.00000000000132 3.312615801653793e-05 0.041235445751106485 0.04129279506231568 
-62.000000000001336 0.0009477531138068371 0.03937672708931309 0.04035488744967607 
-61.00000000000135 0.0033301511599188507 0.03400556295845284 0.0373695532127827 
-60.00000000000135 0.006762246810831963 0.026105284763973835 0.03290133487877884 
-59.000000000001364 0.010580611017333368 0.017171811607791982 0.02778262383552366 
-58.00000000000138 0.013977186545307663 0.008919225631400416 0.0229200449317347 
-57.00000000000139 0.01615967198151034 0.0029034250883788067 0.019078436969217457 
-56.0000000000014 0.01654436433173308 0.00014579837063623702 0.01669715471317403 
-55.000000000001414 0.014935266200322938 0.0008572229777977948 0.01579282138441232 
-54.00000000000143 0.011632668498166377 0.004354802236033234 0.01598422045402554 
-53.00000000000144 0.007419548380839002 0.009223883286133439 0.016640315652710506 
-52.00000000000145 0.0033993797488235927 0.013710159199709804 0.017109923701268702 
-51.00000000000146 0.0007025699242388909 0.016247312291052873 0.01695581631226196 
-50.00000000000147 0.000130628234210712 0.01596121189405834 0.016103414261400478 
-49.00000000000148 0.0018495525198269052 0.012971578400539937 0.014836418100967034 
-48.00000000000149 0.005255802994698595 0.008356875793347119 0.013628348674629448 
-47.000000000001506 0.009103635966911182 0.0037572072028649655 0.012873313245620785 
-46.00000000000152 0.011900153379110693 0.0007334770834556458 0.012640387062691334 
-45.00000000000153 0.012464362068692452 0.00012413206190855098 0.012589085808207487 
-44.000000000001535 0.010449673339519116 0.0016810989172378837 0.012127030617436649 
-43.00000000000155 0.006595294761517969 0.004183144904578598 0.01077374342984935 
-42.000000000001556 0.0025377549478467053 0.00602684360531113 0.008562397715195538 
-41.00000000000157 0.00017926481729611015 0.006054310479117696 0.006235776020432481 
-40.000000000001585 0.0008232911397504877 0.004209734127792289 0.0050390055971180035 
-39.0000000000016 0.0044547086048176985 0.0016355023841239638 0.006097048836212726 
-38.000000000001606 0.009559512994640402 6.407483294568836e-05 0.009627543079861016 
-37.00000000000161 0.013691414685445777 0.0007534424840540458 0.014443464927896657 
-36.00000000000163 0.014639882679760604 0.003556243138378296 0.018189780962397716 
-35.00000000000164 0.011684729721697873 0.006774126702055858 0.018450841602236298 
-34.00000000000165 0.0062443937756851585 0.008098157728596523 0.01433719582963687 
-33.00000000000166 0.00140318496846688 0.006265894458436425 0.007668868385727081 
-32.00000000000168 0.00034092846578037537 0.0024213241113189986 0.002765627118583853 
-31.000000000001688 0.004369432150660937 1.0894352414506514e-05 0.004381921804399161 
-30.000000000001698 0.0117227816016013 0.0027039198435445813 0.014420554398029521 
-29.000000000001705 0.01809233153581248 0.011170820393374744 0.029247353763891336 
-28.00000000000172 0.01904501706842792 0.020926336386497307 0.039950900482401984 
-27.00000000000173 0.013241108916211096 0.02386101671678327 0.03708675495165197 
-26.00000000000174 0.004463311007606137 0.01477345500050955 0.019233157681991127 
-25.00000000000175 0.0006075830178376215 0.0012542408080543392 0.00186403355990577 
-24.000000000001766 0.009253389426931333 0.011904501394369186 0.0211438963971389 
-23.000000000001776 0.03171935186130034 0.09617489149805326 0.12783688673470087 
-22.00000000000179 0.059367115834784344 0.3109631790336392 0.3702255250965881 
-21.000000000001798 0.07591580021953272 0.6948747373051326 0.7706954631281191 
-20.00000000000181 0.06696673960324631 1.2387542832649479 1.3057832921216976 
-19.000000000001823 0.033556260536280726 1.8668088786196486 1.9008203264372243 
-18.000000000001833 0.0025554741074647882 2.442251448328186 2.4459275831903695 
-17.000000000001844 0.025831724404726517 2.803089210712745 2.83092044381544 
-16.000000000001855 0.1639044295865084 2.8197654997239914 2.9865895480183138 
-15.000000000001867 0.4575336139064222 2.4530573038507835 2.914217493303898 
-14.000000000001878 0.8987744131796378 1.7854237603776557 2.688059983801634 
-13.000000000001888 1.4167971084682995 1.006562635477979 2.4268238825152912 
-12.0000000000019 1.8898662617495454 0.35276806326943233 2.245087188460044 
-11.000000000001913 2.183702645185588 0.02175261498792004 2.20650588566043 
-10.000000000001922 2.2027798387166304 0.09872893947088758 2.301134345956229 
-9.000000000001934 1.9321079194117705 0.5272859148519321 2.457961528999211 
-8.000000000001945 1.4485270166276627 1.139362469410339 2.5860367132738813 
-7.000000000001957 0.8932575451821538 1.7309946479480383 2.6226680268729656 
-6.000000000001967 0.41597715534680124 2.148347825245396 2.5635208633115707 
-5.000000000001979 0.1156282446567878 2.3436866383918202 2.459478710774654 
-4.00000000000199 0.006104750896857172 2.3764580151957366 2.383552689551094 
-3.0000000000020015 0.02341111597684598 2.3627229086933657 2.387603952986046 
-2.000000000002013 0.07014763199106135 2.40199015059271 2.4737271852394507 
-1.0000000000020242 0.07396271523228858 2.5204574954426717 2.59591574952583 
-2.0355549961366507e-12 0.029306044578632673 2.6588751123219145 2.6895785966692074 
0.9999999999979531 0.0006348415070017552 2.7082327811079527 2.7103171135864526 
1.9999999999979419 0.08566664446108002 2.5712726208761136 2.658616149131023 
2.9999999999979305 0.3584397269879949 2.21593196763627 2.5763481214214856 
3.999999999997919 0.822520029018338 1.6936794449406802 2.5183841818067703 
4.999999999997908 1.3991702950741634 1.1161743840827432 2.5175165925508196 
5.999999999997897 1.9569003335131652 0.6056132050663884 2.564423877943435 
6.999999999997885 2.3675446593065006 0.24570503377101702 2.614734367229904 
7.999999999997874 2.561010618561244 0.05647033920925629 2.618525456681706 
8.999999999997863 2.5524015538591924 0.000891083161905174 2.554021691764023 
9.99999999999785 2.429747692832612 0.014448750406074065 2.444801473334156 
10.999999999997842 2.3099627041220345 0.03900344064602826 2.34961267104 
11.99999999999783 2.2849773041327 0.04411783526860114 2.329856456531304 
12.999999999997817 2.3827907043709176 0.028931331250410277 2.412565901780265 
13.999999999997806 2.5592553212677047 0.009135135453445598 2.569215807147243 
14.999999999997796 2.721262186401842 8.427964370493016e-05 2.722043830345138 
15.999999999997783 2.7683593915493137 0.006177511957315158 2.775039917984406 
16.999999999997772 2.6336528062190476 0.020482372013379248 2.6544413877939226 
17.999999999997762 2.3077228361069464 0.031779661177375004 2.339660864368145 
18.99999999999775 1.8385190705162042 0.03270234086942534 1.8713003163089523 
19.999999999997737 1.3107424157722043 0.023647431991593353 1.3344453411740698 
20.999999999997726 0.8154716517324827 0.01100086453950555 0.8265315093753366 
21.99999999999772 0.4224644994434948 0.002016745753494873 0.4245432892628543 
22.999999999997705 0.16418366773951204 0.00021448860726809804 0.16444942329271756 
23.999999999997694 0.034596515165525484 0.004014792022646385 0.03864014202558376 
24.99999999999768 3.6518774986617935e-05 0.008796984049054497 0.00883915412969962 
25.99999999999767 0.01593803883000633 0.010440109494842356 0.02637018715362644 
26.99999999999766 0.042724582883258776 0.00788524150919818 0.05060134730785216 
27.999999999997648 0.05597858029007236 0.0033139118450073845 0.059292663182153926 
28.999999999997634 0.049021865308233215 0.0002359630719190185 0.04926818189132833 
29.999999999997627 0.028924607729030435 0.000993694823453174 0.0299340282499025 
30.999999999997616 0.008852427089327616 0.00529802420627247 0.014164832038879561 
31.999999999997602 0.00021023818037908942 0.010555114700708605 0.010774203999911487 
32.99999999999759 0.0073824150501121235 0.01358281366316702 0.020968879551037056 
33.99999999999758 0.026453792162153936 0.012565233960679828 0.039021252583345586 
34.99999999999757 0.047698303829436364 0.008102065089761344 0.05580548101552291 
35.999999999997556 0.060361690056672405 0.002846862363215988 0.06321864003788981 
36.99999999999754 0.057677936927484304 4.936682988026211e-05 0.057741239496556684 
37.999999999997534 0.040231138659517496 0.0018575049110979868 0.04210327628982759 
38.99999999999753 0.016546148010070972 0.008260273632848729 0.024819191944860573 
39.99999999999751 0.0008364620408849261 0.01713269787490939 0.017980719576545262 
40.9999999999975 0.00878488211417548 0.02525751119261559 0.03405792283711299 
41.999999999997485 0.05278992301612794 0.029754962166831985 0.08257349418401634 
42.99999999999748 0.13815165928102788 0.02923730666675267 0.1674414270217537 
43.99999999999746 0.26125133281924867 0.024216420456695576 0.28555346652430624 
44.999999999997456 0.4100943783704123 0.01668184427261312 0.426900512501688 
45.99999999999745 0.5668842565956563 0.009132519919541497 0.576179388297247 
46.999999999997435 0.7117865710316954 0.0035365299148343633 0.7155182624305821 
47.99999999999742 0.8268447902031129 0.0006602059737698056 0.827722872154826 
48.99999999999741 0.8991219170979671 3.2092823944408686e-06 0.8993541117153502 
49.9999999999974 0.9224768999562358 0.00030990618644140386 0.9230159653641572 
50.999999999997385 0.8978061829850483 0.00041162690203654074 0.8984388643377357 
51.99999999999738 0.8319604054344384 5.9640920130346e-05 0.832228547842671 
52.99999999999737 0.7357959074095224 0.0004469568762511589 0.7364384696819933 
53.99999999999736 0.6219082353170574 0.0042511599766778966 0.6263453820275071 
54.99999999999734 0.502538368231669 0.015198610276717688 0.5179192693019997 
55.99999999999733 0.3879918769374389 0.037292852906767225 0.4254707219221301 
56.99999999999732 0.2857264114440997 0.07392869285301916 0.3598525491708295 
57.99999999999731 0.20009501278103933 0.12711782976194685 0.3274289347654237 
58.99999999999729 0.1326140380717239 0.19699608845150313 0.32985086868444646 
59.99999999999728 0.08256612263692899 0.28169368398803374 0.36452964632030577 
60.99999999999728 0.04774456753836877 0.3775583570892613 0.425604616614067 
61.999999999997264 0.025179660834567925 0.47964968480669357 0.5051639772894925 
62.99999999999725 0.011740526645418975 0.5823835184211383 0.5944911672141636 
63.99999999999724 0.004561350774279172 0.6801994501941906 0.6851586199947605 
64.99999999999723 0.001286774322172605 0.7681445182206296 0.7698568946185008 
65.99999999999721 0.00016233911081475308 0.8423020831493482 0.8429140127680227 
66.9999999999972 1.1548227494379234e-05 0.900034782189333 0.9005154786156638 
67.9999999999972 0.0001440611950901506 0.940045880951626 0.9406738238597873 
68.99999999999719 0.00023393385491670015 0.9622889433909688 0.9630165084861806 
69.99999999999717 0.00019685366162983112 0.9677697832600853 0.9684650905266771 
70.99999999999716 8.441860660996762e-05 0.9582881276332234 0.9588711434281791 
71.99999999999714 3.909872380135561e-06 0.936161913004038 0.936660292457134 
72.99999999999714 6.483279527267756e-05 0.9039678135396666 0.9045192463631972 
73.99999999999713 0.00034898298500707185 0.8643204146204433 0.865144997177601 
74.99999999999712 0.000898606157215389 0.8197016594658655 0.821062387515616 
75.9999999999971 0.001716764684262036 0.7723432418409859 0.7745068341869171 
76.9999999999971 0.002774657262498781 0.7241581426263383 0.727363154451072 
77.99999999999709 0.0040218045440080456 0.6767135581950924 0.6811486568488014 
78.99999999999707 0.005396305121954109 0.6312357023589577 0.637028183272636 
79.99999999999706 0.006833529427329525 0.5886368507762099 0.5958498383288834 
80.99999999999704 0.00827253070370035 0.5495559707773856 0.558192027255678 
81.99999999999704 0.009660082764057727 0.5144058362292624 0.5244146105520477 
82.99999999999702 0.010952631280098093 0.48342127306962046 0.49470910635365467 
83.99999999999702 0.012116623666450319 0.4567048463156749 0.4691447152442726 
84.999999999997 0.01312772318307658 0.434267725028246 0.4477084083651541 
85.99999999999699 0.01396937044871869 0.41606457750203757 0.4303383933917341 
86.99999999999697 0.014631072927456794 0.4020221463319846 0.41695098789622714 
87.99999999999697 0.01510670972569307 0.3920616613023074 0.4074613447277382 
88.99999999999696 0.015393053015498983 0.38611551541136463 0.4017986557981093 
89.99999999999694 0.015488637063662969 0.384138709512392 0.39991647036736366 
90.99999999999694 0.015393053015500294 0.386115515411339 0.4017986557981075 
91.99999999999692 0.015106709725695952 0.39206166130225933 0.40746134472773426 
92.99999999999692 0.014631072927460305 0.40202214633191025 0.41695098789622304 
93.99999999999689 0.013969370448723154 0.41606457750193876 0.43033839339172664 
94.99999999999689 0.013127723183082134 0.43426772502812133 0.4477084083651443 
95.99999999999689 0.012116623666456994 0.45670484631552377 0.4691447152442438 
96.99999999999686 0.010952631280105578 0.483421273069442 0.4947091063536262 
97.99999999999686 0.009660082764065893 0.5144058362290602 0.5244146105517267 
98.99999999999685 0.008272530703708902 0.549555970777157 0.5581920272553633 
99.99999999999685 0.006833529427338278 0.5886368507759587 0.5958498383288026 
100.99999999999682 0.005396305121962528 0.6312357023586878 0.6370281832717551 
101.99999999999682 0.004021804544016255 0.6767135581948067 0.6811486568486886 
102.99999999999679 0.002774657262505892 0.7241581426260452 0.7273631544509783 
103.99999999999679 0.0017167646842677529 0.7723432418406911 0.7745068341868875 
104.99999999999679 0.0008986061572196813 0.8197016594655828 0.821062387515574 
105.99999999999676 0.0003489829850095132 0.8643204146201829 0.865144997177321 
106.99999999999676 6.483279527366293e-05 0.9039678135394456 0.9045192463631893 
107.99999999999673 3.909872379980907e-06 0.9361619130038684 0.936660292456958 
108.99999999999673 8.441860660925486e-05 0.9582881276331262 0.9588711434281764 
109.99999999999672 0.00019685366162935884 0.9677697832600685 0.9684650905266768 
110.99999999999672 0.00023393385491681404 0.9622889433910544 0.9630165084862317 
111.99999999999669 0.00014406119509102774 0.9400458809518153 0.9406738238598923 
112.99999999999669 1.1548227494803455e-05 0.9000347821896358 0.9005154786158881 
113.99999999999669 0.0001623391108118182 0.8423020831497561 0.8429140127681356 
114.99999999999666 0.0012867743221606973 0.7681445182211292 0.7698568946185957 
115.99999999999666 0.0045613507742492615 0.6801994501947621 0.6851586199950547 
116.99999999999663 0.011740526645358735 0.5823835184217578 0.5944911672151292 
117.99999999999663 0.02517966083446076 0.47964968480732656 0.5051639772896886 
118.99999999999662 0.0477445675381968 0.37755835708987023 0.42560461661423554 
119.9999999999966 0.08256612263667294 0.2816936839885896 0.36452964632109225 
120.9999999999966 0.13261403807136574 0.1969960884519779 0.329850868684358 
121.99999999999659 0.20009501278057046 0.12711782976232347 0.3274289347654631 
122.99999999999658 0.28572641144352123 0.07392869285329295 0.359852549170244 
123.99999999999656 0.3879918769367716 0.037292852906942946 0.4254707219216029 
124.99999999999656 0.5025383682309438 0.015198610276814463 0.5179192693013108 
125.99999999999653 0.6219082353163312 0.004251159976718835 0.6263453820273516 
126.99999999999653 0.7357959074088695 0.00044695687626059965 0.7364384696810405 
127.99999999999653 0.8319604054339295 5.9640920128453775e-05 0.8322285478417198 
128.9999999999965 0.8978061829847599 0.00041162690203535706 0.8984388643377228 
129.9999999999965 0.922476899956231 0.00030990618644348325 0.9230159653641574 
130.99999999999648 0.8991219170982628 3.2092823947879175e-06 0.899354111715558 
131.99999999999648 0.8268447902036992 0.0006602059737601517 0.8277228721553739 
132.99999999999645 0.7117865710325088 0.003536529914808612 0.7155182624310455 
133.99999999999645 0.5668842565966007 0.009132519919500242 0.576179388297404 
134.99999999999642 0.41009437837136486 0.01668184427256431 0.42690051250273686 
135.99999999999642 0.2612513328200958 0.024216420456654862 0.2855534665245959 
136.99999999999642 0.13815165928167367 0.0292373066667344 0.16744142702214374 
137.9999999999964 0.05278992301652324 0.029754962166844732 0.08257349418456586 
138.9999999999964 0.008784882114324644 0.02525751119265649 0.0340579228373293 
139.9999999999964 0.0008364620408459884 0.017132697874964627 0.0179807195766307 
140.99999999999636 0.0165461480099343 0.008260273632898468 0.024819191944786347 
141.99999999999636 0.040231138659379266 0.0018575049111243644 0.04210327628963356 
142.99999999999636 0.05767793692741823 4.9366829876046735e-05 0.057741239496503984 
143.99999999999633 0.060361690056706864 0.0028468623631883374 0.06321864003794132 
144.99999999999633 0.04769830382954999 0.00810206508972841 0.055805481015784766 
145.99999999999633 0.026453792162288797 0.012565233960661193 0.03902125258341693 
146.9999999999963 0.007382415050200117 0.013582813663173904 0.02096887955110206 
147.9999999999963 0.00021023818037451398 0.010555114700736654 0.01077420399992594 
148.99999999999628 0.008852427089231023 0.005298024206305176 0.014164832038782433 
149.99999999999628 0.028924607728893544 0.0009936948234703657 0.02993402824982872 
150.99999999999625 0.049021865308138755 0.00023596307191078254 0.04926818189125561 
151.99999999999625 0.05597858029009041 0.003313911844980604 0.059292663182061923 
152.99999999999625 0.04272458288339694 0.007885241509172964 0.050601347307904776 
153.99999999999622 0.01593803883017055 0.010440109494838788 0.02637018715381967 
154.99999999999622 3.651877497526394e-05 0.008796984049077203 0.008839154129726795 
155.9999999999962 0.03459651516506687 0.004014792022677902 0.038640142025149024 
156.9999999999962 0.16418366773834986 0.00021448860727802817 0.16444942329222345 
157.99999999999616 0.422464499441492 0.0020167457534610313 0.42454328926078744 
158.99999999999616 0.8154716517297143 0.011000864539433445 0.826531509372436 
159.99999999999616 1.31074241576899 0.023647431991518992 1.3344453411721926 
160.99999999999613 1.838519070513061 0.03270234086939613 1.871300316306048 
161.99999999999613 2.3077228361044413 0.03177966117741616 2.3396608643633967 
162.9999999999961 2.6336528062176177 0.020482372013468243 2.6544413877892876 
163.9999999999961 2.768359391549088 0.006177511957388634 2.775039917984403 
164.9999999999961 2.721262186402573 8.427964369811296e-05 2.7220438303449455 
165.99999999999608 2.559255321268847 0.0091351354533463 2.569215807147686 
166.99999999999608 2.382790704371834 0.02893133125028435 2.412565901780847 
167.99999999999608 2.2849773041329313 0.04411783526855943 2.329856456531348 
168.99999999999605 2.3099627041215256 0.03900344064613321 2.349612671039848 
169.99999999999605 2.429747692831753 0.014448750406238166 2.444801473334072 
170.99999999999602 2.5524015538586773 0.0008910831618454129 2.5540216917627108 
171.99999999999602 2.561010618561751 0.05647033920856694 2.618525456677448 
172.99999999999602 2.367544659308378 0.2457050337693513 2.6147343672322747 
173.99999999999602 1.9569003335162365 0.6056132050636727 2.564423877943768 
174.99999999999596 1.3991702950777758 1.116174384079303 2.5175165925523793 
175.99999999999596 0.8225200290216366 1.6936794449371877 2.518384181810351 
176.99999999999596 0.35843972699028787 2.2159319676334954 2.5763481214179875 
177.99999999999596 0.0856666444621276 2.5712726208745975 2.6586161491319658 
178.99999999999596 0.0006348415070746034 2.7082327811077582 2.7103171135871995 


==> figures/mimo_beta_-5db_cb/beampattern14.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.6494913705274975 1.9525094433203738 2.6029496866102093 
-179.0 1.2127722887530383 1.3273353519453104 2.540740048154738 
-178.0 1.7385755219098245 0.7090956418804472 2.4477739997068406 
-177.00000000000006 2.1278057296794994 0.2554454947141974 2.3827594051100007 
-176.00000000000006 2.356684042831212 0.03409912990922595 2.3897703776888712 
-175.00000000000006 2.4641746383643084 0.006672826081607226 2.4694738886005156 
-174.00000000000006 2.5125308080339583 0.06512339206705348 2.5761003424318236 
-173.00000000000006 2.5441410493291774 0.10044566783553742 2.6430031098337374 
-172.0000000000001 2.5572356613912794 0.06683822142412267 2.6225631724780385 
-171.0000000000001 2.510925056582987 0.007720300557250173 2.51727387531145 
-170.0000000000001 2.353724947996312 0.030789084206946305 2.38333558994351 
-169.0000000000001 2.0580456216310323 0.24623571078531273 2.3033532573399413 
-168.00000000000014 1.641696267760648 0.7008806240094323 2.3419570286274873 
-167.00000000000017 1.1659512949250361 1.3419945488555138 2.5076730052083906 
-166.00000000000017 0.7126546515328182 2.028411007650975 2.7411365817791946 
-165.00000000000017 0.3530367580023068 2.582588165956779 2.9359827296030327 
-164.00000000000017 0.12353086899142357 2.8581754897022393 2.9822488124187148 
-163.0000000000002 0.018602936763036638 2.792386842330352 2.8115949216943137 
-162.0000000000002 0.001230224953845385 2.42218744929526 2.4239758514710164 
-161.00000000000023 0.023466139522789045 1.8615466980181703 1.8854519202171731 
-160.00000000000023 0.046340264396606136 1.2540529969986276 1.300688229634737 
-159.00000000000023 0.05081617099103498 0.7232970634277556 0.7742791555754949 
-158.00000000000026 0.03737759565389747 0.34036942726484587 0.37782143985447114 
-157.00000000000026 0.01752346333446894 0.11699985191034794 0.13454705078363474 
-156.00000000000026 0.0033032917640291766 0.020668272361871416 0.023975365101882286 
-155.00000000000028 0.00029213987064853045 0.0001459107902175553 0.0004380859955715616 
-154.00000000000028 0.006290918502423602 0.008851301590914552 0.015142910105316402 
-153.0000000000003 0.014637690894284815 0.01792144019990449 0.03255922766858898 
-152.0000000000003 0.019060267432243625 0.017554452658178295 0.03661260860600098 
-151.0000000000003 0.017080814216653053 0.010457290876474451 0.027534175339829683 
-150.00000000000034 0.010533360895134411 0.003200298301541874 0.013729851761938977 
-149.00000000000034 0.003622893309677121 6.920331488659379e-05 0.003690159898200611 
-148.00000000000037 0.0001247168406219391 0.0011622161296696637 0.001287075539544682 
-147.00000000000037 0.0013872304152709306 0.0038345764351498217 0.005222624469592825 
-146.0000000000004 0.0060066305335772395 0.005310344137201989 0.011316483823871475 
-145.0000000000004 0.01099816472385028 0.004513221457881275 0.015508338745893227 
-144.00000000000043 0.01357392732041583 0.0022942641532578056 0.01586282733990417 
-143.00000000000043 0.012523759181421595 0.0004009480416070871 0.012918570535749819 
-142.00000000000043 0.008595880095029595 0.0001385815467768838 0.008729492438300481 
-141.00000000000045 0.003875074729534562 0.0015873070496446899 0.0054598589501433535 
-140.00000000000045 0.0006280025012635712 0.0037095315247019185 0.00433744287825979 
-139.00000000000048 0.0002386032768725526 0.005112316597344521 0.005352022198564235 
-138.00000000000048 0.0026951924980464525 0.004921888536106756 0.007617580690139547 
-137.00000000000048 0.006759285949861337 0.003272379204475682 0.010030090855558255 
-136.0000000000005 0.010628759229961014 0.0012001721369263247 0.011824807022400269 
-135.0000000000005 0.012737269787505518 7.014665476207715e-05 0.012801440838522311 
-134.0000000000005 0.012345331763127897 0.000869926097481917 0.01320896506225352 
-133.00000000000054 0.009727572874143775 0.0037219236306598098 0.01344459053549348 
-132.00000000000054 0.005954164272981452 0.007815450876361674 0.01376727962137483 
-131.00000000000054 0.0024164859636404967 0.0117503994065033 0.014167338949550135 
-130.00000000000057 0.0003100968103435375 0.014112521493780568 0.01442505773843347 
-129.00000000000057 0.0002603656613788898 0.014030766154944417 0.01429404367681019 
-128.00000000000057 0.0021898788139125104 0.01150667743780328 0.013698251524054234 
-127.0000000000006 0.005426599260119423 0.007417498957354835 0.01284326884555961 
-126.0000000000006 0.008975173475737487 0.0032226361510295123 0.012193927513942474 
-125.00000000000063 0.011839968959668951 0.0004987460177815227 0.012332169150511097 
-124.00000000000063 0.013297103269772527 0.0004660274676260654 0.013755092219981687 
-123.00000000000065 0.013050005467046157 0.0036473169379644703 0.01668940602518975 
-122.00000000000065 0.01125004564258336 0.009741485083087338 0.020985368022341303 
-121.00000000000068 0.008404097580320116 0.017720198626897027 0.026121138630061807 
-120.00000000000068 0.005214970308610982 0.026096245710805592 0.03131166034645918 
-119.00000000000068 0.002406404322216131 0.03327674677387424 0.03568703408571012 
-118.0000000000007 0.0005754694735492188 0.03790900956301063 0.03849094139458419 
-117.00000000000071 9.825594990578263e-05 0.03914496699821921 0.03925090572656476 
-116.00000000000072 0.0010963490706268127 0.036781723244355496 0.037885388164205246 
-115.00000000000072 0.0034566297531126383 0.03126980655445461 0.034731854170796994 
-114.00000000000075 0.006887915841279226 0.023608801136901177 0.03049900837681802 
-113.00000000000075 0.010995084945175542 0.015167449165300472 0.026160946594627196 
-112.00000000000078 0.015353300845458705 0.007471204774194544 0.02281884860654765 
-111.00000000000078 0.019569827857893872 0.0019965127442004966 0.021556986278647185 
-110.00000000000078 0.023326713978819028 1.1730783875457222e-06 0.02331570160199925 
-109.00000000000081 0.026402874100863345 0.002407679763381192 0.028796781071212987 
-108.00000000000081 0.02867795943073965 0.009744412895371861 0.038408493247484014 
-107.00000000000082 0.030122594544696023 0.022140004787434345 0.052250189113058926 
-106.00000000000084 0.03078026078938742 0.03935999147329672 0.07013085048989907 
-105.00000000000085 0.03074569827289813 0.060872008065691575 0.09161271145188403 
-104.00000000000085 0.030143647660047596 0.08592571126772407 0.11606995170661069 
-103.00000000000087 0.029110465814334924 0.1136354614894718 0.14275302386437497 
-102.00000000000088 0.02777992439352877 0.14305669059433712 0.17085084642377027 
-101.00000000000088 0.02627351270986538 0.17325007393010586 0.19954530050057387 
-100.00000000000091 0.024694883223893394 0.20333058221678132 0.22805474337564052 
-99.00000000000091 0.0231276907562197 0.23250089598615112 0.2556652727482418 
-98.00000000000094 0.02163593109076805 0.26007039762852485 0.28175006300501204 
-97.00000000000094 0.020265909906124643 0.2854620269083877 0.3057781912941156 
-96.00000000000094 0.0190490992782386 0.3082097928522529 0.32731500456445933 
-95.00000000000097 0.01800530903346178 0.32794981449807054 0.3460163283879889 
-94.00000000000097 0.01714577307568041 0.3444075559796408 0.3616187840394055 
-93.00000000000098 0.016475901515702437 0.3573835518043572 0.37392826121729594 
-92.000000000001 0.015997566145269645 0.3667394824425189 0.3828082746911841 
-91.00000000000101 0.015710867046676406 0.37238602462031073 0.3881695774022902 
-90.00000000000101 0.015615375278673894 0.37427350297819223 0.3899620519256005 
-89.00000000000104 0.0157108670466763 0.3723860246203225 0.38816957740229074 
-88.00000000000104 0.015997566145268986 0.3667394824425324 0.3828082746911843 
-87.00000000000104 0.016475901515702024 0.3573835518043808 0.3739282612172963 
-86.00000000000107 0.017145773075678723 0.3444075559796693 0.3616187840394094 
-85.00000000000107 0.018005309033459805 0.32794981449810817 0.34601632838798996 
-84.0000000000011 0.019049099278235827 0.30820979285229716 0.327315004564495 
-83.0000000000011 0.020265909906122564 0.28546202690843675 0.3057781912942468 
-82.00000000000111 0.021635931090765233 0.26007039762857953 0.281750063005209 
-81.00000000000112 0.023127690756217057 0.23250089598620777 0.2556652727482438 
-80.00000000000114 0.024694883223890452 0.2033305822168412 0.22805474337564607 
-79.00000000000114 0.026273512709861144 0.17325007393016822 0.19954530050079186 
-78.00000000000115 0.02777992439352603 0.1430566905943973 0.17085084642380452 
-77.00000000000117 0.02911046581433125 0.11363546148952895 0.14275302386438463 
-76.00000000000117 0.030143647660046374 0.08592571126777757 0.11606995170661608 
-75.00000000000118 0.03074569827289773 0.06087200806573873 0.09161271145190557 
-74.0000000000012 0.030780260789386515 0.03935999147333641 0.07013085048992826 
-73.00000000000121 0.03012259454469902 0.022140004787464848 0.052250189113076 
-72.00000000000122 0.028677959430742715 0.009744412895392175 0.03840849324750845 
-71.00000000000124 0.026402874100867484 0.002407679763390907 0.028796781071292275 
-70.00000000000125 0.023326713978825922 1.1730783877171213e-06 0.023315701602000066 
-69.00000000000126 0.01956982785790212 0.0019965127441925433 0.021556986278623996 
-68.00000000000126 0.015353300845466924 0.00747120477418093 0.02281884860654447 
-67.00000000000128 0.010995084945185116 0.01516744916528335 0.02616094659460256 
-66.0000000000013 0.006887915841286881 0.023608801136884298 0.03049900837681174 
-65.0000000000013 0.003456629753118637 0.03126980655444095 0.03473185417079549 
-64.00000000000131 0.0010963490706302217 0.03678172324434671 0.037885388164203664 
-63.00000000000132 9.825594990634044e-05 0.039144966998217935 0.03925090572654898 
-62.000000000001336 0.0005754694735467867 0.037909009563017 0.03849094139458252 
-61.00000000000135 0.00240640432221134 0.033276746773886576 0.03568703408572938 
-60.00000000000135 0.0052149703086045674 0.026096245710821822 0.03131166034643983 
-59.000000000001364 0.008404097580313716 0.01772019862691428 0.026121138630062934 
-58.00000000000138 0.011250045642578881 0.009741485083102183 0.02098536802234261 
-57.00000000000139 0.013050005467043513 0.0036473169379740962 0.016689406025233076 
-56.0000000000014 0.013297103269773444 0.00046602746762919447 0.013755092219994243 
-55.000000000001414 0.011839968959673841 0.0004987460177784916 0.012332169150514485 
-54.00000000000143 0.00897517347574427 0.0032226361510221202 0.012193927513942045 
-53.00000000000144 0.00542659926012677 0.007417498957345834 0.012843268845558989 
-52.00000000000145 0.002189878813917997 0.011506677437796053 0.013698251524053282 
-51.00000000000146 0.00026036566138087696 0.014030766154941119 0.0142940436768107 
-50.00000000000147 0.0003100968103412661 0.01411252149378287 0.014425057738445702 
-49.00000000000148 0.0024164859636344946 0.011750399406509874 0.01416733894956049 
-48.00000000000149 0.00595416427297349 0.00781545087637027 0.013767279621378511 
-47.000000000001506 0.009727572874137032 0.003721923630667112 0.013444590535492976 
-46.00000000000152 0.012345331763124601 0.0008699260974857234 0.013208965062239385 
-45.00000000000153 0.012737269787507397 7.014665476151686e-05 0.012801440838525437 
-44.000000000001535 0.010628759229967484 0.0012001721369226024 0.011824807022406543 
-43.00000000000155 0.006759285949870072 0.0032723792044714543 0.010030090855545782 
-42.000000000001556 0.002695192498053601 0.004921888536104696 0.00761758069013523 
-41.00000000000157 0.00023860327687486507 0.005112316597345861 0.005352022198573063 
-40.000000000001585 0.000628002501259696 0.0037095315247058437 0.004337442878262059 
-39.0000000000016 0.0038750747295258573 0.001587307049648752 0.005459858950138475 
-38.000000000001606 0.008595880095019773 0.00013858154677829336 0.008729492438286282 
-37.00000000000161 0.012523759181415593 0.00040094804160461226 0.012918570535757063 
-36.00000000000163 0.013573927320417399 0.0022942641532529232 0.015862827339890775 
-35.00000000000164 0.010998164723858896 0.0045132214578778255 0.015508338745893573 
-34.00000000000165 0.0060066305335880485 0.005310344137202723 0.011316483823877933 
-33.00000000000166 0.0013872304152776677 0.0038345764351547535 0.005222624469602187 
-32.00000000000168 0.00012471684061970785 0.0011622161296745348 0.0012870755395467553 
-31.000000000001688 0.0036228933096656662 6.92033148851333e-05 0.003690159898190502 
-30.000000000001698 0.010533360895119248 0.0032002983015306575 0.013729851761906282 
-29.000000000001705 0.017080814216643238 0.01045729087645766 0.027534175339795935 
-28.00000000000172 0.019060267432246016 0.017554452658168587 0.03661260860600054 
-27.00000000000173 0.01463769089429943 0.017921440199913874 0.03255922766861699 
-26.00000000000174 0.006290918502440604 0.008851301590938892 0.015142910105343663 
-25.00000000000175 0.0002921398706533697 0.00014591079021878599 0.0004380859955781025 
-24.000000000001766 0.0033032917640110643 0.020668272361770566 0.023975365101771094 
-23.000000000001776 0.017523463334431277 0.11699985191003977 0.13454705078320742 
-22.00000000000179 0.03737759565385889 0.340369427264237 0.3778214398540775 
-21.000000000001798 0.05081617099102308 0.7232970634268149 0.7742791555752181 
-20.00000000000181 0.046340264396637 1.254052996997438 1.3006882296344064 
-19.000000000001823 0.023466139522845042 1.861546698016938 1.8854519202152678 
-18.000000000001833 0.001230224953866136 2.42218744929427 2.4239758514706593 
-17.000000000001844 0.018602936762928374 2.7923868423298837 2.8115949216942813 
-16.000000000001855 0.12353086899109302 2.8581754897024543 2.9822488124186712 
-15.000000000001867 0.3530367580017044 2.582588165957657 2.9359827296022085 
-14.000000000001878 0.712654651531974 2.0284110076522945 2.741136581779615 
-13.000000000001888 1.1659512949240656 1.341994548856919 2.507673005210448 
-12.0000000000019 1.6416962677597176 0.700880624010579 2.3419570286275064 
-11.000000000001913 2.058045621630295 0.24623571078599263 2.3033532573438857 
-10.000000000001922 2.3537249479958557 0.03078908420715778 2.3833355899434197 
-9.000000000001934 2.510925056582796 0.007720300557171929 2.5172738753116106 
-8.000000000001945 2.5572356613912635 0.0668382214239997 2.6225631724779475 
-7.000000000001957 2.5441410493292325 0.1004456678355395 2.643003109833739 
-6.000000000001967 2.5125308080340307 0.06512339206717815 2.5761003424318356 
-5.000000000001979 2.464174638364448 0.006672826081680416 2.4694738886005996 
-4.00000000000199 2.3566840428315325 0.03409912990900231 2.389770377688891 
-3.0000000000020015 2.127805729680121 0.2554454947135087 2.382759405110135 
-2.000000000002013 1.7385755219107744 0.7090956418793191 2.447773999706706 
-1.0000000000020242 1.2127722887541887 1.3273353519439852 2.540740048154746 
-2.0355549961366507e-12 0.6494913705285812 1.9525094433192278 2.6029496866112622 
0.9999999999979531 0.19781381847374985 2.398843364964304 2.597607575533799 
1.9999999999979419 0.001708241544995775 2.5296453880277583 2.5319779055850846 
2.9999999999979305 0.13948808198694973 2.3125190401450664 2.4520637199907642 
3.999999999997919 0.5865721843274756 1.8275546953700328 2.413529371581222 
4.999999999997908 1.220242707279252 1.2277822322915508 2.446854414592423 
5.999999999997897 1.8654777552236943 0.6740259895644309 2.5379621821192044 
6.999999999997885 2.361669264469593 0.27604734030857525 2.636043761267218 
7.999999999997874 2.6207118189598946 0.06481445376686837 2.683915939288787 
8.999999999997863 2.6518418864371665 0.002467886731178076 2.652857684137987 
9.99999999999785 2.544715150400403 0.017852603510495585 2.5612662119550254 
10.999999999997842 2.4211995556710435 0.045923303961720154 2.4658957251342164 
11.99999999999783 2.379131116387965 0.05223352108309142 2.4301209946483375 
12.999999999997817 2.452509434157068 0.035322978164796376 2.4865138743900994 
13.999999999997806 2.602955979975728 0.012438312250225566 2.6139988496641826 
14.999999999997796 2.7423324568310328 0.0009008466199157588 2.741812014468442 
15.999999999997783 2.773486915266239 0.006241379095982491 2.7783628046195963 
16.999999999997772 2.630472160466688 0.021462705100030642 2.650709000124912 
17.999999999997762 2.3025093781988306 0.034443474904071805 2.335929805329942 
18.99999999999775 1.83478137874503 0.03673121335814963 1.8707234034820472 
19.999999999997737 1.3091645336586066 0.027999844692811204 1.3366073926953468 
20.999999999997726 0.8149948584155124 0.014501870855650011 0.8291442422487347 
21.99999999999772 0.42178530952093285 0.003860000439453279 0.42545322101918237 
22.999999999997705 0.16286070769798738 0.0001979128912799351 0.1629762892359051 
23.999999999997694 0.033302452291202066 0.0024945180390036916 0.035775990418379124 
24.99999999999768 1.9238870791152233e-05 0.006458395489838589 0.006478888567913207 
25.99999999999767 0.018158077004474516 0.008022340765091418 0.02617865559361164 
26.99999999999766 0.0472210229253267 0.005968950943563119 0.053175018415568244 
27.999999999997648 0.061794125499497 0.002223376031622239 0.06399168000330946 
28.999999999997634 0.05466166340118561 4.794891306619069e-05 0.054682149890316445 
29.999999999997627 0.03304406768644361 0.0016088881547279968 0.03463328862816934 
30.999999999997616 0.010797911552935135 0.006523386879260773 0.01731379035567042 
31.999999999997602 0.00017114543799339908 0.012161961458353061 0.01233508702212449 
32.99999999999759 0.0061462299576716135 0.015332267972751131 0.02148207153968746 
33.99999999999758 0.024950719327779262 0.014215237886415382 0.03916238111885404 
34.99999999999757 0.04658890215924684 0.009418256684248883 0.0559915015873079 
35.999999999997556 0.059851167348609374 0.0036318270278774952 0.06345679878927277 
36.99999999999754 0.05759490937897305 0.00018759876161072636 0.05775317953852181 
37.999999999997534 0.04027193571269957 0.001357575910634048 0.04160665574790923 
38.99999999999753 0.016521857996302187 0.0072703272180491526 0.023782430058348323 
39.99999999999751 0.0007854695822300411 0.015913570905024304 0.01670146431605992 
40.9999999999975 0.00890046112153059 0.024115480690314238 0.03301992849474837 
41.999999999997485 0.05321000244540111 0.028954582758103958 0.0821509517413507 
42.99999999999748 0.13872071151499277 0.02892515168061618 0.16759090293091833 
43.99999999999746 0.2613708427507718 0.02438393115211494 0.2856359011586776 
44.999999999997456 0.4087348618973689 0.017181085340610885 0.42571721982358646 
45.99999999999745 0.5627638751075958 0.009738629895031728 0.5722184978528079 
46.999999999997435 0.7036593018592611 0.004033212455547658 0.707329658746122 
47.99999999999742 0.8138069466732403 0.0009163322479190676 0.8142985880770969 
48.99999999999741 0.8808469562138509 1.2063247977756196e-05 0.8803968151227093 
49.9999999999974 0.8993183013657821 0.0001758129099980008 0.8990217702559663 
50.999999999997385 0.8707517838656628 0.00028640365403189084 0.870581958124232 
51.99999999999738 0.8024627986165226 4.728853632278602e-05 0.8020918577310534 
52.99999999999737 0.7055306696135346 0.0005043676365984094 0.7056704465274485 
53.99999999999736 0.5925202016309462 0.004113199215173557 0.5963313809886778 
54.99999999999734 0.4754278635975147 0.014348554958578548 0.48953988537806653 
55.99999999999733 0.3641739182554884 0.03498687533099083 0.39898805000279425 
56.99999999999732 0.26577380025770353 0.06926979792852855 0.33492998920207856 
57.99999999999731 0.18415714062018398 0.11916392373283737 0.30326050617902117 
58.99999999999729 0.12049078689815759 0.18488090769662194 0.3053578414060097 
59.99999999999728 0.07381140416635538 0.26473875263482877 0.33857711673959273 
60.99999999999728 0.041775647787108745 0.3553581565340704 0.39719643603028654 
61.999999999997264 0.02137416926642047 0.45211909861510163 0.47358716292114333 
62.99999999999725 0.009510463735725868 0.5497643859036833 0.5593961334211314 
63.99999999999724 0.0034004532581897564 0.6430300029815242 0.6465755306815231 
64.99999999999723 0.0007930112571356466 0.7272004473823864 0.7281587779071086 
65.99999999999721 4.0610816293486845e-05 0.7985205251736955 0.7987430671801519 
66.9999999999972 6.296362976063021e-05 0.8544327446364983 0.8546904922362726 
67.9999999999972 0.0002479506493586047 0.893643075631448 0.8940948267959896 
68.99999999999719 0.0003276087621054034 0.9160423600197855 0.9165789825850945 
69.99999999999717 0.0002565980588968354 0.9225243159831185 0.9229915095809592 
70.99999999999716 0.00010969902382803019 0.9147447225352322 0.9150632768194261 
71.99999999999714 5.561196669573124e-06 0.8948624048429805 0.8950721835464812 
72.99999999999714 5.71173810994377e-05 0.8652940355473668 0.8655483388514703 
73.99999999999713 0.0003449209336609327 0.8285043049563744 0.8290375287787838 
74.99999999999712 0.0009077697352013315 0.7868428498860915 0.7879287309866003 
75.9999999999971 0.0017447298742496568 0.7424308391904173 0.7443426923219456 
76.9999999999971 0.002823424216091061 0.6970939296819159 0.7000731504573864 
77.99999999999709 0.004090667108205839 0.652334492497576 0.6565696812120875 
78.99999999999707 0.005482820262480619 0.6093342594189441 0.614950695197568 
79.99999999999706 0.006934383240663396 0.5689783601270928 0.5760360667200302 
80.99999999999704 0.008384207667361495 0.5318925849222399 0.5403906165890058 
81.99999999999704 0.00977931843181067 0.4984871379921667 0.5083716955471287 
82.99999999999702 0.011076671203825569 0.46900177116655595 0.4801760859549039 
83.99999999999702 0.012243330666279658 0.44354874935161126 0.45588315612633074 
84.999999999997 0.013255578946569865 0.4221514434172731 0.43549257180560086 
85.99999999999699 0.014097412341257231 0.40477740456121697 0.418955876264672 
86.99999999999697 0.014758797679217344 0.39136553535626867 0.40620192537581407 
87.99999999999697 0.015233965526095667 0.38184746242746914 0.39715655964429314 
88.99999999999696 0.015519932351273878 0.37616347806442535 0.3917570726752764 
89.99999999999694 0.015615375278673693 0.3742735029781925 0.3899620519256005 
90.99999999999694 0.01551993235127534 0.37616347806439987 0.39175707267527554 
91.99999999999692 0.015233965526099449 0.3818474624274226 0.3971565596442913 
92.99999999999692 0.014758797679220578 0.39136553535619895 0.4062019253755354 
93.99999999999689 0.014097412341261762 0.4047774045611236 0.4189558762638501 
94.99999999999689 0.013255578946575594 0.42215144341715427 0.43549257180554685 
95.99999999999689 0.012243330666286646 0.44354874935146704 0.4558831561263056 
96.99999999999686 0.011076671203833252 0.469001771166386 0.48017608595485495 
97.99999999999686 0.009779318431818555 0.49848713799197514 0.5083716955470433 
98.99999999999685 0.008384207667369845 0.5318925849220226 0.5403906165889496 
99.99999999999685 0.006934383240672269 0.5689783601268544 0.5760360667191707 
100.99999999999682 0.005482820262488984 0.6093342594186886 0.6149506951974657 
101.99999999999682 0.004090667108214142 0.6523344924973065 0.656569681212074 
102.99999999999679 0.0028234242160983724 0.6970939296816383 0.7000731504570913 
103.99999999999679 0.001744729874255453 0.7424308391901382 0.7443426923216233 
104.99999999999679 0.000907769735205739 0.786842849885827 0.7879287309855918 
105.99999999999676 0.0003449209336634775 0.8285043049561305 0.8290375287779882 
106.99999999999676 5.7117381100427565e-05 0.8652940355471617 0.8655483388514293 
107.99999999999673 5.5611966693186384e-06 0.8948624048428272 0.8950721835464758 
108.99999999999673 0.00010969902382710818 0.9147447225351464 0.9150632768194246 
109.99999999999672 0.0002565980588961547 0.9225243159831094 0.9229915095810035 
110.99999999999672 0.00032760876210534797 0.916042360019874 0.9165789825857908 
111.99999999999669 0.0002479506493595544 0.8936430756316363 0.8940948267960618 
112.99999999999669 6.296362976169603e-05 0.8544327446367932 0.8546904922363496 
113.99999999999669 4.061081629209054e-05 0.7985205251740892 0.7987430671802318 
114.99999999999666 0.0007930112571268138 0.7272004473828655 0.7281587779080497 
115.99999999999666 0.003400453258165143 0.6430300029820709 0.6465755306815713 
116.99999999999663 0.009510463735673621 0.549764385904272 0.5593961334219714 
117.99999999999663 0.02137416926632444 0.45211909861570304 0.4735871629212305 
118.99999999999662 0.0417756477869519 0.35535815653464736 0.39719643603125276 
119.9999999999966 0.07381140416611737 0.26473875263535396 0.33857711673966556 
120.9999999999966 0.12049078689782336 0.18488090769706794 0.3053578414064089 
121.99999999999659 0.18415714061973903 0.11916392373319096 0.3032605061790033 
122.99999999999658 0.2657738002571489 0.06926979792878499 0.3349299892020006 
123.99999999999656 0.3641739182548427 0.03498687533115541 0.3989880500022294 
124.99999999999656 0.4754278635968057 0.014348554958669137 0.4895398853771903 
125.99999999999653 0.5925202016302292 0.004113199215211962 0.5963313809868834 
126.99999999999653 0.7055306696128837 0.0005043676366076383 0.7056704465271421 
127.99999999999653 0.8024627986160051 4.7288536321644185e-05 0.8020918577291974 
128.9999999999965 0.870751783865356 0.00028640365403117196 0.8705819581241653 
129.9999999999965 0.899318301365751 0.0001758129099996756 0.8990217702559657 
130.99999999999648 0.880846956214112 1.2063247976831795e-05 0.8803968151228068 
131.99999999999648 0.8138069466737917 0.0009163322479077959 0.8142985880774204 
132.99999999999645 0.7036593018600439 0.004033212455520763 0.7073296587472153 
133.99999999999645 0.5627638751085204 0.009738629894990383 0.5722184978535223 
134.99999999999642 0.4087348618983108 0.017181085340563538 0.4257172198240753 
135.99999999999642 0.2613708427516121 0.024383931152076772 0.28563590115973947 
136.99999999999642 0.1387207115156374 0.02892515168060117 0.16759090293131618 
137.9999999999964 0.053210002445797336 0.02895458275811942 0.08215095174192615 
138.9999999999964 0.00890046112168143 0.024115480690356503 0.03301992849487002 
139.9999999999964 0.0007854695821914305 0.015913570905079034 0.016701464316056368 
140.99999999999636 0.016521857996164912 0.007270327218096553 0.023782430058235847 
141.99999999999636 0.04027193571256113 0.0013575759106567934 0.041606655747693316 
142.99999999999636 0.057594909378909036 0.0001875987616024363 0.0577531795384418 
143.99999999999633 0.05985116734864743 0.003631827027846136 0.06345679878926994 
144.99999999999633 0.04658890215936419 0.009418256684213252 0.055991501587347864 
145.99999999999633 0.024950719327914875 0.014215237886395404 0.039162381118902474 
146.9999999999963 0.006146229957755173 0.01533226797275818 0.021482071539733864 
147.9999999999963 0.0001711454379787174 0.012161961458382713 0.012335087022124748 
148.99999999999628 0.01079791155282523 0.006523386879296612 0.017313790355559074 
149.99999999999628 0.03304406768629427 0.0016088881547495582 0.03463328862808703 
150.99999999999625 0.05466166340108507 4.794891306328705e-05 0.05468214989024645 
151.99999999999625 0.06179412549951938 0.002223376031600905 0.06399168000326615 
152.99999999999625 0.04722102292547647 0.005968950943542205 0.053175018415660406 
153.99999999999622 0.0181580770046539 0.008022340765089384 0.026178655593813684 
154.99999999999622 1.9238870791248344e-05 0.006458395489858546 0.0064788885679179405 
155.9999999999962 0.033302452290747554 0.002494518039027887 0.03577599041794685 
156.9999999999962 0.16286070769682293 0.0001979128912791334 0.1629762892351373 
157.99999999999616 0.42178530951892607 0.003860000439408137 0.42545322101711747 
158.99999999999616 0.8149948584127468 0.014501870855569629 0.829144242245705 
159.99999999999616 1.3091645336554039 0.027999844692735146 1.336607392693669 
160.99999999999613 1.8347813787418996 0.03673121335812616 1.8707234034782592 
161.99999999999613 2.302509378196327 0.03444347490412305 2.3359298053296333 
162.9999999999961 2.6304721604652284 0.021462705100128678 2.6507090001245244 
163.9999999999961 2.773486915265937 0.0062413790960570885 2.778362804620527 
164.9999999999961 2.7423324568316425 0.0009008466198985182 2.7418120144682807 
165.99999999999608 2.6029559799767163 0.012438312250107482 2.613998849664591 
166.99999999999608 2.452509434157826 0.035322978164653664 2.4865138743901203 
167.99999999999608 2.3791311163880633 0.05223352108304713 2.4301209946484312 
168.99999999999605 2.4211995556704657 0.045923303961841896 2.4658957251341387 
169.99999999999605 2.544715150399575 0.0178526035106819 2.5612662119544773 
170.99999999999602 2.651841886436815 0.0024678867311110314 2.6528576841352773 
171.99999999999602 2.620711818960724 0.06481445376609632 2.6839159392903027 
172.99999999999602 2.3616692644719417 0.27604734030672173 2.6360437612669196 
173.99999999999602 1.8654777552273192 0.6740259895614482 2.537962182118366 
174.99999999999596 1.2202427072833457 1.2277822322878773 2.446854414592056 
175.99999999999596 0.5865721843309432 1.8275546953665436 2.4135293715809607 
176.99999999999596 0.13948808198881835 2.312519040142787 2.452063719989957 
177.99999999999596 0.0017082415447863537 2.5296453880274634 2.531977905581796 
178.99999999999596 0.19781381847164528 2.3988433649661602 2.597607575534115 


==> figures/mimo_beta_-5db_cb/beampattern15.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.577551883433006 0.022406223387842924 2.598004213852875 
-179.0 2.5024895089475425 0.007330673886658627 2.508032816713819 
-178.0 2.4020569823289013 0.004747460033189169 2.405225589094655 
-177.00000000000006 2.325441923720836 0.020382293500132657 2.344391103535231 
-176.00000000000006 2.316121253056844 0.04536355290681303 2.3600574613844048 
-175.00000000000006 2.385908970449362 0.060053124377297706 2.4444000953573513 
-174.00000000000006 2.5025014407563866 0.04853885165627567 2.5492914940792226 
-173.00000000000006 2.5977297664361876 0.016584096443715213 2.612469563899005 
-172.0000000000001 2.593522046638484 0.0017792341573722688 2.5935874095477924 
-171.0000000000001 2.4339368828064396 0.06702536724390089 2.4996668661131882 
-170.0000000000001 2.1088499440410162 0.27668082588811455 2.384898518957542 
-169.0000000000001 1.6590806340290367 0.6644973551955754 2.323717116502723 
-168.00000000000014 1.1615060371240782 1.2083680443283864 2.3707146698157726 
-167.00000000000017 0.7015312024352456 1.8253047895222263 2.528153983527591 
-166.00000000000017 0.34503232081448376 2.3913902727970315 2.7379155238846167 
-165.00000000000017 0.12078872114213994 2.7799874749309814 2.9021569395192253 
-164.00000000000017 0.0186617573299738 2.903011582448551 2.922745260584107 
-163.0000000000002 0.0015759680498549052 2.7387185574913846 2.740984221007955 
-162.0000000000002 0.024131681346245895 2.3356493571458956 2.360125340083929 
-161.00000000000023 0.04940709005569302 1.7927680487418065 1.84227706379691 
-160.00000000000023 0.05803335483923335 1.225353377195818 1.2833634739798854 
-159.00000000000023 0.04810259084660279 0.7306674037554695 0.7787133003413621 
-158.00000000000026 0.028535974254939915 0.36549265867235836 0.39398773625280653 
-157.00000000000026 0.010516926823629112 0.14106939818407913 0.151572071814439 
-156.00000000000026 0.0011113509870913105 0.033354893561295396 0.03446732925271119 
-155.00000000000028 0.0010723503573422956 0.0012851173638806213 0.002357977778515173 
-154.00000000000028 0.006419043814640898 0.0045563766045123 0.01096613433729814 
-153.0000000000003 0.011832652957677386 0.014922686819225798 0.026736550676381813 
-152.0000000000003 0.013686625585591448 0.01919979514453192 0.032864519236238975 
-151.0000000000003 0.011358101800644832 0.015879927165045927 0.02722001603478826 
-150.00000000000034 0.006680659914285274 0.009075760188265869 0.015745915062838043 
-149.00000000000034 0.0023274036114340085 0.0032267642504155 0.005550455755787602 
-148.00000000000037 0.00020786456086178086 0.00039011066366222277 0.0005975996048801372 
-147.00000000000037 0.0006616924068877796 0.00012558578151706506 0.0007865782944091763 
-146.0000000000004 0.0026414676658000095 0.0008313552928812985 0.0034698457054456685 
-145.0000000000004 0.004551727393686364 0.0011826526744362238 0.00572938052343404 
-144.00000000000043 0.0051794203497383074 0.000829283875469362 0.006003372585214015 
-143.00000000000043 0.004243152626183268 0.00023269863168239716 0.004471989035919489 
-142.00000000000043 0.0023782998387190343 4.156877862956483e-05 0.0024183099607369184 
-141.00000000000045 0.000679404607930651 0.0005312377031156102 0.001210894886049126 
-140.00000000000045 9.878391912512469e-05 0.001434302149149329 0.0015337108766817294 
-139.00000000000048 0.0010028944267432003 0.0021729341833285143 0.0031752323486933906 
-138.00000000000048 0.003057081606882227 0.00226906188036637 0.005323343539249295 
-137.00000000000048 0.005433522578655011 0.0016553679648826853 0.007083917823065214 
-136.0000000000005 0.007201697774087416 0.0007180598968268326 0.007913583920182295 
-135.0000000000005 0.007712367988922475 7.665936637791184e-05 0.007783119815350486 
-134.0000000000005 0.0068240288167953226 0.00024393229794811023 0.00706369386469733 
-133.00000000000054 0.004909930000189136 0.0013509331506947313 0.006259025105804173 
-132.00000000000054 0.0026775865609773965 0.003067884543128359 0.005746031102217953 
-131.00000000000054 0.0008948233198101774 0.004745326074771144 0.005642320433261475 
-130.00000000000057 0.00013148763644876924 0.005699014667775235 0.005833040546561911 
-129.00000000000057 0.0005998136083856402 0.005508858428125731 0.0061102840517895845 
-128.00000000000057 0.0021279659618989384 0.004209938334250456 0.006337626706493127 
-127.0000000000006 0.004252247571439381 0.002308156562038223 0.0065578527964596 
-126.0000000000006 0.006379999201462308 0.0006248589106811785 0.007000298725902856 
-125.00000000000063 0.00796409577951262 3.437234970869816e-05 0.00799271575985656 
-124.00000000000063 0.008638942573321012 0.0011870909550989169 0.00982022989440466 
-123.00000000000065 0.008289150301460648 0.004304721597784386 0.01258920938684354 
-122.00000000000065 0.007046252110000956 0.009102230301330536 0.0161459432685926 
-121.00000000000068 0.0052283404439969474 0.014847999969369394 0.020076503828088975 
-120.00000000000068 0.0032482742838275884 0.02053471310423484 0.023785933636766027 
-119.00000000000068 0.0015176739414084722 0.02510876097615208 0.026631751489547034 
-118.0000000000007 0.0003684395045177915 0.027699239327676723 0.028074553549468164 
-117.00000000000071 4.361133935593718e-06 0.02779664193046903 0.027808376492925113 
-116.00000000000072 0.00048581491087202645 0.025350385014044397 0.02584294437370065 
-115.00000000000072 0.0017429258411953258 0.020776414215035097 0.022524434131491716 
-114.00000000000075 0.003608083414905607 0.014885529724997853 0.01849628719479471 
-113.00000000000075 0.00585736981260339 0.00875609354197544 0.014613299999674447 
-112.00000000000078 0.008251618711398961 0.003580274602280555 0.011828876410420247 
-111.00000000000078 0.010570447916121927 0.0005117490470421902 0.011076710657278862 
-110.00000000000078 0.012635704327337047 0.000536807261465071 0.013165297031026608 
-109.00000000000081 0.014323563137510474 0.004382515473501197 0.0186981596863126 
-108.00000000000081 0.015566591693338077 0.012467082442361771 0.02802626488623882 
-107.00000000000082 0.016348278896362544 0.024890428519093056 0.041233113302305884 
-106.00000000000084 0.016692921395984273 0.04145796601038397 0.05814841068027231 
-105.00000000000085 0.016653550930061146 0.06172795822863969 0.07838336598741849 
-104.00000000000085 0.016300024225461316 0.08507225200037806 0.1013795303823577 
-103.00000000000087 0.015708696472730183 0.11074114275905085 0.12646335448667065 
-102.00000000000088 0.014954424580495453 0.13792502681358781 0.1528998625357917 
-101.00000000000088 0.0141050956122999 0.16580777078905695 0.17994056717140244 
-100.00000000000091 0.013218489775373092 0.19360895880813295 0.20686259375766491 
-99.00000000000091 0.012341064287238926 0.22061408855357015 0.23299767120215556 
-98.00000000000094 0.011508156998866152 0.24619324159031028 0.25775101347039164 
-97.00000000000094 0.010745118533736256 0.26980972415519366 0.2806110970218737 
-96.00000000000094 0.010068950434819484 0.2910207083411218 0.30115194208779816 
-95.00000000000097 0.009490122037485763 0.3094720862182761 0.319029783604549 
-94.00000000000097 0.009014336926544216 0.32488967982868444 0.33397604621952265 
-93.00000000000098 0.00864410617279526 0.33706872142116306 0.34578839552404517 
-92.000000000001 0.008380052820645436 0.34586320772110307 0.3543213942584739 
-91.00000000000101 0.008221918520784854 0.35117639567429104 0.3594780022854859 
-90.00000000000101 0.008169270470065207 0.35295338035569396 0.3612028594793836 
-89.00000000000104 0.008221918520784754 0.35117639567430103 0.359478002285493 
-88.00000000000104 0.008380052820645216 0.3458632077211156 0.35432139425847464 
-87.00000000000104 0.008644106172794064 0.33706872142118705 0.34578839552404955 
-86.00000000000107 0.009014336926543588 0.3248896798287105 0.3339760462195246 
-85.00000000000107 0.009490122037484542 0.3094720862183124 0.3190297836045504 
-84.0000000000011 0.010068950434818444 0.29102070834116234 0.3011519420878348 
-83.0000000000011 0.010745118533734582 0.2698097241552397 0.2806110970218758 
-82.00000000000111 0.011508156998864615 0.24619324159036135 0.25775101347054963 
-81.00000000000112 0.012341064287236789 0.2206140885536236 0.23299767120216724 
-80.00000000000114 0.013218489775371017 0.19360895880818899 0.2068625937577313 
-79.00000000000114 0.014105095612298552 0.16580777078911432 0.17994056717142187 
-78.00000000000115 0.014954424580493618 0.1379250268136429 0.1528998625360122 
-77.00000000000117 0.015708696472729048 0.11074114275910409 0.12646335448672003 
-76.00000000000117 0.016300024225460133 0.0850722520004275 0.10137953038235996 
-75.00000000000118 0.016653550930060237 0.06172795822868417 0.07838336598745586 
-74.0000000000012 0.016692921395984918 0.04145796601042182 0.058148410680284965 
-73.00000000000121 0.016348278896362926 0.02489042851912319 0.041233113302347926 
-72.00000000000122 0.015566591693340322 0.012467082442383034 0.028026264886253795 
-71.00000000000124 0.014323563137514326 0.004382515473513215 0.018698159686339533 
-70.00000000000125 0.012635704327341403 0.0005368072614688259 0.0131652970310627 
-69.00000000000126 0.010570447916126074 0.000511749047038778 0.011076710657309592 
-68.00000000000126 0.008251618711404014 0.003580274602272041 0.011828876410416687 
-67.00000000000128 0.005857369812607998 0.008756093541963376 0.014613299999671847 
-66.0000000000013 0.003608083414910156 0.014885529724985379 0.018496287194792776 
-65.0000000000013 0.0017429258411985182 0.02077641421502432 0.02252443413149117 
-64.00000000000131 0.00048581491087391345 0.025350385014036612 0.025842944373700456 
-63.00000000000132 4.361133935706015e-06 0.027796641930466028 0.0278083764929169 
-62.000000000001336 0.00036843950451615463 0.027699239327679818 0.028074553549468754 
-61.00000000000135 0.0015176739414054599 0.025108760976159276 0.026631751489553494 
-60.00000000000135 0.003248274283823724 0.02053471310424554 0.023785933636769927 
-59.000000000001364 0.005228340443992835 0.014847999969381543 0.02007650382809756 
-58.00000000000138 0.007046252109998072 0.009102230301341701 0.016145943268593744 
-57.00000000000139 0.008289150301459188 0.004304721597792569 0.012589209386846233 
-56.0000000000014 0.00863894257332142 0.001187090955103258 0.009820229894410192 
-55.000000000001414 0.007964095779514888 3.4372349709119e-05 0.007992715759856482 
-54.00000000000143 0.0063799992014664225 0.0006248589106786612 0.007000298725902025 
-53.00000000000144 0.004252247571444059 0.002308156562034256 0.006557852796456781 
-52.00000000000145 0.0021279659619029413 0.004209938334246998 0.0063376267064933055 
-51.00000000000146 0.0005998136083880199 0.005508858428123939 0.006110284051787962 
-50.00000000000147 0.0001314876364484571 0.005699014667776052 0.0058330405465684115 
-49.00000000000148 0.0008948233198074522 0.004745326074773886 0.0056423204332619135 
-48.00000000000149 0.002677586560973262 0.0030678845431320336 0.00574603110221812 
-47.000000000001506 0.004909930000185223 0.001350933150697728 0.006259025105797268 
-46.00000000000152 0.006824028816792218 0.00024393229794941995 0.007063693864696939 
-45.00000000000153 0.007712367988922406 7.66593663773096e-05 0.007783119815340947 
-44.000000000001535 0.007201697774090165 0.0007180598968250341 0.007913583920186604 
-43.00000000000155 0.005433522578659833 0.0016553679648808864 0.007083917823066012 
-42.000000000001556 0.003057081606887185 0.0022690618803658364 0.005323343539252014 
-41.00000000000157 0.0010028944267464481 0.002172934183329408 0.003175232348700536 
-40.000000000001585 9.878391912547593e-05 0.0014343021491512043 0.0015337108766824588 
-39.0000000000016 0.0006794046079280658 0.0005312377031171748 0.0012108948860476872 
-38.000000000001606 0.0023782998387148367 4.1568778629874876e-05 0.0024183099607324177 
-37.00000000000161 0.004243152626180167 0.0002326986316814052 0.004471989035914101 
-36.00000000000163 0.005179420349738178 0.0008292838754681418 0.006003372585217461 
-35.00000000000164 0.00455172739368893 0.0011826526744362052 0.005729380523434723 
-34.00000000000165 0.0026414676658043884 0.0008313552928826814 0.0034698457054537835 
-33.00000000000166 0.0006616924068906883 0.0001255857815180856 0.0007865782944124863 
-32.00000000000168 0.0002078645608602235 0.00039011066365953547 0.0005975996048755923 
-31.000000000001688 0.002327403611426996 0.0032267642504064924 0.005550455755772215 
-30.000000000001698 0.006680659914275389 0.009075760188251928 0.01574591506281404 
-29.000000000001705 0.011358101800636825 0.015879927165033808 0.027220016034756694 
-28.00000000000172 0.013686625585590766 0.019199795144532003 0.03286451923623892 
-27.00000000000173 0.011832652957685878 0.014922686819242697 0.026736550676418572 
-26.00000000000174 0.006419043814653236 0.004556376604533087 0.010966134337317305 
-25.00000000000175 0.001072350357349521 0.001285117363863481 0.0023579777785051803 
-24.000000000001766 0.0011113509870824365 0.0333548935611683 0.034467329252608855 
-23.000000000001776 0.010516926823599983 0.14106939818375486 0.15157207181374602 
-22.00000000000179 0.028535974254898365 0.3654926586717642 0.3939877362524222 
-21.000000000001798 0.04810259084656847 0.7306674037545858 0.7787133003410037 
-20.00000000000181 0.05803335483923033 1.225353377194713 1.2833634739783073 
-19.000000000001823 0.04940709005573115 1.792768048740643 1.8422770637954449 
-18.000000000001833 0.02413168134630431 2.335649357144898 2.360125340082507 
-17.000000000001844 0.0015759680498753815 2.7387185574907833 2.740984221007917 
-16.000000000001855 0.018661757329868467 2.9030115824485048 2.922745260583848 
-15.000000000001867 0.1207887211418186 2.779987474931521 2.9021569395193954 
-14.000000000001878 0.34503232081389085 2.3913902727980396 2.737915523884634 
-13.000000000001888 0.7015312024344013 1.8253047895234717 2.5281539835276186 
-12.0000000000019 1.1615060371230812 1.2083680443296019 2.3707146698148374 
-11.000000000001913 1.659080634028046 0.6644973551965389 2.3237171165025354 
-10.000000000001922 2.1088499440402106 0.27668082588871734 2.3848985189584813 
-9.000000000001934 2.433936882805943 0.06702536724416096 2.4996668661120154 
-8.000000000001945 2.5935220466383293 0.0017792341573998408 2.5935874095477933 
-7.000000000001957 2.5977297664363053 0.01658409644364968 2.6124695638989928 
-6.000000000001967 2.502501440756629 0.04853885165622453 2.549291494079241 
-5.000000000001979 2.38590897044957 0.06005312437730369 2.4444000953584193 
-4.00000000000199 2.31612125305691 0.04536355290686048 2.3600574613854723 
-3.0000000000020015 2.3254419237207378 0.02038229350017932 2.344391103536252 
-2.000000000002013 2.402056982328703 0.004747460033202786 2.4052255890946346 
-1.0000000000020242 2.5024895089473485 0.0073306738866367425 2.5080328167138157 
-2.0355549961366507e-12 2.5775518834329048 0.022406223387808705 2.5980042138528088 
0.9999999999979531 2.5981062845767973 0.03627400937955794 2.6323751654075624 
1.9999999999979419 2.567626464364671 0.038033007050037676 2.603722901023141 
2.9999999999979305 2.5160330015712207 0.026804158333912184 2.54102758331902 
3.999999999997919 2.4795008834165864 0.0111931201650125 2.488981880541849 
4.999999999997908 2.4783552628457945 0.0023784244458920985 2.4790267529453227 
5.999999999997897 2.5057705601312596 0.006167487339060871 2.510141461913958 
6.999999999997885 2.533530883549935 0.019402521202774005 2.551008950944696 
7.999999999997874 2.5312487776230044 0.032667648271425126 2.56190683912509 
8.999999999997863 2.4876722271298632 0.03693850803306326 2.522616101026928 
9.99999999999785 2.4213251198314216 0.02948470476325425 2.4489303971086827 
10.999999999997842 2.373460981517007 0.015262859753084152 2.3870021434177087 
11.99999999999783 2.386006512767821 0.0032837012378005167 2.3876850646293426 
12.999999999997817 2.475573133287451 0.0006860060708183612 2.4746662457795843 
13.999999999997806 2.6172432936551626 0.00844056593186569 2.6239923777622267 
14.999999999997796 2.7473524408138257 0.02120816861109414 2.7667164070237895 
15.999999999997783 2.785275478677741 0.031047440328087674 2.8143665836137917 
16.999999999997772 2.6650133139820915 0.032333603469707727 2.6954081846620377 
17.999999999997762 2.362697946359506 0.024796453986397734 2.385746538179769 
18.99999999999775 1.9080770266023475 0.013071449685681422 1.9197447110147097 
19.999999999997737 1.3753644644918706 0.003439460899438002 1.3778244926375542 
20.999999999997726 0.8578478408496426 2.5605461260299263e-05 0.8573044604389017 
21.99999999999772 0.43713390540465247 0.0027630572195358203 0.43964612893576827 
22.999999999997705 0.15922787755084972 0.008087106233207061 0.167252866195505 
23.999999999997694 0.025718053844905348 0.011589299799053791 0.0373139228210238 
24.99999999999768 0.0014386213531468086 0.010810222007859855 0.012246279170749684 
25.99999999999767 0.03339147446580083 0.006505498923695968 0.039858908439301184 
26.99999999999766 0.07212905561521672 0.0018251842704715096 0.07389331132286418 
27.999999999997648 0.08726929036835586 0.00013083928785448105 0.08734426317807288 
28.999999999997634 0.07250645202189933 0.00287629682581906 0.07535292119740218 
29.999999999997627 0.040371436185009296 0.008779069428045036 0.04914910257370505 
30.999999999997616 0.010911886001725053 0.014644683455654308 0.025568719983189894 
31.999999999997602 2.218135543526866e-05 0.017245751445445413 0.017271947062511794 
32.99999999999759 0.012177329637347363 0.015138920772726083 0.027296108937115614 
33.99999999999758 0.03967955477245179 0.009444850240661119 0.04907782017960523 
34.99999999999757 0.06756562395331212 0.003254412895489833 0.0707588579326449 
35.999999999997556 0.08125088192690744 6.023821639543379e-05 0.08125481463302385 
36.99999999999754 0.07341767281562966 0.002059659493101411 0.07544314062663592 
37.999999999997534 0.04750710830139429 0.009151813472802806 0.0566531139773177 
38.99999999999753 0.016846502971469193 0.019036735332521513 0.03589680601156913 
39.99999999999751 0.00016822794755517797 0.028272113703491336 0.028450283242260028 
40.9999999999975 0.015426492584318179 0.03373070372245511 0.04913236317577093 
41.999999999997485 0.0741132773617397 0.03379393284476548 0.10781628994256984 
42.99999999999748 0.1777891979856896 0.02881461859777744 0.20642275347122996 
43.99999999999746 0.3176015844893281 0.020749530893335942 0.3380679453201382 
44.999999999997456 0.476558948970626 0.012217313200782695 0.4883925115123673 
45.99999999999745 0.63359174292434 0.005434712997261462 0.6385554158965405 
46.999999999997435 0.7681167436718616 0.0014712485579758386 0.7690509663236 
47.99999999999742 0.8639293712628523 8.043297128292626e-05 0.8634316929760583 
48.99999999999741 0.9116452097525279 0.00011339274510516104 0.9111640007583363 
49.9999999999974 0.909419655238304 0.0003042032132980467 0.9091343800175901 
50.999999999997385 0.8621304459406097 0.00010722979508863921 0.8616707004510388 
51.99999999999738 0.7795079761077066 0.00028402342850417117 0.7792606238165104 
52.99999999999737 0.6738093966579758 0.003052137997235392 0.6763752790898135 
53.99999999999736 0.5575796932025171 0.011765297808489249 0.5689107816398731 
54.99999999999734 0.4418852050019102 0.030236551320040196 0.47174479750915405 
55.99999999999733 0.33520930361686596 0.061903485826603814 0.3967971138822843 
56.99999999999732 0.2430214412540391 0.10905280436484163 0.35182289471491646 
57.99999999999731 0.16790318710241128 0.1722795785020693 0.33999767771383443 
58.99999999999729 0.1100493119671466 0.2502780345379593 0.3602090938982983 
59.99999999999728 0.06795204067678366 0.33997365206008723 0.4078732147337327 
60.99999999999728 0.039105887937163936 0.43693382824333943 0.4760501627888979 
61.999999999997264 0.0206199303036254 0.5359500116303473 0.5566386902959037 
62.99999999999725 0.009677367322456365 0.6316712911035147 0.6414695116799228 
63.99999999999724 0.0038274318164611566 0.7191830045981652 0.723175973531104 
64.99999999999723 0.001126479105089374 0.7944544831927236 0.7957829832097719 
65.99999999999721 0.00016251558217481764 0.8546170560381159 0.8550095746775673 
66.9999999999972 2.726026656963863e-06 0.898068084065012 0.898320444778477 
67.9999999999972 0.00010038681623580757 0.9244233271819619 0.9247851658876308 
68.99999999999719 0.00018972155904883265 0.9343559589290089 0.9348119627143778 
69.99999999999717 0.0001879260368671394 0.9293663367897208 0.9298194049043126 
70.99999999999716 0.0001149251283846301 0.9115242944717642 0.9118983579425017 
71.99999999999714 3.459427265972319e-05 0.8832180932659314 0.8835020713915916 
72.99999999999714 1.6551112806970916e-05 0.8469340746470965 0.8471875571149232 
73.99999999999713 0.00011503661596799391 0.8050807865091582 0.8054185509025654 
74.99999999999712 0.00036041952378088954 0.7598624541745692 0.7604304610341575 
75.9999999999971 0.0007589532255421825 0.7131999335704214 0.7141510675853207 
76.9999999999971 0.0012971148995759977 0.6666929095329798 0.6681670616359541 
77.99999999999709 0.0019477950077582881 0.6216148640272345 0.6237252135508058 
78.99999999999707 0.0026765353491631496 0.578931788830906 0.5817573396648409 
79.99999999999706 0.0034467995107343233 0.539336234903206 0.542919640750693 
80.99999999999704 0.004223847290907278 0.5032895893148156 0.5076388725368494 
81.99999999999704 0.00497717549186221 0.4710670543178624 0.4761597837927469 
82.99999999999702 0.005681712004698051 0.44280138743774233 0.44859006693839576 
83.99999999999702 0.00631805031344666 0.41852286871974376 0.42494057389514 
84.999999999997 0.006872028995562861 0.3981941020174759 0.405159708604192 
85.99999999999699 0.007333930458985538 0.3817391065443466 0.38916172669995597 
86.99999999999697 0.007697521087680557 0.3690667294675932 0.3768491955363633 
87.99999999999697 0.007959098484739316 0.36008874925099743 0.36813015022162376 
88.99999999999696 0.008116660581166373 0.35473319039852697 0.36293058137886586 
89.99999999999694 0.00816927047006528 0.35295338035569473 0.3612028594793836 
90.99999999999694 0.008116660581167019 0.3547331903985042 0.3629305813788638 
91.99999999999692 0.007959098484739885 0.3600887492509547 0.36813015022161466 
92.99999999999692 0.007697521087682642 0.36906672946752617 0.376849195536354 
93.99999999999689 0.007333930458987988 0.3817391065442568 0.38916172669994126 
94.99999999999689 0.006872028995565896 0.39819410201736316 0.40515970860353195 
95.99999999999689 0.006318050313450137 0.41852286871960614 0.42494057389509926 
96.99999999999686 0.0056817120047022 0.4428013874375795 0.4485900669383575 
97.99999999999686 0.004977175491866853 0.4710670543176777 0.47615978379256807 
98.99999999999685 0.0042238472909121826 0.5032895893146052 0.5076388725366655 
99.99999999999685 0.00344679951073913 0.5393362349029732 0.5429196407506359 
100.99999999999682 0.002676535349167809 0.5789317888306539 0.5817573396644853 
101.99999999999682 0.0019477950077626024 0.6216148640269648 0.6237252135507786 
102.99999999999679 0.0012971148995796439 0.6666929095326992 0.6681670616349962 
103.99999999999679 0.0007589532255451652 0.7131999335701343 0.7141510675852766 
104.99999999999679 0.0003604195237828653 0.7598624541742869 0.760430461033852 
105.99999999999676 0.00011503661596898872 0.8050807865088898 0.805418550902432 
106.99999999999676 1.655111280717898e-05 0.8469340746468556 0.8471875571149097 
107.99999999999673 3.459427265934614e-05 0.8832180932657309 0.8835020713915803 
108.99999999999673 0.00011492512838411836 0.9115242944716215 0.9118983579424863 
109.99999999999672 0.00018792603686687952 0.9293663367896453 0.9298194049043074 
110.99999999999672 0.0001897215590491002 0.9343559589290237 0.9348119627143788 
111.99999999999669 0.00010038681623655487 0.9244233271820717 0.9247851658876548 
112.99999999999669 2.7260266571581142e-06 0.8980680840652273 0.8983204447784899 
113.99999999999669 0.00016251558217219615 0.8546170560384355 0.8550095746777864 
114.99999999999666 0.0011264791050793275 0.7944544831931406 0.7957829832114057 
115.99999999999666 0.0038274318164365465 0.7191830045986668 0.7231759735312763 
116.99999999999663 0.009677367322406944 0.6316712911040796 0.6414695116800411 
117.99999999999663 0.020619930303538515 0.5359500116309492 0.5566386902963351 
118.99999999999662 0.03910588793702246 0.4369338282439433 0.4760501627893997 
119.9999999999966 0.06795204067657115 0.3399736520606623 0.40787321473399984 
120.9999999999966 0.11004931196684042 0.25027803453847497 0.36020909389934946 
121.99999999999659 0.16790318710200608 0.17227957850250303 0.33999767771386263 
122.99999999999658 0.24302144125352715 0.10905280436517949 0.35182289471469685 
123.99999999999656 0.3352093036162556 0.06190348582684267 0.39679711388221034 
124.99999999999656 0.44188520500122574 0.030236551320190323 0.47174479750852377 
125.99999999999653 0.5575796932017997 0.011765297808568373 0.568910781639677 
126.99999999999653 0.6738093966572821 0.0030521379972665956 0.6763752790897333 
127.99999999999653 0.7795079761071165 0.00028402342851020437 0.7792606238161354 
128.9999999999965 0.8621304459402014 0.00010722979508702238 0.861670700450687 
129.9999999999965 0.9094196552381412 0.00030420321329796004 0.9091343800175807 
130.99999999999648 0.9116452097526694 0.00011339274510691404 0.9111640007583612 
131.99999999999648 0.8639293712632975 8.0432971280215e-05 0.8634316929761041 
132.99999999999645 0.7681167436725811 0.0014712485579604709 0.7690509663242182 
133.99999999999645 0.6335917429252461 0.005434712997228566 0.6385554158969298 
134.99999999999642 0.47655894897160916 0.012217313200734065 0.48839251151290863 
135.99999999999642 0.3176015844902629 0.020749530893282526 0.3380679453206807 
136.99999999999642 0.17778919798645063 0.02881461859773512 0.20642275347211417 
137.9999999999964 0.07411327736224106 0.0337939328447492 0.10781628994301463 
138.9999999999964 0.01542649258453761 0.0337307037224725 0.04913236317596694 
139.9999999999964 0.0001682279475348775 0.02827211370353876 0.028450283242318734 
140.99999999999636 0.016846502971304776 0.019036735332583668 0.03589680601146175 
141.99999999999636 0.04750710830120358 0.00915181347285796 0.056653113977185574 
142.99999999999636 0.07341767281551662 0.0020596594931304698 0.07544314062657088 
143.99999999999633 0.08125088192692684 6.0238216390623425e-05 0.08125481463292306 
144.99999999999633 0.06756562395345092 0.003254412895458025 0.07075885793280307 
145.99999999999633 0.039679554772638154 0.009444850240621026 0.04907782017966354 
146.9999999999963 0.012177329637481825 0.015138920772699842 0.027296108937267617 
147.9999999999963 2.218135544131147e-05 0.017245751445446836 0.017271947062533183 
148.99999999999628 0.010911886001590317 0.014644683455683037 0.02556871998307335 
149.99999999999628 0.040371436184800776 0.008779069428084672 0.049149102573512383 
150.99999999999625 0.07250645202173622 0.00287629682584806 0.07535292119722388 
151.99999999999625 0.08726929036835086 0.00013083928785760247 0.08734426317805372 
152.99999999999625 0.07212905561539884 0.0018251842704492514 0.07389331132302242 
153.99999999999622 0.03339147446605969 0.006505498923664801 0.0398589084394208 
154.99999999999622 0.0014386213532264845 0.010810222007842114 0.012246279170831957 
155.9999999999962 0.025718053844472264 0.011589299799063046 0.03731392282057153 
156.9999999999962 0.15922787754961343 0.008087106233237905 0.16725286619400254 
157.99999999999616 0.4371339054024947 0.002763057219565144 0.4396461289335366 
158.99999999999616 0.8578478408467052 2.5605461260488893e-05 0.8573044604360689 
159.99999999999616 1.375364464488565 0.003439460899395985 1.3778244926362515 
160.99999999999613 1.9080770265992397 0.013071449685610142 1.9197447110123464 
161.99999999999613 2.3626979463571334 0.024796453986332578 2.385746538172951 
162.9999999999961 2.6650133139807948 0.03233360346968579 2.6954081846616025 
163.9999999999961 2.785275478677538 0.03104744032812496 2.8143665836137557 
164.9999999999961 2.747352440814421 0.02120816861117099 2.766716407024801 
165.99999999999608 2.617243293656073 0.008440565931936215 2.623992377762398 
166.99999999999608 2.475573133288209 0.0006860060708367865 2.474666245780008 
167.99999999999608 2.386006512768136 0.0032837012377513472 2.387685064629752 
168.99999999999605 2.373460981516865 0.015262859752994655 2.3870021434180173 
169.99999999999605 2.421325119831024 0.029484704763179832 2.448930397108349 
170.99999999999602 2.4876722271294947 0.03693850803305206 2.522616101026047 
171.99999999999602 2.5312487776228605 0.032667648271485626 2.561906839125033 
172.99999999999602 2.5335308835500374 0.019402521202865942 2.5510089509450733 
173.99999999999602 2.5057705601314635 0.006167487339120473 2.510141461914983 
174.99999999999596 2.478355262845895 0.0023784244458753202 2.4790267529450727 
175.99999999999596 2.479500883416464 0.011193120164927788 2.4889818805376587 
176.99999999999596 2.5160330015709196 0.02680415833381826 2.5410275833189346 
177.99999999999596 2.5676264643643822 0.038033007050003835 2.603722901023007 
178.99999999999596 2.598106284576747 0.0362740093796125 2.6323751654073413 


==> figures/mimo_beta_-5db_cb/beampattern16.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.638313471491571 0.018287338415946694 2.656879157607229 
-179.0 2.5835628306983405 0.0028041152216294373 2.586590920763195 
-178.0 2.4901603204140357 0.002996805808222176 2.49329207787451 
-177.00000000000006 2.4108748389881676 0.022054009586335025 2.4329746944683754 
-176.00000000000006 2.393423967183206 0.04848715594746637 2.4419018993280948 
-175.00000000000006 2.452800650275868 0.06174811239076604 2.5145375687005984 
-174.00000000000006 2.5583664692530386 0.04739725719456674 2.605802601331992 
-173.00000000000006 2.642650021912429 0.014189757505908718 2.656965620399869 
-172.0000000000001 2.628105225098644 0.0023134714123688913 2.6306514506874437 
-171.0000000000001 2.4595307340349106 0.07502133468964321 2.5349033622204047 
-170.0000000000001 2.1275509331058715 0.2940802719803192 2.4221152646271595 
-169.0000000000001 1.67325279535577 0.6886173361603539 2.362507913943033 
-168.00000000000014 1.1730119165493555 1.2319602226368438 2.405784278616161 
-167.00000000000017 0.7111647085139564 1.8388365021164181 2.5509926917324095 
-166.00000000000017 0.3525448492756327 2.38657055090586 2.7402604113596785 
-165.00000000000017 0.12551330762638047 2.7529723740149787 2.8797217881550194 
-164.00000000000017 0.020349232387458963 2.855914469609631 2.8775000986120918 
-163.0000000000002 0.0009245383426259096 2.678870190839571 2.6809324617252113 
-162.0000000000002 0.0226901240869269 2.273053173563643 2.2966996881331614 
-161.00000000000023 0.048918341105143766 1.7368952285717183 1.7865413948344246 
-160.00000000000023 0.05961160846305806 1.1825426771545682 1.242649008999927 
-159.00000000000023 0.051713742818951615 0.7029681875146757 0.7549757031697174 
-158.00000000000026 0.033055266632289616 0.35109156280938686 0.3842932366036893 
-157.00000000000026 0.014306526108702694 0.13581899251284094 0.15018183914387456 
-156.00000000000026 0.002792818846842271 0.03262192040080937 0.03542803396145917 
-155.00000000000028 0.00010289348756896615 0.0014096864568628174 0.0015130522423662982 
-154.00000000000028 0.003225181153474307 0.0035421121442256644 0.006768834329174946 
-153.0000000000003 0.007504658568887476 0.012363022414291542 0.019872947716419623 
-152.0000000000003 0.009446626727008451 0.015717663299202912 0.02517088307394588 
-151.0000000000003 0.00808387934103702 0.012441966910199097 0.02053097128096081 
-150.00000000000034 0.0046859526791436035 0.006462983681903965 0.011151518872677107 
-149.00000000000034 0.0014366276938396997 0.001785805831686936 0.0032230924989792953 
-148.00000000000037 1.5591841693004584e-05 4.16775988811432e-05 5.727572116440306e-05 
-147.00000000000037 0.0008048997216626425 0.0005235841293585727 0.0013287729979454832 
-146.0000000000004 0.002948335860979773 0.0015555488164885225 0.004504672757820657 
-145.0000000000004 0.0050259070098462415 0.0018849924124772933 0.00691188167570878 
-144.00000000000043 0.005873224727556106 0.0013046802490056413 0.007178693409307095 
-143.00000000000043 0.005120243771578907 0.00042332723879543707 0.005544017033282388 
-142.00000000000043 0.0032525850409407774 5.434207579471273e-07 0.0032533693482398006 
-141.00000000000045 0.001261208817462401 0.00037085097680531273 0.0016323474442436463 
-140.00000000000045 0.00011734828732374558 0.0012757237230137182 0.001393559130977242 
-139.00000000000048 0.00033717355830262117 0.002106286329618946 0.0024440989132792556 
-138.00000000000048 0.0018080033915280984 0.0023282971325233257 0.004136904316442828 
-137.00000000000048 0.003903389221940558 0.0018103759385627262 0.005714167838256459 
-136.0000000000005 0.00579048961168366 0.000884549727333927 0.006675242942013414 
-135.0000000000005 0.006775271483972707 0.000141235292414364 0.006916721161263745 
-134.0000000000005 0.006546513912308529 9.791612272363165e-05 0.006644983269626527 
-133.00000000000054 0.0052449259062469665 0.0009236275314589347 0.006169723142740032 
-132.00000000000054 0.003362272542318411 0.0023497522993018156 0.005713880068475437 
-131.00000000000054 0.0015350040475636275 0.003794462215028148 0.005331800802655347 
-130.00000000000057 0.0003205697099379786 0.0046293731504808725 0.00495233521823751 
-129.00000000000057 3.2742245897910546e-05 0.0044641230967576 0.004498843311061023 
-128.00000000000057 0.0006776150928655733 0.0033308237440093018 0.004009683506216837 
-127.0000000000006 0.0019916394219684015 0.0017021432994160004 0.0036942933236784677 
-126.0000000000006 0.003551610230914144 0.0003458251311476917 0.003897593735154696 
-125.00000000000063 0.004911583836885227 7.611830986136558e-05 0.004988213192565086 
-124.00000000000063 0.005723664739163448 0.0014906786933297333 0.007216069800699651 
-123.00000000000065 0.005813477932126654 0.004776130202398496 0.010593349019153988 
-122.00000000000065 0.005199783081391844 0.0096348827423647 0.0148409428214807 
-121.00000000000068 0.004064563296043712 0.01534448235096738 0.019417952144625564 
-120.00000000000068 0.002690886096332604 0.020923191163011865 0.023625226891443692 
-119.00000000000068 0.001389591673682095 0.025351599280233967 0.026753773473865344 
-118.0000000000007 0.0004334516882519238 0.0277934767507898 0.028239856041633014 
-117.00000000000071 1.1214240151877254e-05 0.027767733086485016 0.027791056917293614 
-116.00000000000072 0.00020652585379338337 0.025241676207366195 0.02545847177700613 
-115.00000000000072 0.0010002111538918617 0.020637124348081782 0.0216450764586728 
-114.00000000000075 0.0022900256057827454 0.014759681307182627 0.017054701010604426 
-113.00000000000075 0.003920108946108219 0.008674119240054555 0.012596796274908598 
-112.00000000000078 0.005712610892620996 0.0035541618077926636 0.009267771027471332 
-111.00000000000078 0.007495623677217504 0.0005337864048850096 0.008030164133711408 
-110.00000000000078 0.009123849090101176 0.0005813957134614369 0.009707437006863873 
-109.00000000000081 0.01049069092377201 0.004410155734512818 0.014906377606993825 
-108.00000000000081 0.011532266124210764 0.012429540105910325 0.023972648680771348 
-107.00000000000082 0.012224979591445454 0.024736155283444337 0.03697919673850712 
-106.00000000000084 0.012578812877855514 0.04113705164078929 0.053742872598651764 
-105.00000000000085 0.012628463501091598 0.06119613524399875 0.07386201009944232 
-104.00000000000085 0.01242411905388783 0.08429371952971572 0.09676678189920683 
-103.00000000000087 0.012023136258155572 0.10969018178267581 0.12177456380982714 
-102.00000000000088 0.011483361571488427 0.1365865284255447 0.14814384577406434 
-101.00000000000088 0.010858370185382809 0.16417688917699652 0.17512198494655593 
-100.00000000000091 0.010194560290228239 0.19169013821129038 0.20198393540899998 
-99.00000000000091 0.009529828049010215 0.21841971060601362 0.22806074843287588 
-98.00000000000094 0.008893450205896034 0.2437421096992319 0.2527579665504301 
-97.00000000000094 0.008306787929392047 0.26712555729035575 0.2755649778818428 
-96.00000000000094 0.007784466962796812 0.28813076768543416 0.29605696781872604 
-95.00000000000097 0.007335758436837154 0.30640601142640805 0.3138913592545066 
-94.00000000000097 0.0069659611769604425 0.3216785712165008 0.328800645548933 
-93.00000000000098 0.006677656434637452 0.3337444720198943 0.3405833698881989 
-92.000000000001 0.006471762369257078 0.34245806488453173 0.34909475845294324 
-91.00000000000101 0.006348355785283331 0.3477227149199837 0.3542382257577206 
-90.00000000000101 0.006307253293057182 0.3494835229746071 0.35595867420212607 
-89.00000000000104 0.0063483557852834615 0.34772271491999324 0.3542382257577212 
-88.00000000000104 0.006471762369256719 0.3424580648845446 0.3490947584529451 
-87.00000000000104 0.006677656434637343 0.3337444720199181 0.34058336988822824 
-86.00000000000107 0.00696596117695954 0.32167857121652643 0.32880064554893673 
-85.00000000000107 0.007335758436836517 0.3064060114264441 0.31389135925450795 
-84.0000000000011 0.007784466962795676 0.28813076768547385 0.2960569678190948 
-83.0000000000011 0.008306787929391223 0.2671255572904013 0.2755649778819916 
-82.00000000000111 0.0088934502058949 0.24374210969928267 0.252757966550447 
-81.00000000000112 0.009529828049009164 0.21841971060606644 0.22806074843288213 
-80.00000000000114 0.010194560290227028 0.19169013821134565 0.20198393540902823 
-79.00000000000114 0.01085837018538101 0.16417688917705328 0.1751219849465624 
-78.00000000000115 0.011483361571487107 0.13658652842559912 0.14814384577407927 
-77.00000000000117 0.012023136258154031 0.1096901817827284 0.12177456380983678 
-76.00000000000117 0.012424119053887125 0.08429371952976485 0.09676678189926192 
-75.00000000000118 0.012628463501091586 0.06119613524404285 0.07386201009945663 
-74.0000000000012 0.012578812877855193 0.04113705164082672 0.05374287259870517 
-73.00000000000121 0.012224979591447202 0.024736155283474125 0.03697919673857896 
-72.00000000000122 0.011532266124212204 0.012429540105931404 0.02397264868077931 
-71.00000000000124 0.01049069092377372 0.0044101557345247325 0.014906377607017157 
-70.00000000000125 0.009123849090104027 0.0005813957134652033 0.009707437006861004 
-69.00000000000126 0.007495623677221258 0.0005337864048816682 0.00803016413371778 
-68.00000000000126 0.005712610892624158 0.0035541618077842346 0.009267771027468466 
-67.00000000000128 0.00392010894611229 0.008674119240042626 0.012596796274896602 
-66.0000000000013 0.002290025605785595 0.014759681307170164 0.017054701010599926 
-65.0000000000013 0.0010002111538939776 0.020637124348070978 0.02164507645867155 
-64.00000000000131 0.0002065258537943657 0.025241676207358277 0.025458471777003396 
-63.00000000000132 1.12142401516114e-05 0.027767733086481918 0.027791056917298954 
-62.000000000001336 0.000433451688250543 0.02779347675079263 0.02823985604163478 
-61.00000000000135 0.001389591673679707 0.02535159928024088 0.02675377347386706 
-60.00000000000135 0.00269088609632969 0.020923191163022263 0.023625226891444466 
-59.000000000001364 0.004064563296041387 0.015344482350979403 0.019417952144630893 
-58.00000000000138 0.005199783081389874 0.009634882742375896 0.01484094282148348 
-57.00000000000139 0.005813477932125873 0.004776130202406905 0.010593349019155108 
-56.0000000000014 0.005723664739164406 0.0014906786933345116 0.007216069800711953 
-55.000000000001414 0.0049115838368876 7.611830986238409e-05 0.004988213192568041 
-54.00000000000143 0.0035516102309171163 0.00034582513114583184 0.003897593735159186 
-53.00000000000144 0.001991639421971426 0.0017021432994126662 0.003694293323678506 
-52.00000000000145 0.000677615092867605 0.0033308237440063007 0.00400968350621421 
-51.00000000000146 3.27422458982866e-05 0.004464123096756031 0.004498843311061074 
-50.00000000000147 0.00032056970993649375 0.004629373150481594 0.004952335218237299 
-49.00000000000148 0.0015350040475604037 0.0037944622150305218 0.005331800802656935 
-48.00000000000149 0.0033622725423143145 0.0023497522993049433 0.005713880068474136 
-47.000000000001506 0.005244925906243343 0.0009236275314613427 0.006169723142738348 
-46.00000000000152 0.006546513912306913 9.791612272443207e-05 0.0066449832696268 
-45.00000000000153 0.006775271483973132 0.00014123529241344215 0.006916721161263313 
-44.000000000001535 0.005790489611686431 0.0008845497273320408 0.006675242942013874 
-43.00000000000155 0.0039033892219447774 0.0018103759385610443 0.005714167838257604 
-42.000000000001556 0.0018080033915318676 0.0023282971325230334 0.004136904316444288 
-41.00000000000157 0.00033717355830444946 0.002106286329620078 0.0024440989132815806 
-40.000000000001585 0.00011734828732276935 0.0012757237230157108 0.0013935591309818319 
-39.0000000000016 0.001261208817459016 0.0003708509768067631 0.0016323474442415573 
-38.000000000001606 0.003252585040936376 5.434207578857989e-07 0.0032533693482372926 
-37.00000000000161 0.005120243771575599 0.00042332723879389143 0.00554401703327854 
-36.00000000000163 0.005873224727555894 0.0013046802490038478 0.007178693409306756 
-35.00000000000164 0.005025907009849795 0.0018849924124769999 0.00691188167570932 
-34.00000000000165 0.002948335860984556 0.0015555488164901913 0.004504672757833267 
-33.00000000000166 0.0008048997216660354 0.0005235841293606882 0.0013287729979497471 
-32.00000000000168 1.5591841692481338e-05 4.1677598880374167e-05 5.7275721163211494e-05 
-31.000000000001688 0.0014366276938346679 0.001785805831680353 0.0032230924989739705 
-30.000000000001698 0.004685952679136114 0.006462983681892199 0.011151518872662544 
-29.000000000001705 0.008083879341031547 0.012441966910188002 0.020530971280951545 
-28.00000000000172 0.009446626727008734 0.015717663299202097 0.025170883073945854 
-27.00000000000173 0.007504658568894449 0.012363022414305704 0.019872947716431548 
-26.00000000000174 0.003225181153483388 0.0035421121442432693 0.006768834329212971 
-25.00000000000175 0.00010289348757091347 0.0014096864568447988 0.0015130522423415487 
-24.000000000001766 0.0027928188468280893 0.03262192040068721 0.03542803396133552 
-23.000000000001776 0.014306526108670501 0.13581899251253035 0.15018183914366803 
-22.00000000000179 0.03305526663224869 0.35109156280881587 0.3842932366025227 
-21.000000000001798 0.05171374281892108 0.702968187513822 0.7549757031684894 
-20.00000000000181 0.05961160846306019 1.1825426771534921 1.2426490089959177 
-19.000000000001823 0.04891834110518448 1.7368952285705759 1.7865413948322413 
-18.000000000001833 0.02269012408698519 2.27305317356265 2.296699688132989 
-17.000000000001844 0.0009245383426429726 2.6788701908389525 2.680932461725154 
-16.000000000001855 0.020349232387347507 2.855914469609551 2.877500098612906 
-15.000000000001867 0.1255133076260523 2.7529723740154726 2.8797217881551243 
-14.000000000001878 0.35254484927503515 2.3865705509068245 2.7402604113587636 
-13.000000000001888 0.711164708513108 1.838836502117634 2.550992691732687 
-12.0000000000019 1.1730119165483521 1.2319602226380475 2.405784278616382 
-11.000000000001913 1.6732527953547718 0.6886173361613248 2.362507913942954 
-10.000000000001922 2.127550933105053 0.29408027198094017 2.422115264627217 
-9.000000000001934 2.459530734034396 0.07502133468992175 2.534903362220568 
-8.000000000001945 2.62810522509847 0.002313471412407376 2.6306514506871967 
-7.000000000001957 2.6426500219125235 0.014189757505844315 2.656965620399954 
-6.000000000001967 2.558366469253258 0.047397257194510316 2.605802601332012 
-5.000000000001979 2.4528006502760538 0.06174811239076688 2.5145375687009346 
-4.00000000000199 2.3934239671832516 0.048487155947513794 2.441901899328096 
-3.0000000000020015 2.4108748389880574 0.02205400958638733 2.4329746944683683 
-2.000000000002013 2.4901603204138416 0.0029968058082430926 2.493292077874516 
-1.0000000000020242 2.5835628306981735 0.002804115221610582 2.5865909207631903 
-2.0355549961366507e-12 2.638313471491524 0.01828733841590753 2.65687915760719 
0.9999999999979531 2.6247720294245527 0.036404776852878316 2.6614564810536665 
1.9999999999979419 2.55083226204644 0.04434517176517002 2.5954125068080147 
2.9999999999979305 2.4556969583508637 0.037640337118628096 2.493510892575589 
3.999999999997919 2.3871683270509867 0.02162517715200135 2.408924735402568 
4.999999999997908 2.3752921307619594 0.006482655877389102 2.381907164083798 
5.999999999997897 2.416880899260936 6.313103338527191e-05 2.417121809380435 
6.999999999997885 2.4792192850177837 0.0033785642505233665 2.4828430510848247 
7.999999999997874 2.5205460170118412 0.011195452995352193 2.532043563175107 
8.999999999997863 2.5155868549738076 0.016521756625483806 2.5324315677648714 
9.99999999999785 2.4715698595931284 0.015474211226735807 2.487346023169577 
10.999999999997842 2.4253046860138197 0.009305428962445886 2.4348644625813445 
11.99999999999783 2.422211796183266 0.002701693869187039 2.425120306318037 
12.999999999997817 2.488065506399013 3.5783295978870366e-05 2.4882838634537703 
13.999999999997806 2.6084122294812238 0.0023693082605390748 2.610971111558557 
14.999999999997796 2.7270066645704505 0.00712205314023951 2.734346373944405 
15.999999999997783 2.7651768842137954 0.010299847418078444 2.7757219984593253 
16.999999999997772 2.6537103885424593 0.009473309705798334 2.6634350199549193 
17.999999999997762 2.362819177500391 0.005399802820997086 2.3684446083638897 
18.99999999999775 1.9167718771828128 0.0013074596547307542 1.9182521418228704 
19.999999999997737 1.387028032339489 0.0005122600351537001 1.3876488868403318 
20.999999999997726 0.8673889196442782 0.004085180168949663 0.8715255229983919 
21.99999999999772 0.44215216897838483 0.010116942309331857 0.45228312334676235 
22.999999999997705 0.16032981214658507 0.014977867141049792 0.17530672382504459 
23.999999999997694 0.025264811630639237 0.015666864371485286 0.04093191496384432 
24.99999999999768 0.001725211770257531 0.011716932113020407 0.013449437998030299 
25.99999999999767 0.0353272629816654 0.005495260751738886 0.0408341023184686 
26.99999999999766 0.07501242181425173 0.0007824141221533419 0.07580451806207433 
27.999999999997648 0.08956685845378659 0.0005462152877105837 0.09011664172273887 
28.999999999997634 0.073038212319363 0.005237701852593926 0.0782739011926713 
29.999999999997627 0.039188257971670755 0.012552876360838327 0.051738161065061565 
30.999999999997616 0.009416575247021108 0.01872267414955897 0.028140965960055192 
31.999999999997602 0.00033202946426556313 0.02055519491190043 0.02089693322450011 
32.99999999999759 0.01610640551259202 0.017109679192208304 0.033232919853150314 
33.99999999999758 0.047861970123729114 0.01015939936913072 0.05804082426741063 
34.99999999999757 0.07911892877895413 0.0032843373375904764 0.08241958444510539 
35.999999999997556 0.0940914688740321 0.00012744171218995255 0.09422802500643973 
36.99999999999754 0.08504374304079294 0.0027040699667548475 0.08774942733545212 
37.999999999997534 0.05589031688730194 0.010543170213017513 0.0664314615809592 
38.99999999999753 0.02107416444692965 0.020976435013328132 0.04205163217635059 
39.99999999999751 0.000622904044045175 0.030342328043153222 0.03097652993560012 
40.9999999999975 0.013494652674918436 0.03549823338678367 0.04901981551336684 
41.999999999997485 0.07158834074160537 0.034976115942751615 0.10660901876121909 
42.99999999999748 0.17621673950008643 0.02935154976946095 0.20562882393772197 
43.99999999999746 0.3177935299992092 0.020776659725644256 0.33864221402866496 
44.999999999997456 0.47840804166954304 0.011972274976809446 0.4904580394321513 
45.99999999999745 0.6361966688788937 0.005149162650832219 0.6414237648125061 
46.999999999997435 0.7701286876423782 0.001291970785745151 0.7714948473077833 
47.99999999999742 0.8639804968301293 4.2582775488685264e-05 0.8640917069177032 
48.99999999999741 0.9087232162497417 0.00016414111884684797 0.908950731421556 
49.9999999999974 0.9030960028642799 0.0003570423357314288 0.9035131589849734 
50.999999999997385 0.8526099793817277 0.00010044939313838865 0.8527703475133227 
51.99999999999738 0.7675224720817624 0.00022087535759825248 0.7678066476199407 
52.99999999999737 0.660412656967556 0.0030108857377742436 0.6634939307515856 
53.99999999999736 0.5439126936141264 0.01187950588262899 0.5558733315470058 
54.99999999999734 0.4289702248565821 0.030655349613595142 0.45972101827525425 
55.99999999999733 0.3238102507849055 0.0627459346313131 0.3866694302605142 
56.99999999999732 0.23358287798479066 0.11036981720674784 0.344087123710909 
57.99999999999731 0.1605599550402104 0.17403258574146455 0.33475131334297026 
58.99999999999729 0.10468594318250994 0.25233777836533444 0.35720956983275354 
59.99999999999728 0.06428689828398113 0.3421371164390062 0.406638979527696 
60.99999999999728 0.03677749542075545 0.4389535953243877 0.47597626016217426 
61.999999999997264 0.019259453662711472 0.5375687715554556 0.55710353098808 
62.99999999999725 0.008958941464911328 0.6326546145328091 0.6419176718134445 
63.99999999999724 0.0034948825687656964 0.7193452073029477 0.7231704526012619 
64.99999999999723 0.000999827375261794 0.7936747325280895 0.7950275107115364 
65.99999999999721 0.00013016491748689074 0.8528451425889827 0.8533463297774315 
66.9999999999972 5.742741275406108e-06 0.8953210706032195 0.895710832387673 
67.9999999999972 0.00011440640413719555 0.9207753914150174 0.9212815030297269 
68.99999999999719 0.00020843424686977402 0.9299241672739935 0.9305267549774515 
69.99999999999717 0.00021037351747209266 0.9242949563813779 0.9248970331627427 
70.99999999999716 0.00013735707206161596 0.9059697618508255 0.9064920200489933 
71.99999999999714 4.657227378201366e-05 0.8773361034031651 0.87775710873984 
72.99999999999714 3.8105581324633905e-07 0.8408695895661589 0.8412310289463584 
73.99999999999713 4.739162144896341e-05 0.7989611930891948 0.7993541353399788 
74.99999999999712 0.00021507275609695815 0.7537936782461503 0.7543374019927963 
75.9999999999971 0.0005097554897735853 0.7072650528403664 0.7080858420050563 
76.9999999999971 0.0009206275300602367 0.6609526838285728 0.6621665962988779 
77.99999999999709 0.0014252546847615683 0.6161095858641018 0.6178107337362956 
78.99999999999707 0.001995044448315042 0.5736839144506048 0.5759382070968442 
79.99999999999706 0.0025997879932633024 0.5343533528954536 0.5371967879845336 
80.99999999999704 0.0032109414053878367 0.4985673947906845 0.5020076408978746 
81.99999999999704 0.003803645621577742 0.4665921033660326 0.470612115313416 
82.99999999999702 0.00435767148757157 0.4385534987037583 0.44311609152896775 
83.99999999999702 0.004857553356978329 0.4144771117574549 0.41952968156841286 
84.999999999997 0.005292180838492853 0.39432236512795915 0.3998012138703066 
85.99999999999699 0.005654085355617698 0.378011272276564 0.3838452297066874 
86.99999999999697 0.005938608970763297 0.3654515072223495 0.3715647306051602 
87.99999999999697 0.006143092117102247 0.356554225272316 0.3628681939137689 
88.99999999999696 0.006266172553550377 0.35124715938652806 0.3576819734974074 
89.99999999999694 0.006307253293057187 0.3494835229746078 0.35595867420212607 
90.99999999999694 0.006266172553550854 0.3512471593865056 0.3576819734973621 
91.99999999999692 0.006143092117103607 0.35655422527227343 0.36286819391376435 
92.99999999999692 0.005938608970764657 0.36545150722228253 0.37156473060514816 
93.99999999999689 0.005654085355619288 0.37801127227647496 0.38384522970668367 
94.99999999999689 0.005292180838495249 0.394322365127847 0.399801213869905 
95.99999999999689 0.004857553356981183 0.4144771117573188 0.4195296815683768 
96.99999999999686 0.004357671487574586 0.438553498703597 0.44311609152849896 
97.99999999999686 0.0038036456215810935 0.4665921033658494 0.47061211531336955 
98.99999999999685 0.0032109414053913964 0.4985673947904761 0.5020076408972871 
99.99999999999685 0.0025997879932669345 0.5343533528952227 0.5371967879844989 
100.99999999999682 0.0019950444483186267 0.573683914450354 0.5759382070968218 
101.99999999999682 0.0014252546847649118 0.6161095858638341 0.61781073373589 
102.99999999999679 0.0009206275300630552 0.660952683828294 0.662166596298742 
103.99999999999679 0.0005097554897757072 0.7072650528400806 0.7080858420050117 
104.99999999999679 0.00021507275609839043 0.7537936782458688 0.7543374019919448 
105.99999999999676 4.739162144961593e-05 0.7989611930889258 0.7993541353394853 
106.99999999999676 3.810558132112022e-07 0.8408695895659176 0.8412310289460783 
107.99999999999673 4.65722737815598e-05 0.8773361034029625 0.8777571087398226 
108.99999999999673 0.00013735707206102412 0.9059697618506809 0.9064920200489882 
109.99999999999672 0.00021037351747175113 0.9242949563812983 0.9248970331627402 
110.99999999999672 0.00020843424687015219 0.9299241672740036 0.9305267549774516 
111.99999999999669 0.00011440640413794964 0.9207753914151218 0.92128150302973 
112.99999999999669 5.74274127573073e-06 0.8953210706034284 0.8957108323876819 
113.99999999999669 0.00013016491748443735 0.8528451425892967 0.8533463297778144 
114.99999999999666 0.000999827375252657 0.7936747325285004 0.7950275107117654 
115.99999999999666 0.003494882568742846 0.7193452073034438 0.7231704526015666 
116.99999999999663 0.008958941464865621 0.6326546145333697 0.6419176718137011 
117.99999999999663 0.01925945366262855 0.5375687715560544 0.5571035309882967 
118.99999999999662 0.036777495420620004 0.43895359532498984 0.4759762601626048 
119.9999999999966 0.06428689828377575 0.34213711643958156 0.40663897952805667 
120.9999999999966 0.10468594318221901 0.25233777836585164 0.3572095698333852 
121.99999999999659 0.16055995503981718 0.17403258574190056 0.33475131334398534 
122.99999999999658 0.2335828779842866 0.11036981720708856 0.3440871237109164 
123.99999999999656 0.323810250784305 0.0627459346315548 0.38666943026021433 
124.99999999999656 0.42897022485590247 0.030655349613747503 0.4597210182745974 
125.99999999999653 0.5439126936134069 0.011879505882709543 0.5558733315458516 
126.99999999999653 0.6604126569668555 0.0030108857378059514 0.6634939307514217 
127.99999999999653 0.7675224720811634 0.00022087535760411506 0.7678066476197201 
128.9999999999965 0.8526099793813059 0.00010044939313635177 0.8527703475128662 
129.9999999999965 0.9030960028641 0.0003570423357311031 0.9035131589849262 
130.99999999999648 0.9087232162498574 0.00016414111884887968 0.9089507314215565 
131.99999999999648 0.8639804968305543 4.2582775486732596e-05 0.8640917069185782 
132.99999999999645 0.7701286876430884 0.0012919707857306356 0.7714948473080249 
133.99999999999645 0.6361966688798054 0.005149162650799623 0.6414237648128114 
134.99999999999642 0.47840804167053685 0.01197227497675992 0.49045803943415894 
135.99999999999642 0.31779353000015365 0.020776659725588415 0.33864221402952494 
136.99999999999642 0.17621673950085523 0.029351549769414863 0.20562882393818074 
137.9999999999964 0.07158834074210697 0.03497611594273131 0.10660901876178133 
138.9999999999964 0.013494652675128572 0.03549823338679814 0.04901981551364443 
139.9999999999964 0.0006229040440052799 0.03034232804320008 0.030976529935501405 
140.99999999999636 0.021074164446739443 0.020976435013392494 0.042051632176259734 
141.99999999999636 0.055890316887086545 0.010543170213076967 0.0664314615807817 
142.99999999999636 0.08504374304066677 0.00270406996678836 0.08774942733539175 
143.99999999999633 0.09409146887405243 0.0001274417121873609 0.09422802500641897 
144.99999999999633 0.07911892877910831 0.0032843373375567157 0.08241958444535724 
145.99999999999633 0.04786197012394031 0.010159399369084346 0.0580408242674444 
146.9999999999963 0.016106405512751696 0.017109679192173457 0.033232919853219654 
147.9999999999963 0.00033202946428899653 0.020555194911894715 0.020896933224498447 
148.99999999999628 0.009416575246891004 0.018722674149585974 0.028140965959953208 
149.99999999999628 0.03918825797145462 0.01255287636088348 0.051738161064925826 
150.99999999999625 0.07303821231918717 0.0052377018526340545 0.07827390119260368 
151.99999999999625 0.08956685845377513 0.0005462152877252765 0.09011664172271974 
152.99999999999625 0.07501242181443597 0.0007824141221362624 0.07580451806217751 
153.99999999999622 0.03532726298193397 0.005495260751701671 0.04083410231870115 
154.99999999999622 0.0017252117703464099 0.011716932112985905 0.013449437998111678 
155.9999999999962 0.0252648116302047 0.015666864371474264 0.040931914963471615 
156.9999999999962 0.1603298121453314 0.014977867141068645 0.17530672382381293 
157.99999999999616 0.4421521689761973 0.010116942309369043 0.45228312334550475 
158.99999999999616 0.8673889196413196 0.004085180168982146 0.8715255229946132 
159.99999999999616 1.3870280323361845 0.0005122600351626865 1.3876488868347387 
160.99999999999613 1.9167718771797393 0.001307459654713212 1.9182521418208187 
161.99999999999613 2.362819177498087 0.005399802820968205 2.3684446083630735 
162.9999999999961 2.653710388541233 0.00947330970578097 2.663435019953797 
163.9999999999961 2.7651768842136244 0.010299847418086571 2.7757219984592014 
164.9999999999961 2.7270066645710105 0.007122053140267543 2.734346373944681 
165.99999999999608 2.6084122294820276 0.002369308260564722 2.6109711115586185 
166.99999999999608 2.488065506399621 3.5783295978874465e-05 2.488283863457302 
167.99999999999608 2.4222117961834493 0.002701693869155585 2.4251203063213396 
168.99999999999605 2.425304686013626 0.009305428962401417 2.4348644625810585 
169.99999999999605 2.471569859592804 0.015474211226710095 2.4873460231695605 
170.99999999999602 2.515586854973632 0.016521756625498176 2.5324315677648475 
171.99999999999602 2.520546017011963 0.01119545299539872 2.5320435631761105 
172.99999999999602 2.479219285018139 0.0033785642505647726 2.482843051085233 
173.99999999999602 2.416880899261297 6.313103337857629e-05 2.417121809380485 
174.99999999999596 2.375292130762071 0.006482655877318268 2.3819071640837963 
175.99999999999596 2.387168327050725 0.021625177151895502 2.4089247354027847 
176.99999999999596 2.4556969583503188 0.03764033711854927 2.493510892575484 
177.99999999999596 2.5508322620458723 0.044345171765172886 2.595412506807984 
178.99999999999596 2.624772029424258 0.03640477685296787 2.6614564810537265 


==> figures/mimo_beta_-5db_cb/beampattern17.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.5777460077761534 0.023408961004662825 2.600417708441051 
-179.0 2.543292626834478 0.004568945698961414 2.5472367301274685 
-178.0 2.4794695241540525 0.0020265710915159073 2.4809734963372576 
-177.00000000000006 2.430367980198312 0.020705122960476982 2.4505871342821575 
-176.00000000000006 2.437216013656186 0.049689629845693396 2.486367940525746 
-175.00000000000006 2.512144855096541 0.06719107856748552 2.578687927006562 
-174.00000000000006 2.624946073071009 0.05592424455206813 2.680128329017691 
-173.00000000000006 2.7104074428610443 0.021283122843516546 2.7309568730840246 
-172.0000000000001 2.693450732528488 0.0011111915041213329 2.693990983708704 
-171.0000000000001 2.520526150687508 0.058613728090013646 2.5788718426159374 
-170.0000000000001 2.182903871089792 0.2582139752462651 2.4412094237473414 
-169.0000000000001 1.7217184407756212 0.6336940120668412 2.3557983058394356 
-168.00000000000014 1.2133510609881586 1.163477560013978 2.377332972319681 
-167.00000000000017 0.7424475073131437 1.7660562036972853 2.5088985976455507 
-166.00000000000017 0.3744788940544075 2.3199150276334026 2.6944793067086317 
-165.00000000000017 0.13858340242405603 2.701128976781298 2.8393843980605893 
-164.00000000000017 0.025740519952216018 2.823673496756928 2.848694541222481 
-163.0000000000002 0.00032100854211592676 2.6663579399364696 2.665697965371732 
-162.0000000000002 0.01804688071061268 2.2764393727506045 2.2934287843028973 
-161.00000000000023 0.04224245908747443 1.750119715826389 1.7914042631381737 
-160.00000000000023 0.052733810625253875 1.199326139219773 1.2513189106219442 
-159.00000000000023 0.04604089226892336 0.718414040877902 0.7639691492032582 
-158.00000000000026 0.029348946185978043 0.3624739419611843 0.39156203905643455 
-157.00000000000026 0.012580298790618444 0.14252367399656163 0.15499872841434478 
-156.00000000000026 0.002409724682669451 0.03550172658594043 0.03788687075508811 
-155.00000000000028 7.848000430298373e-05 0.0019401095388156104 0.00201819592940155 
-154.00000000000028 0.0026409669021435337 0.003113841582313176 0.005749596899688031 
-153.0000000000003 0.0058728074751250945 0.011892219581324994 0.017749263029773553 
-152.0000000000003 0.006879129674521275 0.015582410687122183 0.02244180957777522 
-151.0000000000003 0.005204782340897369 0.012634843589953447 0.017824100438620472 
-150.00000000000034 0.0023390465859600886 0.00681299569739071 0.009144338885409744 
-149.00000000000034 0.00032613880722569223 0.0021346433538083588 0.0024591908915121783 
-148.00000000000037 0.0004347619588546529 0.00032341875791484396 0.0007583433809142767 
-147.00000000000037 0.002554592083153037 0.0007567714206601861 0.003309599177330457 
-146.0000000000004 0.005456353453737546 0.0017898124329365829 0.0072413735360628406 
-145.0000000000004 0.007593131661722716 0.0021474848995402048 0.009734155167549021 
-144.00000000000043 0.00793112645155954 0.00157446062407867 0.009499799816026812 
-143.00000000000043 0.006397235878608787 0.0006390411137572634 0.0070328441920023054 
-142.00000000000043 0.003799835515085177 8.979397445339532e-05 0.0038886895546889405 
-141.00000000000045 0.0013527701808902048 0.0002834062076851866 0.0016365000965204908 
-140.00000000000045 8.638210934205737e-05 0.0010058693661085705 0.0010921362369919958 
-139.00000000000048 0.00042383458961896395 0.001697618441243388 0.002119714660996876 
-138.00000000000048 0.00207610632437145 0.0018622714945079417 0.003934909262784071 
-137.00000000000048 0.004245957238971479 0.0013849997045559282 0.0056266520250533745 
-136.0000000000005 0.006006757462445044 0.0005909777384429546 0.0065939248166005755 
-135.0000000000005 0.006678026508175646 4.4611965983425625e-05 0.00672038892803989 
-134.0000000000005 0.006054705467124923 0.00022609042996162297 0.006280417282974479 
-133.00000000000054 0.004429484277005221 0.001264660977942083 0.0056951006320577376 
-132.00000000000054 0.0024347585313140635 0.002857150623268371 0.005293106964247898 
-131.00000000000054 0.0007896462304798956 0.004397945698145361 0.005187884727732846 
-130.00000000000057 5.35444914616605e-05 0.005248590204060562 0.005300791855071954 
-129.00000000000057 0.0004655837955122455 0.005022761342898383 0.005485315090770829 
-128.00000000000057 0.0019058066643644408 0.0037689009091339968 0.00567059525897665 
-127.0000000000006 0.003968608727350998 0.00198477601904428 0.005949187045901521 
-126.0000000000006 0.006106947072905596 0.00046743242703534805 0.006571101253709777 
-125.00000000000063 0.007793738639997099 5.9764356146538705e-05 0.007851798514201468 
-124.00000000000063 0.008653335644062248 0.0013830075221841526 0.010036297729667347 
-123.00000000000065 0.008534277726956058 0.004638979431225107 0.013174361346607563 
-122.00000000000065 0.007516323761533172 0.009535079064306834 0.017052706000762457 
-121.00000000000068 0.005863058505568613 0.015343456221987118 0.02120689407079366 
-120.00000000000068 0.003942153362534777 0.021067901221668142 0.02500851377280492 
-119.00000000000068 0.0021378679043126845 0.025667886537644475 0.027801671463577097 
-118.0000000000007 0.0007762814297054406 0.02828247081694911 0.029052021248644522 
-117.00000000000071 7.593022231948736e-05 0.028405414470115325 0.02847239088756988 
-116.00000000000072 0.0001279462610089662 0.02598125184305001 0.026098877023943468 
-115.00000000000072 0.0009026744261919941 0.021413558265585008 0.02230564816081247 
-114.00000000000075 0.0022752667511416387 0.01549556223044352 0.017761114971419405 
-113.00000000000075 0.0040611017574658315 0.009286032750372647 0.013339245153882764 
-112.00000000000078 0.006052538604229056 0.003958834875800364 0.010005916095130388 
-111.00000000000078 0.00805063035152081 0.0006534443193621189 0.008701206681376946 
-110.00000000000078 0.009888099904919088 0.0003479733344421106 0.010235469462770772 
-109.00000000000081 0.011442417314211396 0.0037682014075123664 0.015211503179408777 
-108.00000000000081 0.012639769687021081 0.011337817208792242 0.023978814993325173 
-107.00000000000082 0.013451913943494594 0.023168070358707653 0.03662015710768829 
-106.00000000000084 0.013888383309126746 0.039080116291834804 0.052966091604864186 
-105.00000000000085 0.013986440167250687 0.05865070540449636 0.07263062971732834 
-104.00000000000085 0.01380073677333684 0.08127125845628144 0.09505995302310476 
-103.00000000000087 0.013394056906119337 0.10621127188836192 0.1195865378414075 
-102.00000000000088 0.012829917717289967 0.1326788213217833 0.14548223467469013 
-101.00000000000088 0.012167308583392173 0.15987314107158807 0.17200556083873975 
-100.00000000000091 0.011457477857993165 0.18702643522994833 0.19844027527405655 
-99.00000000000091 0.010742454659945761 0.21343394977212643 0.22412395362675877 
-98.00000000000094 0.010054891696359718 0.23847276854850338 0.2484666130792175 
-97.00000000000094 0.009418805184214158 0.26161075932767924 0.27096038908667236 
-96.00000000000094 0.008850835827730054 0.2824076320116227 0.2911818495258909 
-95.00000000000097 0.00836173141424478 0.3005102621285273 0.30878879913532703 
-94.00000000000097 0.007957834968418698 0.3156443744408807 0.32351345206348064 
-93.00000000000098 0.007642438285163808 0.327604464826599 0.3351537096100491 
-92.000000000001 0.007416921482697345 0.3362435388457351 0.3435640413949632 
-91.00000000000101 0.007281642495278713 0.34146391792967834 0.34864718409703244 
-90.00000000000101 0.007236567052607626 0.3432100440171398 0.35034757864616467 
-89.00000000000104 0.007281642495278254 0.34146391792968783 0.34864718409703266 
-88.00000000000104 0.007416921482696976 0.3362435388457476 0.34356404139496377 
-87.00000000000104 0.007642438285163488 0.32760446482662275 0.3351537096100515 
-86.00000000000107 0.00795783496841742 0.31564437444090643 0.3235134520634814 
-85.00000000000107 0.00836173141424419 0.3005102621285628 0.3087887991353921 
-84.0000000000011 0.008850835827729142 0.28240763201166214 0.2911818495258975 
-83.0000000000011 0.009418805184212967 0.2616107593277241 0.2709603890866752 
-82.00000000000111 0.010054891696358183 0.23847276854855337 0.24846661307922133 
-81.00000000000112 0.010742454659944386 0.2134339497721787 0.22412395362676316 
-80.00000000000114 0.011457477857992105 0.18702643523000306 0.19844027527411467 
-79.00000000000114 0.012167308583390896 0.15987314107164405 0.17200556083897686 
-78.00000000000115 0.012829917717288456 0.132678821321837 0.1454822346746978 
-77.00000000000117 0.013394056906118935 0.10621127188841366 0.11958653784143071 
-76.00000000000117 0.013800736773335895 0.08127125845632958 0.09505995302322645 
-75.00000000000118 0.013986440167250903 0.05865070540453948 0.07263062971733156 
-74.0000000000012 0.013888383309127351 0.039080116291871275 0.052966091604894495 
-73.00000000000121 0.013451913943496058 0.023168070358736473 0.03662015710786488 
-72.00000000000122 0.012639769687023268 0.011337817208812351 0.023978814993343735 
-71.00000000000124 0.011442417314214689 0.0037682014075234027 0.015211503179425987 
-70.00000000000125 0.009888099904922456 0.00034797333444509224 0.010235469462786756 
-69.00000000000126 0.008050630351525218 0.0006534443193581268 0.0087012066813796 
-68.00000000000126 0.006052538604233002 0.003958834875791442 0.01000591609512782 
-67.00000000000128 0.004061101757469491 0.00928603275036041 0.01333924515387914 
-66.0000000000013 0.002275266751144862 0.015495562230430889 0.017761114971394716 
-65.0000000000013 0.0009026744261941684 0.021413558265574235 0.022305648160801637 
-64.00000000000131 0.00012794626100982612 0.025981251843042234 0.026098877023941376 
-63.00000000000132 7.59302223187813e-05 0.028405414470112484 0.028472390887597412 
-62.000000000001336 0.0007762814297033726 0.028282470816952218 0.029052021248644255 
-61.00000000000135 0.0021378679043091756 0.025667886537651813 0.02780167146355684 
-60.00000000000135 0.003942153362530888 0.021067901221678852 0.025008513772805732 
-59.000000000001364 0.005863058505564673 0.015343456221999405 0.021206894070794097 
-58.00000000000138 0.007516323761530252 0.009535079064318218 0.01705270600076311 
-57.00000000000139 0.008534277726954692 0.0046389794312335295 0.013174361346608997 
-56.0000000000014 0.00865333564406334 0.001383007522188811 0.010036297729671125 
-55.000000000001414 0.007793738640000128 5.976435614730692e-05 0.00785179851420357 
-54.00000000000143 0.006106947072909776 0.00046743242703318143 0.00657110125370542 
-53.00000000000144 0.003968608727355372 0.0019847760190406117 0.005949187045902767 
-52.00000000000145 0.0019058066643680418 0.0037689009091307108 0.005670595258976611 
-51.00000000000146 0.000465583795514107 0.005022761342896627 0.00548531509076365 
-50.00000000000147 5.354449146132762e-05 0.005248590204061242 0.005300791855071626 
-49.00000000000148 0.0007896462304773749 0.004397945698147848 0.005187884727732522 
-48.00000000000149 0.002434758531310183 0.002857150623271774 0.0052931069642472494 
-47.000000000001506 0.004429484277001351 0.0012646609779448747 0.005695100632057277 
-46.00000000000152 0.006054705467122541 0.00022609042996287203 0.0062804172829809945 
-45.00000000000153 0.006678026508175562 4.4611965982946976e-05 0.006720388928039435 
-44.000000000001535 0.006006757462447619 0.0005909777384414114 0.006593924816599254 
-43.00000000000155 0.004245957238975762 0.0013849997045544446 0.005626652025060709 
-42.000000000001556 0.0020761063243756707 0.0018622714945076225 0.003934909262787538 
-41.00000000000157 0.00042383458962120364 0.0016976184412443298 0.00211971466100191 
-40.000000000001585 8.63821093411289e-05 0.0010058693661102152 0.001092136236991982 
-39.0000000000016 0.0013527701808861525 0.0002834062076862622 0.0016365000965195902 
-38.000000000001606 0.003799835515079693 8.979397445302425e-05 0.0038886895546872973 
-37.00000000000161 0.006397235878604257 0.0006390411137555272 0.007032844192001244 
-36.00000000000163 0.007931126451557944 0.0015744606240768357 0.009499799816018728 
-35.00000000000164 0.007593131661725408 0.002147484899539945 0.009734155167553575 
-34.00000000000165 0.005456353453743074 0.0017898124329382762 0.007241373536066232 
-33.00000000000166 0.0025545920831586758 0.0007567714206622417 0.003309599177336508 
-32.00000000000168 0.0004347619588571249 0.0003234187579139452 0.0007583433809144278 
-31.000000000001688 0.0003261388072235566 0.002134643353801658 0.0024591908915083172 
-30.000000000001698 0.0023390465859544772 0.006812995697379074 0.009144338885393758 
-29.000000000001705 0.005204782340892058 0.012634843589942863 0.017824100438615 
-28.00000000000172 0.006879129674520359 0.015582410687122145 0.022441809577775144 
-27.00000000000173 0.005872807475130052 0.011892219581339628 0.01774926302977875 
-26.00000000000174 0.0026409669021507974 0.003113841582329951 0.0057495968997050085 
-25.00000000000175 7.84800043046387e-05 0.0019401095387943583 0.002018195929390824 
-24.000000000001766 0.0024097246826572487 0.035501726585811924 0.03788687075493123 
-23.000000000001776 0.01258029879058986 0.142523673996242 0.15499872841409726 
-22.00000000000179 0.029348946185941173 0.3624739419606041 0.39156203905451137 
-21.000000000001798 0.04604089226889609 0.7184140408770421 0.7639691492004242 
-20.00000000000181 0.052733810625256373 1.1993261392187 1.2513189106215272 
-19.000000000001823 0.04224245908751313 1.75011971582526 1.7914042631366278 
-18.000000000001833 0.018046880710665122 2.276439372749638 2.293428784302745 
-17.000000000001844 0.0003210085421226941 2.6663579399358888 2.6656979653707404 
-16.000000000001855 0.02574051995209069 2.8236734967568853 2.848694541223327 
-15.000000000001867 0.13858340242371125 2.7011289767818276 2.8393843980608438 
-14.000000000001878 0.37447889405379226 2.319915027634389 2.6944793067097166 
-13.000000000001888 0.7424475073122763 1.7660562036985035 2.508898597645691 
-12.0000000000019 1.2133510609871392 1.163477560015163 2.377332972319771 
-11.000000000001913 1.7217184407746091 0.6336940120677773 2.355798305838889 
-10.000000000001922 2.18290387108896 0.2582139752468453 2.4412094237472894 
-9.000000000001934 2.520526150686985 0.0586137280902557 2.5788718426151216 
-8.000000000001945 2.693450732528306 0.0011111915041355299 2.6939909837084097 
-7.000000000001957 2.710407442861138 0.021283122843442723 2.730956873083955 
-6.000000000001967 2.624946073071238 0.0559242445520144 2.680128329017751 
-5.000000000001979 2.512144855096749 0.06719107856749496 2.5786879270065786 
-4.00000000000199 2.4372160136562715 0.04968962984574841 2.486367940528917 
-3.0000000000020015 2.430367980198259 0.020705122960531577 2.4505871342819323 
-2.000000000002013 2.479469524153921 0.002026571091533206 2.4809734963372536 
-1.0000000000020242 2.5432926268343685 0.0045689456989357 2.5472367301264836 
-2.0355549961366507e-12 2.5777460077761334 0.02340896100461755 2.600417708441048 
0.9999999999979531 2.560997454326544 0.04370040060353131 2.6038925816982497 
1.9999999999979419 2.5042977854754533 0.05169880259762385 2.5551935840587854 
2.9999999999979305 2.4432939181586075 0.0432238208806399 2.4857763493946368 
3.999999999997919 2.415394705239644 0.02478922697602982 2.439528790632498 
4.999999999997908 2.4364409469544697 0.007906242126953377 2.4437679970503257 
5.999999999997897 2.490260143949897 0.0011918473360818436 2.490922110804952 
6.999999999997885 2.5374215367090986 0.005546693030765024 2.5424668910134467 
7.999999999997874 2.5386285222008618 0.01493273164638856 2.553084208205738 
8.999999999997863 2.479705866752179 0.02137480200355212 2.500633541561965 
9.99999999999785 2.38377198236319 0.020354991974305143 2.4037077584244835 
10.999999999997842 2.302747797804557 0.013105227795782142 2.315437373028553 
11.99999999999783 2.291339512951644 0.004816730183636793 2.2956973525699143 
12.999999999997817 2.3761725847762 0.000558855657376284 2.376177066029868 
13.999999999997806 2.535808469472826 0.0019184062787351314 2.5370452710946942 
14.999999999997796 2.7023899984043 0.006467249039666781 2.708058109337017 
15.999999999997783 2.785272487341387 0.010017499395384018 2.794428754795507 
16.999999999997772 2.7065047430316684 0.00978959667931992 2.7154568267344117 
17.999999999997762 2.4325618565070344 0.006247427334745373 2.4380834786024947 
18.99999999999775 1.9887054942826377 0.0025000682064315826 1.9906532678414015 
19.999999999997737 1.4504295741385251 0.0019023742326286562 1.451972087205713 
20.999999999997726 0.9165132481431688 0.00561758617907215 0.9219399103566657 
21.99999999999772 0.4755442425806975 0.011776317530559932 0.48724768182936573 
22.999999999997705 0.1793846715984294 0.01669834463992955 0.19607117423910958 
23.999999999997694 0.032826615847040955 0.017285113045098346 0.05011594707598293 
24.99999999999768 0.0011296394959927898 0.013010492724212735 0.014136343995195071 
25.99999999999767 0.029886775757110906 0.006286410204612009 0.03615689899380723 
26.99999999999766 0.067725091766599 0.0010441323277938714 0.06874745869509864 
27.999999999997648 0.08284369195268007 0.0004443626554420404 0.08326987433874729 
28.999999999997634 0.06840084700978045 0.00507943050959328 0.07347029039398344 
29.999999999997627 0.037045273207798726 0.012662120622977745 0.04970402091120645 
30.999999999997616 0.009076316888125907 0.01930088053150453 0.02837487425421755 
31.999999999997602 0.0003325181217313636 0.02159144187174352 0.02191694337717286 
32.99999999999759 0.014796431189186884 0.018379178476352148 0.03316104768607865 
33.99999999999758 0.04404121427542152 0.011308316751837803 0.05532848831089333 
34.99999999999757 0.07250678914767052 0.003962496326764078 0.07644571841330343 
35.999999999997556 0.08545940762253505 0.00011420032275024101 0.08555219136837468 
36.99999999999754 0.07597797681357826 0.0019806727650887312 0.07794258897396265 
37.999999999997534 0.04828798838753022 0.009290325562750813 0.05756795329042937 
38.99999999999753 0.01656084015617897 0.019505886062874022 0.0360592124155348 
39.99999999999751 8.612076125744256e-05 0.028993430274041863 0.029069363376197477 
40.9999999999975 0.016866240087890068 0.034538073914392155 0.05138427373165452 
41.999999999997485 0.07791099492281306 0.03453452674461854 0.11240794384720128 
42.99999999999748 0.1839379079624406 0.029405892074730614 0.21328160717825118 
43.99999999999746 0.3251721660252185 0.021183030587702458 0.34626294351941717 
44.999999999997456 0.4839085952058264 0.012526234870640038 0.4963096203913044 
45.99999999999745 0.6387730257232377 0.005653531128497068 0.6442687764706474 
46.999999999997435 0.7693506449717696 0.0016115753224796034 0.7707759377426429 
47.99999999999742 0.8600065606954079 0.0001334823486349783 0.859932903232648 
48.99999999999741 0.9021608292054026 7.423319584896196e-05 0.9020175635184456 
49.9999999999974 0.8948069909028099 0.00020298750344743233 0.8947941584065584 
50.999999999997385 0.8435163172583384 3.066262407183903e-05 0.8433446991886947 
51.99999999999738 0.7584518564078693 0.00037552245076006083 0.7586485090173949 
52.99999999999737 0.6520029116552903 0.0034880847870542952 0.6553418670506429 
53.99999999999736 0.5365755066064204 0.012713526144386603 0.5491714382217905 
54.99999999999734 0.4229021352080917 0.03180881832867368 0.45462189653437624 
55.99999999999733 0.31903323054694543 0.064114880713571 0.3830803004588173 
56.99999999999732 0.2299971531275907 0.11179831274194112 0.34173843643497837 
57.99999999999731 0.15799566934718795 0.17533287819085608 0.333270168303571 
58.99999999999729 0.10294558724058417 0.2533119298867557 0.3561856062102891 
59.99999999999728 0.06317535218295982 0.3425969358137185 0.4056760774425319 
60.99999999999728 0.03612010673376456 0.43873670873756015 0.4747280702488354 
61.999999999997264 0.01891054758914344 0.5365497491850892 0.5552939814923673 
62.99999999999725 0.008803778009245202 0.630750971617648 0.6393492257262824 
63.99999999999724 0.0034477970471571452 0.7165187496917238 0.7197233563545553 
64.99999999999723 0.001000586791554079 0.7899291095597925 0.7906530368470804 
65.99999999999721 0.00013980386523329517 0.8482206406205007 0.8480564580705574 
66.9999999999972 2.5173706352288964e-06 0.8898876838322091 0.889566200523862 
67.9999999999972 9.009821211901736e-05 0.9146250998791902 0.9143789281750725 
68.99999999999719 0.0001650309026862768 0.9231631842717427 0.9229872229893669 
69.99999999999717 0.00015709175233244183 0.9170365168005696 0.9168547602494203 
70.99999999999716 8.79856133393002e-05 0.8983278352624485 0.8980849789966059 
71.99999999999714 1.714754441547747e-05 0.8694202477539742 0.8691192469469406 
72.99999999999714 7.2330443852808876e-06 0.8327810218167393 0.8324862679087748 
73.99999999999713 0.00010559996810984881 0.7907900456280353 0.7906121229573445 
74.99999999999712 0.0003373554399536497 0.7456173339973937 0.7456908901527904 
75.9999999999971 0.0007057831077871208 0.6991474048045466 0.6996094864850446 
76.9999999999971 0.0011967248605854737 0.6529441419913362 0.6539169271528892 
77.99999999999709 0.0017844257569571724 0.6082476509081511 0.6098270226465243 
78.99999999999707 0.0024372419681291846 0.5659941483387138 0.5682439615024524 
79.99999999999706 0.003122343649191461 0.5268505963331128 0.5298016248944754 
80.99999999999704 0.0038090787969526554 0.4912571066538897 0.4949093298363971 
81.99999999999704 0.004471009510155629 0.45947172404209025 0.463798623609611 
82.99999999999702 0.005086822627250023 0.43161376546099106 0.4365675104594431 
83.99999999999702 0.00564039455110377 0.40770327808081386 0.4132199541136829 
84.999999999997 0.006120295041163528 0.38769529649800466 0.3936996219337671 
85.99999999999699 0.00651897937400066 0.3715084077694483 0.3779176285672429 
86.99999999999697 0.006831866136824247 0.3590476896273755 0.3657745415475537 
87.99999999999697 0.007056444255423362 0.3502224124907914 0.3571771825978274 
88.99999999999696 0.007191506094978388 0.3449590371619024 0.3520508529732568 
89.99999999999694 0.007236567052607609 0.3432100440171407 0.35034757864616467 
90.99999999999694 0.007191506094979255 0.34495903716188014 0.35205085297325533 
91.99999999999692 0.007056444255424351 0.3502224124907495 0.357177182597827 
92.99999999999692 0.006831866136825754 0.3590476896273092 0.3657745415474435 
93.99999999999689 0.006518979374002392 0.3715084077693602 0.3779176285672387 
94.99999999999689 0.0061202950411663355 0.3876952964978935 0.3936996219337325 
95.99999999999689 0.0056403945511069075 0.4077032780806789 0.41321995411325696 
96.99999999999686 0.005086822627253598 0.4316137654608309 0.4365675104594241 
97.99999999999686 0.004471009510159573 0.4594717240419081 0.4637986236092525 
98.99999999999685 0.0038090787969567897 0.4912571066536821 0.4949093298363007 
99.99999999999685 0.003122343649195586 0.5268505963328828 0.5298016248944581 
100.99999999999682 0.002437241968133415 0.5659941483384642 0.5682439615024331 
101.99999999999682 0.0017844257569609547 0.6082476509078841 0.6098270226461556 
102.99999999999679 0.0011967248605888841 0.6529441419910581 0.6539169271526246 
103.99999999999679 0.0007057831077898893 0.6991474048042613 0.6996094864849515 
104.99999999999679 0.0003373554399554601 0.7456173339971126 0.7456908901527247 
105.99999999999676 0.0001055999681108934 0.790790045627766 0.7906121229571119 
106.99999999999676 7.233044385522587e-06 0.8327810218164976 0.8324862679084644 
107.99999999999673 1.7147544415183826e-05 0.8694202477537706 0.8691192469468775 
108.99999999999673 8.798561333878419e-05 0.8983278352623014 0.8980849789965056 
109.99999999999672 0.00015709175233211337 0.9170365168004877 0.916854760249412 
110.99999999999672 0.00016503090268650032 0.9231631842717497 0.9229872229893672 
111.99999999999669 9.009821211967269e-05 0.9146250998792909 0.9143789281750749 
112.99999999999669 2.5173706354359866e-06 0.8898876838324136 0.8895662005238837 
113.99999999999669 0.0001398038652308987 0.8482206406208092 0.8480564580705996 
114.99999999999666 0.0010005867915450213 0.7899291095601976 0.790653036847327 
115.99999999999666 0.00344779704713482 0.7165187496922142 0.7197233563546482 
116.99999999999663 0.008803778009200071 0.6307509716182026 0.639349225726411 
117.99999999999663 0.018910547589062302 0.5365497491856829 0.5552939814932684 
118.99999999999662 0.03612010673363248 0.43873670873815773 0.4747280702489672 
119.9999999999966 0.06317535218275865 0.3425969358142898 0.40567607744299017 
120.9999999999966 0.10294558724029727 0.25331192988727025 0.35618560621042866 
121.99999999999659 0.15799566934680112 0.1753328781912907 0.3332701683036185 
122.99999999999658 0.22999715312709781 0.11179831274228172 0.3417384364348055 
123.99999999999656 0.3190332305463516 0.06411488071381359 0.3830803004585263 
124.99999999999656 0.42290213520742015 0.03180881832882774 0.454621896533082 
125.99999999999653 0.5365755066057121 0.0127135261444693 0.5491714382214372 
126.99999999999653 0.6520029116546017 0.003488084787088141 0.6553418670503725 
127.99999999999653 0.7584518564072721 0.0003755224507676507 0.7586485090172975 
128.9999999999965 0.8435163172579079 3.066262407078249e-05 0.8433446991885485 
129.9999999999965 0.894806990902622 0.0002029875034471657 0.8947941584062956 
130.99999999999648 0.902160829205504 7.423319585020039e-05 0.9020175635184516 
131.99999999999648 0.8600065606958193 0.00013348234863169906 0.8599329032326976 
132.99999999999645 0.7693506449724571 0.0016115753224637346 0.7707759377431628 
133.99999999999645 0.6387730257241285 0.005653531128463695 0.6442687764709348 
134.99999999999642 0.4839085952068057 0.012526234870590782 0.49630962039193893 
135.99999999999642 0.325172166026156 0.021183030587648147 0.3462629435208599 
136.99999999999642 0.18393790796321216 0.029405892074687207 0.21328160717972522 
137.9999999999964 0.07791099492332969 0.03453452674460144 0.112407943847767 
138.9999999999964 0.016866240088121764 0.034538073914409544 0.05138427373177268 
139.9999999999964 8.612076124263494e-05 0.0289934302740904 0.0290693633762832 
140.99999999999636 0.01656084015601147 0.019505886062938124 0.03605921241537287 
141.99999999999636 0.04828798838733033 0.009290325562807884 0.0575679532902727 
142.99999999999636 0.07597797681345468 0.0019806727651182844 0.07794258897383212 
143.99999999999633 0.08545940762254832 0.00011420032274313137 0.08555219136840056 
144.99999999999633 0.07250678914780982 0.003962496326726597 0.07644571841339427 
145.99999999999633 0.04404121427561528 0.011308316751789529 0.05532848831105626 
146.9999999999963 0.01479643118933439 0.018379178476317724 0.0331610476860704 
147.9999999999963 0.00033251812175173073 0.021591441871740103 0.021916943377204942 
148.99999999999628 0.00907631688800277 0.019300880531534607 0.028374874254082437 
149.99999999999628 0.037045273207596784 0.012662120623025323 0.049704020911041154 
150.99999999999625 0.06840084700962157 0.005079430509634111 0.07347029039375873 
151.99999999999625 0.08284369195267698 0.0004443626554553449 0.08326987433892996 
152.99999999999625 0.06772509176678027 0.0010441323277738722 0.06874745869523105 
153.99999999999622 0.02988677575735882 0.006286410204571447 0.03615689899405343 
154.99999999999622 0.0011296394960420004 0.013010492724175603 0.01413634399522279 
155.9999999999962 0.03282661584654589 0.017285113045086013 0.05011594707553386 
156.9999999999962 0.17938467159709523 0.01669834463994836 0.19607117423802947 
157.99999999999616 0.47554424257841554 0.011776317530597753 0.48724768182614075 
158.99999999999616 0.9165132481401135 0.005617586179105479 0.9219399103553462 
159.99999999999616 1.4504295741351472 0.0019023742326386049 1.4519720872025332 
160.99999999999613 1.988705494279539 0.002500068206415611 1.9906532678339706 
161.99999999999613 2.4325618565047855 0.006247427334719264 2.4380834785947814 
162.9999999999961 2.7065047430305933 0.009789596679306194 2.715456826734305 
163.9999999999961 2.7852724873414636 0.010017499395395485 2.7944287547955096 
164.9999999999961 2.7023899984051556 0.006467249039695641 2.7080581093371294 
165.99999999999608 2.53580846947391 0.001918406278757196 2.5370452710947746 
166.99999999999608 2.3761725847769952 0.0005588556573680978 2.3761770660302144 
167.99999999999608 2.291339512951863 0.004816730183594636 2.2956973525699325 
168.99999999999605 2.3027477978042277 0.013105227795728562 2.3154373730255733 
169.99999999999605 2.383771982362589 0.02035499197427592 2.4037077584238964 
170.99999999999602 2.4797058667516634 0.021374802003570365 2.5006335415619514 
171.99999999999602 2.538628522200682 0.014932731646444194 2.5530842082056098 
172.99999999999602 2.5374215367092776 0.005546693030815435 2.5424668910133925 
173.99999999999602 2.4902601439502523 0.0011918473360779777 2.4909221108052453 
174.99999999999596 2.4364409469547326 0.007906242126875969 2.4437679970503314 
175.99999999999596 2.4153947052396227 0.0247892269759101 2.4395287906328886 
176.99999999999596 2.443293918158305 0.04322382088054684 2.4857763493943326 
177.99999999999596 2.5042977854750497 0.05169880259762058 2.5551935840587583 
178.99999999999596 2.5609974543262917 0.04370040060362803 2.603892581698303 


==> figures/mimo_beta_-5db_cb/beampattern18.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.004732128456243558 2.6712181669570376 2.67661002019026 
-179.0 0.005406423956567744 2.5972202943678373 2.603299627413442 
-178.0 0.025440764533352644 2.463260547468594 2.4893516209752207 
-177.00000000000006 0.0372357563769161 2.3664441698106757 2.4043016768622794 
-176.00000000000006 0.031579426141515654 2.3683188052435242 2.4005088427155457 
-175.00000000000006 0.01402695823354513 2.467402803289553 2.4820554105621913 
-174.00000000000006 0.00035069550008169604 2.60068098440679 2.6016902401943494 
-173.00000000000006 0.014394307868736873 2.672873500927513 2.6879554111900203 
-172.0000000000001 0.08717803438944889 2.5992389303969614 2.687102539034329 
-171.0000000000001 0.2531153689337448 2.342051011438077 2.5957956502006856 
-170.0000000000001 0.540122902911342 1.9251047989824819 2.4657351236706266 
-169.0000000000001 0.9548206057657127 1.421895422059759 2.3770409583865217 
-168.00000000000014 1.4689964302535057 0.9253395229348432 2.3944383734935566 
-167.00000000000017 2.015518968498132 0.5140658534960444 2.5294562946740933 
-166.00000000000017 2.4990848056433768 0.22959083544858722 2.7283426172578253 
-165.00000000000017 2.8206387386091194 0.07158164990477697 2.891739095383417 
-164.00000000000017 2.9073832898410914 0.009290942183892405 2.916118641325023 
-163.0000000000002 2.7367507773348025 0.0007766446302566126 2.7369736360224772 
-162.0000000000002 2.344548752116338 0.010213221509553063 2.3542732481336266 
-161.00000000000023 1.813891735187532 0.016958756229568623 1.8304667497468214 
-160.00000000000023 1.249388430720153 0.015400673589239144 1.2645232782396436 
-159.00000000000023 0.7466747920101017 0.008929812750178408 0.7554459602921418 
-158.00000000000026 0.36838703836017656 0.0029007369832415846 0.3712103001355715 
-157.00000000000026 0.1340263806028581 0.00019049324309831716 0.13418953102869882 
-156.00000000000026 0.024966530421057318 0.00038936150758608874 0.025351470486987073 
-155.00000000000028 5.93691173880084e-05 0.0014402889761292359 0.0014999797492449025 
-154.00000000000028 0.014255266634550913 0.0017064660887092175 0.015958600084496136 
-153.0000000000003 0.033144281196046656 0.0009848856108745062 0.03412197535729455 
-152.0000000000003 0.039464472148865726 0.00016339572122065838 0.039619699971021854 
-151.0000000000003 0.03158485105961636 0.0001789008250400835 0.031757808693885704 
-150.00000000000034 0.01696614999998524 0.0011933716137688516 0.01815709067646087 
-149.00000000000034 0.00465330271462614 0.0025179271011860813 0.007171441047535005 
-148.00000000000037 2.450299038441863e-05 0.0031944797208849603 0.003219813806437278 
-147.00000000000037 0.0031438680922648335 0.0027258150497802298 0.005869318430900181 
-146.0000000000004 0.010188899228957726 0.0014350704870088708 0.011621731777111148 
-145.0000000000004 0.016317595778732916 0.00025153432042756597 0.01656562257469688 
-144.00000000000043 0.018238672373225885 0.00010717367045851545 0.018342413007641122 
-143.00000000000043 0.015402415000807286 0.0013457928585006167 0.01674611563469889 
-142.00000000000043 0.009646526761520198 0.0034981499130070414 0.013144467686412952 
-141.00000000000045 0.0038513608989382627 0.005532797124975786 0.009385455405109952 
-140.00000000000045 0.00043860009040084597 0.006418439328028823 0.006858820580897716 
-139.00000000000048 0.0003971189741188712 0.005680496297542693 0.006078756751460565 
-138.00000000000048 0.0031244529401015823 0.003664084749651526 0.006788346411020785 
-137.00000000000048 0.006963535057948403 0.0013863078163165936 0.008348340992743454 
-136.0000000000005 0.010061876304954403 6.864391841886718e-05 0.01012839172361278 
-135.0000000000005 0.011141979394671311 0.00058147038936761 0.011721711166553588 
-134.0000000000005 0.00990385843512954 0.00305231058486601 0.012955728999201707 
-133.00000000000054 0.006985597418750703 0.006796584063176096 0.013783475229899754 
-132.00000000000054 0.003588546291555462 0.010581164099473845 0.01417254030545763 
-131.00000000000054 0.0009698311714301117 0.01309695875622963 0.014070411294519166 
-130.00000000000057 4.609919752453487e-06 0.013448412066937133 0.013456419788575988 
-129.00000000000057 0.0009502511870853359 0.011481055276510338 0.012433551045326065 
-128.00000000000057 0.0034476517064915882 0.007844598469818378 0.011292808033736357 
-127.0000000000006 0.00671106902840571 0.003790362980352792 0.010500338307280763 
-126.0000000000006 0.009810873582810273 0.0007886583774764559 0.010597385731714912 
-125.00000000000063 0.011948183026893138 9.765559340709397e-05 0.012043638503777107 
-124.00000000000063 0.012646478598765864 0.0024132280512560865 0.015058587154609079 
-123.00000000000065 0.011826255923687844 0.007688976207504142 0.019516178686552605 
-122.00000000000065 0.009768377806011358 0.01515676061661697 0.024928753855128306 
-121.00000000000068 0.006999261432635202 0.02352123834843501 0.030526871842173026 
-120.00000000000068 0.004142356126806783 0.03126239529290684 0.03541344020979201 
-119.00000000000068 0.001777298926210892 0.03696465719157629 0.03875209093683843 
-118.0000000000007 0.0003357646493079089 0.03959844041950506 0.039944658959879385 
-117.00000000000071 4.726623265726509e-05 0.038702998494396394 0.03875986471452164 
-116.00000000000072 0.0009338780951718423 0.034448994075606566 0.03539060357998573 
-115.00000000000072 0.002842958958133181 0.027587043939784932 0.030435174538634688 
-114.00000000000075 0.005502326496380376 0.019308864561447505 0.024813540787453816 
-113.00000000000075 0.008582333217142973 0.011058154903329604 0.0196402218502454 
-112.00000000000078 0.011752422515534025 0.004329403278659738 0.0160795946158111 
-111.00000000000078 0.014724329125288909 0.0004866947165552697 0.0152078520808764 
-110.00000000000078 0.017278716939942495 0.0006244184795159167 0.017900316598207518 
-109.00000000000081 0.019275791803943204 0.005480513140661902 0.024755283246231396 
-108.00000000000081 0.020652869032589147 0.015402827494408881 0.03605794929640012 
-107.00000000000082 0.021413006483954337 0.030361682879880218 0.05178162251383821 
-106.00000000000084 0.02160888368040906 0.049997274874914434 0.07161902249362677 
-105.00000000000085 0.021325475765567176 0.07368894934169797 0.09503425470599754 
-104.00000000000085 0.02066409513289083 0.10063401650827353 0.1213256903839416 
-103.00000000000087 0.01972933982755675 0.1299258516310688 0.14969103741783193 
-102.00000000000088 0.018619585431316605 0.16062382337454856 0.1792877785830646 
-101.00000000000088 0.017420981049403723 0.19181048535018455 0.20928437251503795 
-100.00000000000091 0.01620448097211985 0.22263404630459965 0.23889976444767894 
-99.00000000000091 0.015025233876404406 0.2523361716469216 0.2674305817609657 
-98.00000000000094 0.013923609019673435 0.2802665893104905 0.29426676745802294 
-97.00000000000094 0.012927205913124715 0.30588681143829843 0.31889731039270136 
-96.00000000000094 0.012053318653928946 0.3287656390160769 0.3409082113195098 
-95.00000000000097 0.01131146856145362 0.34856911448673866 0.3599749642126935 
-94.00000000000097 0.010705752394123382 0.36504735180131664 0.37585173016725265 
-93.00000000000098 0.010236863473712004 0.37802031109136786 0.3883591288744237 
-92.000000000001 0.009903723887403947 0.38736417775045895 0.39737224597805204 
-91.00000000000101 0.009704718067229166 0.3929996080229781 0.40281010901237685 
-90.00000000000101 0.009638545444626348 0.3948827457265242 0.40462755433023084 
-89.00000000000104 0.009704718067228548 0.3929996080229866 0.4028101090123769 
-88.00000000000104 0.00990372388740355 0.3873641777504733 0.3973722459780521 
-87.00000000000104 0.01023686347371092 0.3780203110913908 0.38835912887443197 
-86.00000000000107 0.010705752394122275 0.36504735180134673 0.3758517301672617 
-85.00000000000107 0.011311468561452225 0.34856911448677624 0.35997496421269776 
-84.0000000000011 0.012053318653927158 0.32876563901611955 0.3409082113199577 
-83.0000000000011 0.01292720591312265 0.3058868114383467 0.31889731039273406 
-82.00000000000111 0.013923609019671202 0.2802665893105458 0.2942667674587719 
-81.00000000000112 0.015025233876402186 0.2523361716469803 0.26743058176097045 
-80.00000000000114 0.01620448097211746 0.22263404630466047 0.23889976444768268 
-79.00000000000114 0.017420981049401204 0.19181048535024856 0.20928437251504584 
-78.00000000000115 0.018619585431314305 0.16062382337461134 0.17928777858312994 
-77.00000000000117 0.019729339827555176 0.12992585163112974 0.14969103741786183 
-76.00000000000117 0.020664095132889432 0.10063401650833129 0.12132569038397609 
-75.00000000000118 0.021325475765566582 0.07368894934174972 0.09503425470615376 
-74.0000000000012 0.02160888368040908 0.04999727487495928 0.07161902249363203 
-73.00000000000121 0.021413006483954892 0.030361682879915197 0.05178162251384115 
-72.00000000000122 0.02065286903259092 0.015402827494434217 0.03605794929641485 
-71.00000000000124 0.019275791803946955 0.005480513140676786 0.02475528324623614 
-70.00000000000125 0.0172787169399469 0.0006244184795208044 0.017900316598199573 
-69.00000000000126 0.01472432912529487 0.0004866947165512016 0.015207852080895064 
-68.00000000000126 0.01175242251554058 0.004329403278648545 0.01607959461581876 
-67.00000000000128 0.008582333217148973 0.011058154903313942 0.01964022185023442 
-66.0000000000013 0.005502326496386491 0.01930886456142993 0.02481354078742552 
-65.0000000000013 0.002842958958137799 0.027587043939769417 0.030435174538633435 
-64.00000000000131 0.0009338780951747157 0.03444899407559459 0.03539060357997984 
-63.00000000000132 4.726623265789757e-05 0.03870299849439111 0.03875986471450223 
-62.000000000001336 0.0003357646493061089 0.03959844041950652 0.039944658959863724 
-61.00000000000135 0.001777298926206873 0.036964657191585114 0.03875209093683844 
-60.00000000000135 0.004142356126801391 0.03126239529292111 0.035413440209795796 
-59.000000000001364 0.006999261432629006 0.02352123834845202 0.03052687184217608 
-58.00000000000138 0.009768377806006033 0.015156760616633498 0.02492875385511952 
-57.00000000000139 0.011826255923684883 0.007688976207517827 0.01951617868655515 
-56.0000000000014 0.012646478598766142 0.0024132280512640233 0.015058587154612833 
-55.000000000001414 0.011948183026896248 9.765559340859731e-05 0.012043638503786721 
-54.00000000000143 0.009810873582816005 0.0007886583774724292 0.010597385731710615 
-53.00000000000144 0.006711069028412309 0.0037903629803451412 0.01050033830727985 
-52.00000000000145 0.003447651706497584 0.007844598469810117 0.011292808033721747 
-51.00000000000146 0.0009502511870888588 0.011481055276504023 0.012433551045312852 
-50.00000000000147 4.60991975245951e-06 0.01344841206693544 0.013456419788578094 
-49.00000000000148 0.0009698311714263234 0.013096958756232409 0.014070411294515929 
-48.00000000000149 0.003588546291549034 0.010581164099480731 0.014172540305456517 
-47.000000000001506 0.006985597418744012 0.006796584063184169 0.013783475229891371 
-46.00000000000152 0.009903858435125286 0.0030523105848726784 0.012955728999214131 
-45.00000000000153 0.011141979394671191 0.0005814703893707384 0.01172171116655036 
-44.000000000001535 0.010061876304959125 6.864391841786827e-05 0.010128391723630607 
-43.00000000000155 0.006963535057956006 0.0013863078163125018 0.008348340992739992 
-42.000000000001556 0.003124452940109098 0.003664084749646642 0.006788346411019724 
-41.00000000000157 0.00039711897412200166 0.005680496297539701 0.006078756751461715 
-40.000000000001585 0.00043860009039732687 0.006418439328029016 0.006858820580883753 
-39.0000000000016 0.0038513608989283474 0.005532797124979062 0.009385455405102496 
-38.000000000001606 0.009646526761507505 0.0034981499130116132 0.013144467686393596 
-37.00000000000161 0.015402415000797682 0.00134579285850435 0.01674611563469841 
-36.00000000000163 0.018238672373224286 0.00010717367045964627 0.01834241300761781 
-35.00000000000164 0.016317595778742127 0.0002515343204259387 0.016565622574686967 
-34.00000000000165 0.010188899228972613 0.0014350704870059836 0.011621731777110933 
-33.00000000000166 0.003143868092276833 0.002725815049778197 0.005869318430911435 
-32.00000000000168 2.450299038369789e-05 0.0031944797208852296 0.0032198138064351363 
-31.000000000001688 0.0046533027146080565 0.002517927101188382 0.007171441047508399 
-30.000000000001698 0.016966149999955108 0.0011933716137715372 0.018157090676429337 
-29.000000000001705 0.031584851059590156 0.0001789008250412406 0.03175780869383961 
-28.00000000000172 0.03946447214886272 0.0001633957212196234 0.03961969997102124 
-27.00000000000173 0.03314428119607506 0.0009848856108725832 0.0341219753573404 
-26.00000000000174 0.01425526663459348 0.0017064660887085995 0.015958600084580755 
-25.00000000000175 5.9369117391312376e-05 0.0014402889761308871 0.0014999797492476668 
-24.000000000001766 0.024966530420937338 0.0003893615075881306 0.025351470486923697 
-23.000000000001776 0.13402638060252176 0.0001904932430963452 0.13418953102822756 
-22.00000000000179 0.3683870383595561 0.0029007369832324114 0.37121030013486117 
-21.000000000001798 0.7466747920091935 0.008929812750164188 0.7554459602914648 
-20.00000000000181 1.2493884307190406 0.01540067358922919 1.2645232782378704 
-19.000000000001823 1.8138917351863844 0.016958756229573664 1.8304667497464073 
-18.000000000001833 2.3445487521153696 0.010213221509573583 2.3542732481333926 
-17.000000000001844 2.7367507773342115 0.0007766446302673863 2.7369736360221513 
-16.000000000001855 2.9073832898410044 0.009290942183834784 2.9161186413256104 
-15.000000000001867 2.8206387386095497 0.07158164990456727 2.8917390953874462 
-14.000000000001878 2.4990848056442245 0.22959083544814493 2.7283426172581313 
-13.000000000001888 2.015518968499212 0.5140658534953315 2.529456294678314 
-12.0000000000019 1.4689964302546095 0.9253395229339009 2.3944383734935477 
-11.000000000001913 0.9548206057666715 1.421895422058713 2.377040958386536 
-10.000000000001922 0.5401229029120561 1.9251047989815187 2.465735123669523 
-9.000000000001934 0.2531153689341972 2.3420510114373734 2.5957956502003183 
-8.000000000001945 0.08717803438967976 2.5992389303966283 2.687102539034316 
-7.000000000001957 0.014394307868813447 2.6728735009275346 2.687955411194449 
-6.000000000001967 0.00035069550007270226 2.600680984407032 2.6016902401943813 
-5.000000000001979 0.014026958233506666 2.46740280328982 2.4820554105622117 
-4.00000000000199 0.03157942614148827 2.3683188052436384 2.400508842715815 
-3.0000000000020015 0.037235756376922585 2.3664441698105665 2.4043016768622762 
-2.000000000002013 0.025440764533391055 2.4632605474683307 2.489351620975221 
-1.0000000000020242 0.005406423956601203 2.597220294367592 2.603299627413402 
-2.0355549961366507e-12 0.004732128456197833 2.6712181669570154 2.676610020190117 
0.9999999999979531 0.06641902028494508 2.5962941832785416 2.6632990068623723 
1.9999999999979419 0.2357877145991074 2.3311956155522346 2.5674247987240024 
2.9999999999979305 0.5398493118684711 1.8999651591487174 2.440052208682777 
3.999999999997919 0.9679974356435899 1.3808916437881458 2.348893454588798 
4.999999999997908 1.465119099950928 0.8739286589512991 2.338828767746105 
5.999999999997897 1.9440318741093243 0.46296214595135626 2.406598513889015 
6.999999999997885 2.3149827881535803 0.1898113164366695 2.504291352110798 
7.999999999997874 2.520485712916207 0.04921110783012777 2.569157717373947 
8.999999999997863 2.559413080801804 0.003027738088137975 2.561918260358288 
9.99999999999785 2.487933782635603 0.0035460337888848456 2.4909969962563734 
10.999999999997842 2.3952578557589974 0.013635507598450409 2.408443460862902 
11.99999999999783 2.3641554530295683 0.015861772101810962 2.379573563583366 
12.999999999997817 2.4337730601609104 0.009810659901276017 2.4431157676659976 
13.999999999997806 2.581507044782511 0.002755058942400889 2.5837510206309955 
14.999999999997796 2.731987520792683 0.0005857419729604075 2.732021492167704 
15.999999999997783 2.788904791088621 0.003657540749583183 2.7919944321670362 
16.999999999997772 2.6754279215429793 0.008076436404950925 2.682959666330439 
17.999999999997762 2.365853432291415 0.009696128113513303 2.375070057431253 
18.99999999999775 1.895876104997446 0.007310205921566602 1.9028043134354338 
19.999999999997737 1.3487520751508 0.003039046089136579 1.3515209274184352 
20.999999999997726 0.8247899631922324 0.00025380516092281003 0.8248795320184988 
21.99999999999772 0.40759667745571815 0.0009407651434962464 0.408457183064005 
22.999999999997705 0.14023281759677214 0.004409094693603837 0.14461555500629114 
23.999999999997694 0.018819293813947473 0.008019982203799503 0.02683760004902135 
24.99999999999768 0.003277942268513119 0.009177172348129675 0.012456661774865837 
25.99999999999767 0.03836765863544383 0.007107510021775551 0.04546931360613452 
26.99999999999766 0.0754351551579229 0.0032906655667421414 0.07871178085342516 
27.999999999997648 0.08679008951041024 0.00039323564620434283 0.08716629527543955 
28.999999999997634 0.06897445467127686 0.0005111198208988322 0.0694719400668145 
29.999999999997627 0.036156913170072455 0.0038612227882931917 0.04001167413201844 
30.999999999997616 0.008380678584509905 0.008678240070133361 0.017059177512237678 
31.999999999997602 0.0003643522893860386 0.012291559788170576 0.01265892754628779 
32.99999999999759 0.015147539949545862 0.012682928246503578 0.027831058424121244 
33.99999999999758 0.044125438429520394 0.00962131422659055 0.05374114272318747 
34.99999999999757 0.07225363911973229 0.004785444371047467 0.07702667308831165 
35.999999999997556 0.08546327589630673 0.0008771487875635736 0.08632401288607922 
36.99999999999754 0.07703142570368637 0.0002501096288562135 0.07726600746310613 
37.999999999997534 0.05060020022802122 0.0037709646255040213 0.05436124354161586 
38.99999999999753 0.01912579824041669 0.010443088632453431 0.029566848159066256 
39.99999999999751 0.0005740502522802264 0.01790388416564792 0.018482126267970838 
40.9999999999975 0.01214795614746879 0.023489039042008764 0.03564164597454981 
41.999999999997485 0.06503332046216521 0.025336606284764168 0.0903662592319386 
42.99999999999748 0.1611807308288118 0.023050342864266264 0.18420932404614151 
43.99999999999746 0.2927980644194205 0.017692941072422752 0.31044271460405426 
44.999999999997456 0.44434813516185623 0.011193776769638146 0.4554618514522323 
45.99999999999745 0.5961998340405231 0.005489154171639759 0.6015762680198048 
46.999999999997435 0.7288010415603128 0.0017822923522887203 0.7304415207238186 
47.99999999999742 0.8263208670458215 0.00021456042101572858 0.8263717838756408 
48.99999999999741 0.879040683650138 4.3672131389754326e-05 0.8789085059176472 
49.9999999999974 0.88420948774298 0.00022002014091149333 0.8842519130878493 
50.999999999997385 0.8454823094598173 0.00011606264271437329 0.8454289631934171 
51.99999999999738 0.7713394090731749 0.0001327342193347332 0.7713193418659243 
52.99999999999737 0.6730043288032386 0.0019737929488807203 0.674848340159906 
53.99999999999736 0.562355143814153 0.008504541094869285 0.5707572666016572 
54.99999999999734 0.4502007229364274 0.0232450173535932 0.47337321747280336 
55.99999999999733 0.34512771865815717 0.04964718292353007 0.394733414498546 
56.99999999999732 0.25296301370153906 0.09034807669998247 0.3433008253322443 
57.99999999999731 0.17677299209140637 0.14657548393347555 0.3233690210875044 
58.99999999999729 0.11724928312003514 0.217825053701983 0.3351249071059823 
59.99999999999728 0.07330890719512498 0.301851554115092 0.3752399925399209 
60.99999999999728 0.0427533509709119 0.3949448450349704 0.4378053387709485 
61.999999999997264 0.022870285041344075 0.492409276513488 0.5154126236061102 
62.99999999999725 0.01090843599104509 0.5891406733844915 0.6002059929551902 
63.99999999999724 0.004399228330026126 0.6801966768845755 0.6847740752447437 
64.99999999999723 0.0013316235088196172 0.7612772246333301 0.7628053508498795 
65.99999999999721 0.000206851668974961 0.829063240486564 0.8294816275908264 
66.9999999999972 8.397749541503454e-06 0.8813944712143651 0.881625908069865 
67.9999999999972 0.0001224150469900861 0.9172953406532481 0.9176486850254252 
68.99999999999719 0.00023802816787638238 0.936877077576509 0.937350380207063 
69.99999999999717 0.0002488055295081429 0.9411543054817084 0.9416393967653683 
70.99999999999716 0.0001683356285669588 0.9318158640923278 0.9322184933390082 
71.99999999999714 6.5759935685227e-05 0.9109850967674258 0.9112805723022258 
72.99999999999714 2.1941006300750586e-05 0.8809967487516616 0.8812417110554481 
73.99999999999713 0.00010373755370977073 0.8442082926908221 0.8445267289835643 
74.99999999999712 0.0003523257112322085 0.8028546733214118 0.8034122243890472 
75.9999999999971 0.0007811992244370256 0.7589482174368214 0.7599244621129065 
76.9999999999971 0.0013799398944609907 0.7142202545586842 0.7157847491575146 
77.99999999999709 0.002120683383213135 0.6700978414045701 0.6723926162336581 
78.99999999999707 0.0029651307117933767 0.6277075888145882 0.6308366532323101 
79.99999999999706 0.003870795902976616 0.5878985227636642 0.5919236195653672 
80.99999999999704 0.004795848107422265 0.5512767175512888 0.5562179243796983 
81.99999999999704 0.005702379330951725 0.5182457165492161 0.5240853220123922 
82.99999999999702 0.00655822319927964 0.48904818960777147 0.49573639611493364 
83.99999999999702 0.007337602076579207 0.4638056491488187 0.4712669310049018 
84.999999999997 0.008020930455557605 0.4425542300133552 0.4506935026464558 
85.99999999999699 0.008594089553606962 0.4252754722781629 0.433983543047596 
86.99999999999697 0.009047441558490358 0.41192172212809836 0.4210797613150974 
87.99999999999697 0.009374793335012082 0.402436204959857 0.41191918533530825 
88.99999999999696 0.009572461995214637 0.39676806460950426 0.40644727031883654 
89.99999999999694 0.00963854544462647 0.39488274572652543 0.40462755433023084 
90.99999999999694 0.009572461995215532 0.3967680646094795 0.4064472703188362 
91.99999999999692 0.009374793335013242 0.40243620495980864 0.41191918533530053 
92.99999999999692 0.00904744155849264 0.41192172212802725 0.421079761315093 
93.99999999999689 0.008594089553609864 0.4252754722780694 0.4339835430475931 
94.99999999999689 0.008020930455561426 0.44255423001323657 0.45069350264642544 
95.99999999999689 0.007337602076583664 0.4638056491486755 0.47126693100486455 
96.99999999999686 0.006558223199284621 0.489048189607603 0.4957363961142937 
97.99999999999686 0.005702379330957067 0.5182457165490261 0.5240853220121988 
98.99999999999685 0.0047958481074280405 0.5512767175510761 0.5562179243796894 
99.99999999999685 0.003870795902982305 0.5878985227634305 0.5919236195653285 
100.99999999999682 0.0029651307117988363 0.6277075888143372 0.6308366532318933 
101.99999999999682 0.002120683383218075 0.6700978414043045 0.6723926162332959 
102.99999999999679 0.0013799398944650911 0.7142202545584111 0.7157847491574845 
103.99999999999679 0.0007811992244402357 0.7589482174365494 0.7599244621120355 
104.99999999999679 0.0003523257112342462 0.8028546733211485 0.803412224389022 
105.99999999999676 0.00010373755371079259 0.8442082926905817 0.8445267289835416 
106.99999999999676 2.1941006300815686e-05 0.8809967487514553 0.8812417110553908 
107.99999999999673 6.57599356846906e-05 0.9109850967672681 0.911280572302039 
108.99999999999673 0.0001683356285663453 0.9318158640922326 0.9322184933390073 
109.99999999999672 0.00024880552950782604 0.941154305481691 0.9416393967653682 
110.99999999999672 0.00023802816787686957 0.9368770775765806 0.9373503802070692 
111.99999999999669 0.00012241504699096728 0.9172953406534174 0.9176486850254325 
112.99999999999669 8.397749541706057e-06 0.8813944712146354 0.8816259080699542 
113.99999999999669 0.00020685166897167388 0.8290632404869331 0.8294816275912608 
114.99999999999666 0.0013316235088080546 0.7612772246337877 0.7628053508508148 
115.99999999999666 0.004399228329998661 0.6801966768851054 0.6847740752452274 
116.99999999999663 0.010908435990990659 0.5891406733850713 0.6002059929558474 
117.99999999999663 0.022870285041249355 0.49240927651408767 0.515412623606338 
118.99999999999662 0.04275335097076107 0.39494484503555777 0.4378053387715493 
119.9999999999966 0.07330890719490023 0.3018515541156374 0.3752399925400301 
120.9999999999966 0.11724928311972076 0.21782505370246094 0.33512490710657694 
121.99999999999659 0.17677299209099226 0.1465754839338667 0.32336902108791915 
122.99999999999658 0.2529630137010226 0.09034807670027921 0.3433008253322045 
123.99999999999656 0.34512771865755043 0.04964718292373217 0.3947334144978211 
124.99999999999656 0.4502007229357571 0.02324501735371542 0.47337321747256095 
125.99999999999653 0.5623551438134629 0.008504541094930654 0.5707572666003362 
126.99999999999653 0.673004328802587 0.0019737929489029703 0.6748483401594305 
127.99999999999653 0.7713394090726376 0.00013273421933800454 0.77131934186458 
128.9999999999965 0.8454823094594629 0.00011606264271304208 0.8454289631926347 
129.9999999999965 0.8842094877428693 0.00022002014091194075 0.8842519130878475 
130.99999999999648 0.8790406836503122 4.3672131390762234e-05 0.8789085059176729 
131.99999999999648 0.8263208670462858 0.0002145604210114964 0.8263717838757848 
132.99999999999645 0.728801041561028 0.0017822923522730228 0.7304415207250023 
133.99999999999645 0.5961998340414105 0.005489154171610395 0.6015762680199276 
134.99999999999642 0.44434813516280297 0.01119377676959896 0.45546185145318485 
135.99999999999642 0.2927980644203048 0.01769294107238457 0.31044271460498585 
136.99999999999642 0.16118073082952172 0.023050342864241284 0.1842093240470278 
137.9999999999964 0.0650333204626249 0.025336606284762586 0.09036625923258902 
138.9999999999964 0.012147956147659 0.023489039042032762 0.03564164597481933 
139.9999999999964 0.0005740502522435825 0.017903884165690147 0.01848212626794535 
140.99999999999636 0.019125798240244817 0.010443088632499375 0.02956684815892779 
141.99999999999636 0.05060020022782733 0.003770964625537138 0.05436124354140795 
142.99999999999636 0.07703142570357076 0.0002501096288651389 0.07726600746300079 
143.99999999999633 0.08546327589632435 0.0008771487875479345 0.08632401288608887 
144.99999999999633 0.0722536391198704 0.0047854443710179705 0.07702667308834651 
145.99999999999633 0.04412543842971177 0.009621314226563926 0.05374114272329575 
146.9999999999963 0.015147539949693154 0.012682928246494635 0.02783105842418405 
147.9999999999963 0.0003643522894101983 0.012291559788184206 0.012658927546355442 
148.99999999999628 0.008380678584390771 0.008678240070161868 0.017059177512156107 
149.99999999999628 0.03615691316986769 0.00386122278832075 0.04001167413189771 
150.99999999999625 0.06897445467110226 0.0005111198209102895 0.06947194006661589 
151.99999999999625 0.0867900895103826 0.00039323564619452267 0.08716629527545003 
152.99999999999625 0.07543515515808652 0.0032906655667187994 0.07871178085359302 
153.99999999999622 0.03836765863570505 0.007107510021755046 0.04546931360658844 
154.99999999999622 0.0032779422686297637 0.009177172348126471 0.012456661774955509 
155.9999999999962 0.018819293813582095 0.008019982203816185 0.026837600048719677 
156.9999999999962 0.14023281759561043 0.004409094693628583 0.14461555500543047 
157.99999999999616 0.4075966774536072 0.0009407651435109793 0.40845718306297857 
158.99999999999616 0.8247899631892891 0.00025380516091568715 0.8248795320141229 
159.99999999999616 1.348752075147428 0.003039046089111815 1.3515209274175104 
160.99999999999613 1.8958761049942352 0.007310205921542861 1.9028043134315533 
161.99999999999613 2.3658534322889664 0.009696128113510307 2.375070057427966 
162.9999999999961 2.675427921541678 0.008076436404972387 2.6829596663302815 
163.9999999999961 2.7889047910885068 0.0036575407496110355 2.7919944321669714 
164.9999999999961 2.731987520793414 0.000585741972965666 2.7320214921689585 
165.99999999999608 2.5815070447835162 0.0027550589423692893 2.583751020631171 
166.99999999999608 2.4337730601616285 0.009810659901227838 2.443115767667426 
167.99999999999608 2.364155453029675 0.015861772101793632 2.3795735635844513 
168.99999999999605 2.395257855758552 0.013635507598495623 2.408443460862836 
169.99999999999605 2.4879337826350043 0.003546033788945552 2.4909969962561527 
170.99999999999602 2.5594130808016238 0.003027738088044769 2.5619182603576207 
171.99999999999602 2.520485712916923 0.049211107829605444 2.5691577173749747 
172.99999999999602 2.314982788155376 0.18981131643543106 2.504291352110829 
173.99999999999602 1.9440318741120035 0.46296214594924745 2.406598513889093 
174.99999999999596 1.4651190999540091 0.8739286589484252 2.3388287677445687 
175.99999999999596 0.9679974356464945 1.3808916437849073 2.348893454588381 
176.99999999999596 0.539849311870743 1.8999651591457138 2.4400522086818635 
177.99999999999596 0.2357877146005432 2.3311956155500497 2.567424798724247 
178.99999999999596 0.06641902028560989 2.5962941832775117 2.663299006861304 


==> figures/mimo_beta_-5db_cb/beampattern19.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.528146637711234 0.00908622061676626 2.5377917030733013 
-179.0 2.488352766995571 0.0053773544605424705 2.4942517068934573 
-178.0 2.4286746986960486 0.0016701738466791511 2.4308074060130624 
-177.00000000000006 2.386353284615938 1.1758210250752521e-05 2.386773204122572 
-176.00000000000006 2.3926104092667124 0.0010807349010102188 2.394070055320106 
-175.00000000000006 2.4525960720991957 0.0038212787907331573 2.456796377624202 
-174.00000000000006 2.5399756187888447 0.006198269340067585 2.5465707382672043 
-173.00000000000006 2.6101840393487494 0.006557601793597221 2.617156494486882 
-172.0000000000001 2.625501730887487 0.004691398347495152 2.6306157935776344 
-171.0000000000001 2.577907814717264 0.0019241523286363626 2.5802566159556513 
-170.0000000000001 2.4963387663140697 0.00019481490769656707 2.4969707417589144 
-169.0000000000001 2.433231310800489 0.0007642276007498027 2.4344725986992124 
-168.00000000000014 2.4364950471179276 0.003398003669926062 2.4404415649206883 
-167.00000000000017 2.521146349588475 0.006535033913310387 2.528317562607931 
-166.00000000000017 2.655395491528108 0.008297005111796362 2.6644016776519504 
-165.00000000000017 2.76883693630694 0.007663408094548067 2.777234458165438 
-164.00000000000017 2.779457526073098 0.0050642867190511445 2.785212113865014 
-163.0000000000002 2.6271509927249608 0.0020493606105308313 2.629779847082317 
-162.0000000000002 2.2987081405902168 0.00028973513528573195 2.299423236436626 
-161.00000000000023 1.8337672588319818 0.0005677937552346551 1.834598577346962 
-160.00000000000023 1.3102442360931887 0.0023756645058850326 1.312747341477066 
-159.00000000000023 0.8166723801674625 0.004326497115211964 0.8210357244912672 
-158.00000000000026 0.42358890077802475 0.005071672808540398 0.428654051232752 
-157.00000000000026 0.16499785923658408 0.00413164506253584 0.16911420565624788 
-156.00000000000026 0.035308465458763476 0.0021433304890795804 0.037443837980817976 
-155.00000000000028 0.00014589684797614022 0.0004133926731507783 0.000559184803406027 
-154.00000000000028 0.014310646770915363 8.855519426195556e-05 0.01439983712134819 
-153.0000000000003 0.03876297832322524 0.0014587099854459224 0.040216469104917135 
-152.0000000000003 0.05068947104225332 0.003795625984332178 0.054472561380248856 
-151.0000000000003 0.0447999713478406 0.005793410635202101 0.05057722979173088 
-150.00000000000034 0.027871698489489564 0.0063291094115643515 0.03418676916362699 
-149.00000000000034 0.01064825775200371 0.005099796486497144 0.01574017823812153 
-148.00000000000037 0.0010871085156474135 0.0027887788043462333 0.0038744465674479707 
-147.00000000000037 0.0012440469383311681 0.0006911485008235317 0.0019370244641293299 
-146.0000000000004 0.007918078878454714 2.153845915455589e-05 0.007940254644385603 
-145.0000000000004 0.015581162171821844 0.0012789790136961297 0.01685634014382181 
-144.00000000000043 0.019594134476727528 0.0039906997929776145 0.02357609634192431 
-143.00000000000043 0.018177768234056563 0.0069463247441261585 0.025112610725280426 
-142.00000000000043 0.01258791881884869 0.008786819133114469 0.021364020132676704 
-141.00000000000045 0.005878144357296302 0.008652384793471822 0.014523563051419296 
-140.00000000000045 0.001142698611292749 0.006586489192564422 0.0077270658879971124 
-139.00000000000048 0.00012456424780648743 0.0035252427190627334 0.0036513791431672894 
-138.00000000000048 0.002696123088090922 0.0008967047299527699 0.00359539172491648 
-137.00000000000048 0.0072323698300089554 2.0032724223478203e-05 0.007252991268095496 
-136.0000000000005 0.011527637438507281 0.0015627840157097048 0.0130870661256916 
-135.0000000000005 0.013772483357442262 0.005270161558836988 0.019035099896286545 
-134.0000000000005 0.013197127995444655 0.010055537584592518 0.023242380568813 
-133.00000000000054 0.010206318818460392 0.014396984734749397 0.02459275407646256 
-132.00000000000054 0.006059974394975576 0.01687769380910708 0.02292937912488006 
-131.00000000000054 0.00230608785606572 0.01667294043839596 0.01897468239561431 
-130.00000000000057 0.0002126221077586511 0.013824366942118721 0.014036918141649524 
-129.00000000000057 0.00038938233173896385 0.009229019290582471 0.009621577541400732 
-128.00000000000057 0.00268439043833347 0.004368852493114454 0.0070577011645678745 
-127.0000000000006 0.006331827639912885 0.000882478010209992 0.0072178081771381245 
-126.0000000000006 0.010255727392994029 0.00011481865625561498 0.010371250317562654 
-125.00000000000063 0.013409045154759793 0.002769411856808833 0.016175397571300383 
-124.00000000000063 0.015045683740004239 0.008743919689202623 0.02378288122328868 
-123.00000000000065 0.014866147793867603 0.017170851456560478 0.03202767321136461 
-122.00000000000065 0.013025959326335547 0.02663140164402864 0.039647116239025934 
-121.00000000000068 0.010034449024217141 0.03547397213614135 0.04549913072239628 
-120.00000000000068 0.006592307355438944 0.042155846369117234 0.048741453412930694 
-119.00000000000068 0.0034189759253685733 0.04553476218875464 0.04895070781922414 
-118.0000000000007 0.0011102671571394062 0.04506004221206233 0.046171310486669795 
-117.00000000000071 4.926192865235146e-05 0.04084189323220962 0.04089583017968711 
-116.00000000000072 0.00037583237952746733 0.033604685867403505 0.03398792358937061 
-115.00000000000072 0.002006392831515345 0.02455012938205882 0.02656534528692185 
-114.00000000000075 0.004687623459991275 0.015166916296894045 0.01986334602937149 
-113.00000000000075 0.00806582484474297 0.007024928306099914 0.015098215821574747 
-112.00000000000078 0.011755838379245181 0.0015865627578370957 0.01334747990655758 
-111.00000000000078 0.01539820112057757 5.805252539395645e-05 0.015458305412636913 
-110.00000000000078 0.018698610578518477 0.0032926612903084497 0.021990091124154114 
-109.00000000000081 0.021448553132619706 0.011747587784820492 0.03319193886074701 
-108.00000000000081 0.023529388584470443 0.025488704764956363 0.04901143143524247 
-107.00000000000082 0.02490409676240638 0.04423245177259043 0.06912824454929355 
-106.00000000000084 0.025601461058860277 0.0674121899073873 0.09300467473699063 
-105.00000000000085 0.025697060398425686 0.09425658153101844 0.11994501462765407 
-104.00000000000085 0.025294481396693082 0.12386935782404557 0.14915654604502807 
-103.00000000000087 0.02450900829379923 0.15530245824328304 0.17980638836833046 
-102.00000000000088 0.02345495964128384 0.18761735977562194 0.21107018534266764 
-101.00000000000088 0.022236967417230583 0.21993202398253325 0.2421703512302669 
-100.00000000000091 0.020944892095724067 0.25145301834374256 0.27240312451399845 
-99.00000000000091 0.019651725665191126 0.2814939111931915 0.30115487949845154 
-98.00000000000094 0.018413705225466384 0.3094820060922198 0.3279089840060481 
-97.00000000000094 0.017271879776384724 0.33495595239842174 0.35224498286493394 
-96.00000000000094 0.01625448121409722 0.35755685863137904 0.37383208530764994 
-95.00000000000097 0.015379597429987017 0.37701536458366336 0.39241891085790787 
-94.00000000000097 0.014657795164929209 0.39313680541361135 0.40782127532856965 
-93.00000000000098 0.014094471197236917 0.40578621292234607 0.4199095413662335 
-92.000000000001 0.013691812180773788 0.4148745078279579 0.4285967682566058 
-91.00000000000101 0.013450313768784191 0.42034688048737695 0.43382860953873886 
-90.00000000000101 0.013369851398122155 0.4221740544902363 0.43557564554608436 
-89.00000000000104 0.01345031376878445 0.4203468804873849 0.4338286095387389 
-88.00000000000104 0.013691812180773292 0.41487450782797264 0.4285967682566067 
-87.00000000000104 0.01409447119723578 0.405786212922369 0.4199095413662341 
-86.00000000000107 0.014657795164928137 0.3931368054136407 0.4078212753286668 
-85.00000000000107 0.015379597429984869 0.37701536458370016 0.3924189108579186 
-84.0000000000011 0.016254481214095225 0.35755685863142045 0.3738320853076522 
-83.0000000000011 0.017271879776382806 0.3349559523984696 0.35224498286494177 
-82.00000000000111 0.018413705225463997 0.3094820060922749 0.32790898400604973 
-81.00000000000112 0.019651725665188392 0.2814939111932505 0.30115487949846637 
-80.00000000000114 0.020944892095721295 0.2514530183438049 0.2724031245140045 
-79.00000000000114 0.022236967417227322 0.21993202398259892 0.2421703512303216 
-78.00000000000115 0.02345495964128189 0.18761735977568733 0.21107018534273123 
-77.00000000000117 0.024509008293796233 0.15530245824334793 0.17980638836833412 
-76.00000000000117 0.02529448139669278 0.12386935782410859 0.14915654604505516 
-75.00000000000118 0.02569706039842547 0.09425658153107655 0.119945014627664 
-74.0000000000012 0.025601461058859968 0.06741218990743882 0.0930046747369973 
-73.00000000000121 0.0249040967624086 0.04423245177263318 0.06912824454937157 
-72.00000000000122 0.023529388584473114 0.02548870476498966 0.049011431435262126 
-71.00000000000124 0.02144855313262361 0.011747587784843047 0.03319193886079043 
-70.00000000000125 0.01869861057852464 0.0032926612903201717 0.02199009112416311 
-69.00000000000126 0.015398201120584553 5.805252539547223e-05 0.015458305412632297 
-68.00000000000126 0.011755838379252717 0.0015865627578296973 0.01334747990654881 
-67.00000000000128 0.00806582484475055 0.007024928306085673 0.015098215821563246 
-66.0000000000013 0.004687623459997715 0.01516691629687571 0.01986334602936752 
-65.0000000000013 0.0020063928315197975 0.024550129382039692 0.02656534528692004 
-64.00000000000131 0.00037583237952948807 0.03360468586738645 0.03398792358930439 
-63.00000000000132 4.926192865162811e-05 0.040841893232197536 0.04089583017962769 
-62.000000000001336 0.0011102671571358743 0.045060042212057366 0.0461713104866151 
-61.00000000000135 0.00341897592536312 0.0455347621887575 0.048950707819220396 
-60.00000000000135 0.00659230735543196 0.042155846369127864 0.04874145341292721 
-59.000000000001364 0.010034449024210402 0.035473972136157404 0.04549913072240393 
-58.00000000000138 0.013025959326330647 0.026631401644047637 0.039647116239044995 
-57.00000000000139 0.014866147793865329 0.017170851456579216 0.03202767321133216 
-56.0000000000014 0.015045683740005466 0.008743919689217748 0.023782881223291644 
-55.000000000001414 0.013409045154764663 0.002769411856817719 0.016175397571304782 
-54.00000000000143 0.010255727393001396 0.00011481865625740531 0.010371250317564544 
-53.00000000000144 0.006331827639920889 0.0008824780102053244 0.007217808177139711 
-52.00000000000145 0.0026843904383398046 0.004368852493105516 0.0070577011645596354 
-51.00000000000146 0.00038938233174161114 0.009229019290572262 0.009621577541387323 
-50.00000000000147 0.00021262210775666794 0.01382436694211087 0.014036918141633312 
-49.00000000000148 0.002306087856059429 0.016672940438392535 0.018974682395611602 
-48.00000000000149 0.006059974394967024 0.01687769380910956 0.022929379124873594 
-47.000000000001506 0.010206318818452518 0.01439698473475686 0.024592754076464208 
-46.00000000000152 0.01319712799544063 0.010055537584602377 0.02324238056881851 
-45.00000000000153 0.013772483357444128 0.005270161558846127 0.01903509989629434 
-44.000000000001535 0.011527637438514652 0.001562784015715317 0.013087066125709278 
-43.00000000000155 0.007232369830018957 2.003272422407383e-05 0.0072529912681188165 
-42.000000000001556 0.002696123088098979 0.0008967047299488155 0.0035953917249217883 
-41.00000000000157 0.00012456424780838977 0.0035252427190565067 0.0036513791431628355 
-40.000000000001585 0.0011426986112867204 0.006586489192558773 0.007727065887990864 
-39.0000000000016 0.005878144357283854 0.008652384793469426 0.014523563051404752 
-38.000000000001606 0.012587918818835099 0.008786819133116313 0.021364020132667617 
-37.00000000000161 0.01817776823404859 0.006946324744131454 0.02511261072528051 
-36.00000000000163 0.019594134476729756 0.003990699792983853 0.023576096341931353 
-35.00000000000164 0.015581162171835316 0.0012789790137004734 0.016856340143832412 
-34.00000000000165 0.007918078878471263 2.1538459155144383e-05 0.00794025464441017 
-33.00000000000166 0.0012440469383398086 0.0006911485008204194 0.0019370244641337122 
-32.00000000000168 0.0010871085156382429 0.0027887788043413275 0.0038744465674429213 
-31.000000000001688 0.010648257751974794 0.005099796486493188 0.015740178238093108 
-30.000000000001698 0.027871698489451084 0.006329109411563544 0.03418676916358249 
-29.000000000001705 0.04479997134781392 0.0057934106352049465 0.050577229791680264 
-28.00000000000172 0.050689471042258655 0.003795625984337045 0.05447256138029499 
-27.00000000000173 0.03876297832326656 0.0014587099854500695 0.04021646910497745 
-26.00000000000174 0.014310646770965203 8.855519426310159e-05 0.014399837121415529 
-25.00000000000175 0.00014589684797006985 0.00041339267314841375 0.0005591848033961633 
-24.000000000001766 0.03530846545861132 0.002143330489075393 0.037443837980648306 
-23.000000000001776 0.16499785923619825 0.004131645062532494 0.16911420565603236 
-22.00000000000179 0.42358890077735883 0.005071672808540155 0.428654051232072 
-21.000000000001798 0.8166723801665431 0.004326497115215028 0.8210357244910452 
-20.00000000000181 1.3102442360921243 0.0023756645058893673 1.3127473414746464 
-19.000000000001823 1.8337672588309541 0.0005677937552371436 1.8345985773464624 
-18.000000000001833 2.2987081405893925 0.00028973513528418577 2.2994232364365104 
-17.000000000001844 2.627150992724469 0.002049360610525533 2.6297798470822364 
-16.000000000001855 2.779457526072968 0.005064286719044807 2.7852121138650068 
-15.000000000001867 2.76883693630709 0.007663408094544367 2.7772344581654544 
-14.000000000001878 2.655395491528391 0.00829700511179761 2.6644016776519712 
-13.000000000001888 2.5211463495887174 0.006535033913315934 2.528317562607942 
-12.0000000000019 2.436495047118019 0.003398003669932587 2.4404415649207083 
-11.000000000001913 2.4332313108004167 0.0007642276007534023 2.4344725986991933 
-10.000000000001922 2.496338766313905 0.00019481490769518992 2.496970741758904 
-9.000000000001934 2.577907814717117 0.0019241523286311882 2.5802566159556495 
-8.000000000001945 2.625501730887449 0.004691398347489808 2.6306157935776344 
-7.000000000001957 2.6101840393488445 0.006557601793595472 2.6171564944868884 
-6.000000000001967 2.53997561878902 0.0061982693400707296 2.5465707382672105 
-5.000000000001979 2.4525960720993583 0.003821278790739061 2.4567963776242117 
-4.00000000000199 2.392610409266785 0.0010807349010146861 2.394070055320112 
-3.0000000000020015 2.386353284615894 1.1758210250234106e-05 2.386773204122567 
-2.000000000002013 2.4286746986959336 0.001670173846673184 2.4308074060130473 
-1.0000000000020242 2.4883527669954595 0.005377354460534142 2.494251706893443 
-2.0355549961366507e-12 2.5281466377111914 0.009086220616760326 2.5377917030732995 
0.9999999999979531 2.5271930258305244 0.010647604187816859 2.5383971820060833 
1.9999999999979419 2.4924980486838773 0.009158716683396155 2.5021727926896244 
2.9999999999979305 2.4530589054665533 0.005519565681906875 2.459035676395784 
3.999999999997919 2.440581019099499 0.0018460473313289731 2.442834507898575 
4.999999999997908 2.4686843614892395 0.00013702981014640297 2.4692076459823964 
5.999999999997897 2.523319041114727 0.0010662290730119595 2.524780406105015 
6.999999999997885 2.57043724939927 0.0036606735591620653 2.5745163393406423 
7.999999999997874 2.5767480357946235 0.006025412511298878 2.5832078565038383 
8.999999999997863 2.531541655917659 0.0065936480225880275 2.538565120633603 
9.99999999999785 2.4565787367972605 0.005073314680443189 2.4620606014330755 
10.999999999997842 2.3974140835039246 0.002508858712507534 2.400312500100617 
11.99999999999783 2.3996699742127476 0.0004872388918289892 2.4005521922607787 
12.999999999997817 2.4821158680048585 6.831939465364361e-05 2.4826197997841293 
13.999999999997806 2.620515235451008 0.0011549303511842292 2.6221723853392267 
14.999999999997796 2.751089287246935 0.0026769003523788976 2.754333914071531 
15.999999999997783 2.79292892177741 0.003402926795632558 2.7969310587848475 
16.999999999997772 2.6796642471196885 0.002796357720962559 2.6830338846556794 
17.999999999997762 2.3865409935006814 0.0013436605124501491 2.3883715800006695 
18.99999999999775 1.941453072746797 0.00016946390077453326 1.9419812186900296 
19.999999999997737 1.415879943016496 0.00023264931637724594 1.4163327497615512 
20.999999999997726 0.9003251812445433 0.0016563919221766496 0.9020842728098319 
21.99999999999772 0.4748051514769981 0.0036303825613414106 0.47846128663928805 
22.999999999997705 0.18589672994908235 0.004934041987437778 0.19082262045555906 
23.999999999997694 0.03799735199231995 0.00472996414407522 0.04271670037573819 
24.99999999999768 9.783958463604635e-06 0.0031180929291950246 0.003128460356841837 
25.99999999999767 0.02264596317924718 0.0011062315157501486 0.02376235051344382 
26.99999999999766 0.05832103279932354 2.0218562766955746e-05 0.05835197196144695 
27.999999999997648 0.07601884239184993 0.0007135511356145427 0.07673573943128942 
28.999999999997634 0.06677521211744136 0.003044376739850097 0.06981372497699558 
29.999999999997627 0.03976146592872881 0.00591967491270338 0.04567053997420989 
30.999999999997616 0.012479874607546303 0.007876554520342659 0.020348423823856394 
31.999999999997602 0.00010059351790163104 0.007874661783223904 0.007975566717751875 
32.99999999999759 0.00828698751548095 0.005871331367445421 0.014168076921898084 
33.99999999999758 0.0316647734907399 0.002882360974764391 0.034562641040582785 
34.99999999999757 0.05751366754254762 0.0005084376000697985 0.05803703077493585 
35.999999999997556 0.07233519928546012 0.0001756970321979656 0.07251952493630055 
36.99999999999754 0.06825744805606233 0.0024648355490918612 0.07072220691360837 
37.999999999997534 0.04678519422372846 0.0068384492861328925 0.05361684954999148 
38.99999999999753 0.018751706404371012 0.011870974296668522 0.03061486362692012 
39.99999999999751 0.000844302150444441 0.015850652588191638 0.01669363019204788 
40.9999999999975 0.010203177772763316 0.01746913339265461 0.027684660800629098 
41.999999999997485 0.05902661681200589 0.01630111600084152 0.07535898376758227 
42.99999999999748 0.15084855634905578 0.012892879878624943 0.16379417198715243 
43.99999999999746 0.27941110059074503 0.008458966718599937 0.28794440961445 
44.999999999997456 0.4301628271521332 0.00434734172877477 0.4346044646851648 
45.99999999999745 0.5836747799585021 0.0015119867772298494 0.5852983425072422 
46.999999999997435 0.7198658330303173 0.0002076634241710744 0.7201991689227686 
47.99999999999742 0.8219094346532858 1.7541364695797023e-05 0.8220632274346125 
48.99999999999741 0.8789758689584513 0.00019027009856464135 0.8793090615941149 
49.9999999999974 0.8874030228823611 0.00015169172349987332 0.8876999273449645 
50.999999999997385 0.8503320832103582 3.6738718576555133e-06 0.8504784835837552 
51.99999999999738 0.7761782579333011 0.00083798089757091 0.7771516356575126 
52.99999999999737 0.6764751448890101 0.00476171702660968 0.6813605646504807 
53.99999999999736 0.5636367361433505 0.014623189343855848 0.5783686812282867 
54.99999999999734 0.44906554681147764 0.033511643037963675 0.4826694049712807 
55.99999999999733 0.34185879370894195 0.06415812328549571 0.40609297052572696 
56.99999999999732 0.24818381503318837 0.10837809023783403 0.3566241441117315 
57.99999999999731 0.17124980101768228 0.16667294721765408 0.33797516331926625 
58.99999999999729 0.11171525650936233 0.23806003857334393 0.349822950774622 
59.99999999999728 0.06834039970629599 0.32014508136526415 0.3885338156559433 
60.99999999999728 0.038708979001036176 0.4094018957498976 0.4481650017280345 
61.999999999997264 0.019886991044873726 0.5015912395740219 0.5215423524485902 
62.99999999999725 0.008938887651542911 0.592237084571828 0.6012529808142233 
63.99999999999724 0.0032714201226169528 0.6770831154321836 0.6804458294345932 
64.99999999999723 0.0008131441842178358 0.752469508222085 0.7533881599770098 
65.99999999999721 6.088864141615806e-05 0.8155937632849487 0.8157730204952764 
66.9999999999972 3.417723775139433e-05 0.8646435915978273 0.8648066632582969 
67.9999999999972 0.00017792621920631645 0.8988102021362995 0.8991245800547535 
68.99999999999719 0.0002466946665895421 0.9182044036910946 0.9185918525664458 
69.99999999999717 0.0001939804090870911 0.9237051461932778 0.9240409487158585 
70.99999999999716 8.025913981908329e-05 0.9167712779918525 0.9169914540204854 
71.99999999999714 5.314668890982352e-06 0.8992439608605082 0.8993847421696737 
72.99999999999714 6.460847198369071e-05 0.8731611806104216 0.8733547821090074 
73.99999999999713 0.00032599660859369297 0.8405987804936956 0.8410458249194203 
74.99999999999712 0.0008216215160449023 0.8035457062643666 0.8044794911037747 
75.9999999999971 0.0015497179099196545 0.7638155031711245 0.7654680390693851 
76.9999999999971 0.0024818126873414176 0.722991932207456 0.7255671611182272 
77.99999999999709 0.0035719056307198546 0.6824039226142119 0.6860601084965753 
78.99999999999707 0.0047653652728149925 0.6431237721569814 0.6479647884991621 
79.99999999999706 0.006006269995269914 0.6059822511391673 0.6120562168357322 
80.99999999999704 0.007242683036234667 0.5715947334569766 0.5788979345265827 
81.99999999999704 0.008429860553124294 0.5403933665816869 0.5488773984359031 
82.99999999999702 0.009531686427692664 0.5126613572045653 0.5222417142577858 
83.99999999999702 0.010520757178929021 0.4885665130014128 0.49913127476013164 
84.999999999997 0.011377558605297183 0.4681921307083677 0.4796098346301068 
85.99999999999699 0.012089129034122407 0.45156409737819836 0.46369028331784035 
86.99999999999697 0.012647527728259932 0.4386736563419514 0.4513558860689252 
87.99999999999697 0.013048345052480915 0.42949568979865577 0.4425770817164692 
88.99999999999696 0.01328941744514634 0.424002609343867 0.43732409181144716 
89.99999999999694 0.013369851398121994 0.42217405449023776 0.43557564554608436 
90.99999999999694 0.013289417445147363 0.4240026093438444 0.4373240918114452 
91.99999999999692 0.0130483450524834 0.4294956897986101 0.44257708171646687 
92.99999999999692 0.012647527728263103 0.4386736563418827 0.45135588606890964 
93.99999999999689 0.01208912903412663 0.45156409737810854 0.4636902833178244 
94.99999999999689 0.011377558605302065 0.4681921307082536 0.4796098346300821 
95.99999999999689 0.010520757178934888 0.48856651300127574 0.4991312747597174 
96.99999999999686 0.009531686427699186 0.5126613572044052 0.5222417142576861 
97.99999999999686 0.00842986055313125 0.5403933665815073 0.5488773984358248 
98.99999999999685 0.007242683036241867 0.5715947334567767 0.5788979345265052 
99.99999999999685 0.0060062699952775096 0.6059822511389478 0.6120562168357091 
100.99999999999682 0.004765365272822267 0.6431237721567474 0.6479647884990891 
101.99999999999682 0.0035719056307270763 0.6824039226139667 0.6860601084961935 
102.99999999999679 0.002481812687347453 0.7229919322072066 0.7255671611181895 
103.99999999999679 0.001549717909924485 0.7638155031708775 0.7654680390691089 
104.99999999999679 0.000821621516048707 0.8035457062641304 0.8044794911035291 
105.99999999999676 0.0003259966085959169 0.840598780493481 0.8410458249194099 
106.99999999999676 6.460847198461626e-05 0.8731611806102397 0.8733547821082509 
107.99999999999673 5.3146688908468234e-06 0.8992439608603734 0.8993847421694364 
108.99999999999673 8.025913981837708e-05 0.9167712779917754 0.9169914540204652 
109.99999999999672 0.00019398040908653397 0.9237051461932714 0.9240409487158585 
110.99999999999672 0.00024669466658957926 0.9182044036911692 0.9185918525664577 
111.99999999999669 0.00017792621920707628 0.8988102021364628 0.8991245800548031 
112.99999999999669 3.4177237752143204e-05 0.8646435915980814 0.8648066632583158 
113.99999999999669 6.0888641414524484e-05 0.8155937632852926 0.8157730204956437 
114.99999999999666 0.0008131441842093491 0.7524695082225102 0.7533881599771255 
115.99999999999666 0.0032714201225939894 0.6770831154326776 0.6804458294359302 
116.99999999999663 0.0089388876514945 0.5922370845723692 0.6012529808160731 
117.99999999999663 0.019886991044785276 0.5015912395745863 0.521542352448891 
118.99999999999662 0.03870897900089149 0.4094018957504567 0.4481650017288653 
119.9999999999966 0.06834039970607596 0.3201450813657912 0.3885338156561728 
120.9999999999966 0.11171525650904944 0.23806003857381658 0.34982295077414743 
121.99999999999659 0.17124980101726453 0.16667294721805226 0.3379751633192084 
122.99999999999658 0.2481838150326646 0.10837809023814803 0.3566241441114682 
123.99999999999656 0.3418587937083232 0.06415812328572298 0.4060929705251559 
124.99999999999656 0.4490655468107905 0.03351164303811257 0.48266940497020766 
125.99999999999653 0.563636736142643 0.014623189343940616 0.5783686812270841 
126.99999999999653 0.6764751448883489 0.004761717026648635 0.6813605646501648 
127.99999999999653 0.7761782579327584 0.0008379808975828599 0.7771516356572967 
128.9999999999965 0.8503320832100095 3.673871858096422e-06 0.8504784835825808 
129.9999999999965 0.8874030228822697 0.00015169172349872818 0.8876999273449606 
130.99999999999648 0.8789758689586518 0.00019027009856537283 0.8793090615948806 
131.99999999999648 0.8219094346537796 1.7541364696528355e-05 0.8220632274364453 
132.99999999999645 0.7198658330310598 0.00020766342416720068 0.7201991689238131 
133.99999999999645 0.5836747799594098 0.0015119867772173834 0.5852983425088397 
134.99999999999642 0.43016282715308374 0.004347341728752926 0.4346044646858356 
135.99999999999642 0.2794111005916165 0.008458966718572576 0.2879444096150693 
136.99999999999642 0.1508485563497414 0.012892879878599465 0.16379417198785629 
137.9999999999964 0.05902661681243765 0.01630111600082658 0.07535898376777327 
138.9999999999964 0.010203177772932772 0.0174691333926558 0.027684660800818103 
139.9999999999964 0.0008443021504024249 0.015850652588209696 0.01669363019203297 
140.99999999999636 0.018751706404212254 0.011870974296697706 0.030614863626771936 
141.99999999999636 0.04678519422356207 0.006838449286163419 0.053616849549900994 
142.99999999999636 0.06825744805597751 0.0024648355491132807 0.0707222069135535 
143.99999999999633 0.07233519928549748 0.000175697032203909 0.07251952493639886 
144.99999999999633 0.05751366754268445 0.0005084376000604228 0.05803703077508319 
145.99999999999633 0.03166477349090543 0.002882360974746266 0.03456264104083364 
146.9999999999963 0.008286987515587851 0.0058713313674286895 0.014168076921942874 
147.9999999999963 0.00010059351788895876 0.007874661783217246 0.007975566717735343 
148.99999999999628 0.012479874607413486 0.007876554520349292 0.020348423823698423 
149.99999999999628 0.039761465928543974 0.005919674912719605 0.04567053997415094 
150.99999999999625 0.06677521211731513 0.0030443767398674153 0.06981372497685275 
151.99999999999625 0.07601884239187469 0.0007135511356244881 0.0767357394313641 
152.99999999999625 0.05832103279950709 2.0218562765334576e-05 0.05835197196172231 
153.99999999999622 0.022645963179467633 0.001106231515739423 0.0237623505136559 
154.99999999999622 9.783958469858939e-06 0.0031180929291826326 0.0031284603568322395 
155.9999999999962 0.03799735199179671 0.004729964144069037 0.04271670037510007 
156.9999999999962 0.18589672994776366 0.004934041987441564 0.19082262045406242 
157.99999999999616 0.4748051514747891 0.003630382561352651 0.47846128663814386 
158.99999999999616 0.9003251812415998 0.0016563919221882005 0.9020842728052683 
159.99999999999616 1.4158799430132232 0.0002326493163821887 1.4163327497588387 
160.99999999999613 1.9414530727437427 0.00016946390077049326 1.94198121868833 
161.99999999999613 2.3865409934983672 0.0013436605124408868 2.388371579998544 
162.9999999999961 2.6796642471184446 0.002796357720955276 2.6830338846544475 
163.9999999999961 2.7929289217772433 0.0034029267956329342 2.7969310587847818 
164.9999999999961 2.7510892872475425 0.0026769003523868084 2.7543339140715486 
165.99999999999608 2.6205152354519097 0.0011549303511935753 2.6221723853404657 
166.99999999999608 2.4821158680055806 6.831939465639991e-05 2.482619799784707 
167.99999999999608 2.399669974213008 0.00048723889182098785 2.400552192260789 
168.99999999999605 2.3974140835037128 0.0025088587124919627 2.4003125001006063 
169.99999999999605 2.456578736796798 0.005073314680429164 2.4620606014329693 
170.99999999999602 2.531541655917254 0.006593648022584638 2.538565120633464 
171.99999999999602 2.576748035794498 0.006025412511308905 2.58320785650383 
172.99999999999602 2.570437249399459 0.0036606735591792556 2.574516339340654 
173.99999999999602 2.523319041115079 0.0010662290730244334 2.5247804061050405 
174.99999999999596 2.4686843614895198 0.0001370298101442223 2.469207645982728 
175.99999999999596 2.4405810190995476 0.0018460473313109808 2.44283450789877 
176.99999999999596 2.453058905466367 0.005519565681882129 2.459035676396795 
177.99999999999596 2.4924980486836157 0.009158716683378712 2.5021727926895956 
178.99999999999596 2.527193025830394 0.01064760418781708 2.5383971820060114 


==> figures/mimo_beta_-5db_cb/beampattern2.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.67170830184177 0.02688380934064244 2.699017520844793 
-179.0 2.6349553072718024 0.0014375263072653988 2.637022499325232 
-178.0 2.4373384438931103 0.06304995025350348 2.501290556962726 
-177.00000000000006 2.0858689999091307 0.29206712131385215 2.3791334940151794 
-176.00000000000006 1.6282319917242114 0.7173854902605198 2.347070104175048 
-175.00000000000006 1.1379921514845606 1.2852104447597257 2.4248075552448096 
-174.00000000000006 0.6918500919815553 1.8699775587182639 2.56344106489403 
-173.00000000000006 0.34722884729059683 2.3261407584284077 2.674846684777058 
-172.0000000000001 0.12818837391160748 2.555480332468909 2.684908204061087 
-171.0000000000001 0.024083860677031884 2.5542813487764655 2.5793405733203296 
-170.0000000000001 6.018181048879648e-05 2.414498015344551 2.4153220148914536 
-169.0000000000001 0.013837188994281874 2.2773791312245013 2.2918756775023112 
-168.00000000000014 0.03136509231382997 2.2631676678246917 2.2952056064633917 
-167.00000000000017 0.03548038750189893 2.4125130338197094 2.4487639002524504 
-166.00000000000017 0.02563031311860066 2.6681178276108133 2.6946384221221322 
-165.00000000000017 0.010942742631008077 2.903665016513365 2.915575801618504 
-164.00000000000017 0.0013765097810859482 2.9834378058958984 2.9857754808938166 
-163.0000000000002 0.00149059144673115 2.8226000430748233 2.824951713140698 
-162.0000000000002 0.00906447279748673 2.4206793968715976 2.430434794310744 
-161.00000000000023 0.01790342740166446 1.8563127393603027 1.874708074744923 
-160.00000000000023 0.022229627815425788 1.2504937068681052 1.2730291404445284 
-159.00000000000023 0.01987524310842229 0.7185727953001795 0.7386092772472038 
-158.00000000000026 0.012788528836392346 0.33283178615415415 0.3456884230024179 
-157.00000000000026 0.005151951922945539 0.10881229141419783 0.11398445811332904 
-156.00000000000026 0.0006461663087633826 0.01569065179563914 0.016339562407138915 
-155.00000000000028 0.0005365502824440898 0.0007112404375409164 0.0012480258049648485 
-154.00000000000028 0.0034647968568994195 0.014199338754813351 0.017665914913812156 
-153.0000000000003 0.0067204892052339345 0.025004845104393866 0.031727732445823435 
-152.0000000000003 0.008008145333534956 0.023176862388554348 0.03118652152473371 
-151.0000000000003 0.006650557782720337 0.013114439553245472 0.019765358784009146 
-150.00000000000034 0.003679313447967842 0.003555556889086016 0.007234826174193176 
-149.00000000000034 0.0009669933609525293 5.60413263472746e-05 0.001023364718267951 
-148.00000000000037 4.003733056936219e-05 0.00252217164238091 0.0025630569874403354 
-147.00000000000037 0.001264963706335031 0.007061513857074918 0.008327391168778479 
-146.0000000000004 0.0037810171696537535 0.009541912546011814 0.013323375282248452 
-145.0000000000004 0.006098468272072066 0.008264158990170307 0.014362487606505644 
-144.00000000000043 0.006952377623757603 0.0044688872960442615 0.011420960277955004 
-143.00000000000043 0.005939055717803615 0.0009630971239504147 0.006902351676178104 
-142.00000000000043 0.0036463971666076634 0.00010582565019186724 0.0037533827218579887 
-141.00000000000045 0.0012821754928048555 0.002430250562217599 0.003714478586199764 
-140.00000000000045 4.422191164979291e-05 0.0065379120719370725 0.006584501802849815 
-139.00000000000048 0.0005599380053657861 0.010086768447169972 0.010648626740345404 
-138.00000000000048 0.002641102151240156 0.011161472286071228 0.013803532625287277 
-137.00000000000048 0.005422169583622091 0.009256599130247943 0.014678803622575043 
-136.0000000000005 0.007773687516335908 0.0054363550499673535 0.013209769304380968 
-135.0000000000005 0.008783218120668262 0.0017084604724658314 0.010492026745063502 
-134.0000000000005 0.008100841373086387 1.2338615655494636e-05 0.008114979496489146 
-133.00000000000054 0.006032114802759739 0.0013320800609374858 0.007367801109286472 
-132.00000000000054 0.0033773961289528184 0.005308706753359722 0.00869122109885094 
-131.00000000000054 0.0011111972958189535 0.01045544246836422 0.011572414066225759 
-130.00000000000057 3.7297325615724276e-05 0.014816041811471496 0.014858661605926032 
-129.00000000000057 0.0005405317881741274 0.016755185436990404 0.017299633051454235 
-128.00000000000057 0.002502275062035191 0.015566979350407687 0.018071315195992595 
-127.0000000000006 0.00538113095539471 0.011702315095764025 0.017083894592979217 
-126.0000000000006 0.008408006049441943 0.006580888040366908 0.014988630361021911 
-125.00000000000063 0.010819625369227346 0.002099570792289807 0.012919547470646263 
-124.00000000000063 0.012058139128879658 2.978738261198557e-05 0.012090300591046292 
-123.00000000000065 0.011888648639785806 0.0015001542957677363 0.013394326909314492 
-122.00000000000065 0.01041888296627705 0.006703166626068161 0.017131289396671825 
-121.00000000000068 0.008034394113293904 0.01487771748007814 0.022924934120412174 
-120.00000000000068 0.005281167394046967 0.024535330806467904 0.02983209571359587 
-119.00000000000068 0.0027332368661204345 0.033840332428784974 0.03659062572185096 
-118.0000000000007 0.00087773668049893 0.041032261703136216 0.04192694920243934 
-117.00000000000071 3.814136062634093e-05 0.044789639703856854 0.044843106602641424 
-116.00000000000072 0.0003430008056944591 0.044466805077806516 0.04482230102332532 
-115.00000000000072 0.001736014014926399 0.040176365192249375 0.04192135649943986 
-114.00000000000075 0.004015907579381645 0.03272712611749462 0.036748436193691725 
-113.00000000000075 0.006891742154807411 0.023453640331560374 0.030347802042439143 
-112.00000000000078 0.01004020439018329 0.01398600552804976 0.024026822480674264 
-111.00000000000078 0.013154779292443413 0.00600844244778415 0.01916366132429105 
-110.00000000000078 0.015980985137032458 0.0010460398027252065 0.01702922222784557 
-109.00000000000081 0.01833591870820393 0.0003052489902488967 0.01864717842622237 
-108.00000000000081 0.02011347726215199 0.004579193417142999 0.024704514687417793 
-107.00000000000082 0.02127851433908479 0.01421646744519087 0.03551450750699298 
-106.00000000000084 0.021853912134190783 0.02914336182512885 0.05102605663371127 
-105.00000000000085 0.021904380767933926 0.048924722516086205 0.07086837936501336 
-104.00000000000085 0.02152006596441368 0.07284745463260363 0.09441815634419631 
-103.00000000000087 0.020802081514037327 0.10001210004112107 0.12087667075997681 
-102.00000000000088 0.019851126370983754 0.1294209005567235 0.14934651116387673 
-101.00000000000088 0.01875955048390819 0.16005436887519917 0.17890022376563108 
-100.00000000000091 0.01760666569249643 0.19093191397580206 0.20863625770044703 
-99.00000000000091 0.016456761577804773 0.22115505661907472 0.23772019980052359 
-98.00000000000094 0.0153591451120646 0.24993401131776324 0.2654113953007247 
-97.00000000000094 0.014349523975023844 0.2765998736174938 0.2910765144697098 
-96.00000000000094 0.013452141731075104 0.30060542381184757 0.3141924856276828 
-95.00000000000097 0.012682202127101977 0.32151778878928944 0.3343415745014809 
-94.00000000000097 0.012048255362139073 0.33900605673538275 0.35120137827810294 
-93.00000000000098 0.011554339743017995 0.3528265652987145 0.3645322489215568 
-92.000000000001 0.011201766851615195 0.3628081032881436 0.37416427436305755 
-91.00000000000101 0.0109905042811695 0.36883876444268454 0.3799855104112809 
-90.00000000000101 0.010920149291250554 0.37085572072887657 0.3819327243360103 
-89.00000000000104 0.010990504281169048 0.3688387644426972 0.379985510411281 
-88.00000000000104 0.011201766851614729 0.3628081032881569 0.3741642743630577 
-87.00000000000104 0.011554339743017368 0.352826565298743 0.364532248921678 
-86.00000000000107 0.012048255362137567 0.33900605673541123 0.3512013782781128 
-85.00000000000107 0.012682202127100936 0.321517788789332 0.33434157450148233 
-84.0000000000011 0.01345214173107342 0.30060542381189337 0.31419248562775093 
-83.0000000000011 0.01434952397502194 0.27659987361754607 0.29107651447008587 
-82.00000000000111 0.0153591451120625 0.24993401131782142 0.2654113953008852 
-81.00000000000112 0.016456761577802542 0.2211550566191352 0.2377201998005343 
-80.00000000000114 0.017606665692494358 0.1909319139758642 0.20863625770045371 
-79.00000000000114 0.018759550483906047 0.16005436887526256 0.17890022376563733 
-78.00000000000115 0.019851126370981197 0.1294209005567831 0.14934651116388517 
-77.00000000000117 0.02080208151403603 0.10001210004117785 0.12087667076006947 
-76.00000000000117 0.021520065964412024 0.0728474546326546 0.09441815634422754 
-75.00000000000118 0.021904380767933614 0.04892472251613052 0.07086837936511468 
-74.0000000000012 0.021853912134191446 0.02914336182516464 0.051026056633719875 
-73.00000000000121 0.021278514339086653 0.014216467445216303 0.03551450750700734 
-72.00000000000122 0.02011347726215522 0.004579193417157324 0.024704514687486964 
-71.00000000000124 0.0183359187082088 0.00030524899025229476 0.018647178426240234 
-70.00000000000125 0.015980985137037846 0.001046039802719014 0.017029222227847828 
-69.00000000000126 0.013154779292449794 0.006008442447770512 0.01916366132428635 
-68.00000000000126 0.010040204390189472 0.01398600552803179 0.024026822480663134 
-67.00000000000128 0.006891742154813587 0.023453640331540643 0.03034780204243061 
-66.0000000000013 0.00401590757938699 0.03272712611747674 0.036748436193688755 
-65.0000000000013 0.0017360140149301367 0.04017636519223755 0.04192135649943384 
-64.00000000000131 0.00034300080569623845 0.044466805077800695 0.044822301023324906 
-63.00000000000132 3.814136062576537e-05 0.044789639703860226 0.0448431066026422 
-62.000000000001336 0.0008777366804961454 0.04103226170314776 0.041926949202442054 
-61.00000000000135 0.002733236866115654 0.033840332428802175 0.036590625721851726 
-60.00000000000135 0.005281167394041394 0.024535330806487853 0.02983209571359693 
-59.000000000001364 0.008034394113288518 0.014877717480097079 0.022924934120417306 
-58.00000000000138 0.010418882966273031 0.006703166626082363 0.01713128939667778 
-57.00000000000139 0.011888648639784092 0.0015001542957747702 0.013394326909327186 
-56.0000000000014 0.012058139128881143 2.9787382611144744e-05 0.012090300591016649 
-55.000000000001414 0.010819625369231357 0.0020995707922827995 0.012919547470645394 
-54.00000000000143 0.008408006049447789 0.0065808880403566365 0.014988630361031348 
-53.00000000000144 0.005381130955401002 0.011702315095754033 0.017083894592978943 
-52.00000000000145 0.00250227506204026 0.01556697935040198 0.018071315195992213 
-51.00000000000146 0.0005405317881767648 0.016755185436990627 0.01729963305146474 
-50.00000000000147 3.729732561510002e-05 0.014816041811478067 0.014858661605929361 
-49.00000000000148 0.0011111972958153355 0.010455442468374395 0.01157241406623137 
-48.00000000000149 0.003377396128947623 0.005308706753369606 0.008691221098851514 
-47.000000000001506 0.0060321148027547115 0.0013320800609430503 0.007367801109279944 
-46.00000000000152 0.008100841373083317 1.2338615655007971e-05 0.00811497949648745 
-45.00000000000153 0.008783218120668351 0.0017084604724597913 0.010492026745060825 
-44.000000000001535 0.007773687516339381 0.005436355049959116 0.013209769304371293 
-43.00000000000155 0.005422169583627933 0.009256599130241327 0.014678803622573611 
-42.000000000001556 0.0026411021512454352 0.01116147228607046 0.013803532625288101 
-41.00000000000157 0.0005599380053686506 0.010086768447175019 0.010648626740361428 
-40.000000000001585 4.4221911648993386e-05 0.006537912071945542 0.00658450180287645 
-39.0000000000016 0.0012821754928008518 0.0024302505622248467 0.0037144785861976033 
-38.000000000001606 0.003646397166602346 0.00010582565019350881 0.0037533827218502115 
-37.00000000000161 0.0059390557177999145 0.0009630971239454736 0.0069023516761504596 
-36.00000000000163 0.00695237762375711 0.0044688872960357215 0.011420960277953267 
-35.00000000000164 0.0060984682720756165 0.008264158990164245 0.014362487606516629 
-34.00000000000165 0.003781017169659126 0.00954191254601306 0.013323375282249642 
-33.00000000000166 0.0012649637063393046 0.007061513857083138 0.008327391168790985 
-32.00000000000168 4.003733056975906e-05 0.0025221716423895306 0.0025630569874574355 
-31.000000000001688 0.0009669933609484802 5.604132634712541e-05 0.0010233647182654993 
-30.000000000001698 0.00367931344796134 0.0035555568890718093 0.007234826174181641 
-29.000000000001705 0.006650557782715323 0.013114439553222683 0.019765358783987122 
-28.00000000000172 0.00800814533353492 0.02317686238853951 0.03118652152472294 
-27.00000000000173 0.0067204892052391925 0.025004845104403327 0.03172773244582456 
-26.00000000000174 0.0034647968569066216 0.014199338754844833 0.017665914913847437 
-25.00000000000175 0.0005365502824477713 0.0007112404375536672 0.0012480258049820797 
-24.000000000001766 0.000646166308758799 0.015690651795548433 0.01633956240705584 
-23.000000000001776 0.005151951922932201 0.10881229141389273 0.11398445811298827 
-22.00000000000179 0.012788528836375962 0.3328317861535398 0.3456884230022098 
-21.000000000001798 0.019875243108411374 0.7185727952992329 0.7386092772468721 
-20.00000000000181 0.02222962781542756 1.250493706866916 1.273029140444417 
-19.000000000001823 0.017903427401679377 1.8563127393590755 1.8747080747431002 
-18.000000000001833 0.00906447279750562 2.420679396870584 2.43043479431066 
-17.000000000001844 0.0014905914467406797 2.8226000430742384 2.8249517131405484 
-16.000000000001855 0.001376509781076048 2.983437805895833 2.9857754808938024 
-15.000000000001867 0.010942742630980764 2.9036650165137243 2.915575801625589 
-14.000000000001878 0.02563031311857194 2.6681178276113617 2.6946384221234516 
-13.000000000001888 0.03548038750189087 2.412513033820154 2.448763900252483 
-12.0000000000019 0.03136509231385462 2.263167667824832 2.2952056064634667 
-11.000000000001913 0.013837188994322555 2.277379131224319 2.291875677499602 
-10.000000000001922 6.018181049218516e-05 2.414498015344221 2.415322014890651 
-9.000000000001934 0.024083860676916195 2.5542813487762785 2.579340573321265 
-8.000000000001945 0.12818837391128865 2.555480332469125 2.684908204061054 
-7.000000000001957 0.34722884729002296 2.3261407584291214 2.6748466847771146 
-6.000000000001967 0.6918500919807389 1.869977558719365 2.5634410648940524 
-5.000000000001979 1.137992151483587 1.2852104447609451 2.4248075552451533 
-4.00000000000199 1.6282319917232237 0.71738549026156 2.347070104175048 
-3.0000000000020015 2.085868999908288 0.2920671213145191 2.3791334940151403 
-2.000000000002013 2.4373384438925445 0.06304995025377656 2.501290556962414 
-1.0000000000020242 2.634955307271568 0.0014375263072713672 2.6370224993273546 
-2.0355549961366507e-12 2.671708301841841 0.026883809340561934 2.699017520844538 
0.9999999999979531 2.582824884321809 0.05888463207254137 2.6420207055409852 
1.9999999999979419 2.433679752452922 0.056958527445549176 2.490925750391995 
2.9999999999979305 2.2983012027155616 0.028547712525123427 2.3271885552730605 
3.999999999997919 2.235597837544863 0.005427297185023373 2.241468416273276 
4.999999999997908 2.2707877243653325 0.009160250136894794 2.2805151382229196 
5.999999999997897 2.3876124031943298 0.03142583126576045 2.419714455074874 
6.999999999997885 2.5335664958784956 0.04317286897349735 2.577477015019564 
7.999999999997874 2.636533228893048 0.025763766194065466 2.6630276492544334 
8.999999999997863 2.6278154167302894 0.0012704730055468846 2.62974212329184 
9.99999999999785 2.4644573145636404 0.03819307278535569 2.5031914198599208 
10.999999999997842 2.143690158046115 0.22366886374758704 2.3677897292024634 
11.99999999999783 1.7046152136770398 0.6144489626130089 2.319437516319114 
12.999999999997817 1.2164151095559883 1.1934293227720703 2.4102436379126577 
13.999999999997806 0.7571335478591933 1.857504524840089 2.6151442754025593 
14.999999999997796 0.3905494096348014 2.4465637639179936 2.837771569427566 
15.999999999997783 0.14933718872264706 2.801833747295389 2.951970071006067 
16.999999999997772 0.03010435343904493 2.8266096389026174 2.8575872160960785 
17.999999999997762 0.001052761656704768 2.5216123435644517 2.5235134085045163 
18.99999999999775 0.018032835838721988 1.9803728915988132 1.9991319140234418 
19.999999999997737 0.041838702970620825 1.349401271143864 1.3917798359671445 
20.999999999997726 0.049927342303390944 0.7732016818165878 0.8234675915592186 
21.99999999999772 0.03896262076884906 0.3484102694021475 0.38754124757408054 
22.999999999997705 0.018985860308572848 0.10386978287922698 0.12291233612592016 
23.999999999997694 0.003478581345673321 0.009578434869677167 0.013063745963566093 
24.99999999999768 0.0006356084495714329 0.004707802042088388 0.005345383768898003 
25.99999999999767 0.009634898841339825 0.02897070212270496 0.038623053432165745 
26.99999999999766 0.022648116154856603 0.04390120948315736 0.0665808298924644 
27.999999999997648 0.0304356663148101 0.03829550609884269 0.06876434555077963 
28.999999999997634 0.02796893800368214 0.020415960347124118 0.048408053677885705 
29.999999999997627 0.017067373422504962 0.004601674166853022 0.021678499698465442 
30.999999999997616 0.004978881828471492 0.00017186829844313605 0.005151684193219685 
31.999999999997602 3.2919792843855016e-05 0.007083546876367883 0.007118669008478825 
32.99999999999759 0.006863897851394553 0.018277028390660532 0.025152711437769957 
33.99999999999758 0.02369951501060466 0.025429663802783782 0.04915294227917008 
34.99999999999757 0.043014563272227996 0.02409751261790079 0.06714344268553399 
35.999999999997556 0.05516830517305943 0.015635759604479278 0.07083457783195855 
36.99999999999754 0.053294223748122094 0.005596178787819157 0.05891210027942298 
37.999999999997534 0.03724877464409693 0.00015962846741140126 0.03741806503307701 
38.99999999999753 0.01493904194301967 0.0027987524875896495 0.01773910347315974 
39.99999999999751 0.0005017361145154635 0.012787094051084854 0.013291796191912886 
40.9999999999975 0.010051574897358407 0.025950756068734773 0.03602046644425728 
41.999999999997485 0.05655980141324462 0.03692303676161724 0.09352931819006094 
42.99999999999748 0.14560522902538728 0.04161422677517772 0.18730364042371686 
43.99999999999746 0.2732944437292897 0.038759366988384954 0.3121791418355346 
44.999999999997456 0.42682953740242596 0.030028959865581132 0.4570221553875874 
45.99999999999745 0.5873484525421114 0.01890380878262568 0.6064463601537826 
46.999999999997435 0.7340573949120018 0.008999495570771789 0.7432705959192442 
47.99999999999742 0.8484595769453751 0.002628811910781904 0.8513102433780382 
48.99999999999741 0.9176471878079544 0.0001544300899733252 0.9180214844457779 
49.9999999999974 0.9360373595684853 0.0002770030475496237 0.9365246635776732 
50.999999999997385 0.9054258449825302 0.0010196616501027345 0.9066417051038196 
51.99999999999738 0.8336511052691212 0.0009470445910001737 0.8347786188586247 
52.99999999999737 0.7324133346774716 0.000141213808853767 0.7327200651605213 
53.99999999999736 0.6148549504917686 0.0006087569338653307 0.6156168046628606 
54.99999999999734 0.49341549178988947 0.006025344987100857 0.49958517981653955 
55.99999999999733 0.3782897084354932 0.020943102832634626 0.3993726835985056 
56.99999999999732 0.2766118560508665 0.04972671252419553 0.3264784810959819 
57.99999999999731 0.19231540266943603 0.09552156011090343 0.2879813591943028 
58.99999999999729 0.12650479230547224 0.15950412525679233 0.286161937599046 
59.99999999999728 0.0781301943690135 0.24055681766329007 0.3188522842322069 
60.99999999999728 0.044765735165129085 0.3353881335407183 0.3803343232492337 
61.999999999997264 0.023336474278294977 0.4390183122361258 0.46255249610237203 
62.99999999999725 0.010698429674033087 0.5454899404276768 0.5564044364910404 
63.99999999999724 0.0040326052790149135 0.6486461344330189 0.6529132438196654 
64.99999999999723 0.0010580229789805063 0.7428383038078219 0.7441483530765909 
65.99999999999721 9.630886769793758e-05 0.8234672023227729 0.8238312462414262 
66.9999999999972 3.230705198793632e-05 0.8873102765671926 0.8876234776116405 
67.9999999999972 0.00021512870222505155 0.9326333250650555 0.9331394255991221 
68.99999999999719 0.00033655521152771737 0.9591178522394994 0.9597520701050403 
69.99999999999717 0.0003130007889526377 0.9676545567603889 0.9682684405870877 
70.99999999999716 0.0001864402174764007 0.9600590872649283 0.9605462772117845 
71.99999999999714 5.0714779924109666e-05 0.9387616796978463 0.9391099379405067 
72.99999999999714 3.238114130454833e-06 0.906511516028401 0.9068064195551441 
73.99999999999713 0.00011833724605575081 0.8661233328447506 0.8665252621469485 
74.99999999999712 0.0004368271919194 0.8202808347096381 0.8209914952019249 
75.9999999999971 0.0009662958631616293 0.7714006485993025 0.7726298414675211 
76.9999999999971 0.0016873476617022072 0.7215527228447338 0.7234913321561287 
77.99999999999709 0.0025622150322433253 0.6724282966404728 0.6752298691833185 
78.99999999999707 0.00354334777196241 0.6253444286971277 0.6291153323008823 
79.99999999999706 0.004580627084562651 0.5812739266795659 0.586070718421693 
80.99999999999704 0.005626638031220602 0.5408906713291943 0.5467227393986032 
81.99999999999704 0.006639961508836874 0.5046221687510551 0.5114576711458176 
82.99999999999702 0.007586751040022925 0.4727032182022354 0.48047660546441456 
83.99999999999702 0.008440994861382403 0.4452265296492929 0.4538463380497258 
84.999999999997 0.009183885784981947 0.42218778021975306 0.4315438033946269 
85.99999999999699 0.00980267775961578 0.40352388260167504 0.41349320793466565 
86.99999999999697 0.010289334855153735 0.38914414597972197 0.399595847212878 
87.99999999999697 0.01063919950095026 0.37895457964728557 0.3897530838749494 
88.99999999999696 0.010849836053902969 0.37287588030716134 0.3838831833240723 
89.99999999999694 0.010920149291250647 0.3708557207288779 0.3819327243360103 
90.99999999999694 0.010849836053904102 0.3728758803071337 0.3838831833240712 
91.99999999999692 0.010639199500951787 0.37895457964723606 0.3897530838749428 
92.99999999999692 0.010289334855156094 0.3891441459796449 0.39959584721285873 
93.99999999999689 0.009802677759618527 0.4035238826015697 0.4134932079337878 
94.99999999999689 0.009183885784986074 0.42218778021962394 0.4315438033946107 
95.99999999999689 0.00844099486138715 0.44522652964913656 0.4538463380492534 
96.99999999999686 0.007586751040028352 0.47270321820204836 0.48047660546437637 
97.99999999999686 0.006639961508842882 0.5046221687508446 0.5114576711455898 
98.99999999999685 0.005626638031227 0.5408906713289576 0.5467227393985106 
99.99999999999685 0.004580627084568972 0.5812739266793047 0.5860707184211376 
100.99999999999682 0.0035433477719686913 0.6253444286968488 0.6291153323008388 
101.99999999999682 0.002562215032249026 0.6724282966401762 0.6752298691831173 
102.99999999999679 0.0016873476617072648 0.7215527228444328 0.7234913321559848 
103.99999999999679 0.0009662958631656605 0.7714006485989985 0.7726298414671982 
104.99999999999679 0.00043682719192200063 0.8202808347093491 0.8209914952018978 
105.99999999999676 0.00011833724605708085 0.8661233328444898 0.8665252621468773 
106.99999999999676 3.2381141306058824e-06 0.9065115160281769 0.9068064195549611 
107.99999999999673 5.071477992346787e-05 0.9387616796976737 0.9391099379402886 
108.99999999999673 0.00018644021747550685 0.9600590872648395 0.9605462772116169 
109.99999999999672 0.00031300078895210224 0.9676545567603853 0.9682684405870878 
110.99999999999672 0.0003365552115279977 0.9591178522396101 0.9597520701050544 
111.99999999999669 0.0002151287022261855 0.9326333250652735 0.9331394255997878 
112.99999999999669 3.2307051988761326e-05 0.8873102765675269 0.8876234776118577 
113.99999999999669 9.630886769568227e-05 0.8234672023232202 0.8238312462428274 
114.99999999999666 0.0010580229789698557 0.7428383038083614 0.7441483530769168 
115.99999999999666 0.004032605278987372 0.6486461344336295 0.6529132438200843 
116.99999999999663 0.010698429673976537 0.5454899404283261 0.5564044364915514 
117.99999999999663 0.023336474278193863 0.4390183122367761 0.4625524961027653 
118.99999999999662 0.04476573516496511 0.33538813354133346 0.38033432324955907 
119.9999999999966 0.07813019436876706 0.24055681766383263 0.3188522842331043 
120.9999999999966 0.1265047923051248 0.15950412525723792 0.28616193759915154 
121.99999999999659 0.19231540266897795 0.09552156011123873 0.28798135919442674 
122.99999999999658 0.27661185605029426 0.04972671252442156 0.3264784810953122 
123.99999999999656 0.3782897084348273 0.02094310283276381 0.39937268359762546 
124.99999999999656 0.49341549178915906 0.006025344987158218 0.49958517981637074 
125.99999999999653 0.614854950491027 0.0006087569338788857 0.6156168046627667 
126.99999999999653 0.7324133346767889 0.00014121380884974345 0.7327200651600652 
127.99999999999653 0.8336511052685784 0.0009470445909963914 0.8347786188576196 
128.9999999999965 0.9054258449822046 0.0010196616501056265 0.9066417051037986 
129.9999999999965 0.9360373595684421 0.00027700304755418867 0.93652466357763 
130.99999999999648 0.9176471878082222 0.00015443008996806845 0.9180214844458103 
131.99999999999648 0.8484595769459472 0.0026288119107557646 0.8513102433781068 
132.99999999999645 0.7340573949128172 0.008999495570721166 0.7432705959195955 
133.99999999999645 0.5873484525430709 0.01890380878255895 0.6064463601557949 
134.99999999999642 0.42682953740340485 0.030028959865516337 0.4570221553895735 
135.99999999999642 0.2732944437301656 0.0387593669883466 0.3121791418362769 
136.99999999999642 0.14560522902605907 0.04161422677518365 0.18730364042448183 
137.9999999999964 0.05655980141365872 0.03692303676166856 0.09352931819057919 
138.9999999999964 0.01005157489751974 0.025950756068813592 0.0360204664444182 
139.9999999999964 0.0005017361144846745 0.012787094051160894 0.013291796191989032 
140.99999999999636 0.014939041942890821 0.002798752487631072 0.01773910347309861 
141.99999999999636 0.03724877464396765 0.00015962846740138348 0.03741806503293532 
142.99999999999636 0.053294223748063814 0.005596178787766707 0.05891210027913031 
143.99999999999633 0.05516830517309508 0.015635759604416644 0.07083457783182977 
144.99999999999633 0.04301456327233327 0.024097512617867096 0.06714344268556456 
145.99999999999633 0.023699515010724873 0.02542966380280314 0.04915294227928386 
146.9999999999963 0.006863897851472127 0.01827702839072393 0.02515271143791516 
147.9999999999963 3.2919792847923735e-05 0.00708354687643222 0.007118669008560699 
148.99999999999628 0.004978881828411908 0.0001718682984553746 0.005151684193167329 
149.99999999999628 0.017067373422425713 0.004601674166786272 0.021678499698359204 
150.99999999999625 0.027968938003635826 0.020415960347007652 0.04840805367768356 
151.99999999999625 0.030435666314827834 0.03829550609875638 0.06876434555064999 
152.99999999999625 0.022648116154928455 0.04390120948318497 0.06658082989252778 
153.99999999999622 0.009634898841417069 0.02897070212284961 0.03862305343231459 
154.99999999999622 0.000635608449595548 0.004707802042200754 0.005345383769032135 
155.9999999999962 0.003478581345613367 0.009578434869441575 0.013063745963278833 
156.9999999999962 0.018985860308452125 0.10386978287824497 0.12291233612532931 
157.99999999999616 0.03896262076874044 0.3484102694001069 0.38754124757128405 
158.99999999999616 0.049927342303376955 0.7732016818134659 0.8234675915562205 
159.99999999999616 0.04183870297073106 1.3494012711400436 1.3917798359649511 
160.99999999999613 0.018032835838879595 1.9803728915950694 1.9991319140223514 
161.99999999999613 0.0010527616567135578 2.521612343561734 2.5235134085035056 
162.9999999999961 0.030104353438633893 2.826609638901707 2.8575872160958977 
163.9999999999961 0.14933718872156582 2.8018337472966026 2.951970071002862 
164.9999999999961 0.3905494096329297 2.44656376392102 2.837771569431223 
165.99999999999608 0.7571335478566178 1.8575045248440958 2.6151442754045826 
166.99999999999608 1.2164151095530162 1.193429322776014 2.4102436379143364 
167.99999999999608 1.7046152136741253 0.614448962616036 2.319437516315135 
168.99999999999605 2.143690158043733 0.22366886374932182 2.367789729199113 
169.99999999999605 2.4644573145621416 0.03819307278595143 2.5031914198588803 
170.99999999999602 2.6278154167297885 0.001270473005496785 2.629742123287005 
171.99999999999602 2.6365332288933976 0.025763766193888902 2.6630276492545426 
172.99999999999602 2.5335664958793322 0.043172868973482874 2.577477015019726 
173.99999999999602 2.3876124031952006 0.0314258312658962 2.4197144550752427 
174.99999999999596 2.2707877243658325 0.009160250136998144 2.280515138222887 
175.99999999999596 2.2355978375447743 0.005427297184956133 2.2414684162732805 
176.99999999999596 2.2983012027149092 0.028547712524932184 2.327188555273195 
177.99999999999596 2.43367975245198 0.05695852744542939 2.490925750388449 
178.99999999999596 2.5828248843210053 0.058884632072647936 2.6420207055408738 


==> figures/mimo_beta_-5db_cb/beampattern20.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.5638420006785188 0.009487456832085253 2.5718138973867037 
-179.0 2.542841038933733 0.005910144182735398 2.5473107726787085 
-178.0 2.4978143745849613 0.002153262670406675 2.498634748375722 
-177.00000000000006 2.4615404048226317 0.00014570911411984267 2.4604505950784414 
-176.00000000000006 2.4619889670683976 0.0006164731960236794 2.4614233020754157 
-175.00000000000006 2.503217991976217 0.0026961083704399864 2.504732843793449 
-174.00000000000006 2.560681855146927 0.004568970470065763 2.5640366928937004 
-173.00000000000006 2.594612617485208 0.004739737272428475 2.598103798791438 
-172.0000000000001 2.574309536664258 0.003072918723370727 2.5761224293882363 
-171.0000000000001 2.499285006739875 0.0009179556981959724 2.4989552950717417 
-170.0000000000001 2.404341685946657 0.00023737010785461623 2.4033437299550457 
-169.0000000000001 2.344249129514832 0.002306064711549912 2.345298246235498 
-168.00000000000014 2.3649504658078033 0.006820193235068284 2.37043624833694 
-167.00000000000017 2.475910568584531 0.011979223494892098 2.4864295088564408 
-166.00000000000017 2.6381482184071343 0.01547979321533489 2.6520327523372256 
-165.00000000000017 2.774814973964414 0.015796704005324062 2.7889296195757862 
-164.00000000000017 2.800078044363069 0.012977001644510797 2.811386056116195 
-163.0000000000002 2.6533159115862297 0.008507751203896055 2.660291923443959 
-162.0000000000002 2.3234869708612607 0.004398879990381473 2.3266024755191737 
-161.00000000000023 1.8536136732787005 0.002075319335855932 1.8547201789969912 
-160.00000000000023 1.3246517776866134 0.00173205173846997 1.325736424170147 
-159.00000000000023 0.8268354886442801 0.0024698607018069645 0.828933189545168 
-158.00000000000026 0.4309203111019957 0.003037595511179141 0.433783508275753 
-157.00000000000026 0.17019892724948243 0.002668777855517716 0.17280878856388412 
-156.00000000000026 0.038251640500418474 0.0015022078817662871 0.03974442391038983 
-155.00000000000028 0.0003714367164965453 0.00038073453875848577 0.0007523184305041569 
-154.00000000000028 0.011684394940462164 0.00021649921539180968 0.011895156051414677 
-153.0000000000003 0.03386803316243247 0.0013524655947754268 0.03520916988324851 
-152.0000000000003 0.04475818208016555 0.003313510058919234 0.048060698918202235 
-151.0000000000003 0.039274407019877056 0.005076442658620892 0.044344582514905195 
-150.00000000000034 0.02386134968891597 0.005673115451313693 0.029533183475840528 
-149.00000000000034 0.00856520419618991 0.0047595918932440764 0.01332570096425094 
-148.00000000000037 0.0006099568906309423 0.0028259777251756118 0.0034357358242456362 
-147.00000000000037 0.0015832182604016147 0.0009408618072818648 0.0025210405895422505 
-146.0000000000004 0.00822164341614956 0.0001842563132828323 0.008400379915473582 
-145.0000000000004 0.015285760196548433 0.0010802778347363295 0.016359705784472357 
-144.00000000000043 0.018585385449513117 0.0033231544229740647 0.021903078859375407 
-143.00000000000043 0.01673226804326256 0.005924095755917588 0.022652530349483748 
-142.00000000000043 0.011166524753078255 0.007690654668858849 0.01885462721717899 
-141.00000000000045 0.004887432010976522 0.007795518665397975 0.012680716612300724 
-140.00000000000045 0.0007692946112750412 0.006165618764703303 0.006932132837812903 
-139.00000000000048 0.00029422991400212503 0.0035229045069596365 0.003813538683465908 
-138.00000000000048 0.0031474335753346222 0.0010749286204880966 0.0042183299078318685 
-137.00000000000048 0.0076511989620219505 4.796001939530327e-06 0.007652213948931185 
-136.0000000000005 0.011676606398513745 0.0009826907551843671 0.012656285445084473 
-135.0000000000005 0.013566157851746086 0.0038946232997149536 0.017458544610749485 
-134.0000000000005 0.012705488199763103 0.007882060437244263 0.020585539620039683 
-133.00000000000054 0.009599913693284137 0.011659270497821714 0.021256554628767466 
-132.00000000000054 0.005528743805517284 0.013975692792056578 0.019500439855817158 
-131.00000000000054 0.0019863033403984274 0.014051490734910452 0.01603213879140233 
-130.00000000000057 0.00014594179911937968 0.011840705780168628 0.011979648878253802 
-129.00000000000057 0.0005216513127732361 0.008048741026806465 0.008562866597945543 
-128.00000000000057 0.0028967547429104884 0.003917410344469259 0.006807122520843777 
-127.0000000000006 0.00648775348664503 0.0008608475712152021 0.007342862520553218 
-126.0000000000006 0.01024602480910028 6.98785755241879e-05 0.010311783292360818 
-125.00000000000063 0.01318151383270867 0.0021969141132845657 0.015375588579378006 
-124.00000000000063 0.014613524810451 0.0071969990874388165 0.021808039389790725 
-123.00000000000065 0.014296717516426949 0.014349596642052867 0.028642912747820874 
-122.00000000000065 0.012416594896912157 0.022436894746076113 0.03484789281433427 
-121.00000000000068 0.00948410049945925 0.030020373015761256 0.0394957318864586 
-120.00000000000068 0.006176861313990183 0.03574368771800352 0.04190828683333945 
-119.00000000000068 0.0031754719307081655 0.038595616841147234 0.04175560219812807 
-118.0000000000007 0.0010319040941926367 0.03808621814523602 0.03910031875832182 
-117.00000000000071 9.018239875605193e-05 0.03431491604592599 0.034386302020845895 
-116.00000000000072 0.0004627620951347621 0.027933856365517106 0.02837829125963891 
-115.00000000000072 0.00205346434514229 0.020028524829427782 0.02206543033568877 
-114.00000000000075 0.004610960423731411 0.011947945106473647 0.01654498325591268 
-113.00000000000075 0.007795353966014857 0.005118807763660046 0.012903120377500321 
-112.00000000000078 0.011242945821556605 0.0008733788995849518 0.012107689122999116 
-111.00000000000078 0.014618940510615018 0.00031255149272341843 0.014924071814219978 
-110.00000000000078 0.017653000398152176 0.004215518796598161 0.021860500283752863 
-109.00000000000081 0.020156992445216647 0.012998352527662588 0.033144444631507876 
-108.00000000000081 0.02202738766987569 0.026716595155556057 0.04872764121195839 
-107.00000000000082 0.0232364373486265 0.04510239995890316 0.06831441826365217 
-106.00000000000084 0.023816665501751558 0.06762473071908633 0.09140637492848687 
-105.00000000000085 0.02384275131075266 0.09356121510520844 0.11735608768352868 
-104.00000000000085 0.02341392294750223 0.1220717903449045 0.1454231110967867 
-103.00000000000087 0.02263888145521554 0.152266626580589 0.17482678321798698 
-102.00000000000088 0.021624255347569645 0.183263398214296 0.20479191157791077 
-101.00000000000088 0.020466784565268983 0.21423138472552808 0.23458502339633136 
-100.00000000000091 0.01924889056820611 0.2444218706095725 0.2635403083726287 
-99.00000000000091 0.018036991823847246 0.2731857723040956 0.29107554183246426 
-98.00000000000094 0.016881821788550643 0.29998034838411586 0.3166991012456401 
-97.00000000000094 0.015820039232738895 0.32436731644745076 0.340009688381741 
-96.00000000000094 0.01487653122087523 0.3460048085462511 0.3606905879138429 
-95.00000000000097 0.014066951165538438 0.36463545699803906 0.3785002952039483 
-94.00000000000097 0.013400175896906195 0.38007261445589235 0.3932611996954253 
-93.00000000000098 0.012880487435980392 0.39218635755979675 0.40484777761728974 
-92.000000000001 0.01250937841825496 0.40089056110631877 0.41317547887309036 
-91.00000000000101 0.012286943526859235 0.4061319964195142 0.41819122328209674 
-90.00000000000101 0.012212855986636689 0.40788212165025683 0.41986617240433355 
-89.00000000000104 0.012286943526858655 0.40613199641952175 0.41819122328209696 
-88.00000000000104 0.01250937841825452 0.40089056110633253 0.4131754788730906 
-87.00000000000104 0.012880487435979462 0.39218635755981857 0.40484777761729146 
-86.00000000000107 0.013400175896904986 0.38007261445592017 0.3932611996954325 
-85.00000000000107 0.014066951165536981 0.36463545699807476 0.3785002952040835 
-84.0000000000011 0.014876531220873098 0.34600480854629095 0.3606905879138478 
-83.0000000000011 0.01582003923273684 0.3243673164474964 0.34000968838175216 
-82.00000000000111 0.016881821788548402 0.29998034838416876 0.316699101245643 
-81.00000000000112 0.018036991823845123 0.273185772304152 0.2910755418324754 
-80.00000000000114 0.019248890568203742 0.2444218706096323 0.26354030837282016 
-79.00000000000114 0.020466784565266228 0.21423138472559067 0.23458502339633616 
-78.00000000000115 0.021624255347567418 0.18326339821435858 0.20479191157798024 
-77.00000000000117 0.022638881455213828 0.15226662658065135 0.17482678321799403 
-76.00000000000117 0.02341392294750114 0.12207179034496511 0.14542311109690445 
-75.00000000000118 0.02384275131075265 0.09356121510526447 0.11735608768354318 
-74.0000000000012 0.023816665501752043 0.06762473071913624 0.09140637492863382 
-73.00000000000121 0.0232364373486284 0.04510239995894493 0.0683144182636567 
-72.00000000000122 0.022027387669878457 0.02671659515558893 0.04872764121203856 
-71.00000000000124 0.020156992445221133 0.012998352527685442 0.033144444631532405 
-70.00000000000125 0.017653000398157648 0.004215518796610875 0.021860500283761644 
-69.00000000000126 0.014618940510621951 0.0003125514927266207 0.0149240718142366 
-68.00000000000126 0.011242945821563516 0.0008733788995797619 0.012107689123001694 
-67.00000000000128 0.007795353966021633 0.005118807763648405 0.012903120377497326 
-66.0000000000013 0.004610960423737504 0.011947945106458054 0.0165449832559135 
-65.0000000000013 0.0020534643451464445 0.020028524829411205 0.022065430335684904 
-64.00000000000131 0.0004627620951368141 0.027933856365502087 0.02837829125963485 
-63.00000000000132 9.018239875544869e-05 0.0343149160459153 0.034386302020842995 
-62.000000000001336 0.0010319040941894145 0.038086218145231485 0.0391003187583209 
-61.00000000000135 0.003175471930702634 0.03859561684114958 0.0417556021981243 
-60.00000000000135 0.00617686131398362 0.0357436877180126 0.04190828683332368 
-59.000000000001364 0.009484100499452868 0.03002037301577503 0.039495731886459245 
-58.00000000000138 0.012416594896907038 0.022436894746092426 0.03484789281433461 
-57.00000000000139 0.014296717516424907 0.014349596642068843 0.028642912747851766 
-56.0000000000014 0.014613524810452827 0.007196999087451583 0.021808039389802206 
-55.000000000001414 0.013181513832713434 0.002196914113291894 0.015375588579380317 
-54.00000000000143 0.010246024809107182 6.987857552542353e-05 0.010311783292383355 
-53.00000000000144 0.006487753486652698 0.0008608475712109856 0.007342862520560015 
-52.00000000000145 0.00289675474291664 0.003917410344461564 0.006807122520843938 
-51.00000000000146 0.0005216513127761233 0.008048741026797902 0.008562866597939638 
-50.00000000000147 0.00014594179911791127 0.011840705780162315 0.01197964887824584 
-49.00000000000148 0.00198630334039259 0.01405149073490802 0.01603213879138136 
-48.00000000000149 0.005528743805509258 0.013975692792059187 0.019500439855798003 
-47.000000000001506 0.009599913693276367 0.011659270497828386 0.02125655462876885 
-46.00000000000152 0.012705488199758634 0.007882060437252663 0.020585539620038448 
-45.00000000000153 0.013566157851746625 0.003894623299722383 0.01745854461076216 
-44.000000000001535 0.0116766063985201 0.0009826907551885235 0.01265628544508639 
-43.00000000000155 0.007651198962031737 4.796001939335529e-06 0.0076522139489354326 
-42.000000000001556 0.003147433575342946 0.0010749286204841527 0.004218329907831557 
-41.00000000000157 0.00029422991400491436 0.003522904506954078 0.003813538683465225 
-40.000000000001585 0.0007692946112703062 0.006165618764698615 0.006932132837810773 
-39.0000000000016 0.004887432010965217 0.007795518665396321 0.012680716612291127 
-38.000000000001606 0.011166524753064988 0.007690654668860874 0.0188546272171684 
-37.00000000000161 0.01673226804325417 0.005924095755922405 0.022652530349482187 
-36.00000000000163 0.018585385449513707 0.003323154422979393 0.02190307885937659 
-35.00000000000164 0.01528576019656049 0.0010802778347397618 0.016359705784486908 
-34.00000000000165 0.008221643416165271 0.000184256313282935 0.008400379915504116 
-33.00000000000166 0.001583218260411013 0.000940861807278903 0.002521040589545446 
-32.00000000000168 0.0006099568906243824 0.002825977725171362 0.003435735824237373 
-31.000000000001688 0.008565204196164772 0.004759591893240907 0.013325700964243976 
-30.000000000001698 0.02386134968888124 0.0056731154513133125 0.029533183475775 
-29.000000000001705 0.03927440701985251 0.005076442658623543 0.0443445825148936 
-28.00000000000172 0.044758182080170336 0.0033135100589233996 0.04806069891820264 
-27.00000000000173 0.033868033162470376 0.0013524655947788529 0.0352091698832937 
-26.00000000000174 0.011684394940506677 0.00021649921539281417 0.01189515605147776 
-25.00000000000175 0.00037143671648459604 0.0003807345387569324 0.0007523184304917238 
-24.000000000001766 0.03825164050026119 0.0015022078817636616 0.03974442391022393 
-23.000000000001776 0.17019892724909197 0.002668777855515961 0.172808788563615 
-22.00000000000179 0.4309203111013268 0.00303759551117945 0.43378350827518364 
-21.000000000001798 0.826835488643353 0.0024698607018086654 0.8289331895437466 
-20.00000000000181 1.324651777685541 0.001732051738470801 1.325736424168174 
-19.000000000001823 1.8536136732776562 0.0020753193358533854 1.8547201789950445 
-18.000000000001833 2.323486970860428 0.004398879990374665 2.3266024755179124 
-17.000000000001844 2.653315911585743 0.008507751203886716 2.6602919234436504 
-16.000000000001855 2.8000780443629565 0.012977001644502703 2.8113860561161927 
-15.000000000001867 2.7748149739646033 0.015796704005321183 2.7889296195758053 
-14.000000000001878 2.638148218407468 0.01547979321533904 2.6520327523372726 
-13.000000000001888 2.4759105685848293 0.011979223494901653 2.4864295088564625 
-12.0000000000019 2.364950465807939 0.00682019323507889 2.3704362483369414 
-11.000000000001913 2.3442491295147803 0.0023060647115569904 2.3452982462354957 
-10.000000000001922 2.4043416859464815 0.0002373701078558312 2.4033437299550404 
-9.000000000001934 2.4992850067396843 0.0009179556981924701 2.4989552950717187 
-8.000000000001945 2.5743095366641526 0.0030729187233662016 2.5761224293881835 
-7.000000000001957 2.594612617485228 0.004739737272426724 2.598103798791438 
-6.000000000001967 2.560681855147032 0.004568970470068164 2.564036692894221 
-5.000000000001979 2.5032179919763284 0.002696108370444644 2.5047328437934504 
-4.00000000000199 2.461988967068443 0.0006164731960267943 2.461423302075416 
-3.0000000000020015 2.4615404048225895 0.00014570911411831714 2.460450595078497 
-2.000000000002013 2.497814374584866 0.0021532626704003147 2.4986347483757143 
-1.0000000000020242 2.5428410389336564 0.005910144182727214 2.5473107726787045 
-2.0355549961366507e-12 2.5638420006785174 0.009487456832079627 2.571813897386705 
0.9999999999979531 2.544667530756187 0.010946923181589656 2.554085617785204 
1.9999999999979419 2.496380485862762 0.009544255961536187 2.5044467109761146 
2.9999999999979305 2.4505600373415635 0.00616709875838624 2.4553399243518035 
3.999999999997919 2.4394396442510016 0.0027437608630824398 2.4408916330139303 
4.999999999997908 2.4750238632475345 0.001034243975510906 2.4748390611291256 
5.999999999997897 2.5400893009558545 0.0015982099408284839 2.5405113796865977 
6.999999999997885 2.597030710484309 0.0035816686448327992 2.599460790547786 
7.999999999997874 2.60995197726567 0.005398958260372755 2.6142220897329085 
8.999999999997863 2.5673830101915214 0.005803310540693277 2.572084400942849 
9.99999999999785 2.4921589694528934 0.004625264349277998 2.495701372183402 
10.999999999997842 2.4318135169600996 0.002733054705905018 2.433450905616075 
11.99999999999783 2.4334854765957674 0.0013184775763277025 2.433644068015325 
12.999999999997817 2.5159473246350683 0.0010507584658747697 2.515724410898776 
13.999999999997806 2.653321938568396 0.0016837247438880457 2.6535990224679495 
14.999999999997796 2.779446524631617 0.0023471029720472884 2.780285993906493 
15.999999999997783 2.811749341379385 0.0022668486895884485 2.8124919086826474 
16.999999999997772 2.6841541830039315 0.0013784217560123511 2.6841076269657345 
17.999999999997762 2.3744710128773416 0.0003977706595325241 2.373656066441282 
18.99999999999775 1.9146082748326092 0.0003076780095019158 1.9139914181133626 
19.999999999997737 1.3799288459557255 0.0016230582620196986 1.3809344971873228 
20.999999999997726 0.8631015621811591 0.0039463907950213414 0.8667003816245329 
21.99999999999772 0.4437396176100793 0.0061272239605295676 0.4497143991526994 
22.999999999997705 0.1656970409592218 0.006940026962633304 0.17259502810618166 
23.999999999997694 0.029506985739164358 0.005857489063979225 0.035362681121071014 
24.99999999999768 0.0005951719066714763 0.0034330033338593295 0.0040246416127970586 
25.99999999999767 0.027782479556407367 0.0010458447220386487 0.028809628064672372 
26.99999999999766 0.06358878471849623 0.00014739632648646695 0.06370805717701618 
27.999999999997648 0.07866108393293311 0.0014404769700786502 0.08007606803757236 
28.999999999997634 0.06628526339466274 0.004458426253500716 0.07072896619521143 
29.999999999997627 0.03745435384894545 0.007779079420875765 0.04522933737668684 
30.999999999997616 0.010429785367853491 0.009755509819699346 0.02018486987852943 
31.999999999997602 1.2282880957995765e-05 0.009371636973588669 0.009378212062625086 
32.99999999999759 0.010781852215914467 0.006778307118386331 0.01754320192126378 
33.99999999999758 0.036190314993521676 0.0032460286063604065 0.039407910367574496 
34.99999999999757 0.06278069432820436 0.0005734065688375978 0.06331940301245131 
35.999999999997556 0.07698548132966511 0.00025315669026019957 0.07720559140066285 
36.99999999999754 0.07142898106668627 0.0027949176079152724 0.07419940021679973 
37.999999999997534 0.04835264780289739 0.00750506990909621 0.05584440783735812 
38.99999999999753 0.01919942529292827 0.01279494159962251 0.031988855717262725 
39.99999999999751 0.0008900566538545247 0.01684925235933542 0.01773216556015121 
40.9999999999975 0.010371735358808226 0.018345270235582488 0.028694253182294602 
41.999999999997485 0.05935789819257514 0.01692045018199286 0.07622391223332037 
42.99999999999748 0.15084141056409672 0.01322086457933618 0.16396077421192937 
43.99999999999746 0.2781973617801935 0.008551774772730603 0.28658850226138793 
44.999999999997456 0.4268219144845491 0.0043104184948758555 0.43090587326432034 
45.99999999999745 0.5775627744019715 0.0014498379948997093 0.5787202636326828 
46.999999999997435 0.7108472701598126 0.00018665739533733357 0.7106825446231547 
47.99999999999742 0.81042906725842 5.325881997802711e-05 0.8100849707151001 
48.99999999999741 0.8659673748386736 0.00025815969068475596 0.8657998498347228 
49.9999999999974 0.8740803852929906 0.00021005471042569987 0.8738563373975645 
50.999999999997385 0.8379344713588787 1.449194015364179e-05 0.8375259694302063 
51.99999999999738 0.7657386990655317 0.0007739684898154601 0.7661173467918583 
52.99999999999737 0.6686634837657369 0.004594991904645313 0.6729023340846092 
53.99999999999736 0.558698708000966 0.014298850114637794 0.5726857439836543 
54.99999999999734 0.4468523424398079 0.03291540752990417 0.4794987142948086 
55.99999999999733 0.34192219135923596 0.0630893652843539 0.4047776619304915 
56.99999999999732 0.24990351445302633 0.10653797892163959 0.35623039994087846 
57.99999999999731 0.17396107417943385 0.16367302003824552 0.3374306428617852 
58.99999999999729 0.11481322301657125 0.23345110235147512 0.34805258979476106 
59.99999999999728 0.07134825024708005 0.31346148182895267 0.38457493323717623 
60.99999999999728 0.0413079555898908 0.40021307361055153 0.4412510721897735 
61.999999999997264 0.021913738903905255 0.4895515640537872 0.5111517932436606 
62.99999999999725 0.010360092946431882 0.5771260446608085 0.5871248340422992 
63.99999999999724 0.004146676511384917 0.6588304409547662 0.662567866123424 
64.99999999999723 0.0012556206464071486 0.7311628971622527 0.7319647718309605 
65.99999999999721 0.0002026828283583765 0.7914698727299891 0.7911806175612186 
66.9999999999972 2.0737722219396854e-07 0.8380652750338631 0.8375436105289441 
67.9999999999972 6.953567232113078e-05 0.8702343761319519 0.869761414063608 
68.99999999999719 0.0001341887516764391 0.8881453774992252 0.8877259791360887 
69.99999999999717 0.00011617894726444703 0.8926979033410478 0.8922584955635097 
70.99999999999716 4.8733383000070165e-05 0.8853383115735863 0.8848376025150907 
71.99999999999714 1.1089309995720039e-05 0.867868107365671 0.8673427763106405 
72.99999999999714 8.553233073310272e-05 0.8422657098326474 0.8418332976322314 
73.99999999999713 0.00033353157180897406 0.8105349554166734 0.8103730240280163 
74.99999999999712 0.0007863325828805822 0.7745872271648436 0.7749032125992359 
75.9999999999971 0.0014451877187054807 0.7361587286283017 0.7371600915158607 
76.9999999999971 0.0022870190087789302 0.696760510451705 0.6986305870322789 
77.99999999999709 0.003272290950376886 0.6576564229739218 0.6605381623447374 
78.99999999999707 0.004352914240676258 0.619863018000924 0.6238506184808204 
79.99999999999706 0.005478921628346192 0.5841652621372616 0.5893024667759642 
80.99999999999704 0.006603368494130174 0.5511424339532249 0.5574257027738173 
81.99999999999704 0.007685397828207532 0.5211994686214776 0.5285841890072297 
82.99999999999702 0.00869169775670404 0.4946000548271987 0.5030081823547918 
83.99999999999702 0.009596714384151677 0.47149881430070506 0.480826701224841 
84.999999999997 0.010382011591668508 0.4519708008603729 0.46209636206332033 
85.99999999999699 0.011035135100661342 0.43603729098646465 0.4468260151509859 
86.99999999999697 0.011548273508465105 0.4236873867718845 0.4349969932960717 
87.99999999999697 0.011916936759891123 0.41489532431200976 0.426579086771691 
88.99999999999696 0.012138806163805863 0.40963359981743686 0.4215425106488105 
89.99999999999694 0.012212855986636836 0.4078821216502581 0.41986617240433366 
90.99999999999694 0.012138806163806902 0.40963359981741493 0.4215425106487149 
91.99999999999692 0.011916936759892808 0.41489532431196624 0.4265790867716883 
92.99999999999692 0.011548273508467587 0.42368738677181844 0.43499699329604613 
93.99999999999689 0.011035135100664607 0.43603729098637883 0.44682601515098214 
94.99999999999689 0.010382011591672869 0.45197080086026376 0.4620963620632308 
95.99999999999689 0.009596714384156848 0.4714988143005736 0.4808267012248298 
96.99999999999686 0.008691697756709846 0.4946000548270454 0.5030081823546998 
97.99999999999686 0.00768539782821379 0.521199468621305 0.528584189007126 
98.99999999999685 0.006603368494137045 0.5511424339530328 0.5574257027736633 
99.99999999999685 0.005478921628353173 0.5841652621370507 0.5893024667756434 
100.99999999999682 0.004352914240683019 0.6198630180006991 0.6238506184799852 
101.99999999999682 0.003272290950383335 0.6576564229736858 0.6605381623446928 
102.99999999999679 0.002287019008784535 0.6967605104514646 0.698630587031222 
103.99999999999679 0.0014451877187101432 0.736158728628063 0.7371600915157609 
104.99999999999679 0.0007863325828839403 0.7745872271646146 0.7749032125992258 
105.99999999999676 0.0003335315718111237 0.8105349554164647 0.8103730240280089 
106.99999999999676 8.55323307340316e-05 0.8422657098324701 0.8418332976320314 
107.99999999999673 1.108930999575923e-05 0.8678681073655371 0.867342776310626 
108.99999999999673 4.8733382999644467e-05 0.8853383115735075 0.8848376025150723 
109.99999999999672 0.00011617894726409206 0.8926979033410367 0.8922584955635089 
110.99999999999672 0.00013418875167663121 0.8881453774992926 0.8877259791368105 
111.99999999999669 6.953567232168734e-05 0.870234376132105 0.869761414063808 
112.99999999999669 2.0737722219809676e-07 0.8380652750341036 0.837543610529033 
113.99999999999669 0.00020268282835525492 0.7914698727303171 0.7911806175614895 
114.99999999999666 0.0012556206463963512 0.7311628971626606 0.7319647718312648 
115.99999999999666 0.004146676511358812 0.6588304409552409 0.6625678661232991 
116.99999999999663 0.010360092946379726 0.5771260446613301 0.5871248340426876 
117.99999999999663 0.02191373890381312 0.4895515640543333 0.5111517932444731 
118.99999999999662 0.04130795558974223 0.40021307361109393 0.44125107219019183 
119.9999999999966 0.07134825024685791 0.3134614818294655 0.3845749332373802 
120.9999999999966 0.11481322301625924 0.23345110235193656 0.34805258979492354 
121.99999999999659 0.17396107417902085 0.1636730200386352 0.33743064286130775 
122.99999999999658 0.24990351445250975 0.10653797892194769 0.35623039994042427 
123.99999999999656 0.34192219135862884 0.06308936528457748 0.40477766193021003 
124.99999999999656 0.44685234243913774 0.03291540753005087 0.47949871429428303 
125.99999999999653 0.5586987080002777 0.014298850114721316 0.572685743983452 
126.99999999999653 0.6686634837650917 0.004594991904683524 0.6729023340844555 
127.99999999999653 0.7657386990650017 0.0007739684898268745 0.7661173467911818 
128.9999999999965 0.8379344713585388 1.4491940153703785e-05 0.8375259694301279 
129.9999999999965 0.8740803852928994 0.00021005471042436595 0.8738563373966602 
130.99999999999648 0.8659673748388653 0.00025815969068556017 0.8657998498349142 
131.99999999999648 0.8104290672589004 5.325881997906114e-05 0.810084970715566 
132.99999999999645 0.7108472701605383 0.00018665739533381073 0.7106825446246766 
133.99999999999645 0.5775627744028599 0.0014498379948873468 0.5787202636328335 
134.99999999999642 0.42682191448548257 0.004310418494853573 0.4309058732652038 
135.99999999999642 0.27819736178105586 0.008551774772702105 0.2865885022615682 
136.99999999999642 0.15084141056477804 0.013220864579309025 0.1639607742128335 
137.9999999999964 0.05935789819300716 0.016920450181976132 0.07622391223361842 
138.9999999999964 0.010371735358979277 0.01834527023558241 0.02869425318252476 
139.9999999999964 0.0008900566538120987 0.016849252359353313 0.017732165560095024 
140.99999999999636 0.019199425292764846 0.012794941599652766 0.031988855717182234 
141.99999999999636 0.048352647802721874 0.0075050699091287 0.05584440783722472 
142.99999999999636 0.07142898106659072 0.0027949176079386682 0.0741994002166887 
143.99999999999633 0.07698548132969521 0.00025315669026708333 0.07720559140066893 
144.99999999999633 0.0627806943283409 0.0005734065688273585 0.06331940301249755 
145.99999999999633 0.036190314993696515 0.003246028606339565 0.03940791036766925 
146.9999999999963 0.010781852216036477 0.006778307118365881 0.017543201921384904 
147.9999999999963 1.2282880960494506e-05 0.009371636973578778 0.009378212062630209 
148.99999999999628 0.01042978536772834 0.009755509819704744 0.020184869878385872 
149.99999999999628 0.03745435384875618 0.007779079420893503 0.04522933737657444 
150.99999999999625 0.06628526339451968 0.004458426253521768 0.07072896619501966 
151.99999999999625 0.07866108393293775 0.0014404769700929014 0.08007606803757485 
152.99999999999625 0.06358878471866986 0.00014739632648753237 0.06370805717717849 
153.99999999999622 0.027782479556641017 0.0010458447220273754 0.028809628064882898 
154.99999999999622 0.0005951719067203349 0.0034330033338430426 0.004024641612813339 
155.9999999999962 0.029506985738707255 0.00585748906396741 0.035362681120645986 
156.9999999999962 0.16569704095797644 0.0069400269626324765 0.17259502810464566 
157.99999999999616 0.44373961760792613 0.006127223960539765 0.4497143991504917 
158.99999999999616 0.8631015621782309 0.003946390795036452 0.8667003816222913 
159.99999999999616 1.3799288459524193 0.0016230582620316986 1.3809344971858626 
160.99999999999613 1.9146082748294795 0.00030767800950557084 1.9139914181102227 
161.99999999999613 2.374471012874929 0.00039777065952834945 2.3736560664409967 
162.9999999999961 2.684154183002589 0.0013784217560055979 2.684107626965535 
163.9999999999961 2.811749341379147 0.002266848689585096 2.8124919086825737 
164.9999999999961 2.7794465246321827 0.00234710297204958 2.780285993906552 
165.99999999999608 2.6533219385692837 0.0016837247438930107 2.653599022468281 
166.99999999999608 2.5159473246357895 0.0010507584658765768 2.515724410898874 
167.99999999999608 2.433485476596027 0.0013184775763223288 2.4336440680154126 
168.99999999999605 2.431813516959881 0.0027330547058938047 2.433450905615996 
169.99999999999605 2.4921589694524244 0.004625264349267378 2.4957013721833743 
170.99999999999602 2.5673830101911217 0.005803310540690467 2.572084400942777 
171.99999999999602 2.609951977265573 0.0053989582603803455 2.614222089733614 
172.99999999999602 2.5970307104845523 0.0035816686448460764 2.5994607905478087 
173.99999999999602 2.540089300956271 0.0015982099408377258 2.540511379686668 
174.99999999999596 2.475023863247873 0.0010342439755076122 2.474839061129176 
175.99999999999596 2.4394396442510784 0.0027437608630654256 2.4408916330149575 
176.99999999999596 2.450560037341364 0.0061670987583633055 2.4553399243517116 
177.99999999999596 2.4963804858624368 0.009544255961519926 2.504446710975833 
178.99999999999596 2.5446675307559583 0.010946923181589746 2.5540856177852054 


==> figures/mimo_beta_-5db_cb/beampattern21.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.5795755161254514 0.032545819151828075 2.6135747861588614 
-179.0 2.3028103282090076 0.17337809164456455 2.4780429507826507 
-178.0 1.8735952451332192 0.4722281280450993 2.347981116042454 
-177.00000000000006 1.3653658987768458 0.9333300566862559 2.300947451381367 
-176.00000000000006 0.8702134894222832 1.5007212451825729 2.3730191775246636 
-175.00000000000006 0.4659720683865122 2.068015521268004 2.5356727041298264 
-174.00000000000006 0.19322993853188838 2.5141365259506165 2.7085168623389304 
-173.00000000000006 0.05001433642249126 2.751023378229005 2.801646463693623 
-172.0000000000001 0.002980753186898633 2.761444966610976 2.764600256540922 
-171.0000000000001 0.0071226611855767724 2.6080352845416206 2.615070356328225 
-170.0000000000001 0.02413186012974257 2.407610185411671 2.431566559165266 
-169.0000000000001 0.03248458071500078 2.281364124155982 2.3137110263036718 
-168.00000000000014 0.027674971509357518 2.3032040887143856 2.330833545507607 
-167.00000000000017 0.01569821061681004 2.469313059896671 2.485048179901038 
-166.00000000000017 0.004871670011825217 2.7017931558612838 2.70673775473223 
-165.00000000000017 0.00016189851240993927 2.883324176758428 2.8835440725768806 
-164.00000000000017 0.0016219065711374583 2.9061739864274987 2.9078067952032765 
-163.0000000000002 0.006058087232870938 2.7139208677595534 2.71993754555193 
-162.0000000000002 0.009820982582048346 2.3194653531341856 2.329208840837682 
-161.00000000000023 0.010843598246866178 1.794825732486064 1.805580863938263 
-160.00000000000023 0.009134642617644639 1.2405608324325468 1.249617887019555 
-159.00000000000023 0.006030069178893015 0.7498163133557559 0.7557913954207236 
-158.00000000000026 0.0030462255893721666 0.3815761852423369 0.3845910618438766 
-157.00000000000026 0.0010770633896764596 0.15122092173881896 0.1522843738921913 
-156.00000000000026 0.00021971529166238223 0.03793809706159508 0.0381540237217112 
-155.00000000000028 7.230300070857254e-05 0.0020416369247195595 0.002113666831083362 
-154.00000000000028 0.00015696637727750375 0.0031661317204201896 0.003323005615124227 
-153.0000000000003 0.00019165897932874742 0.012454056105672672 0.012644961455609 
-152.0000000000003 0.00012930626383953508 0.01624056646939644 0.016368848488294764 
-151.0000000000003 4.633255164504553e-05 0.012878506873716956 0.012924074690991334 
-150.00000000000034 1.3951563501900499e-05 0.0065297900112647215 0.00654341406510689 
-149.00000000000034 3.8709502473187426e-05 0.0016215352076823836 0.0016602151283744248 
-148.00000000000037 7.923151393385564e-05 4.755902257458517e-06 8.404612294566812e-05 
-147.00000000000037 9.430000866831223e-05 0.0008891256438966818 0.000983471823521158 
-146.0000000000004 7.454995217534547e-05 0.002339909365617848 0.0024145133650934746 
-145.0000000000004 3.968699679629789e-05 0.002867805075237901 0.0029076025090356054 
-144.00000000000043 1.435989223137465e-05 0.002180095167456348 0.00219461443910139 
-143.00000000000043 7.447785776812909e-06 0.00096014935951919 0.0009677360100611083 
-142.00000000000043 1.0012272944294587e-05 0.00012285846817781422 0.00013291842123900967 
-141.00000000000045 9.265421455617096e-06 0.00014121391981274627 0.00015043014788576953 
-140.00000000000045 4.184099591456849e-06 0.0008215238911535524 0.0008256366311894248 
-139.00000000000048 9.445065466431423e-06 0.0015485469493641995 0.0015580063442134136 
-138.00000000000048 4.4764541002085124e-05 0.0017526819894030231 0.0017976120443882946 
-137.00000000000048 0.00011778942056580119 0.001283859483749699 0.0014019375160986352 
-136.0000000000005 0.00021304400341669682 0.0004921007937350168 0.0007054432395759633 
-135.0000000000005 0.00029525050107329255 8.774547815580915e-06 0.00030420056463644884 
-134.0000000000005 0.0003262345368776208 0.00038026765762117333 0.0007064891046150677 
-133.00000000000054 0.0002865009044278077 0.0017585381092206562 0.0020448977310588436 
-132.00000000000054 0.00018987082961473127 0.003798231453819049 0.003988016540544907 
-131.00000000000054 8.318006066340355e-05 0.005794969153651304 0.005878358059856643 
-130.00000000000057 3.044426001220911e-05 0.006987267390828803 0.00701840380673059 
-129.00000000000057 8.810088799376805e-05 0.006883005874616745 0.0069723220109194515 
-128.00000000000057 0.00028163617212089055 0.005476345987532728 0.005759561489171562 
-127.0000000000006 0.0005929019976938334 0.003278000827189244 0.003872509374331877 
-126.0000000000006 0.0009627503842901602 0.0011591757185579607 0.002123132059210654 
-125.00000000000063 0.0013076414167498276 7.500045934022548e-05 0.001383053321564838 
-124.00000000000063 0.001544088423027733 0.000766025103689477 0.0023094936044825262 
-123.00000000000065 0.001612761006606904 0.0035316096704117047 0.005142723826777928 
-122.00000000000065 0.001495032988545174 0.008135733556202345 0.009628360254439156 
-121.00000000000068 0.0012178869893472253 0.013859983073519721 0.01507518970910734 
-120.00000000000068 0.0008469652225411294 0.01967644220664487 0.020521057851071108 
-119.00000000000068 0.0004708410836552384 0.024486119086999082 0.024955539715539723 
-118.0000000000007 0.00018142174196633792 0.027360562851207238 0.027541961251975246 
-117.00000000000071 5.5560805866742644e-05 0.02773330524352596 0.0277904814469585 
-116.00000000000072 0.00014178474937332617 0.02550757164895832 0.025652574222833947 
-115.00000000000072 0.00045413867608381245 0.021070032945953398 0.021528675806654605 
-114.00000000000075 0.0009731947240729742 0.015220968459918247 0.016199400763139353 
-113.00000000000075 0.0016527406575369324 0.009045175086645192 0.010703171878839703 
-112.00000000000078 0.002429829449775752 0.003753980483554501 0.006188299038119241 
-111.00000000000078 0.0032357342496213497 0.0005276135899529662 0.003766304861957783 
-110.00000000000078 0.004005757310187698 0.0003810524973817395 0.004387568625991873 
-109.00000000000081 0.004686548031635128 0.004067826577581968 0.008752425000622918 
-108.00000000000081 0.005240359747943253 0.012027364130963602 0.017262743359225046 
-107.00000000000082 0.005646340270164233 0.024373976748632873 0.030012178150779396 
-106.00000000000084 0.0058994094398874125 0.04092032885926111 0.04680849522159838 
-105.00000000000085 0.006007504317357134 0.06122545246177842 0.06721881654276994 
-104.00000000000085 0.005987999572694169 0.08465674428783011 0.09062802873164028 
-103.00000000000087 0.005863996651360746 0.11045636897762658 0.11630147212735696 
-102.00000000000088 0.005660986472970799 0.13780445283193538 0.14344479870077032 
-101.00000000000088 0.005404183965203464 0.1658738114556018 0.17125603906098708 
-100.00000000000091 0.005116648920087358 0.19387326714781508 0.1989670475462257 
-99.00000000000091 0.004818168402917515 0.22107859122868356 0.2258733345729057 
-98.00000000000094 0.004524787529028731 0.24685161102028427 0.25135271187164765 
-97.00000000000094 0.004248833239894676 0.27064902345251785 0.2748741365314335 
-96.00000000000094 0.003999269218824984 0.2920230061582292 0.2959986825375527 
-95.00000000000097 0.003782236936496409 0.31061590248378873 0.3143747710799988 
-94.00000000000097 0.003601666650256306 0.32615118218063494 0.32972974529072524 
-93.00000000000098 0.0034598741357876103 0.33842264162567065 0.3418596692193372 
-92.000000000001 0.00335808809504261 0.3472834860363622 0.3506189386774366 
-91.00000000000101 0.0032968763771695653 0.35263658940235326 0.35591096801949285 
-90.00000000000101 0.0032764553432589843 0.3544268921603744 0.3576808974837526 
-89.00000000000104 0.0032968763771697987 0.3526365894023626 0.3559109680194999 
-88.00000000000104 0.0033580880950423923 0.3472834860363749 0.35061893867743754 
-87.00000000000104 0.0034598741357872976 0.3384226416256952 0.34185966921933847 
-86.00000000000107 0.0036016666502558478 0.3261511821806616 0.3297297452907573 
-85.00000000000107 0.003782236936496096 0.3106159024838261 0.3143747710800699 
-84.0000000000011 0.003999269218824684 0.29202300615826854 0.2959986825377351 
-83.0000000000011 0.004248833239894198 0.2706490234525637 0.27487413653143483 
-82.00000000000111 0.004524787529028232 0.24685161102033618 0.25135271187166414 
-81.00000000000112 0.004818168402916833 0.2210785912287381 0.22587333457291023 
-80.00000000000114 0.005116648920086667 0.19387326714787115 0.1989670475462346 
-79.00000000000114 0.005404183965202968 0.16587381145565977 0.17125603906100745 
-78.00000000000115 0.005660986472970131 0.13780445283199047 0.143444798700869 
-77.00000000000117 0.0058639966513602615 0.11045636897768048 0.11630147212739006 
-76.00000000000117 0.00598799957269375 0.08465674428787934 0.09062802873168165 
-75.00000000000118 0.006007504317357044 0.06122545246182298 0.06721881654281323 
-74.0000000000012 0.005899409439887664 0.04092032885929962 0.046808495221636805 
-73.00000000000121 0.00564634027016496 0.024373976748662606 0.03001217815083616 
-72.00000000000122 0.005240359747944175 0.012027364130984684 0.017262743359231485 
-71.00000000000124 0.004686548031636346 0.004067826577593802 0.008752425000630485 
-70.00000000000125 0.004005757310189257 0.00038105249738516533 0.004387568625993162 
-69.00000000000126 0.0032357342496229834 0.0005276135899492214 0.0037663048619549877 
-68.00000000000126 0.002429829449777223 0.003753980483545532 0.0061882990381113435 
-67.00000000000128 0.0016527406575386153 0.009045175086633314 0.010703171878822772 
-66.0000000000013 0.000973194724074217 0.015220968459905207 0.01619940076313112 
-65.0000000000013 0.00045413867608463785 0.021070032945943132 0.02152867580665325 
-64.00000000000131 0.00014178474937373678 0.025507571648950504 0.02565257422283105 
-63.00000000000132 5.556080586665697e-05 0.027733305243523822 0.027790481446958462 
-62.000000000001336 0.00018142174196593094 0.027360562851210617 0.027541961251975756 
-61.00000000000135 0.0004708410836545143 0.02448611908700696 0.024955539715541705 
-60.00000000000135 0.0008469652225403109 0.019676442206656066 0.02052105785107987 
-59.000000000001364 0.0012178869893467899 0.013859983073532093 0.015075189709118805 
-58.00000000000138 0.0014950329885446202 0.008135733556213508 0.00962836025445124 
-57.00000000000139 0.0016127610066069408 0.0035316096704196224 0.005142723826779653 
-56.0000000000014 0.001544088423028155 0.000766025103693014 0.002309493604491469 
-55.000000000001414 0.0013076414167502866 7.500045933962982e-05 0.0013830533215643652 
-54.00000000000143 0.0009627503842908662 0.0011591757185544986 0.0021231320592098096 
-53.00000000000144 0.0005929019976944989 0.0032780008271844187 0.003872509374331177 
-52.00000000000145 0.00028163617212140153 0.005476345987528798 0.005759561489168286 
-51.00000000000146 8.810088799406946e-05 0.006883005874614734 0.00697232201091295 
-50.00000000000147 3.0444260012218802e-05 0.00698726739082988 0.007018403806730734 
-49.00000000000148 8.318006066321685e-05 0.005794969153654577 0.005878358059857833 
-48.00000000000149 0.0001898708296144926 0.003798231453823491 0.003988016540548399 
-47.000000000001506 0.0002865009044275731 0.0017585381092242365 0.00204489773106566 
-46.00000000000152 0.00032623453687761643 0.0003802676576229516 0.0007064891046169496 
-45.00000000000153 0.0002952505010733424 8.774547815333975e-06 0.00030420056463586115 
-44.000000000001535 0.00021304400341682885 0.0004921007937335213 0.0007054432395752863 
-43.00000000000155 0.00011778942056598692 0.0012838594837480883 0.0014019375160978958 
-42.000000000001556 4.4764541002182106e-05 0.0017526819894027228 0.0017976120443879762 
-41.00000000000157 9.44506546646601e-06 0.0015485469493652136 0.0015580063442144061 
-40.000000000001585 4.184099591446045e-06 0.0008215238911552198 0.0008256366311906922 
-39.0000000000016 9.265421455607835e-06 0.00014121391981361208 0.00015043014788651863 
-38.000000000001606 1.0012272944303698e-05 0.00012285846817696147 0.0001329184212382758 
-37.00000000000161 7.447785776825214e-06 0.000960149359516826 0.0009677360100549617 
-36.00000000000163 1.4359892231358582e-05 0.002180095167454024 0.0021946144391003456 
-35.00000000000164 3.9686996796203066e-05 0.002867805075237642 0.0029076025090347514 
-34.00000000000165 7.454995217527037e-05 0.002339909365620194 0.002414513365094217 
-33.00000000000166 9.430000866827648e-05 0.0008891256438997363 0.0009834718235237979 
-32.00000000000168 7.923151393394514e-05 4.755902257300217e-06 8.404612294531815e-05 
-31.000000000001688 3.870950247327726e-05 0.001621535207675717 0.001660215128366588 
-30.000000000001698 1.3951563501907529e-05 0.006529790011252186 0.006543414065091528 
-29.000000000001705 4.6332551644911184e-05 0.01287850687370522 0.012924074690978121 
-28.00000000000172 0.00012930626383934857 0.016240566469395982 0.0163688484882855 
-27.00000000000173 0.0001916589793287234 0.012454056105688073 0.012644961455611968 
-26.00000000000174 0.00015696637727765877 0.0031661317204379866 0.00332300561514098 
-25.00000000000175 7.230300070865053e-05 0.0020416369246965497 0.0021136668310581777 
-24.000000000001766 0.00021971529166148296 0.03793809706145832 0.03815402372153578 
-23.000000000001776 0.0010770633896737055 0.15122092173848276 0.1522843738920925 
-22.00000000000179 0.003046225589367005 0.38157618524173215 0.38459106184364 
-21.000000000001798 0.006030069178886314 0.7498163133548721 0.7557913954202795 
-20.00000000000181 0.00913464261763924 1.2405608324314592 1.2496178870193733 
-19.000000000001823 0.010843598246865224 1.7948257324849348 1.8055808639359465 
-18.000000000001833 0.009820982582053736 2.319465353133222 2.3292088408372758 
-17.000000000001844 0.006058087232880383 2.713920867758941 2.7199375455518364 
-16.000000000001855 0.0016219065711446988 2.9061739864273335 2.9078067952032716 
-15.000000000001867 0.0001618985124073651 2.8833241767586664 2.883544072576889 
-14.000000000001878 0.004871670011808558 2.701793155861745 2.706737754733421 
-13.000000000001888 0.015698210616784496 2.4693130598971123 2.4850481799012187 
-12.0000000000019 0.02767497150933779 2.3032040887145917 2.3308335455076734 
-11.000000000001913 0.03248458071500358 2.2813641241558646 2.3137110263036718 
-10.000000000001922 0.024131860129772562 2.407610185411304 2.4315665591652342 
-9.000000000001934 0.007122661185608649 2.608035284541217 2.6150703563281747 
-8.000000000001945 0.0029807531868702745 2.7614449666107994 2.7646002565411374 
-7.000000000001957 0.05001433642231307 2.751023378229249 2.8016464636927427 
-6.000000000001967 0.19322993853147366 2.5141365259513306 2.708516862339164 
-5.000000000001979 0.465972068385819 2.0680155212690696 2.5356727041314278 
-4.00000000000199 0.8702134894213498 1.5007212451837664 2.3730191775244305 
-3.0000000000020015 1.365365898775797 0.933330056687328 2.3009474513813455 
-2.000000000002013 1.8735952451322386 0.47222812804587855 2.3479811160422894 
-1.0000000000020242 2.3028103282082726 0.1733780916449998 2.4780429507816177 
-2.0355549961366507e-12 2.579575516125072 0.03254581915198154 2.613574786158838 
0.9999999999979531 2.677816853038145 0.0016202261240340218 2.6805205268777312 
1.9999999999979419 2.6293409937181007 0.0189670917834981 2.6491510817906554 
2.9999999999979305 2.5097413778834565 0.03726651161420159 2.5477754775264967 
3.999999999997919 2.4050113079276145 0.036763473531736826 2.44260008378328 
4.999999999997908 2.37417114780118 0.021615568810858524 2.3967268822245997 
5.999999999997897 2.425896479214362 0.006025329933034716 2.432952593145884 
6.999999999997885 2.5205598582165156 0.00041486655747756157 2.5220208277632805 
7.999999999997874 2.5963031631737095 0.00514465853805184 2.6024310694175994 
8.999999999997863 2.6053446345201223 0.013016314212580296 2.619242918327905 
9.99999999999785 2.5413453995294235 0.01632953943720623 2.5584760704377683 
10.999999999997842 2.4433217137343575 0.012600799209959494 2.456712233086206 
11.99999999999783 2.373919486488366 0.005368380763028844 2.380153278607793 
12.999999999997817 2.3833607448516965 0.0005473330894784792 2.384916583024428 
13.999999999997806 2.477923396574109 0.0016852356914013962 2.480780036438564 
14.999999999997796 2.6095544501207013 0.0076001225223949025 2.618452104622062 
15.999999999997783 2.69249758143033 0.013687333110150043 2.707525995646514 
16.999999999997772 2.639337375791171 0.015498440017210601 2.656116259957942 
17.999999999997762 2.39950877706357 0.011855452511526298 2.412486241188107 
18.99999999999775 1.9825454592730067 0.005431396240806873 1.9888719186169692 
19.999999999997737 1.4560503305824761 0.0006692131170933314 1.4573606753802844 
20.999999999997726 0.9203013778632626 0.0006840584996552327 0.9213874211233215 
21.99999999999772 0.4715907337856047 0.005279610628978555 0.47708000960774416 
22.999999999997705 0.17025232401830268 0.011267158138941108 0.18160014026566873 
23.999999999997694 0.025738124701008874 0.014687278821427617 0.040440235750771485 
24.99999999999768 0.002524152436880488 0.01337464347638374 0.015897436151578955 
25.99999999999767 0.041511935289224 0.008241190266207272 0.049764328930748364 
26.99999999999766 0.08602480664831082 0.002587847867936893 0.08864402245633622 
27.999999999997648 0.10137950178002046 5.766352844057749e-06 0.10142896676646025 
28.999999999997634 0.08153297723920265 0.002214251812842872 0.08378900258220558 
29.999999999997627 0.042755993334793616 0.008101001933254437 0.050885041748778975 
30.999999999997616 0.009596580817070226 0.014432504318782246 0.024039787804196862 
31.999999999997602 0.0005436425667823281 0.017725739100198992 0.018268324901039888 
32.99999999999759 0.01948507678443792 0.01617941932001468 0.03566309550530922 
33.99999999999758 0.05549035020360028 0.01062798639182462 0.066128045778337 
34.99999999999757 0.0895390192230558 0.004086464437190103 0.0936522968630628 
35.999999999997556 0.10421826398941314 0.0002141718298435306 0.10447405230178791 
36.99999999999754 0.09189985792112909 0.0015324826786458142 0.0934791153922095 
37.999999999997534 0.05825712627900296 0.00826802267892611 0.06656437766035622 
38.99999999999753 0.020289125613810213 0.018306164319888577 0.038617094912167145 
39.99999999999751 0.00020781306704690855 0.02817532817002369 0.028385695723643474 
40.9999999999975 0.01782630625140077 0.03452928840353765 0.05234775949907433 
41.999999999997485 0.08419047208378173 0.03544154688786294 0.11963245906824184 
42.99999999999748 0.1983397972711157 0.03099388973854022 0.22936675865135359 
43.99999999999746 0.3477717139257474 0.023005969500073893 0.37086739592138995 
44.999999999997456 0.5119549357274585 0.01412720927490288 0.5262459945276287 
45.99999999999745 0.6674683684668586 0.00673977455466393 0.6744525083323526 
46.999999999997435 0.7931631784264461 0.0021348423326589486 0.7956162216833389 
47.99999999999742 0.874065718444824 0.00025548437813727653 0.8746945042900854 
48.99999999999741 0.9033378772088873 4.4845341241288476e-05 0.9037837920408928 
49.9999999999974 0.8822460358849418 0.00020812010707382006 0.8828519574275586 
50.999999999997385 0.8185757987903155 7.017180726991337e-05 0.819010895883664 
51.99999999999738 0.7241785907196417 0.0002132948293725211 0.7247000640382635 
52.99999999999737 0.6123515885592291 0.002687110790916667 0.615274783651255 
53.99999999999736 0.4955994623875642 0.010740278851326732 0.5064979095145201 
54.99999999999734 0.38409372790113194 0.028172419129030537 0.41234946502801906 
55.99999999999733 0.2849134953105174 0.05850105164646238 0.34343311494951667 
56.99999999999732 0.20197361865119617 0.10416473448641375 0.3061067923131284 
57.99999999999731 0.1364449797541428 0.16594681002880682 0.3023266115686136 
58.99999999999729 0.08744333433372606 0.24272730186752695 0.3300879263815136 
59.99999999999728 0.0527886474270171 0.3315819288338654 0.38428426421262674 
60.99999999999728 0.029691764499092083 0.4281713170613338 0.4577838993361319 
61.999999999997264 0.01528770661723499 0.5273152757228802 0.5425380812541925 
62.99999999999725 0.006989545790265617 0.623630790063041 0.6305734367171837 
63.99999999999724 0.002675907698658914 0.7121238454536842 0.7147716623577144 
64.99999999999723 0.0007471245815342063 0.7886549343063353 0.7893913791586701 
65.99999999999721 9.246543587013635e-05 0.8502353832439188 0.8503317375884343 
66.9999999999972 8.125581884424461e-06 0.8951472510416142 0.8951702449128481 
67.9999999999972 9.73614137640143e-05 0.9229073333835607 0.923026778755389 
68.99999999999719 0.00017406612425651768 0.9341130105418122 0.9343128564328578 
69.99999999999717 0.00018171470493765778 0.9302143919921475 0.9304225713571045 
70.99999999999716 0.00013227250250086103 0.9132554439080193 0.9134124954046972 
71.99999999999714 6.473620361403453e-05 0.8856193951697501 0.8857055215417802 
72.99999999999714 2.023897919627999e-05 0.8498035998401854 0.8498407586254835 
73.99999999999713 2.9593380785807863e-05 0.8082385749807574 0.8082800683869891 
74.99999999999712 0.00010919257861929519 0.7631567656170345 0.7632727117223744 
75.9999999999971 0.00026183821776470446 0.7165095824917017 0.7167732119695401 
76.9999999999971 0.0004799353265300415 0.6699266494558239 0.6704038064319605 
77.99999999999709 0.000749350642535118 0.6247087842139359 0.6254513011273395 
78.99999999999707 0.001052944047052173 0.5818455738648648 0.5828881959476835 
79.99999999999706 0.001373309470264778 0.5420489675029982 0.5434090361326256 
80.99999999999704 0.0016946084289544312 0.5057955919983862 0.5074745777522351 
81.99999999999704 0.0020035785271459747 0.4733720938164997 0.47535815149577715 
82.99999999999702 0.0022898909517152263 0.44491942235118187 0.4471903140960272 
83.99999999999702 0.0025460529343266044 0.4204734113979411 0.42299934012741214 
84.999999999997 0.0027670336895310003 0.400000189110553 0.40274626343546444 
85.99999999999699 0.00294975723408116 0.38342582438203393 0.3863540199946054 
86.99999999999697 0.003092566676750839 0.37066021409330385 0.37373080166431244 
87.99999999999697 0.003194729806609317 0.36161557004934636 0.3647880499705517 
88.99999999999696 0.003256028510179824 0.3562200250021924 0.3594536521510301 
89.99999999999694 0.0032764553432590273 0.35442689216037626 0.3576808974837526 
90.99999999999694 0.0032560285101799016 0.3562200250021683 0.3594536521510293 
91.99999999999692 0.0031947298066094935 0.3616155700493017 0.3647880499705427 
92.99999999999692 0.003092566676751665 0.37066021409323463 0.3737308016643093 
93.99999999999689 0.002949757234081841 0.3834258243819412 0.3863540199945748 
94.99999999999689 0.0027670336895321756 0.400000189110438 0.40274626343545566 
95.99999999999689 0.0025460529343279384 0.4204734113978023 0.4229993401273853 
96.99999999999686 0.00228989095171665 0.4449194223510161 0.4471903140959824 
97.99999999999686 0.0020035785271478065 0.47337209381631207 0.47535815149522076 
98.99999999999685 0.0016946084289563691 0.5057955919981757 0.5074745777519033 
99.99999999999685 0.001373309470266671 0.5420489675027641 0.5434090361325348 
100.99999999999682 0.0010529440470541873 0.5818455738646112 0.582888195947647 
101.99999999999682 0.0007493506425369017 0.624708784213666 0.6254513011271783 
102.99999999999679 0.00047993532653151116 0.6699266494555451 0.6704038064317217 
103.99999999999679 0.0002618382177658291 0.7165095824914165 0.7167732119695279 
104.99999999999679 0.00010919257862000123 0.7631567656167536 0.7632727117212453 
105.99999999999676 2.9593380786099842e-05 0.8082385749804925 0.8082800683861926 
106.99999999999676 2.0238979196159014e-05 0.8498035998399464 0.8498407586254665 
107.99999999999673 6.47362036136315e-05 0.8856193951695512 0.8857055215410362 
108.99999999999673 0.00013227250250046882 0.9132554439078798 0.9134124954046932 
109.99999999999672 0.00018171470493741245 0.9302143919920753 0.9304225713570846 
110.99999999999672 0.00017406612425685005 0.9341130105418364 0.9343128564328581 
111.99999999999669 9.7361413764623e-05 0.922907333383678 0.9230267787553917 
112.99999999999669 8.125581884705822e-06 0.8951472510418351 0.8951702449128693 
113.99999999999669 9.246543586835874e-05 0.8502353832442482 0.8503317375886736 
114.99999999999666 0.000747124581527218 0.7886549343067598 0.7893913791595782 
115.99999999999666 0.002675907698640974 0.7121238454541943 0.7147716623588751 
116.99999999999663 0.0069895457902291085 0.6236307900636101 0.6305734367182366 
117.99999999999663 0.015287706617167766 0.5273152757234855 0.542538081254345 
118.99999999999662 0.029691764498979614 0.4281713170619392 0.457783899336259 
119.9999999999966 0.05278864742684352 0.3315819288344378 0.3842842642132387 
120.9999999999966 0.08744333433347261 0.24272730186803618 0.33008792638201 
121.99999999999659 0.13644497975379458 0.16594681002923267 0.3023266115686569 
122.99999999999658 0.20197361865073987 0.10416473448674318 0.30610679231409355 
123.99999999999656 0.28491349530995813 0.05850105164669247 0.34343311494946527 
124.99999999999656 0.38409372790048335 0.028172419129173343 0.4123494650278461 
125.99999999999653 0.49559946238685715 0.010740278851400732 0.5064979095144175 
126.99999999999653 0.612351588558513 0.0026871107909450737 0.6152747836503579 
127.99999999999653 0.7241785907189979 0.00021329482937770507 0.7247000640369963 
128.9999999999965 0.8185757987898231 7.017180726857892e-05 0.819010895883587 
129.9999999999965 0.8822460358846701 0.00020812010707402248 0.8828519574275405 
130.99999999999648 0.9033378772089076 4.484534124230104e-05 0.9037837920408964 
131.99999999999648 0.8740657184451611 0.00025548437813235675 0.874694504290337 
132.99999999999645 0.793163178427091 0.0021348423326400237 0.7956162216835544 
133.99999999999645 0.6674683684677355 0.006739774554627059 0.6744525083325178 
134.99999999999642 0.511954935728455 0.014127209274850961 0.5262459945281086 
135.99999999999642 0.34777171392672973 0.023005969500019558 0.3708673959219915 
136.99999999999642 0.19833979727194176 0.030993889738499886 0.22936675865223996 
137.9999999999964 0.08419047208434106 0.03544154688785145 0.11963245906865996 
138.9999999999964 0.017826306251652553 0.03452928840356076 0.0523477594992533 
139.9999999999964 0.00020781306702265378 0.02817532817007601 0.028385695723727684 
140.99999999999636 0.020289125613609904 0.018306164319953244 0.038617094911981495 
141.99999999999636 0.05825712627876164 0.00826802267898052 0.06656437765993783 
142.99999999999636 0.09189985792097652 0.001532482678671369 0.09347911539221004 
143.99999999999633 0.10421826398942148 0.00021417182983425638 0.10447405230174571 
144.99999999999633 0.0895390192232182 0.004086464437154871 0.09365229686323355 
145.99999999999633 0.055490350203835435 0.010627986391783834 0.0661280457785536 
146.9999999999963 0.01948507678462303 0.016179419319990753 0.03566309550546569 
147.9999999999963 0.0005436425668169603 0.01772573910020466 0.018268324901129205 
148.99999999999628 0.009596580816928914 0.014432504318814855 0.024039787804110164 
149.99999999999628 0.04275599333454927 0.00810100193329561 0.05088504174855204 
150.99999999999625 0.08153297723899847 0.0022142518128700607 0.08378900258207028 
151.99999999999625 0.10137950177999921 5.7663528425806294e-06 0.10142896676646279 
152.99999999999625 0.08602480664851414 0.002587847867908739 0.08864402245644497 
153.99999999999622 0.04151193528952869 0.008241190266170359 0.049764328931018 
154.99999999999622 0.0025241524369927814 0.013374643476361598 0.015897436151680145 
155.9999999999962 0.025738124700549685 0.014687278821434769 0.040440235750298245 
156.9999999999962 0.1702523240169578 0.011267158138973351 0.18160014026402993 
157.99999999999616 0.4715907337832764 0.005279610629015106 0.47708000960550595 
158.99999999999616 0.9203013778601699 0.0006840584996712924 0.9213874211194888 
159.99999999999616 1.4560503305791204 0.0006692131170771611 1.4573606753762085 
160.99999999999613 1.9825454592700285 0.0054313962407681335 1.988871918613242 
161.99999999999613 2.3995087770615204 0.011855452511491492 2.4124862411868486 
162.9999999999961 2.6393373757902996 0.015498440017203928 2.6561162599575683 
163.9999999999961 2.6924975814304966 0.013687333110177417 2.707525995646459 
164.9999999999961 2.6095544501214523 0.007600122522436959 2.6184521046221807 
165.99999999999608 2.477923396574874 0.0016852356914265174 2.4807800364388632 
166.99999999999608 2.3833607448520366 0.000547333089465936 2.3849165830254693 
167.99999999999608 2.3739194864881483 0.005368380762986354 2.3801532786071924 
168.99999999999605 2.4433217137337815 0.01260079920992016 2.456712233086098 
169.99999999999605 2.5413453995288697 0.016329539437204093 2.5584760704365115 
170.99999999999602 2.6053446345199345 0.013016314212620393 2.619242918327906 
171.99999999999602 2.596303163174 0.005144658538099512 2.6024310694178987 
172.99999999999602 2.5205598582171 0.00041486655747958816 2.5220208277633067 
173.99999999999602 2.425896479214868 0.006025329932964099 2.4329525931502514 
174.99999999999596 2.3741711478012637 0.021615568810749813 2.396726882224533 
175.99999999999596 2.405011307927163 0.03676347353167634 2.442600083783184 
176.99999999999596 2.5097413778826914 0.03726651161426175 2.547775477526416 
177.99999999999596 2.6293409937174967 0.018967091783642052 2.6491510817904387 
178.99999999999596 2.6778168530382365 0.0016202261240525451 2.6805205268786283 


==> figures/mimo_beta_-5db_cb/beampattern22.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.5335387252769954 0.012327412771562641 2.5433461485073114 
-179.0 2.4784160627081646 0.0013726119640711189 2.477422719837678 
-178.0 2.3998607965765597 0.003332559713235909 2.4010203836038633 
-177.00000000000006 2.3444641009370444 0.020556872406231795 2.363045402042164 
-176.00000000000006 2.3509511634036704 0.04253503006326812 2.391656206951059 
-175.00000000000006 2.4257554726491457 0.051298647462297314 2.4752517725590795 
-174.00000000000006 2.532957350013856 0.03570115937062667 2.5667172643858773 
-173.00000000000006 2.6045836845514057 0.00729985726205967 2.6096381549908334 
-172.0000000000001 2.5672040204005238 0.0075536545257538085 2.572113748838757 
-171.0000000000001 2.3727952450318175 0.09897001177182614 2.468760934957545 
-170.0000000000001 2.0199108683443305 0.3407664848778822 2.3575068508723356 
-169.0000000000001 1.5559857279045095 0.7584887142875681 2.3114558235682443 
-168.00000000000014 1.0604477119253601 1.3218515794690875 2.3797920487641564 
-167.00000000000017 0.6167140981757578 1.9428058636381385 2.557820464277036 
-166.00000000000017 0.28522467223527803 2.4972231118176844 2.7817013724907027 
-165.00000000000017 0.08795567062105232 2.862833327682741 2.950951113265189 
-164.00000000000017 0.008804564636892552 2.95851666162859 2.968179705897152 
-163.0000000000002 0.007120977706058826 2.769406610656724 2.7777739510122226 
-162.0000000000002 0.03680441006680056 2.3486121059866987 2.386736704063875 
-161.00000000000023 0.06257580390456571 1.7963882538593854 1.8601155984166176 
-160.00000000000023 0.06790587957715898 1.2264468651091365 1.295205367131506 
-159.00000000000023 0.05369156915671805 0.7329679298114079 0.7871936649179812 
-158.00000000000026 0.030749752882181357 0.3696666019764653 0.40069040700946995 
-157.00000000000026 0.010945372603504243 0.14581049557115608 0.15686110440555448 
-156.00000000000026 0.0010332487119875536 0.03681795977277997 0.03787329376914047 
-155.00000000000028 0.0009874403447535543 0.0022060346233967205 0.003190853714512384 
-154.00000000000028 0.006126707846074227 0.0027326114827911307 0.008859650685151611 
-153.0000000000003 0.010858014487489614 0.011087439676979543 0.021954057441451954 
-152.0000000000003 0.011763074091388687 0.014552418851140793 0.026327492283449203 
-151.0000000000003 0.008719625157592843 0.01157956224423686 0.020308934732562744 
-150.00000000000034 0.0040519120392179045 0.005907309645509938 0.009964436300392808 
-149.00000000000034 0.0006530918024338476 0.0014999870202446793 0.0021545901324134843 
-148.00000000000037 0.00027119608195353133 1.6372824171392596e-05 0.000287187379935669 
-147.00000000000037 0.002769453338910968 0.0007713591478414332 0.003539602887272398 
-146.0000000000004 0.006503726293699234 0.0020649013759419647 0.008566562268530658 
-145.0000000000004 0.009389918620322625 0.0025762098958794985 0.011962810111053079 
-144.00000000000043 0.010002281076426332 0.002018989067414529 0.01201681187539971 
-143.00000000000043 0.008172640669258267 0.0009547626845779748 0.009122721622251964 
-142.00000000000043 0.004903584330532054 0.0001577843473579829 0.005057734285897857 
-141.00000000000045 0.001759286439241325 4.302772978754568e-05 0.0018005465465866725 
-140.00000000000045 9.807780515434993e-05 0.0004756986134492971 0.0005736530924434413 
-139.00000000000048 0.0005084836218601515 0.0009751678354805581 0.001483912988979923 
-138.00000000000048 0.0026535394155552893 0.0011002512633533253 0.003752736796612948 
-137.00000000000048 0.005518779050212746 0.0007506206278138762 0.006265741868060579 
-136.0000000000005 0.007896156137600557 0.00022104728264850815 0.008110727846486428 
-135.0000000000005 0.008874710810598322 1.043997633473662e-05 0.008876873278211279 
-134.0000000000005 0.008149877578585438 0.0005183812480147379 0.00866001987498429 
-133.00000000000054 0.006067288890155219 0.0018015529559850096 0.007862547402383359 
-132.00000000000054 0.0034298616872219614 0.003511219522124968 0.0069379299243403835 
-131.00000000000054 0.001175175181284584 0.005032832327133988 0.006208018486285946 
-130.00000000000057 5.381322431536143e-05 0.0057542784556460684 0.005810096271318397 
-129.00000000000057 0.00041324029223648723 0.005340347636418938 0.005755655473152801 
-128.00000000000057 0.0021368366620748633 0.003899808340294756 0.0060367575255482345 
-127.0000000000006 0.004729194863948429 0.001984161171756685 0.006710081227345822 
-126.0000000000006 0.007496409831205165 0.00042554327887415626 0.007914895757265084 
-125.00000000000063 0.009753074072296121 7.732040503669071e-05 0.009820305458118538 
-124.00000000000063 0.010994715189838135 0.0015470531133383184 0.012530311667430443 
-123.00000000000065 0.010997167321854677 0.005004441013662699 0.015990887949540067 
-122.00000000000065 0.00983216970656972 0.010115095116305076 0.019939265773686272 
-121.00000000000068 0.007812229193920557 0.01610916694073514 0.02391749651473293 
-120.00000000000068 0.005392144568830391 0.021956368875299566 0.027349180414008578 
-119.00000000000068 0.003058390524110996 0.026595511022871582 0.029658622233791555 
-118.0000000000007 0.001232800522594174 0.02916076141897514 0.030400996175142005 
-117.00000000000071 0.0002072995083765511 0.029156173648332135 0.02937176734654906 
-116.00000000000072 0.0001155859654287217 0.02654890142426145 0.02667166484485429 
-115.00000000000072 0.0009385292957102687 0.02177324185849216 0.022716113738667394 
-114.00000000000075 0.002534190951162346 0.01565656871289365 0.018191113152824276 
-113.00000000000075 0.004681088409369589 0.009290847251720908 0.013967898238743328 
-112.00000000000078 0.007123984232051326 0.0038786523910706193 0.010994618547504695 
-111.00000000000078 0.009614030207739713 0.0005812587003188541 0.010184455353148651 
-110.00000000000078 0.011938410460740205 0.0003904096265563931 0.012316945203759583 
-109.00000000000081 0.013937806140511804 0.004037147475817594 0.017964221140468545 
-108.00000000000081 0.015512483308414357 0.011942694834107571 0.027447963597942007 
-107.00000000000082 0.016619356240757006 0.02420932533457876 0.04082734547029094 
-106.00000000000084 0.017263033252088448 0.04064424812672461 0.05791399430313365 
-105.00000000000085 0.01748380266707264 0.0608069315900797 0.07830734562275812 
-104.00000000000085 0.017345015872035296 0.08406973298088441 0.10144270282485691 
-103.00000000000087 0.016921615134202907 0.10968265794125139 0.12664456889707149 
-102.00000000000088 0.01629082629848628 0.13683495064334336 0.15317896672076153 
-101.00000000000088 0.015525413160815762 0.16470846873158854 0.18030009683934292 
-100.00000000000091 0.01468943018599716 0.1925200080653268 0.20728843396351906 
-99.00000000000091 0.01383612290578685 0.2195516384295483 0.23347897349595856 
-98.00000000000094 0.013007488845432428 0.2451695573928763 0.2582796495937237 
-97.00000000000094 0.012234988904089942 0.26883293763506405 0.28118089177542527 
-96.00000000000094 0.011540949464244285 0.2900947782171622 0.30175787257599174 
-95.00000000000097 0.010940283578922922 0.3085969567943606 0.31966727318735155 
-94.00000000000097 0.0104422582966879 0.3240616150743905 0.3346404276895568 
-93.00000000000098 0.010052126655719473 0.33628078603225503 0.34647457390762176 
-92.000000000001 0.009772517370090026 0.3451058647384244 0.3550237064691542 
-91.00000000000101 0.009604529239124445 0.35043819100524654 0.3601902477080815 
-90.00000000000101 0.009548511535389072 0.3522216867275417 0.36191846087093443 
-89.00000000000104 0.009604529239124564 0.35043819100525625 0.3601902477080838 
-88.00000000000104 0.009772517370089698 0.345105864738437 0.35502370646915593 
-87.00000000000104 0.010052126655718344 0.33628078603227923 0.3464745739076222 
-86.00000000000107 0.010442258296687247 0.32406161507441683 0.3346404276895601 
-85.00000000000107 0.010940283578921633 0.308596956794397 0.31966727318736354 
-84.0000000000011 0.011540949464243081 0.2900947782172026 0.3017578725759971 
-83.0000000000011 0.012234988904088388 0.2688329376351101 0.28118089177542643 
-82.00000000000111 0.01300748884543099 0.24516955739292737 0.2582796495940605 
-81.00000000000112 0.013836122905784946 0.21955163842960204 0.23347897349597607 
-80.00000000000114 0.014689430185995089 0.19252000806538297 0.207288433963578 
-79.00000000000114 0.015525413160814181 0.1647084687316459 0.18030009683935305 
-78.00000000000115 0.016290826298484693 0.1368349506433983 0.15317896672076536 
-77.00000000000117 0.016921615134201526 0.1096826579413044 0.12664456889717196 
-76.00000000000117 0.017345015872034537 0.08406973298093379 0.10144270282486213 
-75.00000000000118 0.01748380266707228 0.060806931590124035 0.07830734562276287 
-74.0000000000012 0.01726303325208919 0.04064424812676227 0.05791399430315174 
-73.00000000000121 0.016619356240758533 0.024209325334608522 0.04082734547031167 
-72.00000000000122 0.01551248330841696 0.011942694834128485 0.02744796359796946 
-71.00000000000124 0.013937806140515535 0.004037147475829216 0.01796422114050157 
-70.00000000000125 0.011938410460744932 0.00039040962655972596 0.012316945203768 
-69.00000000000126 0.009614030207744454 0.0005812587003149821 0.010184455353143381 
-68.00000000000126 0.0071239842320562205 0.0038786523910616416 0.010994618547503113 
-67.00000000000128 0.00468108840937469 0.009290847251708402 0.01396789823873708 
-66.0000000000013 0.0025341909511663 0.0156565687128807 0.018191113152769722 
-65.0000000000013 0.0009385292957127248 0.021773241858480938 0.022716113738657732 
-64.00000000000131 0.0001155859654295053 0.02654890142425328 0.02667166484482958 
-63.00000000000132 0.00020729950837540485 0.029156173648328867 0.029371767346547922 
-62.000000000001336 0.0012328005225911791 0.029160761418978144 0.030400996175141578 
-61.00000000000135 0.0030583905241066537 0.026595511022878843 0.02965862223376701 
-60.00000000000135 0.005392144568825296 0.02195636887531045 0.027349180414010844 
-59.000000000001364 0.0078122291939163495 0.01610916694074776 0.023917496514735587 
-58.00000000000138 0.009832169706566335 0.010115095116316848 0.019939265773689246 
-57.00000000000139 0.010997167321853463 0.00500444101367156 0.015990887949543373 
-56.0000000000014 0.010994715189839594 0.0015470531133433417 0.012530311667442624 
-55.000000000001414 0.0097530740722995 7.732040503767827e-05 0.009820305458115929 
-54.00000000000143 0.007496409831210256 0.0004255432788720076 0.007914895757262128 
-53.00000000000144 0.0047291948639540254 0.0019841611717528298 0.006710081227351932 
-52.00000000000145 0.0021368366620794135 0.0038998083402911362 0.006036757525549181 
-51.00000000000146 0.0004132402922388559 0.005340347636416776 0.005755655473159776 
-50.00000000000147 5.3813224314540786e-05 0.005754278455646408 0.005810096271318538 
-49.00000000000148 0.001175175181280825 0.005032832327136296 0.0062080184862843175 
-48.00000000000149 0.0034298616872167555 0.003511219522128453 0.006937929924339898 
-47.000000000001506 0.006067288890150306 0.0018015529559881622 0.007862547402381462 
-46.00000000000152 0.008149877578582201 0.0005183812480165768 0.008660019874994918 
-45.00000000000153 0.0088747108105986 1.0439976334944825e-05 0.008876873278212708 
-44.000000000001535 0.007896156137604474 0.00022104728264759572 0.00811072784647916 
-43.00000000000155 0.005518779050218569 0.0007506206278128096 0.006265741868060986 
-42.000000000001556 0.0026535394155608495 0.001100251263353095 0.0037527367966180233 
-41.00000000000157 0.0005084836218629779 0.0009751678354812544 0.001483912988986171 
-40.000000000001585 9.807780515303446e-05 0.00047569861345043036 0.0005736530924439813 
-39.0000000000016 0.001759286439236049 4.302772978799127e-05 0.0018005465465846997 
-38.000000000001606 0.004903584330525127 0.00015778434735701748 0.0050577342858853175 
-37.00000000000161 0.008172640669252938 0.0009547626845758432 0.009122721622247174 
-36.00000000000163 0.010002281076424946 0.0020189890674125795 0.012016811875398754 
-35.00000000000164 0.009389918620325993 0.0025762098958794456 0.011962810111054222 
-34.00000000000165 0.00650372629370652 0.0020649013759441175 0.00856656226856514 
-33.00000000000166 0.002769453338918004 0.000771359147844109 0.0035396028872844167 
-32.00000000000168 0.0002711960819559929 1.6372824171164385e-05 0.0002871873799376345 
-31.000000000001688 0.0006530918024297246 0.001499987020238616 0.0021545901324073096 
-30.000000000001698 0.004051912039208689 0.005907309645498758 0.009964436300374453 
-29.000000000001705 0.00871962515758405 0.011579562244226418 0.020308934732548366 
-28.00000000000172 0.01176307409138622 0.014552418851140498 0.02632749228344906 
-27.00000000000173 0.010858014487496223 0.011087439676993518 0.02195405744146064 
-26.00000000000174 0.0061267078460858085 0.002732611482806841 0.008859650685164845 
-25.00000000000175 0.000987440344760717 0.0022060346233738486 0.0031908537144998894 
-24.000000000001766 0.0010332487119785998 0.03681795977264866 0.03787329376901584 
-23.000000000001776 0.010945372603473094 0.14581049557083106 0.1568611044050488 
-22.00000000000179 0.03074975288213402 0.36966660197587414 0.400690407008376 
-21.000000000001798 0.05369156915667586 0.7329679298105287 0.7871936649166154 
-20.00000000000181 0.06790587957714697 1.2264468651080316 1.2952053671274313 
-19.000000000001823 0.06257580390460028 1.7963882538582103 1.8601155984163331 
-18.000000000001833 0.0368044100668659 2.348612105985675 2.3867367040637157 
-17.000000000001844 0.007120977706101718 2.7694066106560773 2.7777739510103885 
-16.000000000001855 0.008804564636826625 2.958516661628487 2.9681797058969 
-15.000000000001867 0.087955670620783 2.862833327683227 2.9509511132652184 
-14.000000000001878 0.2852246722347417 2.497223111818655 2.7817013724909563 
-13.000000000001888 0.616714098174957 1.9428058636393757 2.5578204642771225 
-12.0000000000019 1.0604477119243825 1.3218515794703272 2.3797920487654967 
-11.000000000001913 1.5559857279035079 0.7584887142885841 2.3114558235679903 
-10.000000000001922 2.0199108683434797 0.3407664848785509 2.3575068508719554 
-9.000000000001934 2.3727952450312544 0.09897001177214772 2.4687609349574284 
-8.000000000001945 2.5672040204002973 0.007553654525824192 2.5721137488387917 
-7.000000000001957 2.604583684551463 0.007299857262012353 2.60963815499077 
-6.000000000001967 2.5329573500140627 0.03570115937057312 2.5667172643861287 
-5.000000000001979 2.4257554726493487 0.051298647462291194 2.4752517725592105 
-4.00000000000199 2.350951163403756 0.04253503006330536 2.3916562069512106 
-3.0000000000020015 2.3444641009369867 0.02055687240627706 2.363045402042233 
-2.000000000002013 2.3998607965764096 0.0033325597132567433 2.401020383603572 
-1.0000000000020242 2.478416062708015 0.0013726119640592022 2.477422719837693 
-2.0355549961366507e-12 2.533538725276931 0.012327412771534147 2.543346148507351 
0.9999999999979531 2.536588693407102 0.025283770352577697 2.559253488030721 
1.9999999999979419 2.4908961530382263 0.02982952614405666 2.518069877573311 
2.9999999999979305 2.427452122957241 0.023111831349351856 2.44793724792243 
3.999999999997919 2.3856902138106655 0.010656926554324665 2.393813533933741 
4.999999999997908 2.390651665536672 0.001430140304300529 2.389690995336871 
5.999999999997897 2.439393985693433 0.0012623364357325637 2.438427873265275 
6.999999999997885 2.5040085801475565 0.00922677483734289 2.511148297918867 
7.999999999997874 2.549164463872837 0.018984525927722238 2.566144813810206 
8.999999999997863 2.553930148673605 0.023589398106838324 2.5755197495184237 
9.99999999999785 2.5252080603468543 0.020160200344084608 2.543299455947041 
10.999999999997842 2.4947072295930104 0.011353608164648876 2.5038763970510995 
11.99999999999783 2.5004160863279536 0.003034937749439995 2.501140833955409 
12.999999999997817 2.562103541213863 0.00010427783458802735 2.559794998849961 
13.999999999997806 2.663910094135714 0.003414874726414077 2.6648553975330587 
14.999999999997796 2.7537935217036367 0.00967338008903844 2.760999707409488 
15.999999999997783 2.7612754634677072 0.014058436511826502 2.772937625206251 
16.999999999997772 2.6259196293347746 0.013558711079139646 2.6372311577140546 
17.999999999997762 2.323759719839752 0.008783899084313939 2.3305313794920357 
18.99999999999775 1.8798825131902805 0.003228263529441832 1.8814171308054806 
19.999999999997737 1.3617984116184263 0.0007118350923811026 1.3611983812598245 
20.999999999997726 0.8567842119635024 0.002819621580489441 0.8586960878388777 
21.99999999999772 0.44300045648854863 0.007984954567325562 0.45045071982737667 
22.999999999997705 0.16605483588418796 0.012670347222133824 0.17848234647431035 
23.999999999997694 0.029423449767595266 0.013742698501534678 0.043104110269986715 
24.99999999999768 0.0007093998166795764 0.010473703994055972 0.011191367935562451 
25.99999999999767 0.029235357956930025 0.004952791785400948 0.03418549484955382 
26.99999999999766 0.06667335812186166 0.0007547402467184962 0.0673784638038515 
27.999999999997648 0.08251452335901219 0.0007559864011117824 0.08318082554993449 
28.999999999997634 0.0695471650827343 0.005426743289854098 0.07487667089775603 
29.999999999997627 0.039246818423671066 0.012556836127511468 0.05173326406345546 
30.999999999997616 0.010937028895303279 0.01849712521834615 0.02940770141616976 
31.999999999997602 0.0002997973191720925 0.020157880968903186 0.020467661328616958 
32.99999999999759 0.0120157696314592 0.016654771039754667 0.028690868708294126 
33.99999999999758 0.03877951248539582 0.009763706960523174 0.048543879496574044 
34.99999999999757 0.0659889283983923 0.0030233805007729244 0.06897483206951988 
35.999999999997556 0.07927696093525849 1.3037878246083292e-05 0.07921641904388689 
36.99999999999754 0.07140284633735257 0.00268690613075209 0.07400135536088157 
37.999999999997534 0.045810965438966574 0.010535954468996994 0.056273807045075036 
38.99999999999753 0.015822514008863003 0.02088763067180684 0.03667638884607605 
39.99999999999751 0.00017171929310584843 0.030108431271532843 0.03029071949491059 
40.9999999999975 0.016789284379676094 0.03510431213397423 0.05192806548129235 
41.999999999997485 0.07706346594680728 0.03445902938385186 0.11153767022911931 
42.99999999999748 0.18233489777247439 0.028786235071115357 0.2110614003109722 
43.99999999999746 0.32342616765118654 0.020251170128300404 0.34348909155278223 
44.999999999997456 0.4829794321032292 0.011560324312869718 0.49418533265036285 
45.99999999999745 0.6396119088935962 0.004889066937993623 0.6439682019756443 
46.999999999997435 0.7725732390937687 0.001178348452269106 0.7730568056465323 
47.99999999999742 0.8656970499754192 3.302530308806869e-05 0.8649145895358363 
48.99999999999741 0.9098492200033349 0.00019868229408960512 0.9091695294111474 
49.9999999999974 0.9036012221526081 0.00038489546036117443 0.9031084615419877 
50.999999999997385 0.8523287796566408 0.00010692791625040061 0.8516178465126332 
51.99999999999738 0.7662451101398563 0.00024782483675155997 0.7657815815042872 
52.99999999999737 0.6579894419819907 0.0031659456734796075 0.6605805947447316 
53.99999999999736 0.5403320267765913 0.012332363025965477 0.5522388686394998 
54.99999999999734 0.4243889406380903 0.03162203561073952 0.4557323208939093 
55.99999999999733 0.31853408750296713 0.06446449883290543 0.3828532872007377 
56.99999999999732 0.22800993090406027 0.11307198271826124 0.34104998343359444 
57.99999999999731 0.15510748878575967 0.17791618969663187 0.3330829214328955 
58.99999999999729 0.09972097258365673 0.2575440737243863 0.35739434809533066 
59.99999999999728 0.060075612546355545 0.3487356929683046 0.40899269026059015 
60.99999999999728 0.03346084265618608 0.4469361279773352 0.4806164749156743 
61.999999999997264 0.016854696282987625 0.5468513490180896 0.5639536569084709 
62.99999999999725 0.007381510455883621 0.6430872665908686 0.6507377714031873 
63.99999999999724 0.002592105712487569 0.7307265496612015 0.7336046567694149 
64.99999999999723 0.0005879005279650296 0.805769390283538 0.8066573208903919 
65.99999999999721 2.7353258297259738e-05 0.8654017308703708 0.8657407699813972 
66.9999999999972 5.733701618855295e-05 0.9080888926649013 0.9084672544670367 
67.9999999999972 0.00020760859880676515 0.9335185393200536 0.9340539546268091 
68.99999999999719 0.00027754486735915624 0.9424322691603629 0.9430415250109196 
69.99999999999717 0.0002341196487257265 0.9363903242611371 0.9369569348260253 
70.99999999999716 0.00013090010567360388 0.9175111030755289 0.917972065267823 
71.99999999999714 5.079276842852867e-05 0.8882192446881171 0.8885945702026474 
72.99999999999714 7.065933276741633e-05 0.8510258254571638 0.8514126760271529 
73.99999999999713 0.00024349873659474007 0.808353927376614 0.8089028928782358 
74.99999999999712 0.0005931342031213689 0.7624140018313315 0.7633000144302312 
75.9999999999971 0.0011166707433806927 0.7151268219443405 0.7165224761010055 
76.9999999999971 0.0017908870880479022 0.6680875531538745 0.6701427728692559 
77.99999999999709 0.0025798108530763982 0.6225623327588306 0.6253915799780188 
78.99999999999707 0.00344174920906 0.5795082770874468 0.5831847684160829 
79.99999999999706 0.004334880228469372 0.5396085073004128 0.5441640107219733 
80.99999999999704 0.005221110456890123 0.5033151168720092 0.5087436035211802 
81.99999999999704 0.006068285117065393 0.4708946039343686 0.47715811427762145 
82.99999999999702 0.006851039811346025 0.4424718804092769 0.4495072505939949 
83.99999999999702 0.007550656531890681 0.4180703740263869 0.42579582905128177 
84.999999999997 0.008154279045453763 0.39764687305788876 0.40596784688556903 
85.99999999999699 0.008653791182321792 0.38112060449519347 0.38993444964591284 
86.99999999999697 0.009044593467630301 0.36839660269149777 0.3775960864683332 
87.99999999999697 0.009324446226916965 0.3593837571952933 0.36885940947692164 
88.99999999999696 0.00949249011950226 0.3540080735860734 0.36364956178400976 
89.99999999999694 0.009548511535389156 0.3522216867275425 0.36191846087093443 
90.99999999999694 0.009492490119502739 0.3540080735860505 0.3636495617840093 
91.99999999999692 0.009324446226917745 0.3593837571952506 0.368859409476914 
92.99999999999692 0.009044593467632518 0.36839660269143015 0.37759608646829806 
93.99999999999689 0.008653791182324363 0.38112060449510354 0.38993444964590684 
94.99999999999689 0.008154279045457005 0.3976468730577749 0.40596784688555393 
95.99999999999689 0.007550656531894506 0.4180703740262491 0.4257958290511715 
96.99999999999686 0.006851039811350413 0.4424718804091132 0.44950725059386193 
97.99999999999686 0.006068285117070467 0.4708946039341827 0.47715811427752364 
98.99999999999685 0.005221110456895578 0.5033151168717975 0.5087436035208368 
99.99999999999685 0.004334880228474853 0.5396085073001784 0.5441640107219377 
100.99999999999682 0.0034417492090654572 0.5795082770871924 0.5831847684157275 
101.99999999999682 0.0025798108530815734 0.6225623327585585 0.6253915799777536 
102.99999999999679 0.0017908870880523169 0.6680875531535914 0.6701427728680416 
103.99999999999679 0.0011166707433843805 0.7151268219440501 0.71652247610068 
104.99999999999679 0.0005931342031240345 0.7624140018310451 0.7633000144299773 
105.99999999999676 0.00024349873659633873 0.8083539273763408 0.808902892878156 
106.99999999999676 7.065933276795527e-05 0.8510258254569182 0.8514126760271314 
107.99999999999673 5.079276842821143e-05 0.8882192446879105 0.8885945702026413 
108.99999999999673 0.00013090010567299895 0.9175111030753804 0.9179720652677678 
109.99999999999672 0.0002341196487252014 0.9363903242610547 0.936956934825955 
110.99999999999672 0.00027754486735925534 0.9424322691603709 0.9430415250109204 
111.99999999999669 0.0002076085988075226 0.9335185393201572 0.9340539546268103 
112.99999999999669 5.7337016189376605e-05 0.9080888926651102 0.9084672544671345 
113.99999999999669 2.7353258296281435e-05 0.8654017308706866 0.8657407699817627 
114.99999999999666 0.000587900527958286 0.8057693902839523 0.8066573208904944 
115.99999999999666 0.002592105712468214 0.7307265496617025 0.7336046567694717 
116.99999999999663 0.00738151045584214 0.643087266591435 0.6507377714033447 
117.99999999999663 0.016854696282910614 0.5468513490186959 0.5639536569085505 
118.99999999999662 0.03346084265605611 0.44693612797794574 0.4806164749159776 
119.9999999999966 0.060075612546156246 0.3487356929688884 0.40899269026108265 
120.9999999999966 0.09972097258336718 0.25754407372491167 0.3573943480953917 
121.99999999999659 0.15510748878536873 0.17791618969707548 0.33308292143289514 
122.99999999999658 0.22800993090355776 0.11307198271860855 0.3410499834335862 
123.99999999999656 0.31853408750236345 0.06446449883315242 0.3828532872006177 
124.99999999999656 0.42438894063740634 0.03162203561089575 0.45573232089329496 
125.99999999999653 0.5403320267758679 0.012332363026048449 0.5522388686385811 
126.99999999999653 0.6579894419812847 0.0031659456735125572 0.6605805947445742 
127.99999999999653 0.7662451101392458 0.0002478248367578072 0.7657815815038113 
128.9999999999965 0.8523287796562105 0.00010692791624828921 0.8516178465121655 
129.9999999999965 0.9036012221524222 0.00038489546036071646 0.9031084615412157 
130.99999999999648 0.9098492200034495 0.00019868229409172801 0.9091695294111624 
131.99999999999648 0.8656970499758456 3.302530308657652e-05 0.8649145895361452 
132.99999999999645 0.772573239094476 0.001178348452255386 0.7730568056475523 
133.99999999999645 0.6396119088944996 0.004889066937961999 0.6439682019759408 
134.99999999999642 0.482979432104212 0.01156032431282105 0.49418533265118875 
135.99999999999642 0.32342616765212717 0.020251170128245052 0.34348909155374935 
136.99999999999642 0.18233489777324366 0.028786235071069283 0.21106140031176204 
137.9999999999964 0.07706346594731821 0.03445902938383102 0.11153767022970534 
138.9999999999964 0.016789284379904717 0.03510431213398778 0.05192806548155012 
139.9999999999964 0.0001717192930928909 0.03010843127157869 0.030290719494904517 
140.99999999999636 0.015822514008703437 0.020887630671870477 0.0366763888459662 
141.99999999999636 0.04581096543877821 0.010535954469056212 0.05627380704493253 
142.99999999999636 0.07140284633724177 0.002686906130785941 0.07400135536079905 
143.99999999999633 0.07927696093527715 1.3037878244261604e-05 0.07921641904379081 
144.99999999999633 0.06598892839852752 0.0030233805007400956 0.06897483206956927 
145.99999999999633 0.0387795124855775 0.009763706960477438 0.04854387949680793 
146.9999999999963 0.01201576963158937 0.01665477103971985 0.0286908687083215 
147.9999999999963 0.00029979731917721496 0.020157880968896754 0.02046766132863685 
148.99999999999628 0.01093702889517296 0.018497125218371834 0.02940770141604434 
149.99999999999628 0.03924681842347203 0.012556836127555225 0.05173326406330946 
150.99999999999625 0.06954716508258289 0.005426743289893484 0.07487667089772305 
151.99999999999625 0.08251452335901678 0.0007559864011270821 0.08318082554994953 
152.99999999999625 0.0666733581220437 0.0007547402467037395 0.06737846380394498 
153.99999999999622 0.029235357957174135 0.004952791785367603 0.034185494849762944 
154.99999999999622 0.0007093998167334185 0.010473703994025956 0.011191367935588514 
155.9999999999962 0.029423449767136404 0.01374269850152718 0.04310411026927778 
156.9999999999962 0.16605483588294276 0.012670347222153551 0.1784823464735029 
157.99999999999616 0.44300045648641234 0.00798495456735956 0.45045071982627105 
158.99999999999616 0.8567842119606295 0.0028196215805145995 0.8586960878345442 
159.99999999999616 1.361798411615207 0.0007118350923798708 1.3611983812552508 
160.99999999999613 1.8798825131872519 0.0032282635294139756 1.881417130804484 
161.99999999999613 2.323759719837424 0.00878389908427805 2.330531379489419 
162.9999999999961 2.6259196293334366 0.013558711079121015 2.6372311577137335 
163.9999999999961 2.7612754634673635 0.014058436511839729 2.7729376252060773 
164.9999999999961 2.7537935217040057 0.009673380089075515 2.7609997074104533 
165.99999999999608 2.6639100941363667 0.0034148747264481543 2.6648553975342884 
166.99999999999608 2.562103541214399 0.00010427783459074594 2.559794998849982 
167.99999999999608 2.5004160863281575 0.003034937749402346 2.501140833956469 
168.99999999999605 2.4947072295929025 0.011353608164590159 2.5038763970509925 
169.99999999999605 2.525208060346632 0.020160200344042124 2.543299455947061 
170.99999999999602 2.5539301486735084 0.023589398106841842 2.575519749518373 
171.99999999999602 2.5491644638729976 0.018984525927771886 2.566144813813351 
172.99999999999602 2.5040085801479255 0.009226774837404993 2.5111482979196675 
173.99999999999602 2.4393939856938167 0.0012623364357608688 2.4384278732664324 
174.99999999999596 2.3906516655368546 0.0014301403042690777 2.3896909953368097 
175.99999999999596 2.3856902138105416 0.01065692655424963 2.393813533932652 
176.99999999999596 2.4274521229568826 0.023111831349284455 2.447937247921343 
177.99999999999596 2.490896153037851 0.0298295261440481 2.5180698775722887 
178.99999999999596 2.536588693406951 0.025283770352638867 2.559253488030573 


==> figures/mimo_beta_-5db_cb/beampattern23.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.04898825857290787 2.6076178999704958 2.6564531639419573 
-179.0 0.0938043316830671 2.532839357037061 2.6267234820395577 
-178.0 0.07858315645958666 2.461099362000471 2.539717269966937 
-177.00000000000006 0.02142376699124476 2.4397406774703243 2.4608777492518072 
-176.00000000000006 0.007206099154611206 2.4429279680640392 2.4493276340120067 
-175.00000000000006 0.13980631469159793 2.3821343511028266 2.5205528433267754 
-174.00000000000006 0.48051734198647134 2.1566628114332764 2.6353032040140345 
-173.00000000000006 1.0047046426867476 1.7193986561550052 2.7219510124036774 
-172.0000000000001 1.5993259717682429 1.1224672564703055 2.7196301310492728 
-171.0000000000001 2.103112366289906 0.5157896402315704 2.6169608778194373 
-170.0000000000001 2.370105202658891 0.09483433111222643 2.463357851547077 
-169.0000000000001 2.3266553642678147 0.019935728819365325 2.3453877421136577 
-168.00000000000014 1.9966256547460373 0.344588634521167 2.340310153640028 
-167.00000000000017 1.4859755802770573 0.9863596295141488 2.4716036456697785 
-166.00000000000017 0.9370426145975268 1.753779852897968 2.690145885930408 
-165.00000000000017 0.4751125717522785 2.4165433140215034 2.8909661088824365 
-164.00000000000017 0.1702253017042526 2.7876069055669745 2.9571226937005965 
-163.0000000000002 0.027030431827997106 2.7828556623825853 2.809197604697629 
-162.0000000000002 0.0012360348134337782 2.4368222105133275 2.4374496944815096 
-161.00000000000023 0.03013512380410733 1.873862260554148 1.9035167983250596 
-160.00000000000023 0.06140357273159893 1.2525857827143847 1.3136561741425155 
-159.00000000000023 0.06883265145419304 0.7092754962466135 0.7779107257525305 
-158.00000000000026 0.05218053794801086 0.3216498732456782 0.3737355262081598 
-157.00000000000026 0.0260395924777403 0.10180103355071027 0.12780798815762473 
-156.00000000000026 0.00612454079297624 0.01356661955125108 0.019686047735345522 
-155.00000000000028 9.360035097548434e-05 0.001122828506767907 0.0012164458075279447 
-154.00000000000028 0.005766315594789977 0.0147170327424615 0.02047887420061913 
-153.0000000000003 0.015201499577856938 0.024693275864517878 0.03988522533552943 
-152.0000000000003 0.020698612153316306 0.02242937342862011 0.04311681677316475 
-151.0000000000003 0.018998684777322923 0.012628730907719769 0.03161816075351951 
-150.00000000000034 0.01195849886860547 0.003511422993968206 0.015464222462168215 
-149.00000000000034 0.004273798543583853 1.7161948276790642e-05 0.0042884086227581945 
-148.00000000000037 0.00020577742705247604 0.0019084866628493319 0.002113258292167376 
-147.00000000000037 0.0012824265443541268 0.005683816283621774 0.006965042845892348 
-146.0000000000004 0.005957614113079986 0.007773331355289985 0.013728414608787294 
-145.0000000000004 0.010973673956993153 0.006765539235467319 0.017735092405000725 
-144.00000000000043 0.013366659093312925 0.0037055892790787983 0.017067040927793445 
-143.00000000000043 0.011966485271108924 0.0008571125143404212 0.012818228946903492 
-142.00000000000043 0.007740781033406445 4.116684555210885e-05 0.007777355500124354 
-141.00000000000045 0.0030293311553426937 0.0015917863509865558 0.004617892990460136 
-140.00000000000045 0.00023527209227666384 0.004371387734534097 0.00460482658965159 
-139.00000000000048 0.0006796500878311066 0.006619710265811362 0.007298345715670022 
-138.00000000000048 0.004112761722701311 0.007022441657457635 0.011134015279239002 
-137.00000000000048 0.00898796380994941 0.00539897535069551 0.01438449947998664 
-136.0000000000005 0.013253063756871273 0.002716380349967342 0.0159649735915991 
-135.0000000000005 0.01524325111458875 0.0005204708515474382 0.015757044307755805 
-134.0000000000005 0.014297683227734595 0.00013712563825255146 0.01442646132438657 
-133.00000000000054 0.01090433321161028 0.0020451642985788968 0.012940599337617617 
-132.00000000000054 0.00639735929693302 0.005681995909944125 0.012071269592711579 
-131.00000000000054 0.0023936466389132298 0.009716496196816603 0.012104040414352016 
-130.00000000000057 0.00021258178612012637 0.012624085556057386 0.012833132521995659 
-129.00000000000057 0.00048000949265341794 0.013302304321431572 0.013781118993820283 
-128.00000000000057 0.0030139820655108204 0.011487754146164866 0.01450185222232537 
-127.0000000000006 0.006977407650685446 0.007843355392032656 0.014820599308601466 
-126.0000000000006 0.011201401808228009 0.003720614793148243 0.014919817542361297 
-125.00000000000063 0.014551678667849654 0.0007109511189852568 0.015256914815911517 
-124.00000000000063 0.016225640350778302 0.00015136732939771274 0.016366938973424155 
-123.00000000000065 0.015912728326502406 0.002738654302562373 0.018636973549861813 
-122.00000000000065 0.013803604541365143 0.008350146244175885 0.022135875659298487 
-121.00000000000068 0.010477182172991376 0.016095065364143936 0.026552464559812007 
-120.00000000000068 0.006718841592155894 0.02455447263793961 0.03125355398966048 
-119.00000000000068 0.003327144851594676 0.03212656285577741 0.03543590197388378 
-118.0000000000007 0.0009548383801669907 0.03738283831645388 0.03832340410052395 
-117.00000000000071 1.0440457389157604e-05 0.039355210778970716 0.039355861846457535 
-116.00000000000072 0.000626499465707572 0.037704320818762835 0.03832567663852002 
-115.00000000000072 0.002684792290369666 0.03275406739711063 0.03543770484456916 
-114.00000000000075 0.005879665553577288 0.025407307143763817 0.0312884124709559 
-113.00000000000075 0.00979835159762948 0.01697746776434189 0.026777889783445474 
-112.00000000000078 0.013999805121006683 0.008978901020285973 0.0229790896627928 
-111.00000000000078 0.018079176778577063 0.0029167032169713373 0.020992134170930415 
-110.00000000000078 0.021711368227075093 0.00010770403395428338 0.021808840578877765 
-109.00000000000081 0.024672666445769067 0.0015520603718286227 0.026205910469187903 
-108.00000000000081 0.026843404259760905 0.00786258706455942 0.034676870608965876 
-107.00000000000082 0.028196734180469828 0.01924881056144037 0.04740484773713583 
-106.00000000000084 0.02877916433531493 0.03554584039986142 0.06427192772858523 
-105.00000000000085 0.02868794165211741 0.05627467039618844 0.08489680061997665 
-104.00000000000085 0.02804917775809901 0.08071995558198684 0.10869063501992775 
-103.00000000000087 0.02699922578695335 0.10801284111530786 0.13492126645794655 
-102.00000000000088 0.025670534001140107 0.13720915800788838 0.16277723920440085 
-101.00000000000088 0.02418219371839215 0.16735647032155543 0.19142540174042652 
-100.00000000000091 0.022634721496873733 0.19754648329724164 0.22005810307138157 
-99.00000000000091 0.02110824842061586 0.22695184712926852 0.24792819531147392 
-98.00000000000094 0.019663169474890885 0.2548482585150991 0.2743717958179854 
-97.00000000000094 0.018342355721925996 0.2806239612970713 0.2988200115208963 
-96.00000000000094 0.01717417804297495 0.3037793622334044 0.32080158927210795 
-95.00000000000097 0.01617577499252989 0.32391963842637755 0.3399388006939864 
-94.00000000000097 0.015356178148691908 0.34074305968074486 0.3559388978893608 
-93.00000000000098 0.014719062378593845 0.3540274091791896 0.3685832908351178 
-92.000000000001 0.014265005183497478 0.3636164605611249 0.37771628868092116 
-91.00000000000101 0.01399321754763392 0.36940802995455596 0.3832348862019987 
-90.00000000000101 0.01390275285583504 0.3713447102339274 0.38508070934740196 
-89.00000000000104 0.013993217547634116 0.3694080299545666 0.38323488620199886 
-88.00000000000104 0.01426500518349703 0.36361646056113867 0.37771628868092183 
-87.00000000000104 0.014719062378592919 0.3540274091792151 0.36858329083555286 
-86.00000000000107 0.015356178148690728 0.3407430596807735 0.3559388978893659 
-85.00000000000107 0.016175774992527904 0.32391963842641674 0.3399388006940191 
-84.0000000000011 0.017174178042972454 0.3037793622334487 0.3208015892722414 
-83.0000000000011 0.018342355721923775 0.2806239612971213 0.29882001152127863 
-82.00000000000111 0.019663169474888425 0.2548482585151546 0.27437179581799914 
-81.00000000000112 0.021108248420612874 0.2269518471293268 0.2479281953114807 
-80.00000000000114 0.022634721496870493 0.1975464832973022 0.2200581030713948 
-79.00000000000114 0.024182193718388516 0.1673564703216175 0.1914254017404429 
-78.00000000000115 0.025670534001137144 0.13720915800794806 0.1627772392046687 
-77.00000000000117 0.026999225786949813 0.10801284111536483 0.1349212664580601 
-76.00000000000117 0.02804917775809753 0.08071995558203915 0.10869063502007521 
-75.00000000000118 0.028687941652116376 0.056274670396234426 0.08489680061998958 
-74.0000000000012 0.02877916433531447 0.03554584039989947 0.0642719277285942 
-73.00000000000121 0.028196734180472027 0.019248810561468974 0.047404847737152506 
-72.00000000000122 0.026843404259764097 0.007862587064577615 0.03467687060896767 
-71.00000000000124 0.024672666445773574 0.0015520603718363322 0.02620591046921318 
-70.00000000000125 0.02171136822708206 0.00010770403395260676 0.021808840578878205 
-69.00000000000126 0.018079176778584675 0.0029167032169619047 0.020992134170902545 
-68.00000000000126 0.013999805121014761 0.008978901020271537 0.02297908966279024 
-67.00000000000128 0.00979835159763869 0.016977467764324322 0.02677788978344914 
-66.0000000000013 0.005879665553584661 0.025407307143747324 0.031288412470948636 
-65.0000000000013 0.0026847922903751194 0.03275406739709804 0.03543770484456855 
-64.00000000000131 0.0006264994657103518 0.03770432081875536 0.038325676638519136 
-63.00000000000132 1.0440457388823783e-05 0.0393552107789706 0.03935586184645594 
-62.000000000001336 0.0009548383801635153 0.03738283831646159 0.038323404100519036 
-61.00000000000135 0.003327144851588799 0.0321265628557906 0.035435901973903214 
-60.00000000000135 0.0067188415921482095 0.02455447263795633 0.03125355398968074 
-59.000000000001364 0.010477182172984276 0.0160950653641613 0.026552464559842583 
-58.00000000000138 0.013803604541359768 0.008350146244190032 0.022135875659301044 
-57.00000000000139 0.01591272832649949 0.0027386543025709835 0.01863697354986383 
-56.0000000000014 0.016225640350779377 0.00015136732939967923 0.016366938973431288 
-55.000000000001414 0.014551678667854851 0.0007109511189813073 0.01525691481591513 
-54.00000000000143 0.011201401808235945 0.003720614793140686 0.014919817542360651 
-53.00000000000144 0.006977407650694249 0.007843355392024166 0.014820599308601305 
-52.00000000000145 0.003013982065517805 0.011487754146159004 0.014501852222314968 
-51.00000000000146 0.00048000949265653324 0.013302304321429897 0.013781118993832431 
-50.00000000000147 0.00021258178611809376 0.01262408555606117 0.012833132521994882 
-49.00000000000148 0.0023936466389066443 0.009716496196823791 0.012104040414351454 
-48.00000000000149 0.006397359296923809 0.005681995909952458 0.01207126959271178 
-47.000000000001506 0.01090433321160204 0.002045164298584778 0.01294059933761706 
-46.00000000000152 0.014297683227729886 0.0001371256382540884 0.014426461324383395 
-45.00000000000153 0.015243251114590068 0.0005204708515445332 0.01575704430775483 
-44.000000000001535 0.013253063756878078 0.002716380349961915 0.015964973591622536 
-43.00000000000155 0.008987963809959237 0.005398975350690497 0.01438449947998726 
-42.000000000001556 0.004112761722710322 0.007022441657456295 0.011134015279260006 
-41.00000000000157 0.0006796500878353493 0.006619710265814266 0.007298345715671625 
-40.000000000001585 0.0002352720922740709 0.00437138773453983 0.004604826589654855 
-39.0000000000016 0.003029331155334428 0.001591786350991494 0.004617892990461191 
-38.000000000001606 0.00774078103339622 4.1166845553021296e-05 0.007777355500112746 
-37.00000000000161 0.011966485271102348 0.0008571125143362959 0.012818228946894973 
-36.00000000000163 0.013366659093314163 0.0037055892790719986 0.017067040927790066 
-35.00000000000164 0.010973673957001207 0.006765539235462537 0.017735092405006272 
-34.00000000000165 0.0059576141130908995 0.007773331355291128 0.013728414608795814 
-33.00000000000166 0.001282426544360829 0.005683816283628663 0.006965042845915645 
-32.00000000000168 0.00020577742704948747 0.0019084866628564779 0.0021132582921715563 
-31.000000000001688 0.0042737985435708685 1.716194827601228e-05 0.0042884086227363396 
-30.000000000001698 0.011958498868588878 0.003511422993954702 0.015464222462136334 
-29.000000000001705 0.018998684777312785 0.012628730907697906 0.03161816075348406 
-28.00000000000172 0.020698612153320323 0.022429373428605046 0.04311681677316358 
-27.00000000000173 0.015201499577874282 0.02469327586452573 0.039885225335533805 
-26.00000000000174 0.005766315594808252 0.014717032742491667 0.020478874200688744 
-25.00000000000175 9.360035097723432e-05 0.0011228285067829582 0.0012164458075392195 
-24.000000000001766 0.006124540792949075 0.013566619551168049 0.019686047735237435 
-23.000000000001776 0.026039592477689312 0.10180103355041564 0.12780798815700106 
-22.00000000000179 0.05218053794796131 0.32164987324506905 0.373735526206756 
-21.000000000001798 0.0688326514541804 0.7092754962456547 0.7779107257518786 
-20.00000000000181 0.06140357273164266 1.2525857827131655 1.3136561741422943 
-19.000000000001823 0.03013512380418205 1.8738622605528925 1.903516798323296 
-18.000000000001833 0.001236034813457935 2.436822210512355 2.437449694480914 
-17.000000000001844 0.027030431827846032 2.7828556623822 2.8091976046975846 
-16.000000000001855 0.17022530170380717 2.787606905567353 2.9571226937005664 
-15.000000000001867 0.475112571751488 2.416543314022599 2.8909661088823646 
-14.000000000001878 0.9370426145964669 1.7537798528994941 2.6901458859303546 
-13.000000000001888 1.4859755802759336 0.9863596295156565 2.4716036456698576 
-12.0000000000019 1.996625654745138 0.3445886345221975 2.340310153640567 
-11.000000000001913 2.3266553642674133 0.019935728819623424 2.3453877421137808 
-10.000000000001922 2.370105202659126 0.09483433111168355 2.4633578515470207 
-9.000000000001934 2.1031123662907274 0.5157896402304626 2.6169608778194786 
-8.000000000001945 1.5993259717694133 1.122467256469021 2.719630131049327 
-7.000000000001957 1.004704642687932 1.7193986561539196 2.721951012403845 
-6.000000000001967 0.48051734198737284 2.1566628114326067 2.63530320401433 
-5.000000000001979 0.1398063146920703 2.382134351102566 2.5205528433278293 
-4.00000000000199 0.007206099154699363 2.442927968064017 2.449327634013288 
-3.0000000000020015 0.021423766991136347 2.439740677470328 2.4608777492520018 
-2.000000000002013 0.0785831564594937 2.4610993620003714 2.539717269966614 
-1.0000000000020242 0.09380433168310477 2.5328393570368846 2.6267234820395533 
-2.0355549961366507e-12 0.04898825857303117 2.6076178999704003 2.656453163941956 
0.9999999999979531 0.0021109833394774374 2.596422890097733 2.5979370608420025 
1.9999999999979419 0.05370229519225772 2.4218182972743127 2.4743765875441976 
2.9999999999979305 0.2887559841328996 2.062949865928885 2.3500270320824383 
3.999999999997919 0.7250466292823088 1.569354847388002 2.2922977707930383 
4.999999999997908 1.295080112659944 1.039115263178061 2.331841299181483 
5.999999999997897 1.871014094496708 0.5757877086892498 2.4443985435423876 
6.999999999997885 2.3196575228252985 0.24765143201931908 2.565046579014783 
7.999999999997874 2.5598240487150927 0.06845209014032937 2.6262982624696436 
8.999999999997863 2.5941646546117325 0.00511816623313909 2.597657366282012 
9.99999999999785 2.501385682879233 0.00357399646024623 2.5036628119392486 
10.999999999997842 2.394615000225465 0.016531332524196043 2.410067975641875 
11.99999999999783 2.367295686715586 0.019645413979809352 2.3859162029237195 
12.999999999997817 2.452100626865414 0.01150585215737584 2.462466803351887 
13.999999999997806 2.610128028965512 0.0023793914883637776 2.6111383993830763 
14.999999999997796 2.7523184466964787 0.001207619760526878 2.7519081866945756 
15.999999999997783 2.7806292355250997 0.008633961115950587 2.787481251648854 
16.999999999997772 2.6294852798510373 0.018203172603839732 2.645904043072557 
17.999999999997762 2.290473560678134 0.02246016995847897 2.3113312869277003 
18.99999999999775 1.812589549563619 0.018561396533147225 1.8298782485673108 
19.999999999997737 1.281364525609775 0.009674489584159 1.2901646784344512 
20.999999999997726 0.7879300516962225 0.0020153321371803074 0.7894475851003186 
21.99999999999772 0.4009463433499888 0.0002548297619068023 0.40098825661539983 
22.999999999997705 0.15078636978409193 0.004593147019207749 0.15533046778115428 
23.999999999997694 0.02900688010932173 0.011166011656327862 0.04017950398501825 
24.99999999999768 5.871224660937223e-05 0.015051707838097235 0.01510519684651651 
25.99999999999767 0.01861705178823352 0.013609899015685713 0.032189277412278214 
26.99999999999766 0.04553769082655904 0.007998976583663601 0.05347994777287445 
27.999999999997648 0.05758439321112399 0.0021382387068284146 0.0596722436857053 
28.999999999997634 0.0493252733913947 3.6730777011067307e-05 0.049335544425109734 
29.999999999997627 0.028569117240427523 0.0032794163757450595 0.03184624579014256 
30.999999999997616 0.00850140517795161 0.010155697900233842 0.01866416051136666 
31.999999999997602 1.7052978987451458e-05 0.016790722255707425 0.016804468563342695 
32.99999999999759 0.006889197412325309 0.019458568018521555 0.026320919919751454 
33.99999999999758 0.024907154352318626 0.01668621191523634 0.041543083163095504 
34.99999999999757 0.04456172116159846 0.010019819599837934 0.05452056597390029 
35.999999999997556 0.05573007624743836 0.003156058435144195 0.05883293343137092 
36.99999999999754 0.05237432430067696 1.957066007047282e-05 0.05236313348171348 
37.999999999997534 0.03553249901616873 0.00283510906463503 0.03836234399579337 
38.99999999999753 0.01365761301837489 0.011127135494184075 0.024793363039843336 
39.99999999999751 0.0003355884241180249 0.02202809717138161 0.02236233256880404 
40.9999999999975 0.010257629637916536 0.031622354096115336 0.04183916391519814 
41.999999999997485 0.05479279914768869 0.03661862539966511 0.09130402562578702 
42.99999999999748 0.1385070520784735 0.035592096478709444 0.1739072052106411 
43.99999999999746 0.25756912662576753 0.02932692664846515 0.28661435784708295 
44.999999999997456 0.4003509100511266 0.020236232206395595 0.42022315909556857 
45.99999999999745 0.549891651580923 0.011222463880565563 0.5606848720263472 
46.999999999997435 0.6874389551537304 0.004516803861641327 0.6914831275215123 
47.99999999999742 0.7961057791696028 0.0009680464514310962 0.7965797495571907 
48.99999999999741 0.8637913310024221 1.0215681419489702e-05 0.8633044146743195 
49.9999999999974 0.884823183267479 0.00024797653362739673 0.8845839204090906 
50.999999999997385 0.8601665162669352 0.0003769252092602087 0.8600734369989579 
51.99999999999738 0.7963966829360057 6.976133930632216e-05 0.7960165005161851 
52.99999999999737 0.703862677475223 0.0005139215727934855 0.7039467176374318 
53.99999999999736 0.5945514030426976 0.004436503603106041 0.5985769464867366 
54.99999999999734 0.48011166424225066 0.015630994772764757 0.4953495841889673 
55.99999999999733 0.3703579290692891 0.03814593632106788 0.40812838018618136 
56.99999999999732 0.27240202913758116 0.0753709829347593 0.3474156188093286 
57.99999999999731 0.19040370850967703 0.12925345581117792 0.3193188185690106 
58.99999999999729 0.12581874375879049 0.19981537451683626 0.32531570715932007 
59.99999999999728 0.07796722232613788 0.2850469394852957 0.3627160095033755 
60.99999999999728 0.04473941867203312 0.3811582990624361 0.42561925668080036 
61.999999999997264 0.023287790099372145 0.483100146911614 0.5061276041080064 
62.99999999999725 0.01060309466746105 0.5852265148396856 0.5955849569174688 
63.99999999999724 0.003924701819761731 0.6819700697504845 0.6856627351022893 
64.99999999999723 0.0009788611384908515 0.7684233684966221 0.7691794771324388 
65.99999999999721 6.858910603602892e-05 0.840757298191567 0.8406091714269409 
66.9999999999972 5.4203941845789716e-05 0.8964489230675555 0.8962895835220711 
67.9999999999972 0.0002667861343005333 0.9343264481277695 0.934380590319356 
68.99999999999719 0.00039182637296356526 0.9544640052273122 0.9546425121448054 
69.99999999999717 0.00035101975578638264 0.957972057906795 0.9581082165406185 
70.99999999999716 0.00019982947289314148 0.9467316823657217 0.9467148868680748 
71.99999999999714 4.9251559271083614e-05 0.9231156187339761 0.9229467869473534 
72.99999999999714 1.3274206017502019e-05 0.8897290715301871 0.8895234946085888 
73.99999999999713 0.0001791037899297743 0.8491917360553348 0.849152149376369 
74.99999999999712 0.0005950399496311986 0.8039716663816178 0.8043492070541807 
75.9999999999971 0.0012703698764592655 0.7562727418918883 0.7573278223422002 
76.9999999999971 0.0021822080051511965 0.707971208516999 0.7099412564737712 
77.99999999999709 0.0032852985213257043 0.6605930502129151 0.6636700785466764 
78.99999999999707 0.004522028884942347 0.6153223981898099 0.6196406132841992 
79.99999999999706 0.005831023622706384 0.5730312524473894 0.5786632772598653 
80.99999999999704 0.00715357477588914 0.5343218947775551 0.5412814384510909 
81.99999999999704 0.00843778545723431 0.4995750106901192 0.5078236930159232 
82.99999999999702 0.009640679145883787 0.4689983238227207 0.47845461605633555 
83.99999999999702 0.010728710342949222 0.44267222053007604 0.45322090041523355 
84.999999999997 0.01167715984963771 0.42059025650933307 0.4320912595619454 
85.99999999999699 0.012468862833288694 0.4026935303335745 0.4149895283951955 
86.99999999999697 0.013092641563228364 0.3888986791678525 0.40182108985897286 
87.99999999999697 0.013541726279112041 0.37911973381961916 0.39249314862923185 
88.99999999999696 0.013812364800990292 0.3732843145133558 0.3869295343175776 
89.99999999999694 0.01390275285583507 0.37134471023392784 0.38508070934740196 
90.99999999999694 0.013812364800991525 0.37328431451333044 0.38692953431757066 
91.99999999999692 0.013541726279114792 0.37911973381957204 0.3924931486292306 
92.99999999999692 0.013092641563231646 0.38889867916777937 0.4018210898587192 
93.99999999999689 0.01246886283329291 0.4026935303334776 0.4149895283951814 
94.99999999999689 0.01167715984964291 0.4205902565092104 0.43209125956194094 
95.99999999999689 0.010728710342955463 0.44267222052992744 0.45322090041471363 
96.99999999999686 0.009640679145890774 0.4689983238225449 0.4784546160562929 
97.99999999999686 0.008437785457241869 0.4995750106899198 0.5078236930158965 
98.99999999999685 0.007153574775897043 0.5343218947773288 0.5412814384510529 
99.99999999999685 0.005831023622714411 0.5730312524471403 0.5786632772588274 
100.99999999999682 0.004522028884949958 0.6153223981895416 0.6196406132840655 
101.99999999999682 0.00328529852133304 0.6605930502126302 0.663670078546524 
102.99999999999679 0.002182208005157423 0.7079712085167061 0.7099412564736906 
103.99999999999679 0.001270369876464113 0.7562727418915921 0.7573278223418682 
104.99999999999679 0.0005950399496346261 0.8039716663813323 0.8043492070532849 
105.99999999999676 0.0001791037899314592 0.8491917360550698 0.8491521493762941 
106.99999999999676 1.3274206017822724e-05 0.8897290715299601 0.8895234946078187 
107.99999999999673 4.925155927042097e-05 0.9231156187337987 0.9229467869473457 
108.99999999999673 0.00019982947289209335 0.9467316823656143 0.9467148868680694 
109.99999999999672 0.0003510197557858098 0.9579720579067661 0.9581082165406181 
110.99999999999672 0.0003918263729637534 0.9544640052273848 0.9546425121448072 
111.99999999999669 0.00026678613430176093 0.9343264481279455 0.9343805903195735 
112.99999999999669 5.420394184684393e-05 0.8964489230678452 0.896289583522094 
113.99999999999669 6.858910603412506e-05 0.8407572981919627 0.84060917142781 
114.99999999999666 0.0009788611384805512 0.7684233684971108 0.7691794771328014 
115.99999999999666 0.003924701819734284 0.6819700697510487 0.6856627351026792 
116.99999999999663 0.01060309466740454 0.5852265148402999 0.5955849569178553 
117.99999999999663 0.02328779009927059 0.4831001469122446 0.5061276041092613 
118.99999999999662 0.04473941867186926 0.3811582990630456 0.4256192566815927 
119.9999999999966 0.07796722232589322 0.2850469394858541 0.36271600950345523 
120.9999999999966 0.12581874375844784 0.19981537451731501 0.3253157071593876 
121.99999999999659 0.19040370850922825 0.1292534558115589 0.31931881856910266 
122.99999999999658 0.27240202913702694 0.07537098293503715 0.34741561880906285 
123.99999999999656 0.37035792906865006 0.0381459363212467 0.40812838018529224 
124.99999999999656 0.4801116642415559 0.015630994772863522 0.4953495841885173 
125.99999999999653 0.5945514030420009 0.004436503603148034 0.5985769464843793 
126.99999999999653 0.7038626774745954 0.0005139215728034009 0.703946717637276 
127.99999999999653 0.7963966829355147 6.976133930470517e-05 0.7960165005160925 
128.9999999999965 0.8601665162666541 0.00037692520925928396 0.8600734369988806 
129.9999999999965 0.8848231832674676 0.00024797653362947336 0.8845839204091017 
130.99999999999648 0.8637913310026969 1.0215681418866567e-05 0.8633044146751153 
131.99999999999648 0.7961057791701551 0.0009680464514186069 0.7965797495584089 
132.99999999999645 0.6874389551545004 0.004516803861610164 0.691483127522536 
133.99999999999645 0.5498916515818214 0.011222463880516308 0.5606848720266195 
134.99999999999642 0.40035091005203743 0.020236232206337173 0.42022315909623853 
135.99999999999642 0.2575691266265831 0.02932692664841539 0.2866143578487452 
136.99999999999642 0.13850705207910186 0.035592096478685414 0.17390720521132336 
137.9999999999964 0.05479279914808111 0.036618625399677654 0.09130402562612693 
138.9999999999964 0.010257629638074304 0.03162235409616251 0.04183916391544777 
139.9999999999964 0.0003355884240935064 0.022028097171448147 0.022362332568843717 
140.99999999999636 0.013657613018251937 0.011127135494246597 0.024793363039772018 
141.99999999999636 0.035532499016038284 0.0028351090646709636 0.03836234399574455 
142.99999999999636 0.05237432430061051 1.957066006853802e-05 0.052363133481654923 
143.99999999999633 0.055730076247465524 0.0031560584351102133 0.058832933431309534 
144.99999999999633 0.044561721161701914 0.010019819599792418 0.05452056597393496 
145.99999999999633 0.024907154352444914 0.016686211915204474 0.04154308316316778 
146.9999999999963 0.006889197412409214 0.019458568018521232 0.02632091991982892 
147.9999999999963 1.705297898298472e-05 0.016790722255738643 0.016804468563356215 
148.99999999999628 0.008501405177856195 0.010155697900279663 0.01866416051131208 
149.99999999999628 0.0285691172402889 0.003279416375779242 0.03184624579003617 
150.99999999999625 0.049325273391293896 3.673077701464862e-05 0.049335544424985195 
151.99999999999625 0.05758439321113329 0.00213823870680088 0.05967224368574536 
152.99999999999625 0.045537690826692546 0.007998976583623899 0.05347994777295323 
153.99999999999622 0.018617051788405264 0.01360989901566116 0.03218927741248731 
154.99999999999622 5.871224662340221e-05 0.01505170783810568 0.015105196846609586 
155.9999999999962 0.029006880108905578 0.011166011656364437 0.04017950398462027 
156.9999999999962 0.15078636978298074 0.004593147019246259 0.15533046778025655 
157.99999999999616 0.4009463433480318 0.000254829761916979 0.4009882566138306 
158.99999999999616 0.7879300516934795 0.0020153321371488204 0.7894475850964665 
159.99999999999616 1.2813645256065571 0.00967448958410203 1.2901646784337042 
160.99999999999613 1.8125895495604378 0.01856139653310238 1.8298782485665646 
161.99999999999613 2.290473560675562 0.022460169958479676 2.3113312869269995 
162.9999999999961 2.6294852798495163 0.01820317260388798 2.6459040430724454 
163.9999999999961 2.7806292355247653 0.008633961116011085 2.787481251649702 
164.9999999999961 2.7523184466970902 0.0012076197605499013 2.7519081866948305 
165.99999999999608 2.610128028966532 0.0023793914883269017 2.611138399383146 
166.99999999999608 2.452100626866229 0.011505852157311027 2.4624668033519983 
167.99999999999608 2.3672956867157677 0.019645413979786624 2.3859162029237595 
168.99999999999605 2.394615000224984 0.016531332524256738 2.4100679756417924 
169.99999999999605 2.501385682878506 0.00357399646031925 2.5036628119388777 
170.99999999999602 2.5941646546114465 0.00511816623299734 2.597657366282088 
171.99999999999602 2.559824048715885 0.06845209013963857 2.626298262469618 
172.99999999999602 2.319657522827447 0.2476514320177818 2.5650465790139028 
173.99999999999602 1.8710140944999596 0.5757877086867869 2.44439854354287 
174.99999999999596 1.2950801126635936 1.0391152631749296 2.331841299180702 
175.99999999999596 0.7250466292854931 1.5693548473847596 2.29229777079381 
176.99999999999596 0.2887559841349779 2.062949865926195 2.350027032082132 
177.99999999999596 0.053702295193073644 2.4218182972726674 2.474376587543517 
178.99999999999596 0.0021109833393847 2.5964228900972213 2.597937060841959 


==> figures/mimo_beta_-5db_cb/beampattern24.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.013549229662690553 2.5896878965829315 2.602953223892233 
-179.0 0.0026333783607971582 2.5095346623955423 2.5118888128757284 
-178.0 0.02774617737383843 2.3610468366035815 2.3884250954082775 
-177.00000000000006 0.05316550020531894 2.250430127223024 2.3030787629750265 
-176.00000000000006 0.05875539421727114 2.250382040389366 2.3084783345390125 
-175.00000000000006 0.04122332556876255 2.366953530500709 2.4074707364654997 
-174.00000000000006 0.013040147526390653 2.536885139757532 2.5493536440657705 
-173.00000000000006 0.0010521345970650976 2.6563867536078396 2.657235989781922 
-172.0000000000001 0.04373842135870203 2.627402915598893 2.6715325519319904 
-171.0000000000001 0.18420142826972255 2.3997768791639436 2.5851069289620936 
-170.0000000000001 0.4572290282422325 1.9908841197101947 2.4499816974355646 
-169.0000000000001 0.8727229866775641 1.476001429734043 2.351175155261845 
-168.00000000000014 1.4019286346772561 0.9564841781076436 2.3611590205230897 
-167.00000000000017 1.9742146775302698 0.5218339168191386 2.498748224910202 
-166.00000000000017 2.4891090110478142 0.22218548268378993 2.713640363586511 
-165.00000000000017 2.8419262926805073 0.06057759678690098 2.904298037446446 
-164.00000000000017 2.954740478300969 0.004159350784832825 2.9600871896297147 
-163.0000000000002 2.801132292960522 0.005562719236479508 2.807349173813402 
-162.0000000000002 2.414966883645139 0.02332633371350812 2.4385661908804295 
-161.00000000000023 1.8797062261028583 0.03343655551914322 1.9132026906055306 
-160.00000000000023 1.302513773914727 0.030031840628910476 1.3325265923357579 
-159.00000000000023 0.7831090119253366 0.018609872045452662 0.801697737916292 
-158.00000000000026 0.3885762858537266 0.007353071305467448 0.3959297156468941 
-157.00000000000026 0.1419487381611645 0.001174456001157882 0.14313677271363406 
-156.00000000000026 0.026291697672638455 0.0002046052251118635 0.02650694066530279 
-155.00000000000028 8.524283359389016e-05 0.0016566170673350626 0.001741251249095576 
-154.00000000000028 0.016365173032587395 0.002680697835574864 0.019037191470184175 
-153.0000000000003 0.03825464797626707 0.0021747730943111757 0.040421939481076224 
-152.0000000000003 0.04648583678642515 0.0008367493216505318 0.04732371947160527 
-151.0000000000003 0.038516107891846015 1.750876541811919e-05 0.038544075474828854 
-150.00000000000034 0.022056678286498856 0.0004780311926446568 0.02254893233794615 
-149.00000000000034 0.0071508201866362225 0.001886311990421701 0.009047588674765777 
-148.00000000000037 0.0002983794514165767 0.003200861557103336 0.003501287880549666 
-147.00000000000037 0.0022818449260978133 0.0034937442896339124 0.005769945265649216 
-146.0000000000004 0.009368060701429216 0.002588672095307267 0.011948538499413849 
-145.0000000000004 0.01628037486280504 0.0011291538953395984 0.017405024750819127 
-144.00000000000043 0.019084433500272592 0.00011170425914508079 0.019199111811363374 
-143.00000000000043 0.016719240934184986 0.00023763231330058347 0.016966807082392607 
-142.00000000000043 0.010851578712263266 0.0014931638604715534 0.012357415324849266 
-141.00000000000045 0.004543101660005795 0.0031810635572076073 0.007734113416356668 
-140.00000000000045 0.0005985346940698177 0.004345179844418064 0.004947111697843891 
-139.00000000000048 0.00037610970768214966 0.004321049191332288 0.004693668872583962 
-138.00000000000048 0.00345405994934705 0.0031078423283347847 0.006554733972804515 
-137.00000000000048 0.00810029328275476 0.0013806572123598645 0.009475265264336126 
-136.0000000000005 0.012182190418035503 0.0001596420592314724 0.012342370455913602 
-135.0000000000005 0.014065668860111067 0.00031635768820457896 0.01439104860422411 
-134.0000000000005 0.013161457126787698 0.002156543114668508 0.015334375622608344 
-133.00000000000054 0.009987555750633075 0.0052618881242670985 0.015269148293497075 
-132.00000000000054 0.0058236963513329685 0.008644615910382673 0.014486017137014572 
-131.00000000000054 0.002161569693703049 0.011133874720028865 0.013306505880557535 
-130.00000000000057 0.000178992737345926 0.011828431940006733 0.012009522427052718 
-129.00000000000057 0.0004063341948796809 0.01044120355349577 0.010841432200416124 
-128.00000000000057 0.002652576313342074 0.007418563197136956 0.010060382067805637 
-127.0000000000006 0.0061610573892235945 0.0038087157203929474 0.009959565073691456 
-126.0000000000006 0.009901717015333279 0.0009403897147174521 0.010837739979200388 
-125.00000000000063 0.012888048822191656 2.681449093378141e-05 0.012920239100415228 
-124.00000000000063 0.01442623643693355 0.001818899962022933 0.016261763740242147 
-123.00000000000065 0.01424471872857104 0.006401400522488207 0.02067280249036516 
-122.00000000000065 0.012496799958049658 0.013173411426024743 0.025703423208678355 
-121.00000000000068 0.00966339289768807 0.02099962470763679 0.030697782511007476 
-120.00000000000068 0.006401037108675508 0.028477308199056053 0.03490936534431384 
-119.00000000000068 0.003382027928316149 0.03424429686880306 0.03764907027772343 
-118.0000000000007 0.0011632720215151756 0.03725572804923578 0.038430545287968854 
-117.00000000000071 0.00010450448380091604 0.036976206020985204 0.03708018872456421 
-116.00000000000072 0.0003403958202709997 0.033461158521348025 0.03379020671932916 
-115.00000000000072 0.0017986703374892996 0.027328150283235892 0.029107696507591565 
-114.00000000000075 0.00424931834668441 0.019639856528332836 0.023866593087532213 
-113.00000000000075 0.007368162097652875 0.011732309142079938 0.019079370653070735 
-112.00000000000078 0.010800137190033128 0.005024773276914443 0.015810208979037274 
-111.00000000000078 0.01421195443066879 0.0008430560899941087 0.015051063501279154 
-110.00000000000078 0.017328708776975052 0.00027902543065413585 0.01761794735667505 
-109.00000000000081 0.019953334428270877 0.0040985139794378804 0.02407846429146053 
-108.00000000000081 0.021970931002282788 0.012699929561699654 0.034714908959122805 
-107.00000000000082 0.02334173720920592 0.02611826060549493 0.049521380286048 
-106.00000000000084 0.024087066191173335 0.04406437278167635 0.0682291081827586 
-105.00000000000085 0.024272173149638254 0.06598746448040824 0.09035183028446825 
-104.00000000000085 0.02398917383707614 0.09114876724903288 0.11524242784716622 
-103.00000000000087 0.02334209748287595 0.1186963255098936 0.14215274657007224 
-102.00000000000088 0.02243517489564528 0.14773324437805707 0.17029010109433337 
-101.00000000000088 0.021364668580199548 0.1773745492333768 0.19886592243091628 
-100.00000000000091 0.020213999263200052 0.20679032459449126 0.2271339776163112 
-99.00000000000091 0.01905160481514086 0.23523484205396863 0.2544173128030023 
-98.00000000000094 0.017930841134374303 0.26206285074881946 0.2801244063223721 
-97.00000000000094 0.016891244517087824 0.28673510454481194 0.303755927204002 
-96.00000000000094 0.0159605669009553 0.30881562202771795 0.3249040070615905 
-95.00000000000097 0.015157124111071753 0.3279632340016853 0.3432461195974276 
-94.00000000000097 0.014492130467391432 0.3439197874776887 0.3585356090205759 
-93.00000000000098 0.013971810822756234 0.35649704997205406 0.3705907008283252 
-92.000000000001 0.013599173496368671 0.3655639751986019 0.3792835381259833 
-91.00000000000101 0.013375392237400538 0.3710356073429266 0.384530467495949 
-90.00000000000101 0.013300784554050578 0.37286454870252395 0.3862844855004331 
-89.00000000000104 0.013375392237400047 0.37103560734293517 0.384530467495949 
-88.00000000000104 0.013599173496368357 0.3655639751986159 0.37928353812599014 
-87.00000000000104 0.013971810822754869 0.35649704997207593 0.37059070082832685 
-86.00000000000107 0.014492130467390478 0.3439197874777176 0.3585356090205762 
-85.00000000000107 0.015157124111070246 0.32796323400172184 0.34324611959742923 
-84.0000000000011 0.01596056690095345 0.30881562202775903 0.32490400706163125 
-83.0000000000011 0.016891244517085537 0.28673510454485857 0.30375592720414424 
-82.00000000000111 0.017930841134372228 0.26206285074887276 0.2801244063223823 
-81.00000000000112 0.01905160481513846 0.2352348420540249 0.2544173128030552 
-80.00000000000114 0.02021399926319754 0.20679032459454932 0.22713397761631648 
-79.00000000000114 0.02136466858019745 0.17737454923343757 0.19886592243092127 
-78.00000000000115 0.022435174895643065 0.14773324437811658 0.17029010109437293 
-77.00000000000117 0.023342097482874757 0.11869632550995124 0.142152746570151 
-76.00000000000117 0.023989173837075144 0.09114876724908705 0.11524242784717728 
-75.00000000000118 0.024272173149638115 0.06598746448045635 0.09035183028448823 
-74.0000000000012 0.024087066191174317 0.04406437278171752 0.0682291081827747 
-73.00000000000121 0.023341737209207482 0.026118260605526633 0.04952138028605975 
-72.00000000000122 0.021970931002286004 0.012699929561722079 0.03471490895912578 
-71.00000000000124 0.019953334428275994 0.004098513979450363 0.02407846429146885 
-70.00000000000125 0.01732870877698086 0.0002790254306572518 0.017617947356675545 
-69.00000000000126 0.014211954430675452 0.0008430560899889718 0.015051063501263893 
-68.00000000000126 0.010800137190040124 0.005024773276902913 0.015810208979036417 
-67.00000000000128 0.007368162097659772 0.011732309142064691 0.01907937065304463 
-66.0000000000013 0.004249318346690167 0.019639856528316218 0.023866593087522633 
-65.0000000000013 0.0017986703374933228 0.027328150283221712 0.0291076965075906 
-64.00000000000131 0.00034039582027273 0.0334611585213376 0.03379020671928379 
-63.00000000000132 0.0001045044838000785 0.03697620602098145 0.03708018872456407 
-62.000000000001336 0.0011632720215117062 0.037255728049238324 0.03843054528796846 
-61.00000000000135 0.0033820279283106043 0.034244296868812286 0.03764907027772883 
-60.00000000000135 0.006401037108668961 0.028477308199070097 0.03490936534430982 
-59.000000000001364 0.00966339289768181 0.02099962470765291 0.0306977825110156 
-58.00000000000138 0.012496799958044315 0.013173411426039984 0.025703423208705334 
-57.00000000000139 0.014244718728569254 0.006401400522500377 0.020672802490397567 
-56.0000000000014 0.014426236436935507 0.0018188999620295666 0.01626176374024686 
-55.000000000001414 0.012888048822196184 2.6814490934509683e-05 0.012920239100416238 
-54.00000000000143 0.009901717015340388 0.0009403897147133368 0.010837739979214564 
-53.00000000000144 0.006161057389231159 0.003808715720385919 0.009959565073687603 
-52.00000000000145 0.002652576313348144 0.007418563197129829 0.01006038206780369 
-51.00000000000146 0.0004063341948824087 0.010441203553490765 0.010841432200414407 
-50.00000000000147 0.00017899273734411195 0.011828431940006035 0.012009522427052461 
-49.00000000000148 0.0021615696936969444 0.011133874720032027 0.013306505880542201 
-48.00000000000149 0.005823696351324708 0.008644615910389087 0.014486017137014761 
-47.000000000001506 0.009987555750625437 0.0052618881242740565 0.015269148293497898 
-46.00000000000152 0.013161457126783377 0.0021565431146737947 0.015334375622608544 
-45.00000000000153 0.014065668860111947 0.0003163576882066146 0.014391048604224481 
-44.000000000001535 0.012182190418042006 0.000159642059230152 0.012342370455915649 
-43.00000000000155 0.008100293282764301 0.0013806572123564776 0.009475265264351008 
-42.000000000001556 0.0034540599493557258 0.003107842328331375 0.006554733972809774 
-41.00000000000157 0.00037610970768543446 0.004321049191330965 0.00469366887257989 
-40.000000000001585 0.0005985346940654301 0.004345179844419346 0.004947111697841369 
-39.0000000000016 0.004543101659994665 0.003181063557210835 0.007734113416355048 
-38.000000000001606 0.010851578712249753 0.001493163860474823 0.012357415324844762 
-37.00000000000161 0.01671924093417592 0.00023763231330213062 0.016966807082391757 
-36.00000000000163 0.019084433500272478 0.00011170425914405074 0.019199111811370836 
-35.00000000000164 0.016280374862815784 0.001129153895336688 0.017405024750843507 
-34.00000000000165 0.009368060701445117 0.0025886720953045227 0.011948538499415982 
-33.00000000000166 0.002281844926108816 0.0034937442896331838 0.005769945265654198 
-32.00000000000168 0.0002983794514123769 0.0032008615571051933 0.0035012878805522306 
-31.000000000001688 0.007150820186612903 0.001886311990424834 0.00904758867474775 
-30.000000000001698 0.02205667828646367 0.0004780311926468228 0.022548932337884756 
-29.000000000001705 0.03851610789181754 1.7508765417681086e-05 0.03854407547477879 
-28.00000000000172 0.046485836786424393 0.000836749321647919 0.04732371947160432 
-27.00000000000173 0.03825464797630113 0.0021747730943089 0.040421939481213365 
-26.00000000000174 0.016365173032635783 0.002680697835575432 0.019037191470244325 
-25.00000000000175 8.524283359881633e-05 0.0016566170673382886 0.001741251249105438 
-24.000000000001766 0.02629169767251134 0.0002046052251135009 0.026506940665201564 
-23.000000000001776 0.14194873816080789 0.001174456001151287 0.14313677271331882 
-22.00000000000179 0.38857628585307674 0.007353071305449027 0.3959297156467295 
-21.000000000001798 0.7831090119243934 0.018609872045427203 0.8016977379159139 
-20.00000000000181 1.3025137739135833 0.03003184062889271 1.3325265923355951 
-19.000000000001823 1.8797062261016917 0.033436555519149355 1.9132026906052222 
-18.000000000001833 2.41496688364417 0.02332633371354105 2.4385661908801235 
-17.000000000001844 2.801132292959952 0.005562719236510459 2.8073491738098157 
-16.000000000001855 2.954740478300928 0.004159350784793272 2.9600871896296748 
-15.000000000001867 2.8419262926809994 0.06057759678669507 2.904298037446669 
-14.000000000001878 2.489109011048726 0.22218548268332838 2.713640363586308 
-13.000000000001888 1.9742146775314098 0.5218339168183843 2.4987482249111808 
-12.0000000000019 1.4019286346784041 0.9564841781066509 2.361159020522926 
-11.000000000001913 0.8727229866785394 1.476001429732959 2.3511751552618425 
-10.000000000001922 0.45722902824293354 1.9908841197092249 2.4499816974344504 
-9.000000000001934 0.18420142827013303 2.399776879163282 2.5851069289620723 
-8.000000000001945 0.04373842135887343 2.6274029155986387 2.671532551932139 
-7.000000000001957 0.0010521345970817676 2.656386753607959 2.6572359897824605 
-6.000000000001967 0.013040147526338591 2.536885139757862 2.54935364406579 
-5.000000000001979 0.04122332556870936 2.3669535305010316 2.4074707364655086 
-4.00000000000199 0.05875539421725739 2.2503820403894954 2.3084783345390134 
-3.0000000000020015 0.053165500205354245 2.250430127222896 2.3030787629747262 
-2.000000000002013 0.027746177373899367 2.361046836603286 2.3884250954081825 
-1.0000000000020242 0.0026333783608257968 2.509534662395273 2.5118888128765833 
-2.0355549961366507e-12 0.013549229662602151 2.5896878965829075 2.6029532238921664 
0.9999999999979531 0.1047623989615228 2.5097749196655768 2.6141586883727506 
1.9999999999979419 0.3148431511347977 2.2329114487383768 2.5472270393865957 
2.9999999999979305 0.6585377315159558 1.791797744141915 2.4496643105612184 
3.999999999997919 1.112595441363614 1.2728653908097702 2.384720178380383 
4.999999999997908 1.614246390098951 0.7795377407488044 2.3931063724493176 
5.999999999997897 2.0766810319466202 0.3930385627872632 2.4692636943629815 
6.999999999997885 2.4178793067524844 0.1481032484281772 2.5658878003230403 
7.999999999997874 2.5915538759866825 0.031629051732961516 2.6235230546994286 
8.999999999997863 2.606183692004006 0.000439258422351321 2.6073788113092515 
9.99999999999785 2.5222330219310094 0.0062533848993934806 2.5295499429885826 
10.999999999997842 2.427149578199509 0.015130044646322286 2.443489192085951 
11.99999999999783 2.398098329788479 0.014228506857438391 2.413519899341066 
12.999999999997817 2.4684518161066586 0.00664188403711899 2.476154916218302 
13.999999999997806 2.6127325825095133 0.0007206716875462709 2.6143386294141937 
14.999999999997796 2.7565718492968223 0.0012473139480207785 2.758548775019027 
15.999999999997783 2.8072167205143885 0.006622235592718942 2.8144657056229576 
16.999999999997772 2.6913727187045766 0.011607578428665473 2.7035523467117724 
17.999999999997762 2.3845901950900363 0.012060043230134938 2.397185449667085 
18.99999999999775 1.9207894683199607 0.007878998706100466 1.929150772195746 
19.999999999997737 1.3794387078965291 0.0025177930469483913 1.382351911246427 
20.999999999997726 0.85709876211499 4.2625902895302834e-05 0.857421950021743 
21.99999999999772 0.435577640397641 0.002156324979945398 0.437895830913987 
22.999999999997705 0.15887938412492852 0.007206527147746718 0.16615289210634313 
23.999999999997694 0.026203000038209932 0.011580231526824388 0.03779601850503526 
24.99999999999768 0.0011244209600345938 0.012282445986464776 0.013405431205102274 
25.99999999999767 0.030980794733780875 0.008898154801703176 0.03988796015504869 
26.99999999999766 0.06766028205191967 0.003747150487057707 0.07143142054412879 
27.999999999997648 0.08204990149294103 0.0002996145184952185 0.08237846360542746 
28.999999999997634 0.06822102925754786 0.0009729294092528307 0.06921458039629953 
29.999999999997627 0.03803917142041445 0.005683580394257973 0.043728633498507884 
30.999999999997616 0.010342318352260571 0.011948016245130949 0.022285836566993057 
31.999999999997602 3.5756284351176626e-05 0.016361290536519517 0.016393948395579984 
32.99999999999759 0.011389072992336154 0.01652740645668278 0.027926304530850165 
33.99999999999758 0.037352467306220945 0.012357160599807071 0.04973646920378784 
34.99999999999757 0.06404865424335868 0.006090777981983471 0.07017726725950593 
35.999999999997556 0.07777433386200067 0.001127455395997686 0.07893756322771503 
36.99999999999754 0.07136182041949864 0.00033837672863580934 0.07172092757009453 
37.999999999997534 0.04751018826023407 0.004723008189023188 0.05223351118640883 
38.99999999999753 0.018172411011749566 0.013010590305281023 0.03116955008173129 
39.99999999999751 0.0006156268943512815 0.022299900507751047 0.022906339303353257 
40.9999999999975 0.01181766434456045 0.029348148536514553 0.0411849724697938 
41.999999999997485 0.06317014169199378 0.031881386496127685 0.09512143712903608 
42.99999999999748 0.15707619678938253 0.029371747960649473 0.18658220100923642 
43.99999999999746 0.2862229726638099 0.023028012241341433 0.3094504056615346 
44.999999999997456 0.4354151080291999 0.015108270658669062 0.4507763045114401 
45.99999999999745 0.5851636784121954 0.00792502135955154 0.5933751036277873 
46.999999999997435 0.7158941719094838 0.002984535537334687 0.71917641291428 
47.99999999999742 0.8116809903201087 0.0005885724411073397 0.8125604103098902 
48.99999999999741 0.8627368787905578 4.245622460983265e-06 0.8630152366603197 
49.9999999999974 0.8663324189603286 8.013777355025785e-05 0.8666696967360495 
50.999999999997385 0.8262464090165584 3.792696883962411e-05 0.826532358326402 
51.99999999999738 0.7511500159090421 0.0001373434747326602 0.7515385799816299 
52.99999999999737 0.6524633523301275 0.001987584270568618 0.6547176848302271 
53.99999999999736 0.542204046977562 0.008415752856043636 0.5509104221267274 
54.99999999999734 0.4312200935173339 0.022947057093313322 0.4544834002187124 
55.99999999999733 0.328023112768682 0.04905700127367484 0.3774163546090651 
56.99999999999732 0.23826638386484456 0.08939924852898487 0.32800977508476925 
57.99999999999731 0.16478058123481318 0.14519445687749194 0.31031075264233504 
58.99999999999729 0.1080047012931193 0.21590295395736941 0.32421720536930054 
59.99999999999728 0.06662838419365859 0.2992231501967697 0.36611858623005106 
60.99999999999728 0.03828175639655738 0.3913822265138471 0.42987587250962045 
61.999999999997264 0.02015261891350506 0.48763248231299494 0.5079342585688518 
62.99999999999725 0.00946182729548523 0.5828426714716615 0.5923889451726263 
63.99999999999724 0.003773806090432623 0.6720768904320831 0.6758737125563747 
64.99999999999723 0.0011533845114337124 0.7510766136526269 0.7521991753786059 
65.99999999999721 0.0002004351611865048 0.8165945628867819 0.8167209356983588 
66.9999999999972 1.5185042727056991e-06 0.8665631755767934 0.866459592532428 
67.9999999999972 3.614018041933795e-05 0.9001088868383715 0.9000213812489782 
68.99999999999719 6.808646588255203e-05 0.9174427306475901 0.9173803470995076 
69.99999999999717 4.2959254117389965e-05 0.9196671911521904 0.9195830367364679 
70.99999999999716 3.926060175932159e-06 0.9085401219163486 0.9084284827288942 
71.99999999999714 3.026623911701049e-05 0.8862313235312882 0.8861636103738736 
72.99999999999714 0.00019809727481639075 0.8550987197970275 0.8552203659322541 
73.99999999999713 0.0005596528227486584 0.8175013740106607 0.8180081698731525 
74.99999999999712 0.0011362527845651998 0.7756575869904642 0.7767650789749304 
75.9999999999971 0.0019201177709747533 0.7315490592735067 0.733463801503057 
76.9999999999971 0.002880916502008401 0.6868669979122114 0.6897643473672986 
77.99999999999709 0.003973976147120046 0.6429930550491503 0.6470031440807054 
78.99999999999707 0.005148142523409887 0.6010067671374113 0.6062082866807766 
79.99999999999706 0.006352181721318139 0.5617112590822027 0.5681315873385322 
80.99999999999704 0.007539296090889343 0.5256699152314991 0.5332897067032794 
81.99999999999704 0.008669780429726272 0.4932480898011758 0.5020084702061302 
82.99999999999702 0.009712101057433687 0.46465541988350373 0.474466217414599 
83.99999999999702 0.010642789312587218 0.4399857033522753 0.4507335392651287 
84.999999999997 0.011445551039647648 0.41925249050689944 0.430807953187026 
85.99999999999699 0.012109946982891306 0.40241946106954296 0.41464294168331856 
86.99999999999697 0.012629927471877076 0.38942531454708373 0.4021713644788434 
87.99999999999697 0.013002429648539508 0.3802033186109265 0.3933235957272934 
88.99999999999696 0.01322617900711062 0.3746958778524573 0.3880408892069987 
89.99999999999694 0.013300784554050772 0.37286454870252533 0.3862844855004331 
90.99999999999694 0.013226179007111604 0.3746958778524332 0.388040889206998 
91.99999999999692 0.013002429648540467 0.3802033186108794 0.3933235957272415 
92.99999999999692 0.0126299274718798 0.38942531454701473 0.4021713644787873 
93.99999999999689 0.012109946982894594 0.402419461069452 0.41464294168326415 
94.99999999999689 0.011445551039651974 0.4192524905067833 0.4308079531869928 
95.99999999999689 0.010642789312592271 0.43998570335213555 0.45073353926509624 
96.99999999999686 0.009712101057439672 0.464655419883339 0.47446621741411726 
97.99999999999686 0.008669780429733103 0.4932480898009893 0.5020084702060043 
98.99999999999685 0.007539296090896804 0.5256699152312903 0.5332897067031973 
99.99999999999685 0.006352181721325537 0.561711259081972 0.568131587338377 
100.99999999999682 0.005148142523417395 0.601006767137163 0.6062082866807609 
101.99999999999682 0.0039739761471270585 0.6429930550488869 0.6470031440798484 
102.99999999999679 0.002880916502014704 0.6868669979119394 0.689764347367057 
103.99999999999679 0.0019201177709803022 0.7315490592732335 0.7334638015029815 
104.99999999999679 0.0011362527845693198 0.7756575869901988 0.7767650789748614 
105.99999999999676 0.0005596528227515363 0.8175013740104161 0.8180081698731294 
106.99999999999676 0.00019809727481794016 0.8550987197968145 0.855220365932039 
107.99999999999673 3.026623911755452e-05 0.8862313235311224 0.8861636103738012 
108.99999999999673 3.926060175809215e-06 0.9085401219162443 0.9084284827281819 
109.99999999999672 4.295925411708124e-05 0.9196671911521607 0.9195830367364671 
110.99999999999672 6.808646588259144e-05 0.9174427306476484 0.9173803470996784 
111.99999999999669 3.614018041967125e-05 0.9001088868385261 0.9000213812499845 
112.99999999999669 1.5185042725685298e-06 0.8665631755770494 0.8664595925331622 
113.99999999999669 0.0002004351611836283 0.816594562887137 0.8167209356983948 
114.99999999999666 0.001153384511423912 0.7510766136530712 0.7521991753786373 
115.99999999999666 0.003773806090408678 0.6720768904326013 0.6758737125573578 
116.99999999999663 0.009461827295437476 0.5828426714722312 0.5923889451727041 
117.99999999999663 0.020152618913419438 0.48763248231358647 0.5079342585694447 
118.99999999999662 0.038281756396417656 0.3913822265144283 0.4298758725101023 
119.9999999999966 0.06662838419344806 0.2992231501973102 0.3661185862304099 
120.9999999999966 0.10800470129282154 0.21590295395784348 0.3242172053689266 
121.99999999999659 0.16478058123441636 0.14519445687787996 0.31031075264270797 
122.99999999999658 0.23826638386434149 0.08939924852927932 0.3280097750844936 
123.99999999999656 0.32802311276808965 0.049057001273874946 0.37741635460848794 
124.99999999999656 0.4312200935166734 0.022947057093434007 0.4544834002180645 
125.99999999999653 0.5422040469768752 0.008415752856104007 0.5509104221262993 
126.99999999999653 0.6524633523294737 0.0019875842705905943 0.6547176848290328 
127.99999999999653 0.7511500159084986 0.00013734347473628178 0.7515385799808378 
128.9999999999965 0.8262464090161971 3.7926968838864355e-05 0.8265323583263592 
129.9999999999965 0.866332418960208 8.013777355073326e-05 0.866669696735814 
130.99999999999648 0.862736878790724 4.245622460576709e-06 0.8630152366603274 
131.99999999999648 0.811680990320562 0.0005885724410993761 0.8125604103108095 
132.99999999999645 0.7158941719101897 0.002984535537312619 0.7191764129145155 
133.99999999999645 0.5851636784130687 0.007925021359513647 0.5933751036285145 
134.99999999999642 0.43541510803013195 0.015108270658620623 0.45077630451214995 
135.99999999999642 0.28622297266467867 0.023028012241295515 0.30945040566226434 
136.99999999999642 0.1570761967900772 0.02937174796062053 0.18658220100943995 
137.9999999999964 0.06317014169244049 0.03188138649612749 0.09512143712975471 
138.9999999999964 0.01181766434474441 0.02934814853654542 0.04118497246994212 
139.9999999999964 0.0006156268943164459 0.022299900507803845 0.022906339303417088 
140.99999999999636 0.01817241101158754 0.013010590305338124 0.0311695500816123 
141.99999999999636 0.04751018826005484 0.004723008189064359 0.05223351118634037 
142.99999999999636 0.0713618204193989 0.00033837672864697103 0.07172092756988997 
143.99999999999633 0.07777433386202484 0.0011274553959779781 0.07893756322774091 
144.99999999999633 0.06404865424349354 0.006090777981945711 0.07017726725957889 
145.99999999999633 0.03735246730639737 0.012357160599771988 0.049736469203962595 
146.9999999999963 0.011389072992462236 0.01652740645666937 0.027926304530896486 
147.9999999999963 3.575628435625799e-05 0.016361290536535008 0.016393948395584917 
148.99999999999628 0.01034231835213384 0.011948016245166967 0.022285836566859785 
149.99999999999628 0.038039171420218044 0.005683580394294953 0.04372863349839082 
150.99999999999625 0.06822102925739464 0.0009729294092707183 0.06921458039619113 
151.99999999999625 0.0820499014929381 0.00029961451848540307 0.08237846360518783 
152.99999999999625 0.06766028205209303 0.0037471504870279647 0.07143142054442081 
153.99999999999622 0.030980794734025565 0.008898154801673615 0.03988796015540264 
154.99999999999622 0.0011244209601043947 0.012282445986455455 0.013405431205153882 
155.9999999999962 0.02620300003777759 0.011580231526842063 0.037796018504545066 
156.9999999999962 0.15887938412370034 0.00720652714777944 0.16615289210544804 
157.99999999999616 0.4355776403954858 0.002156324979970447 0.43789583091191153 
158.99999999999616 0.8570987621120393 4.2625902894237457e-05 0.8574219500199293 
159.99999999999616 1.3794387078931807 0.002517793046921026 1.3823519112434528 
160.99999999999613 1.9207894683167896 0.007878998706066728 1.929150772191409 
161.99999999999613 2.3845901950876174 0.012060043230121425 2.3971854496656593 
162.9999999999961 2.691372718703281 0.01160757842868436 2.7035523467115987 
163.9999999999961 2.807216720514243 0.00662223559275631 2.8144657056265014 
164.9999999999961 2.756571849297508 0.0012473139480432317 2.7585487750191264 
165.99999999999608 2.6127325825104872 0.0007206716875282692 2.614338629415271 
166.99999999999608 2.4684518161073696 0.006641884037069748 2.476154916219377 
167.99999999999608 2.3980983297885996 0.014228506857404403 2.4135198993408005 
168.99999999999605 2.4271495781990677 0.01513004464634967 2.4434891920859165 
169.99999999999605 2.522233021930369 0.00625338489946219 2.529549942988515 
170.99999999999602 2.6061836920037114 0.00043925842231844 2.6073788113057916 
171.99999999999602 2.591553875987219 0.03162905173256166 2.6235230546999007 
172.99999999999602 2.417879306754079 0.14810324842710598 2.5658878003232135 
173.99999999999602 2.0766810319491484 0.39303856278532373 2.469263694364166 
174.99999999999596 1.614246390101991 0.7795377407460523 2.3931063724462796 
175.99999999999596 1.1125954413666157 1.2728653908065737 2.3847201783802348 
176.99999999999596 0.6585377315184399 1.791797744138874 2.449664310567277 
177.99999999999596 0.3148431511364928 2.2329114487361172 2.5472270393858722 
178.99999999999596 0.10476239896241296 2.509774919664485 2.614158688375306 


==> figures/mimo_beta_-5db_cb/beampattern25.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.496952081778996 0.017625339402891554 2.5142341290477397 
-179.0 2.3695011072271788 0.13056856687066182 2.4994829645565533 
-178.0 2.0580164029348835 0.39343815071413146 2.450531776766697 
-177.00000000000006 1.5926930477040078 0.8180893978462951 2.409577177905083 
-176.00000000000006 1.056097183799323 1.360005961852684 2.4148303252202328 
-175.00000000000006 0.554746627911217 1.9212309888837273 2.474961736876037 
-174.00000000000006 0.18549407427242315 2.3766528488115637 2.5617203030523354 
-173.00000000000006 0.010673380995642618 2.614675165991411 2.6257383203998312 
-172.0000000000001 0.04945864053413751 2.5758606946557165 2.6265665184011824 
-171.0000000000001 0.2839635452627711 2.273344448207788 2.559248405491988 
-170.0000000000001 0.6723207086189834 1.7867090236859011 2.4613415198432653 
-169.0000000000001 1.1602505999132613 1.2326640880033846 2.3952121303738627 
-168.00000000000014 1.6868587838059748 0.7255195923718711 2.4143167726919312 
-167.00000000000017 2.1862217176727827 0.3436107760382356 2.5311890416292964 
-166.00000000000017 2.589873731455649 0.11355804509910893 2.7041403744054913 
-165.00000000000017 2.834559171779706 0.015285260827656917 2.849981299361727 
-164.00000000000017 2.875381690750474 0.0017912862834317275 2.876906712186329 
-163.0000000000002 2.6996846422696636 0.02284868982301422 2.7220617865381405 
-162.0000000000002 2.3347430495875643 0.04258831673291199 2.376826928369393 
-161.00000000000023 1.8440982096712533 0.0458966949870778 1.8895719369972228 
-160.00000000000023 1.3121996466497157 0.03456538737060781 1.3464727064553814 
-159.00000000000023 0.8223177125510487 0.018198184008778834 0.8403508708711094 
-158.00000000000026 0.4357011140799968 0.005604339312666148 0.44123436070048133 
-157.00000000000026 0.17927132944817079 0.00031806617341908675 0.1795711413927243 
-156.00000000000026 0.045317853476186054 0.0007428603892079298 0.04606196324061069 
-155.00000000000028 0.0017044625597597736 0.003032678363794699 0.004738775919657645 
-154.00000000000028 0.007340100396364308 0.004132833225098684 0.011468980726192058 
-153.0000000000003 0.02657666182757546 0.0032399285039592506 0.029809068590712657 
-152.0000000000003 0.03781940011696664 0.0014054889020674937 0.03921812882422172 
-151.0000000000003 0.03481500690857837 0.00014286621412808162 0.03495468022241694 
-150.00000000000034 0.02219384107879493 0.0001969210332217323 0.022391187296492355 
-149.00000000000034 0.008615984008204966 0.0011887122069441434 0.00980684567142191 
-148.00000000000037 0.0008792568727015891 0.002119579728412222 0.0030005167973486194 
-147.00000000000037 0.0010109282532277668 0.002199341369562888 0.003210326788675282 
-146.0000000000004 0.006571954164134041 0.0013918186433980316 0.007962511579049212 
-145.0000000000004 0.013012923378372142 0.0003750359949104042 0.013386655777502886 
-144.00000000000043 0.016402724747500392 2.9754672299650995e-05 0.01643244594411935 
-143.00000000000043 0.015181800776664771 0.0008364754496362412 0.01602005309867578 
-142.00000000000043 0.010398247310368418 0.002558981496703106 0.012960298027500677 
-141.00000000000045 0.004696339976039307 0.004376196355516335 0.009075630865105547 
-140.00000000000045 0.0008012827766922418 0.005351830196174309 0.006154897940093225 
-139.00000000000048 0.00027548030269923144 0.004958592188044113 0.005233832471098693 
-138.00000000000048 0.0030185168932597675 0.0033738835935246537 0.006390410539965249 
-137.00000000000048 0.0075612925786096965 0.0014083683890404094 0.008967096790822407 
-136.0000000000005 0.011868575594438427 0.00012311787603497273 0.01199015034459035 
-135.0000000000005 0.014226227293441359 0.000334144858611128 0.014561218452798112 
-134.0000000000005 0.013851831113687627 0.002236601419323184 0.016092267878813703 
-133.00000000000054 0.011053444735597506 0.005306777449416984 0.016366643024459972 
-132.00000000000054 0.006967566538744135 0.008507392680772321 0.015482699152902884 
-131.00000000000054 0.0030520859827043987 0.010695489820093078 0.013754945414808463 
-130.00000000000057 0.0005566755374207326 0.011062636914851702 0.011624766520968432 
-129.00000000000057 0.00015114533494454326 0.009442110637381098 0.009595891195700321 
-128.00000000000057 0.0017997825652947969 0.006382937959503707 0.008182550865575488 
-127.0000000000006 0.00487131814309734 0.0029821186112069568 0.00785138013670265 
-126.0000000000006 0.008403732564716458 0.0005474069875067075 0.008948744043468036 
-125.00000000000063 0.011415465853933646 0.00020823225327395428 0.011622707516683472 
-124.00000000000063 0.013166514714562523 0.0025936421854275333 0.015762047732123245 
-123.00000000000065 0.013309763782968456 0.007661522072900776 0.02097689805568222 
-122.00000000000065 0.011916874539526412 0.014710222777078221 0.026636440883848905 
-121.00000000000068 0.009399601792988446 0.02255122275469767 0.031963089769128816 
-120.00000000000068 0.006368574545632703 0.029784026593578518 0.03616634873198926 
-119.00000000000068 0.0034761935370413535 0.03509895283405944 0.038588617407443807 
-118.0000000000007 0.001282075367538272 0.037538976293137655 0.038832521195995943 
-117.00000000000071 0.00016435666749142598 0.03667223658493166 0.036844695224811874 
-116.00000000000072 0.00028397562342940094 0.03265386593466573 0.03294181045280013 
-115.00000000000072 0.0015959655721699754 0.026181656925073918 0.02777742228222436 
-114.00000000000075 0.0038938763573730523 0.01836936864304995 0.022259581060318872 
-113.00000000000075 0.006870821151357447 0.010571719862291462 0.017436771179637153 
-112.00000000000078 0.010182193003752392 0.004196565353876354 0.01437273197839349 
-111.00000000000078 0.013499119796072247 0.0005344251974608678 0.014029403914288077 
-110.00000000000078 0.016546581412684277 0.0006262668778020302 0.017172821836975664 
-109.00000000000081 0.019124550219740393 0.0051800019524843085 0.024310771917063056 
-108.00000000000081 0.021113815227220122 0.014536718903583488 0.035664885658626196 
-107.00000000000082 0.022470079376275463 0.028680550768814032 0.05117465025235227 
-106.00000000000084 0.023210600235472688 0.04728176503692039 0.07052718544808526 
-105.00000000000085 0.02339739434210542 0.06976101567488091 0.093204741443895 
-104.00000000000085 0.0231202190882485 0.09536316552705715 0.11854153649857477 
-103.00000000000087 0.02248151996835207 0.1232309583846926 0.14578239996481993 
-102.00000000000088 0.021584534144363253 0.1524713945417643 0.17413726564323928 
-101.00000000000088 0.020524922874227403 0.1822103681560201 0.2028274474847898 
-100.00000000000091 0.019385727055933423 0.21163355988817226 0.2311214871435094 
-99.00000000000091 0.018235099932852734 0.24001351950026614 0.2583599639779928 
-98.00000000000094 0.01712612906992699 0.2667242417949863 0.2839698847832992 
-97.00000000000094 0.016098060493936608 0.2912453614597977 0.3074700932415815 
-96.00000000000094 0.015178325764325812 0.3131584564266244 0.32846959058676145 
-95.00000000000097 0.014384901079003245 0.33213797046351917 0.3466608081125124 
-94.00000000000097 0.013728662399083363 0.34793905996395813 0.36180980097524046 
-93.00000000000098 0.013215520768166362 0.3603843381562883 0.37374512091122014 
-92.000000000001 0.01284821688803378 0.36935111001297705 0.3823468403052113 
-91.00000000000101 0.012627720719974062 0.37476031589342784 0.3875368913566373 
-90.00000000000101 0.012554222486014632 0.37656806138291327 0.38927158408287804 
-89.00000000000104 0.01262772071997353 0.37476031589343517 0.3875368913566373 
-88.00000000000104 0.0128482168880333 0.36935111001299054 0.38234684030521193 
-87.00000000000104 0.013215520768166011 0.3603843381563112 0.3737451209112244 
-86.00000000000107 0.013728662399081932 0.34793905996398566 0.36180980097524196 
-85.00000000000107 0.014384901079002066 0.3321379704635564 0.34666080811251426 
-84.0000000000011 0.015178325764323583 0.3131584564266654 0.3284695905867633 
-83.0000000000011 0.0160980604939348 0.2912453614598437 0.3074700932416163 
-82.00000000000111 0.017126129069924865 0.26672424179503923 0.2839698847833015 
-81.00000000000112 0.018235099932850957 0.2400135195003222 0.25835996397803285 
-80.00000000000114 0.019385727055931407 0.21163355988823104 0.2311214871436888 
-79.00000000000114 0.020524922874224517 0.1822103681560816 0.202827447484976 
-78.00000000000115 0.021584534144361216 0.15247139454182354 0.1741372656432461 
-77.00000000000117 0.022481519968350357 0.12323095838475165 0.14578239996483122 
-76.00000000000117 0.02312021908824785 0.0953631655271116 0.118541536498577 
-75.00000000000118 0.023397394342105887 0.06976101567493018 0.0932047414439418 
-74.0000000000012 0.023210600235472806 0.04728176503696312 0.07052718544815172 
-73.00000000000121 0.022470079376277936 0.028680550768847228 0.0511746502523683 
-72.00000000000122 0.02111381522722284 0.014536718903607682 0.035664885658674 
-71.00000000000124 0.019124550219744362 0.005180001952498561 0.024310771917071542 
-70.00000000000125 0.01654658141268952 0.0006262668778065754 0.017172821836981406 
-69.00000000000126 0.01349911979607908 0.000534425197456917 0.014029403914288535 
-68.00000000000126 0.010182193003758942 0.004196565353865735 0.014372731978375618 
-67.00000000000128 0.006870821151364291 0.010571719862276953 0.017436771179624687 
-66.0000000000013 0.0038938763573783913 0.018369368643033374 0.022259581060312752 
-65.0000000000013 0.0015959655721737049 0.026181656925059204 0.0277774222822195 
-64.00000000000131 0.0002839756234308352 0.03265386593465439 0.03294181045276956 
-63.00000000000132 0.00016435666749039176 0.0366722365849267 0.0368446952248091 
-62.000000000001336 0.001282075367534837 0.03753897629313911 0.03883252119599689 
-61.00000000000135 0.00347619353703605 0.03509895283406741 0.03858861740744574 
-60.00000000000135 0.006368574545626492 0.02978402659359192 0.03616634873198973 
-59.000000000001364 0.009399601792982382 0.022551222754713128 0.03196308976913186 
-58.00000000000138 0.011916874539522023 0.014710222777093784 0.026636440883875387 
-57.00000000000139 0.013309763782966878 0.007661522072913711 0.020976898055685318 
-56.0000000000014 0.013166514714564564 0.002593642185435331 0.015762047732139853 
-55.000000000001414 0.011415465853939051 0.00020823225327591043 0.011622707516698822 
-54.00000000000143 0.00840373256472355 0.0005474069875035852 0.00894874404348133 
-53.00000000000144 0.004871318143104396 0.0029821186112005587 0.007851380136702401 
-52.00000000000145 0.00179978256529977 0.0063829379594966896 0.008182550865568858 
-51.00000000000146 0.00015114533494583625 0.009442110637375895 0.00959589119570218 
-50.00000000000147 0.0005566755374178187 0.011062636914850365 0.011624766520954349 
-49.00000000000148 0.003052085982697717 0.010695489820095766 0.01375494541479625 
-48.00000000000149 0.006967566538735431 0.00850739268077824 0.015482699152902058 
-47.000000000001506 0.011053444735590254 0.0053067774494237815 0.01636664302446154 
-46.00000000000152 0.013851831113684597 0.002236601419328582 0.01609226787881242 
-45.00000000000153 0.014226227293443305 0.0003341448586133537 0.014561218452798952 
-44.000000000001535 0.011868575594445341 0.00012311787603369278 0.011990150344597106 
-43.00000000000155 0.0075612925786190735 0.0014083683890367368 0.008967096790822176 
-42.000000000001556 0.0030185168932677993 0.0033738835935206257 0.006390410539965758 
-41.00000000000157 0.00027548030270174533 0.00495859218804191 0.005233832471105236 
-40.000000000001585 0.0008012827766875545 0.005351830196174962 0.006154897940087109 
-39.0000000000016 0.00469633997602896 0.0043761963555194435 0.009075630865092539 
-38.000000000001606 0.010398247310356474 0.0025589814967069487 0.012960298027489435 
-37.00000000000161 0.015181800776657234 0.0008364754496390191 0.01602005309867263 
-36.00000000000163 0.016402724747502255 2.975467230007399e-05 0.01643244594411971 
-35.00000000000164 0.013012923378383764 0.0003750359949087375 0.013386655777504862 
-34.00000000000165 0.006571954164147848 0.001391818643395884 0.007962511579052022 
-33.00000000000166 0.0010109282532348714 0.002199341369562032 0.0032103267886776023 
-32.00000000000168 0.0008792568726940949 0.0021195797284133963 0.003000516797345481 
-31.000000000001688 0.00861598400818198 0.0011887122069464244 0.009806845671399965 
-30.000000000001698 0.022193841078765656 0.00019692103322308958 0.022391187296474217 
-29.000000000001705 0.034815006908559584 0.0001428662141268056 0.03495468022239271 
-28.00000000000172 0.03781940011697455 0.0014054889020639022 0.03921812882422112 
-27.00000000000173 0.026576661827610572 0.0032399285039559638 0.02980906859075678 
-26.00000000000174 0.007340100396399709 0.004132833225098797 0.01146898072623908 
-25.00000000000175 0.0017044625597350841 0.003032678363798795 0.004738775919627807 
-24.000000000001766 0.04531785347601871 0.0007428603892120381 0.046061963240415935 
-23.000000000001776 0.17927132944778307 0.0003180661734153198 0.1795711413921296 
-22.00000000000179 0.43570111407934353 0.005604339312647817 0.4412343606995101 
-21.000000000001798 0.8223177125501447 0.018198184008747276 0.8403508708704861 
-20.00000000000181 1.312199646648655 0.03456538737057623 1.3464727064530089 
-19.000000000001823 1.8440982096701803 0.0458966949870671 1.8895719369966197 
-18.000000000001833 2.3347430495866686 0.04258831673293693 2.376826928368139 
-17.000000000001844 2.6996846422691028 0.022848689823064292 2.7220617865371697 
-16.000000000001855 2.8753816907503364 0.0017912862834547631 2.876906712186335 
-15.000000000001867 2.8345591717800076 0.015285260827561542 2.8499812993663936 
-14.000000000001878 2.5898737314563247 0.11355804509878885 2.7041403744055645 
-13.000000000001888 2.186221717673722 0.3436107760376146 2.5311890416293794 
-12.0000000000019 1.6868587838070395 0.7255195923709507 2.4143167726923305 
-11.000000000001913 1.1602505999143127 1.2326640880022732 2.3952121303738503 
-10.000000000001922 0.6723207086198925 1.7867090236848042 2.4613415198431694 
-9.000000000001934 0.28396354526341977 2.273344448206952 2.5592484054910227 
-8.000000000001945 0.04945864053442566 2.575860694655353 2.6265665184043625 
-7.000000000001957 0.010673380995505171 2.614675165991622 2.6257383203960303 
-6.000000000001967 0.18549407427185755 2.376652848812299 2.561720303053724 
-5.000000000001979 0.5547466279103058 1.921230988884801 2.4749617368760104 
-4.00000000000199 1.056097183798233 1.3600059618538431 2.4148303252197074 
-3.0000000000020015 1.592693047702957 0.8180893978473006 2.4095771779041457 
-2.000000000002013 2.058016402934076 0.3934381507148335 2.4505317767667982 
-1.0000000000020242 2.3695011072267342 0.1305685668710308 2.4994829645545362 
-2.0355549961366507e-12 2.496952081778911 0.017625339402998746 2.5142341290476558 
0.9999999999979531 2.471995344995152 0.004687014157765782 2.4764137753044855 
1.9999999999979419 2.3725089255501244 0.032159639609127516 2.404320357460546 
2.9999999999979305 2.2877847840998418 0.05540724550229039 2.3426939728243537 
3.999999999997919 2.2799649875010095 0.05601921827385479 2.3353710691463685 
4.999999999997908 2.359681056852716 0.038261512782924216 2.397322960428622 
5.999999999997897 2.4871716611562826 0.01657914288220828 2.5032451453196156 
6.999999999997885 2.5976499909631667 0.002892593149631528 2.600223492340071 
7.999999999997874 2.6377190782952997 0.0001892420657537323 2.637771548523312 
8.999999999997863 2.5943482380839598 0.0037755631777836333 2.5980997000257102 
9.99999999999785 2.501974139690521 0.0069432027233233 2.5089117986851797 
10.999999999997842 2.4244680872170523 0.006180010710523785 2.430588917791818 
11.99999999999783 2.421230015795043 0.0026883871477740686 2.4237837208620454 
12.999999999997817 2.5142731152479527 0.00016249206511709927 2.5142531622665496 
13.999999999997806 2.672326096650781 0.001241866368013506 2.673390271854043 
14.999999999997796 2.819520380403813 0.005422662105378538 2.824814838123886 
15.999999999997783 2.8646098442778483 0.00966792240189115 2.8742134217528004 
16.999999999997772 2.737542378434925 0.01087661900086104 2.74839975584487 
17.999999999997762 2.4175863527810053 0.008205958320043295 2.42578143007801 
18.99999999999775 1.9417558549641476 0.0036074731436879655 1.9453283196193918 
19.999999999997737 1.3913004460063292 0.0003572369171545278 1.391586909610176 
20.999999999997726 0.8631402462849412 0.0007485336809484227 0.8637946182261949 
21.99999999999772 0.43842732134653756 0.0045670009618920945 0.44290329808239454 
22.999999999997705 0.16014206044992374 0.009308658543602858 0.16938770252327895 
23.999999999997694 0.026643126931436244 0.011887872200473427 0.038506511527235415 
24.99999999999768 0.0010861755058071054 0.010649337676085394 0.011742203987589543 
25.99999999999767 0.030724150555023987 0.006398144247899869 0.037141032404274556 
26.99999999999766 0.06745679656958478 0.0018649417178812576 0.06933279966207308 
27.999999999997648 0.08208819988585501 1.5358646653802002e-05 0.08209650875912124 
28.999999999997634 0.06849180271664329 0.0022709276243371847 0.07074019783541836 
29.999999999997627 0.03834939575234336 0.00768331820863508 0.04600701868645736 
30.999999999997616 0.01048717191589981 0.013483790881222129 0.023956246110839526 
31.999999999997602 2.6781608925256985e-05 0.016630714499100564 0.016661842678168212 
32.99999999999759 0.011582018333005668 0.015461536434566497 0.027064999831919224 
33.99999999999758 0.03836614960363557 0.010568884004674614 0.048962986177557226 
34.99999999999757 0.06648233672155066 0.004494144483755505 0.07099735036258566 
35.999999999997556 0.08184598065682815 0.0004647863403134 0.0823147741085002 
36.99999999999754 0.07664106969728916 0.00085339027394207 0.07748041880111939 
37.999999999997534 0.052884669507635464 0.006106654246100621 0.058967409269448566 
38.99999999999753 0.022086102014190784 0.014598478056983305 0.03666502513786612 
39.99999999999751 0.0015036307274150797 0.023392043623835547 0.024895019615037667 
40.9999999999975 0.008584185023085764 0.029493311073859236 0.03810482235047978 
41.999999999997485 0.05554435391380029 0.03101437609717022 0.08661405071298284 
42.99999999999748 0.14573178488700228 0.02777575172154942 0.173581494600553 
43.99999999999746 0.2726341384172215 0.021171267142199985 0.2938821214997336 
44.999999999997456 0.42150817015769754 0.01344434356264775 0.43501438781690055 
45.99999999999745 0.5728789548033828 0.006741131109541235 0.5796528776326093 
46.999999999997435 0.706784118522143 0.0023452549690151136 0.7091260289111432 
47.99999999999742 0.8066419402881474 0.0003752109685414012 0.8069794449590025 
48.99999999999741 0.8619199029943367 1.3782996742978372e-05 0.8618715135724978 
49.9999999999974 0.8692242875759737 0.00013298909524190315 0.8692861040371087 
50.999999999997385 0.8318709093846524 5.1213279729148826e-05 0.831859493402993 
51.99999999999738 0.7583212801472116 0.00014175403207902844 0.7584251058272186 
52.99999999999737 0.6600260466264872 0.0020904108781063246 0.662115339010044 
53.99999999999736 0.5492138116455234 0.008731074968413763 0.5579872007542767 
54.99999999999734 0.43704256768777777 0.023521641090399652 0.4606509333180322 
55.99999999999733 0.3323531345402243 0.04981733788097787 0.3822978210843151 
56.99999999999732 0.2410852851506856 0.09013479687682087 0.3313810220406203 
57.99999999999731 0.16627704940978302 0.145579420747249 0.3120424413176536 
58.99999999999729 0.10848440062550906 0.21554805360295273 0.32423492506028423 
59.99999999999728 0.06643197962033366 0.2977424551932058 0.36438605912475325 
60.99999999999728 0.03772313248925422 0.38845881885549643 0.4263972285663173 
61.999999999997264 0.019481433505729895 0.4830696119115935 0.5027665067959186 
62.99999999999725 0.008848658896493443 0.5765923996637733 0.5856550805641313 
63.99999999999724 0.0033126598097363534 0.6642441224829638 0.6677691648151356 
64.99999999999723 0.000875074702936629 0.741901424525794 0.7429879458001292 
65.99999999999721 9.079072775516942e-05 0.8064189835485958 0.8067213865360308 
66.9999999999972 1.9746807946892925e-05 0.8557899266488526 0.8560225354861503 
67.9999999999972 0.0001303997376015978 0.8891591976125806 0.8895044874880598 
68.99999999999719 0.00018690281458540252 0.9067189007547746 0.9071230395704992 
69.99999999999717 0.00014232537472649693 0.909523535248723 0.9098852616134483 
70.99999999999716 5.068580478596609e-05 0.8992638954571532 0.8995355177417828 
71.99999999999714 2.730917376961147e-06 0.8780335116241715 0.8782577419156412 
72.99999999999714 8.489539277432292e-05 0.8481133597150029 0.8484191326104452 
73.99999999999713 0.0003576777457188808 0.8117914070833361 0.8123680758664626 
74.99999999999712 0.000848354142283278 0.7712250286284867 0.772289260007533 
75.9999999999971 0.0015529527491373355 0.728347415760942 0.7301120342642967 
76.9999999999971 0.0024431799659355127 0.6848142117659661 0.6874639422149205 
77.99999999999709 0.0034750823230272274 0.6419837080333581 0.6456595527497395 
78.99999999999707 0.0045973371630121775 0.6009227206842425 0.6057146039724596 
79.99999999999706 0.005758014120280318 0.5624303072309766 0.568376462984281 
80.99999999999704 0.006909363072745679 0.5270723355018404 0.5341634698765353 
81.99999999999704 0.00801065756628306 0.4952211952217854 0.5034074848127564 
82.99999999999702 0.009029390202383011 0.46709634806986733 0.4762956297296316 
83.99999999999702 0.00994122900744506 0.4428027414715707 0.45290865793640694 
84.999999999997 0.010729153208827008 0.42236524641966333 0.43325452934193776 
85.99999999999699 0.011382137393879943 0.40575816847163765 0.4172966085344012 
86.99999999999697 0.011893677999815336 0.3929295185355495 0.40497646557408634 
87.99999999999697 0.01226037764058432 0.3838201394054899 0.39623159035208705 
88.99999999999696 0.012480733609725769 0.37837800276407957 0.3910084812024073 
89.99999999999694 0.012554222486014696 0.37656806138291465 0.3892715840828781 
90.99999999999694 0.012480733609726916 0.37837800276405675 0.3910084812024054 
91.99999999999692 0.01226037764058656 0.38382013940544313 0.3962315903520866 
92.99999999999692 0.01189367799981761 0.39292951853548075 0.4049764655734308 
93.99999999999689 0.011382137393882911 0.4057581684715463 0.41729660853439593 
94.99999999999689 0.010729153208831369 0.4223652464195489 0.433254529341837 
95.99999999999689 0.009941229007450304 0.4428027414714323 0.4529086579363904 
96.99999999999686 0.0090293902023888 0.4670963480697053 0.47629562972949896 
97.99999999999686 0.008010657566289298 0.49522119522160213 0.5034074848124319 
98.99999999999685 0.006909363072752541 0.5270723355016357 0.5341634698762088 
99.99999999999685 0.005758014120287344 0.5624303072307499 0.5683764629841093 
100.99999999999682 0.004597337163019182 0.6009227206839997 0.6057146039723483 
101.99999999999682 0.003475082323033858 0.6419837080331003 0.6456595527497045 
102.99999999999679 0.0024431799659415786 0.6848142117657025 0.6874639422148253 
103.99999999999679 0.001552952749142357 0.7283474157606787 0.7301120342641991 
104.99999999999679 0.0008483541422869672 0.7712250286282298 0.7722892600071014 
105.99999999999676 0.00035767774572130056 0.8117914070831016 0.8123680758664509 
106.99999999999676 8.489539277535883e-05 0.8481133597147991 0.8484191326102447 
107.99999999999673 2.7309173769888783e-06 0.8780335116240109 0.8782577419156089 
108.99999999999673 5.068580478542472e-05 0.8992638954570547 0.8995355177417663 
109.99999999999672 0.00014232537472595117 0.9095235352486969 0.9098852616134447 
110.99999999999672 0.00018690281458543542 0.9067189007548372 0.9071230395705027 
111.99999999999669 0.00013039973760224546 0.8891591976127344 0.8895044874882485 
112.99999999999669 1.9746807947400952e-05 0.8557899266491052 0.8560225354862171 
113.99999999999669 9.079072775319303e-05 0.8064189835489468 0.8067213865366166 
114.99999999999666 0.0008750747029279769 0.741901424526231 0.742987945800291 
115.99999999999666 0.003312659809713704 0.6642441224834738 0.6677691648152387 
116.99999999999663 0.008848658896446728 0.5765923996643321 0.5856550805642629 
117.99999999999663 0.019481433505643804 0.4830696119121751 0.5027665067963965 
118.99999999999662 0.037723132489114054 0.38845881885606953 0.4263972285670963 
119.9999999999966 0.06643197962011962 0.29774245519373904 0.3643860591248164 
120.9999999999966 0.10848440062520853 0.21554805360342136 0.32423492506072865 
121.99999999999659 0.1662770494093787 0.14557942074763416 0.3120424413180573 
122.99999999999658 0.24108528515017416 0.09013479687711438 0.3313810220403272 
123.99999999999656 0.3323531345396214 0.04981733788117908 0.38229782108394467 
124.99999999999656 0.4370425676871065 0.023521641090522037 0.4606509333168574 
125.99999999999653 0.54921381164483 0.008731074968475718 0.5579872007539676 
126.99999999999653 0.6600260466258356 0.0020904108781292607 0.662115339009786 
127.99999999999653 0.7583212801466777 0.00014175403208290023 0.7584251058266704 
128.9999999999965 0.831870909384305 5.121327972813897e-05 0.8318594934013496 
129.9999999999965 0.8692242875758741 0.00013298909524227581 0.8692861040371036 
130.99999999999648 0.8619199029945259 1.3782996743302974e-05 0.8618715135726922 
131.99999999999648 0.8066419402886245 0.00037521096853546316 0.8069794449591019 
132.99999999999645 0.7067841185228687 0.0023452549689961474 0.7091260289113005 
133.99999999999645 0.572878954804273 0.006741131109506685 0.5796528776331697 
134.99999999999642 0.42150817015863645 0.013444343562601805 0.43501438781746943 
135.99999999999642 0.27263413841808165 0.021171267142153744 0.29388212150121257 
136.99999999999642 0.14573178488767782 0.027775751721517354 0.1735814946010104 
137.9999999999964 0.0555443539142211 0.031014376097164512 0.08661405071353626 
138.9999999999964 0.008584185023242676 0.02949331107388346 0.03810482235059457 
139.9999999999964 0.0015036307273576916 0.02339204362388375 0.02489501961507121 
140.99999999999636 0.022086102014014997 0.014598478057039323 0.03666502513784819 
141.99999999999636 0.05288466950745251 0.0061066542461451385 0.05896740926929998 
142.99999999999636 0.07664106969719425 0.0008533902739599434 0.07748041880108186 
143.99999999999633 0.0818459806568632 0.00046478634030074653 0.08231477410850095 
144.99999999999633 0.06648233672169591 0.004494144483721616 0.07099735036280792 
145.99999999999633 0.03836614960381921 0.010568884004637713 0.048962986177715315 
146.9999999999963 0.011582018333134679 0.015461536434546294 0.027064999831955493 
147.9999999999963 2.6781608930146198e-05 0.01663071449910735 0.016661842678143763 
148.99999999999628 0.01048717191577204 0.01348379088125228 0.02395624611076113 
149.99999999999628 0.038349395752146416 0.007683318208672739 0.0460070186861159 
150.99999999999625 0.06849180271649107 0.002270927624362648 0.07074019783533264 
151.99999999999625 0.08208819988585384 1.5358646654782013e-05 0.08209650875921524 
152.99999999999625 0.06745679656975911 0.0018649417178591887 0.06933279966211546 
153.99999999999622 0.030724150555268098 0.006398144247869658 0.03714103240447439 
154.99999999999622 0.0010861755058747839 0.010649337676066458 0.011742203987618926 
155.9999999999962 0.026643126931000242 0.011887872200477984 0.0385065115267596 
156.9999999999962 0.16014206044868898 0.009308658543628017 0.16938770252220164 
157.99999999999616 0.438427321344368 0.0045670009619215544 0.4429032980783979 
158.99999999999616 0.8631402462819624 0.0007485336809628923 0.8637946182225941 
159.99999999999616 1.3913004460029343 0.00035723691714457484 1.3915869096054956 
160.99999999999613 1.9417558549609124 0.0036074731436606224 1.9453283196161533 
161.99999999999613 2.4175863527785095 0.00820595832001807 2.4257814300762215 
162.9999999999961 2.7375423784335506 0.010876619000855868 2.7483997558443396 
163.9999999999961 2.864609844277646 0.00966792240191015 2.874213421752778 
164.9999999999961 2.8195203804044904 0.005422662105408008 2.8248148381239226 
165.99999999999608 2.6723260966518065 0.0012418663680317723 2.673390271854236 
166.99999999999608 2.514273115248779 0.00016249206511144022 2.5142531622665802 
167.99999999999608 2.4212300157953224 0.0026883871477517514 2.4237837208617643 
168.99999999999605 2.424468087216759 0.006180010710507578 2.430588917791734 
169.99999999999605 2.501974139689931 0.00694320272333175 2.508911798685024 
170.99999999999602 2.594348238083488 0.003775563177810252 2.598099700025656 
171.99999999999602 2.6377190782952775 0.00018924206576355012 2.6377715485233093 
172.99999999999602 2.597649990963665 0.0028925931495831845 2.6002234923401595 
173.99999999999602 2.4871716611570767 0.016579142882092043 2.5032451453233024 
174.99999999999596 2.359681056853412 0.03826151278278808 2.397322960428675 
175.99999999999596 2.2799649875012458 0.056019218273789924 2.335371069149594 
176.99999999999596 2.2877847840995185 0.05540724550236853 2.342693972824766 
177.99999999999596 2.3725089255494773 0.032159639609315366 2.40432035746022 
178.99999999999596 2.4719953449946788 0.0046870141578672295 2.4764137753045996 


==> figures/mimo_beta_-5db_cb/beampattern26.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.557864673105928 0.14420664776561234 2.700738624585492 
-179.0 2.1989187425135905 0.44355435540363597 2.6408521061135684 
-178.0 1.6014273113330606 0.9279369534668889 2.5277251388045667 
-177.00000000000006 0.9016376999686115 1.5294789622241776 2.429798708558312 
-176.00000000000006 0.30691177595271457 2.1038596602242237 2.410066812365146 
-175.00000000000006 0.01388203963470328 2.4734448240663713 2.487368411038884 
-174.00000000000006 0.12493897361703886 2.4969968038750685 2.6226369577200477 
-173.00000000000006 0.6015861557150264 2.1364102911759097 2.7390714639105633 
-172.0000000000001 1.2762741833231035 1.4880488136214276 2.765381496204832 
-171.0000000000001 1.9170766947297984 0.7598569864210558 2.677612723632333 
-170.0000000000001 2.315744788465894 0.19968171683795607 2.5155076367350624 
-169.0000000000001 2.360754301613542 0.003286306152820082 2.363508183840143 
-168.00000000000014 2.066347279289255 0.24073514680986027 2.3061059944154807 
-167.00000000000017 1.5503732933157999 0.8319716191814499 2.38120020667889 
-166.00000000000017 0.9765049516607149 1.5804727549232709 2.5559432160048154 
-165.00000000000017 0.48940232833249775 2.2486920079051114 2.73736477386361 
-164.00000000000017 0.16988406036355813 2.642515639758535 2.812044521727685 
-163.0000000000002 0.023956557828222008 2.671107390865356 2.6950366871283062 
-162.0000000000002 0.0026095337775791467 2.362239739884825 2.3650329278061104 
-161.00000000000023 0.037007152237785015 1.833735410740912 1.8710059302214301 
-160.00000000000023 0.07078034147445822 1.2390004968087263 1.3100227261635604 
-159.00000000000023 0.07693907673991039 0.7116958539766131 0.7888039600115763 
-158.00000000000026 0.056876160199693805 0.33002816436931165 0.38699489495124584 
-157.00000000000026 0.02748799240996151 0.10907262853475409 0.13659461039131102 
-156.00000000000026 0.0059898587913435825 0.016660669018972802 0.022656716905340404 
-155.00000000000028 0.00018352064694096147 0.00035503054861632245 0.0005385043682109882 
-154.00000000000028 0.007018902366277858 0.012158030700603355 0.019180270845593983 
-153.0000000000003 0.017448497825130194 0.02243713473597384 0.0398926134618341 
-152.0000000000003 0.02310047259003246 0.021516723913256895 0.04462422859018506 
-151.0000000000003 0.02072742053937864 0.01288982575299586 0.03362144935221059 
-150.00000000000034 0.012696961921555608 0.004096074481797445 0.01679405138005516 
-149.00000000000034 0.004314593227177157 0.00011921636768986693 0.0044331652370969326 
-148.00000000000037 0.00019704647426088245 0.0012421924868360917 0.0014387161313133528 
-147.00000000000037 0.0018352039705781305 0.004525566036576857 0.006361162406525206 
-146.0000000000004 0.007344722900881309 0.006663428383939287 0.014009058984786365 
-145.0000000000004 0.013048203208127893 0.0061223084577640766 0.019170973446560345 
-144.00000000000043 0.015690660647533782 0.0035896526171917704 0.019279646560856095 
-143.00000000000043 0.014043203426742269 0.0009876165818274243 0.015029095796721587 
-142.00000000000043 0.009221627917396665 7.575349571227626e-06 0.00922714824166619 
-141.00000000000045 0.0038099712276471547 0.0011106818184499615 0.004919153132109301 
-140.00000000000045 0.00042624460219128864 0.003440966409086649 0.0038667782194182665 
-139.00000000000048 0.0004963045692946778 0.0055025406626809 0.005999355971390724 
-138.00000000000048 0.003753564202262266 0.006085474963418199 0.009839846449843311 
-137.00000000000048 0.008558075741553166 0.004906832074413868 0.013465215217273256 
-136.0000000000005 0.012756349608653142 0.0026838948674742518 0.015439516143578158 
-135.0000000000005 0.0146305265850552 0.0006896104115753253 0.015318338114361637 
-134.0000000000005 0.01353727327699976 7.960735012219225e-05 0.013614456960330453 
-133.00000000000054 0.010038348114177146 0.0013374863525758287 0.011373474397158695 
-132.00000000000054 0.005559845792505225 0.004075623782889345 0.009633782032139606 
-131.00000000000054 0.0017861896702603894 0.007236814194426181 0.009022260917349707 
-130.00000000000057 5.0053255995251876e-05 0.009566717268530053 0.009616813439383268 
-129.00000000000057 0.0009282431319674212 0.010136658283101296 0.01106522805804777 
-128.00000000000057 0.004140867097395328 0.008708773766928418 0.012849619251972217 
-127.0000000000006 0.008731522973105327 0.0058243360604976905 0.014554973088927088 
-126.0000000000006 0.01342191990361798 0.002612312462035043 0.01603226864661879 
-125.00000000000063 0.017003815418011603 0.0004115022320682886 0.01741243610972575 
-124.00000000000063 0.018650016892965828 0.00034705757996630703 0.018993753437642577 
-123.00000000000065 0.01807547541186151 0.002995624324075512 0.021067986671506306 
-122.00000000000065 0.015536216765717387 0.008226621507538993 0.023760561470335374 
-121.00000000000068 0.01169951066665581 0.01524353550166529 0.02694204493011101 
-120.00000000000068 0.007443531016686517 0.022791107087771496 0.03023505444659938 
-119.00000000000068 0.0036479506736340444 0.029457075105532648 0.033106677227511844 
-118.0000000000007 0.0010238647011042322 0.033985979011960925 0.035012273075953025 
-117.00000000000071 1.0263320322219389e-05 0.035534120082511556 0.03554696378600059 
-116.00000000000072 0.0007426638666518818 0.03382068226127035 0.034565410934383645 
-115.00000000000072 0.0030827947631482996 0.029160409488105894 0.03224417228788063 
-114.00000000000075 0.006688793301951966 0.02238993231459894 0.02907819831762325 
-113.00000000000075 0.011103082275688247 0.014717835472063939 0.025818735658838483 
-112.00000000000078 0.015838159702994372 0.007536297343210343 0.023370712993390465 
-111.00000000000078 0.020446581834611077 0.002230780702288391 0.022672377142916013 
-110.00000000000078 0.024568215350105498 1.6577840976413617e-05 0.024579063482244673 
-109.00000000000081 0.027953766566166573 0.0018202492227145524 0.029768149477850253 
-108.00000000000081 0.030467799068849166 0.008213002837847865 0.03867544913508604 
-107.00000000000082 0.03207672210155255 0.019393854599205316 0.05146636849486389 
-106.00000000000084 0.0328278227357415 0.03521403335891182 0.06803935551054205 
-105.00000000000085 0.03282480991462663 0.05523074872015296 0.08805522730623284 
-104.00000000000085 0.032204068396473204 0.07877773480094535 0.11098398328716529 
-103.00000000000087 0.03111433983841585 0.1050412123733896 0.1361604618748195 
-102.00000000000088 0.029701177445356153 0.13313228998280432 0.16284120679461123 
-101.00000000000088 0.02809643914077588 0.16214965037852702 0.19025665386784243 
-100.00000000000091 0.026412353303316392 0.19122911149312175 0.21765476175580034 
-99.00000000000091 0.02473929004247957 0.21957897599598505 0.24433413414540953 
-98.00000000000094 0.02314623372150204 0.2465018314330661 0.26966629176402257 
-97.00000000000094 0.021682997263426325 0.27140461126404913 0.2931079457387964 
-96.00000000000094 0.020383368328649887 0.29379934157807835 0.3142048877364684 
-95.00000000000097 0.019268569501650176 0.31329719068293643 0.3325894967250104 
-94.00000000000097 0.01835060569061944 0.3295983335867677 0.3479739479209353 
-93.00000000000098 0.017635236204530017 0.34247985556369215 0.360141085752431 
-92.000000000001 0.017124434751012337 0.3517835416494012 0.36893467115949197 
-91.00000000000101 0.01681828612573742 0.3574049987984328 0.37425039868992255 
-90.00000000000101 0.016716317889784657 0.3592851755154268 0.37602874657229646 
-89.00000000000104 0.016818286125737394 0.35740499879844223 0.37425039868992327 
-88.00000000000104 0.017124434751011844 0.35178354164941433 0.3689346711594924 
-87.00000000000104 0.017635236204529073 0.342479855563718 0.3601410857524382 
-86.00000000000107 0.0183506056906182 0.32959833358679475 0.34797394792094266 
-85.00000000000107 0.019268569501648104 0.31329719068297585 0.33258949672501276 
-84.0000000000011 0.02038336832864681 0.2937993415781206 0.31420488773646993 
-83.0000000000011 0.0216829972634238 0.2714046112640974 0.29310794573880994 
-82.00000000000111 0.023146233721499414 0.24650183143311974 0.26966629176436335 
-81.00000000000112 0.024739290042476568 0.21957897599604156 0.24433413414543195 
-80.00000000000114 0.0264123533033128 0.19122911149318061 0.21765476175598206 
-79.00000000000114 0.028096439140771933 0.1621496503785872 0.1902566538679045 
-78.00000000000115 0.02970117744535291 0.13313228998286114 0.1628412067946785 
-77.00000000000117 0.031114339838412254 0.10504121237344498 0.13616046187486608 
-76.00000000000117 0.03220406839647148 0.07877773480099515 0.11098398328716841 
-75.00000000000118 0.03282480991462569 0.05523074872019734 0.08805522730624996 
-74.0000000000012 0.03282782273574151 0.035214033358948994 0.06803935551055884 
-73.00000000000121 0.03207672210155511 0.0193938545992332 0.051466368494879254 
-72.00000000000122 0.03046779906885306 0.008213002837866122 0.03867544913509232 
-71.00000000000124 0.02795376656617213 0.0018202492227228173 0.029768149477850864 
-70.00000000000125 0.024568215350113477 1.6577840975735008e-05 0.02457906348225136 
-69.00000000000126 0.020446581834619747 0.0022307807022803154 0.02267237714291146 
-68.00000000000126 0.015838159703003594 0.007536297343197435 0.023370712993390427 
-67.00000000000128 0.0111030822756984 0.014717835472048442 0.025818735658831662 
-66.0000000000013 0.006688793301960341 0.022389932314583715 0.029078198317615996 
-65.0000000000013 0.003082794763154434 0.029160409488094254 0.03224417228787895 
-64.00000000000131 0.0007426638666551057 0.03382068226126296 0.03456541093438328 
-63.00000000000132 1.026332032195099e-05 0.035534120082510945 0.03554696378600106 
-62.000000000001336 0.001023864701100406 0.033985979011967475 0.0350122730759366 
-61.00000000000135 0.0036479506736274217 0.029457075105543996 0.03310667722751366 
-60.00000000000135 0.007443531016677947 0.022791107087786415 0.030235054446607495 
-59.000000000001364 0.01169951066664747 0.015243535501680632 0.026942044930111417 
-58.00000000000138 0.015536216765711144 0.008226621507552025 0.023760561470338042 
-57.00000000000139 0.018075475411857892 0.002995624324083788 0.021067986671511395 
-56.0000000000014 0.018650016892966685 0.0003470575799688707 0.018993753437652663 
-55.000000000001414 0.017003815418017147 0.0004115022320657117 0.017412436109727127 
-54.00000000000143 0.013421919903626829 0.0026123124620291835 0.01603226864660181 
-53.00000000000144 0.008731522973115398 0.005824336060490927 0.014554973088928402 
-52.00000000000145 0.004140867097403708 0.008708773766923701 0.01284961925197456 
-51.00000000000146 0.0009282431319719026 0.010136658283099995 0.011065228058047752 
-50.00000000000147 5.0053255994334465e-05 0.009566717268533061 0.009616813439375687 
-49.00000000000148 0.0017861896702545343 0.007236814194432004 0.00902226091735081 
-48.00000000000149 0.005559845792496359 0.004075623782895809 0.009633782032138861 
-47.000000000001506 0.010038348114169057 0.0013374863525801239 0.011373474397141273 
-46.00000000000152 0.013537273276994959 7.960735012282055e-05 0.013614456960331549 
-45.00000000000153 0.014630526585056364 0.0006896104115723847 0.01531833811438039 
-44.000000000001535 0.012756349608659803 0.002683894867469595 0.015439516143575782 
-43.00000000000155 0.00855807574156284 0.004906832074409869 0.013465215217285949 
-42.000000000001556 0.0037535642022710905 0.006085474963417564 0.009839846449865857 
-41.00000000000157 0.0004963045692983981 0.005502540662683719 0.005999355971393633 
-40.000000000001585 0.0004262446021876956 0.0034409664090916414 0.0038667782194144024 
-39.0000000000016 0.0038099712276375222 0.001110681818453877 0.00491915313210406 
-38.000000000001606 0.009221627917384826 7.5753495714415494e-06 0.009227148241657615 
-37.00000000000161 0.014043203426734723 0.0009876165818233722 0.015029095796709175 
-36.00000000000163 0.015690660647535177 0.003589652617185784 0.01927964656085361 
-35.00000000000164 0.013048203208136861 0.006122308457760475 0.019170973446583982 
-34.00000000000165 0.007344722900893841 0.006663428383941084 0.014009058984789165 
-33.00000000000166 0.0018352039705863408 0.004525566036583299 0.0063611624065444475 
-32.00000000000168 0.00019704647425850945 0.0012421924868417928 0.0014387161313195432 
-31.000000000001688 0.0043145932271633335 0.00011921636768761636 0.004433165237071834 
-30.000000000001698 0.012696961921537214 0.004096074481783583 0.016794051380020384 
-29.000000000001705 0.020727420539366572 0.012889825752975696 0.03362144935218181 
-28.00000000000172 0.023100472590035896 0.021516723913244714 0.04462422859012771 
-27.00000000000173 0.017448497825148984 0.022437134735983685 0.039892613461837104 
-26.00000000000174 0.007018902366298609 0.01215803070063224 0.01918027084561836 
-25.00000000000175 0.00018352064694450898 0.0003550305486253655 0.0005385043682240954 
-24.000000000001766 0.005989858791315181 0.016660669018880806 0.022656716905256627 
-23.000000000001776 0.027487992409905265 0.1090726285344528 0.13659461039080018 
-22.00000000000179 0.05687616019963724 0.33002816436870547 0.38699489495094247 
-21.000000000001798 0.07693907673989216 0.711695853975676 0.7888039600113645 
-20.00000000000181 0.07078034147450296 1.2390004968075508 1.3100227261627901 
-19.000000000001823 0.037007152237868476 1.8337354107397221 1.8710059302191415 
-18.000000000001833 0.002609533777615249 2.3622397398839263 2.3650329278056597 
-17.000000000001844 0.0239565578280747 2.671107390865045 2.69503668712808 
-16.000000000001855 0.16988406036309658 2.6425156397589737 2.812044521727571 
-15.000000000001867 0.4894023283316652 2.2486920079062407 2.7373647738639777 
-14.000000000001878 0.9765049516595985 1.5804727549247861 2.5559432160050553 
-13.000000000001888 1.5503732933146381 0.8319716191828889 2.3812002066800546 
-12.0000000000019 2.0663472792883812 0.24073514681075187 2.3061059944186377 
-11.000000000001913 2.360754301613264 0.003286306152863794 2.363508183840142 
-10.000000000001922 2.3157447884663602 0.19968171683714012 2.5155076367381466 
-9.000000000001934 1.917076694730912 0.7598569864196678 2.6776127236311305 
-8.000000000001945 1.2762741833245188 1.4880488136199481 2.7653814962047805 
-7.000000000001957 0.6015861557162677 2.1364102911748333 2.7390714639104816 
-6.000000000001967 0.12493897361767256 2.4969968038747177 2.622636957720084 
-5.000000000001979 0.01388203963450656 2.473444824066804 2.487368411038801 
-4.00000000000199 0.3069117759517588 2.1038596602252393 2.4100668123655433 
-3.0000000000020015 0.9016376999672244 1.5294789622254288 2.4297987085583106 
-2.000000000002013 1.6014273113316815 0.9279369534680278 2.5277251388034294 
-1.0000000000020242 2.1989187425125913 0.4435543554044394 2.6408521061134844 
-2.0355549961366507e-12 2.557864673105476 0.14420664776602873 2.700738624585713 
0.9999999999979531 2.6568159468468906 0.017972474261944267 2.673870017813825 
1.9999999999979419 2.5779653860721186 0.002538494990354112 2.5799709031191567 
2.9999999999979305 2.451601496547975 0.02677737000917544 2.4780942531529875 
3.999999999997919 2.3870555141526877 0.042780136539141346 2.4296284755088733 
4.999999999997908 2.424746181357561 0.03636973877754975 2.460847827580833 
5.999999999997897 2.5300920280720285 0.017718592497465893 2.5474100929131835 
6.999999999997885 2.6269975621989956 0.0032705163030381217 2.6297282661891095 
7.999999999997874 2.648860645998193 0.0014904788824951555 2.649704328006147 
8.999999999997863 2.578417587218627 0.009168520177707671 2.586874690125669 
9.99999999999785 2.456406067560185 0.016970844045507576 2.472635518211579 
10.999999999997842 2.3570481107005246 0.017780951207939332 2.374081866437068 
11.99999999999783 2.345595225174397 0.011436436595060464 2.356298603932198 
12.999999999997817 2.4409953912787077 0.0034680192521432036 2.4437660836123083 
13.999999999997806 2.602263968658347 7.701089605706262e-06 2.6016329931455666 
14.999999999997796 2.744008647902246 0.0031579884050605325 2.7466048801097735 
15.999999999997783 2.7722268365936418 0.009964379085227092 2.781713567597484 
16.999999999997772 2.6229808166006117 0.015117609393687751 2.6376994069212887 
17.999999999997762 2.2870655716993946 0.014957741088569725 2.3016896202212993 
18.99999999999775 1.8117703203008821 0.009850064366024827 1.8213392023519042 
19.999999999997737 1.2815480027361958 0.0035288337732364557 1.2848424102923115 
20.999999999997726 0.7876934451074681 0.000227217424767696 0.7877352455167499 
21.99999999999772 0.39987166008322217 0.00177291031752669 0.40151353940678747 
22.999999999997705 0.14943443730851091 0.006577727752044938 0.1559366927832847 
23.999999999997694 0.028230902403004545 0.010983784192215401 0.039186649140224565 
24.99999999999768 0.0002407144335829879 0.011855199492251176 0.01209814831685927 
25.99999999999767 0.019346028058067018 0.00863065102509813 0.027988447956212133 
26.99999999999766 0.04588421417657256 0.003577836297581308 0.04946663663037203 
27.999999999997648 0.05673762593528507 0.00023427850572439374 0.056962256194458404 
28.999999999997634 0.04717057118846315 0.0011314516842739482 0.04828165956831214 
29.999999999997627 0.02586458781444051 0.006231285188411088 0.032074912305969136 
30.999999999997616 0.006568658795638495 0.012958088479221938 0.01951539312908297 
31.999999999997602 0.00012880955148030312 0.017710400961483894 0.017842088502821228 
32.99999999999759 0.00967510227273112 0.017909718619454888 0.027598804022050876 
33.99999999999758 0.03006098142389823 0.01342573675025793 0.0435029331507821 
34.99999999999757 0.050965283473030004 0.006651994379555541 0.057625914358504816 
35.999999999997556 0.061911090204220934 0.001276519332075392 0.06318296704773917 
36.99999999999754 0.05708129951107719 0.0004535940443752055 0.057518228847111684 
37.999999999997534 0.038186704933145375 0.0053129289143483485 0.043478585425955625 
38.99999999999753 0.014520280160377473 0.014486251197370147 0.028991512729999135 
39.99999999999751 0.00035767963913599116 0.024781885859172542 0.02513878706900154 
40.9999999999975 0.01069973318541526 0.03259852227204248 0.04331347370758429 
41.999999999997485 0.0567704947596794 0.03538821421036368 0.0921833528454911 
42.99999999999748 0.1426185497760416 0.032543016847702576 0.17518186255527482 
43.99999999999746 0.263710557761592 0.02540641727719541 0.2891155628182974 
44.999999999997456 0.4077492546357209 0.016516451044928816 0.4242264367594099 
45.99999999999745 0.5573158560328888 0.00848822097320934 0.5657164419885163 
46.999999999997435 0.6935066976153197 0.0030334749069851137 0.6964021014272351 
47.99999999999742 0.7995932288953929 0.0004939010354082808 0.7999055499932141 
48.99999999999741 0.8638708385357594 1.652578412453411e-05 0.8636766166022906 
49.9999999999974 0.8811870763401224 0.0002405151496856219 0.8812063653333675 
50.999999999997385 0.8530309484185087 0.00019217017979141098 0.8530108317420597 
51.99999999999738 0.7864078004968081 4.513081421123237e-05 0.7862664509625986 
52.99999999999737 0.6919432315691351 0.0014855296699714487 0.693280106144504 
53.99999999999736 0.5817290828843852 0.007577063037302831 0.5892014534947925 
54.99999999999734 0.46736386079313186 0.022185342808022566 0.48948890632379216 
55.99999999999733 0.3584957297490814 0.04914199365922615 0.4076176356447957 
56.99999999999732 0.26200318652531895 0.09137933662694436 0.35339542594797296 
57.99999999999731 0.18179318127514268 0.15024601724521935 0.332076516643288 
58.99999999999729 0.11908779774929064 0.22514280824077668 0.34428386187474963 
59.99999999999728 0.07301833799878892 0.3135254083782356 0.38660560516258724 
60.99999999999728 0.04134382079280882 0.4112351822193785 0.45264385116286426 
61.999999999997264 0.021144292222123315 0.5130585622372138 0.5342669549974688 
62.99999999999725 0.009390050349093085 0.6133890999171109 0.622840478607903 
63.99999999999724 0.0033402535786827593 0.7068706887977101 0.710268828636618 
64.99999999999723 0.0007677272690080358 0.7889275019412928 0.7897499249410881 
65.99999999999721 3.596677514497563e-05 0.8561243819720926 0.8562126093970683 
66.9999999999972 6.887737160529124e-05 0.9063403379018531 0.9064599565365243 
67.9999999999972 0.00025626643596356603 0.9387699006006521 0.9390762214286251 
68.99999999999719 0.0003324692676466554 0.9537884479867946 0.9541708924194658 
69.99999999999717 0.0002557613637831826 0.9527275807128902 0.9530335660499478 
70.99999999999716 0.00010563508850275306 0.9376068829809576 0.9377630487450369 
71.99999999999714 5.7425394003305e-06 0.9108618316964248 0.9109182490099206 
72.99999999999714 7.339554025419222e-05 0.8750973620956585 0.8752212618056845 
73.99999999999713 0.00039218799246506803 0.8328853835298329 0.8333275092615979 
74.99999999999712 0.001002242848045998 0.7866143293052319 0.7876655293424395 
75.9999999999971 0.0019022039860832024 0.7383907515049861 0.7403405487714759 
76.9999999999971 0.003057764666602807 0.6899874446196558 0.693091119531304 
77.99999999999709 0.004412706595935704 0.6428294841125421 0.6472861819498438 
78.99999999999707 0.005899718588723475 0.598008469369935 0.6039501141568703 
79.99999999999706 0.007449423924693029 0.5563156084447722 0.5638048351797453 
80.99999999999704 0.008996951007749712 0.5182855231483108 0.5273201747542999 
81.99999999999704 0.010486005115814495 0.48424432032389014 0.4947660130325517 
82.99999999999702 0.01187076836650323 0.4543572201978339 0.4662618077864521 
83.99999999999702 0.013116125768495317 0.428672628055695 0.4418208924387628 
84.999999999997 0.014196748690736732 0.4071608576186305 0.42138828420963326 
85.99999999999699 0.015095518270913759 0.3897467186345469 0.404871696881836 
86.99999999999697 0.01580168317641066 0.3763358753087773 0.39216605888692313 
87.99999999999697 0.01630904844024233 0.3668353044423391 0.3831721620952553 
88.99999999999696 0.016614402640332447 0.36116838381815436 0.3778101788780862 
89.99999999999694 0.01671631788978482 0.35928517551542805 0.37602874657229646 
90.99999999999694 0.016614402640333745 0.36116838381813043 0.377810178878086 
91.99999999999692 0.0163090484402454 0.36683530444229295 0.38317216209525334 
92.99999999999692 0.01580168317641407 0.37633587530870544 0.3921660588869083 
93.99999999999689 0.015095518270918281 0.3897467186344509 0.4048716968818318 
94.99999999999689 0.014196748690742502 0.40716085761851034 0.42138828420952795 
95.99999999999689 0.013116125768502405 0.42867262805554945 0.4418208924387445 
96.99999999999686 0.011870768366511143 0.45435722019766106 0.46626180778553405 
97.99999999999686 0.010486005115822997 0.48424432032369424 0.4947660130325215 
98.99999999999685 0.008996951007759013 0.5182855231480895 0.5273201747542801 
99.99999999999685 0.007449423924702541 0.5563156084445265 0.5638048351796496 
100.99999999999682 0.005899718588732491 0.5980084693696703 0.6039501141566903 
101.99999999999682 0.004412706595944621 0.6428294841122593 0.647286181949754 
102.99999999999679 0.0030577646666106613 0.6899874446193649 0.6930911195309714 
103.99999999999679 0.0019022039860895825 0.7383907515046909 0.7403405487714584 
104.99999999999679 0.0010022428480507561 0.7866143293049418 0.7876655293421727 
105.99999999999676 0.0003921879924678258 0.8328853835295625 0.8333275092615174 
106.99999999999676 7.339554025529799e-05 0.8750973620954193 0.8752212618055004 
107.99999999999673 5.742539400133277e-06 0.9108618316962287 0.910918249009039 
108.99999999999673 0.00010563508850188222 0.937606882980828 0.9377630487450193 
109.99999999999672 0.00025576136378252593 0.9527275807128329 0.9530335660499434 
110.99999999999672 0.000332469267646539 0.9537884479868391 0.954170892419467 
111.99999999999669 0.0002562664359645172 0.9387699006007941 0.9390762214286509 
112.99999999999669 6.887737160637e-05 0.9063403379021074 0.9064599565365518 
113.99999999999669 3.5966775143697155e-05 0.8561243819724569 0.8562126093971494 
114.99999999999666 0.0007677272689993506 0.7889275019417521 0.7897499249412173 
115.99999999999666 0.003340253578658404 0.7068706887982515 0.7102688286387978 
116.99999999999663 0.009390050349041099 0.6133890999177085 0.6228404786091608 
117.99999999999663 0.02114429222202873 0.5130585622378392 0.5342669549976518 
118.99999999999662 0.04134382079265417 0.4112351822199948 0.4526438511633037 
119.9999999999966 0.07301833799855488 0.3135254083788099 0.38660560516264186 
120.9999999999966 0.1190877977489592 0.22514280824127886 0.3442838618747619 
121.99999999999659 0.18179318127470565 0.15024601724562983 0.33207651664306304 
122.99999999999658 0.262003186524775 0.09137933662725368 0.35339542594780254 
123.99999999999656 0.3584957297484516 0.04914199365943484 0.4076176356447281 
124.99999999999656 0.467363860792441 0.022185342808145925 0.48948890632343267 
125.99999999999653 0.5817290828836859 0.007577063037361985 0.5892014534939387 
126.99999999999653 0.6919432315684984 0.0014855296699908024 0.6932801061444446 
127.99999999999653 0.7864078004963029 4.513081421267278e-05 0.7862664509625007 
128.9999999999965 0.8530309484182076 0.00019217017978989198 0.853010831741995 
129.9999999999965 0.8811870763400877 0.00024051514968666292 0.8812063653333226 
130.99999999999648 0.8638708385360122 1.6525784125123554e-05 0.8636766166031143 
131.99999999999648 0.7995932288959269 0.0004939010354004701 0.7999055499935273 
132.99999999999645 0.6935066976160773 0.0030334749069612535 0.6964021014277966 
133.99999999999645 0.5573158560337831 0.008488220973167458 0.5657164419905041 
134.99999999999642 0.407749254636636 0.016516451044874647 0.4242264367605192 
135.99999999999642 0.2637105577624177 0.02540641727714346 0.2891155628188406 
136.99999999999642 0.14261854977668353 0.03254301684766998 0.17518186255566404 
137.9999999999964 0.056770494760083834 0.03538821421036332 0.09218335284608567 
138.9999999999964 0.010699733185579412 0.032598522272076366 0.04331347370784709 
139.9999999999964 0.0003576796391100914 0.02478188585923133 0.025138787069044658 
140.99999999999636 0.014520280160245973 0.014486251197433471 0.02899151272996235 
141.99999999999636 0.03818670493300252 0.005312928914393773 0.04347858542580064 
142.99999999999636 0.057081299510999016 0.0004535940443876426 0.05751822884701111 
143.99999999999633 0.06191109020424234 0.0012765193320541173 0.0631829670477612 
144.99999999999633 0.05096528347313677 0.006651994379514697 0.05762591435861614 
145.99999999999633 0.030060981424036085 0.013425736750219948 0.04350293315093893 
146.9999999999963 0.009675102272831523 0.01790971861944056 0.027598804022093196 
147.9999999999963 0.0001288095514911563 0.017710400961500384 0.01784208850285741 
148.99999999999628 0.0065686587955520095 0.012958088479260771 0.019515393129039625 
149.99999999999628 0.025864587814302176 0.006231285188450794 0.032074912305908025 
150.99999999999625 0.04717057118835628 0.0011314516842937422 0.04828165956825672 
151.99999999999625 0.056737625935285654 0.00023427850571545 0.05696225619439914 
152.99999999999625 0.04588421417670057 0.0035778362975521383 0.049466636630558 
153.99999999999622 0.019346028058239352 0.008630651025069469 0.02798844795629621 
154.99999999999622 0.00024071443360237652 0.011855199492242993 0.012098148316863597 
155.9999999999962 0.028230902402593766 0.010983784192233675 0.03918664913977533 
156.9999999999962 0.1494344373074001 0.006577727752077006 0.15593669278243963 
157.99999999999616 0.3998716600812619 0.00177291031754927 0.40151353940456475 
158.99999999999616 0.7876934451047188 0.00022721742476226512 0.787735245514002 
159.99999999999616 1.2815480027329784 0.0035288337732035167 1.2848424102887928 
160.99999999999613 1.8117703202977122 0.009850064365984984 1.821339202348257 
161.99999999999613 2.287065571696841 0.014957741088551234 2.3016896202207433 
162.9999999999961 2.622980816599106 0.015117609393704873 2.6376994069197095 
163.9999999999961 2.772226836593314 0.009964379085268952 2.781713567594042 
164.9999999999961 2.744008647902853 0.0031579884050960006 2.746604880110067 
165.99999999999608 2.6022639686593734 7.701089605427294e-06 2.6016329931458984 
166.99999999999608 2.440995391279562 0.0034680192521034437 2.4437660836124406 
167.99999999999608 2.345595225174665 0.011436436595009637 2.35629860393251 
168.99999999999605 2.357048110700136 0.017780951207918907 2.3740818664356382 
169.99999999999605 2.456406067559427 0.01697084404553805 2.472635518211411 
170.99999999999602 2.5784175872179715 0.009168520177764908 2.5868746901255966 
171.99999999999602 2.648860645998032 0.0014904788825213186 2.64970432800607 
172.99999999999602 2.6269975621994073 0.003270516302986257 2.62972826619247 
173.99999999999602 2.5300920280727297 0.017718592497350062 2.547410092917632 
174.99999999999596 2.4247461813580653 0.03636973877745587 2.4608478275808685 
175.99999999999596 2.387055514152605 0.04278013653916929 2.4296284755088675 
176.99999999999596 2.4516014965473096 0.026777370009329827 2.478094253151952 
177.99999999999596 2.5779653860713543 0.0025384949904462234 2.5799709031187685 
178.99999999999596 2.656815946846829 0.01797247426158753 2.6738700178138903 


==> figures/mimo_beta_-5db_cb/beampattern27.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.013800538449496585 2.6193548683782266 2.6319906869714726 
-179.0 0.0011097632518567771 2.5074068185492724 2.5072156576205846 
-178.0 0.012479340601583124 2.3546233377472348 2.3657514547614746 
-177.00000000000006 0.02257680986406502 2.2614955760897506 2.2826993516867486 
-176.00000000000006 0.022464921880540282 2.280284882938412 2.3013508703126795 
-175.00000000000006 0.014736994660675275 2.3939503679763905 2.407259463214197 
-174.00000000000006 0.005973478622608589 2.531114084179057 2.5356517647371826 
-173.00000000000006 0.000881734730610986 2.6089488998142625 2.6084326956584545 
-172.0000000000001 0.00018620561132407664 2.5810121795601533 2.5798877195151344 
-171.0000000000001 0.0017630607732024958 2.4644989491557507 2.465061949372495 
-170.0000000000001 0.0030502024168325144 2.3325131838932713 2.334450406304103 
-169.0000000000001 0.002824822683798346 2.2755758464667397 2.2773056158890217 
-168.00000000000014 0.0015078380828174702 2.352575829311854 2.352916663971079 
-167.00000000000017 0.0003193519982255836 2.5563610413365354 2.5553690224376027 
-166.00000000000017 0.0001887475390384608 2.8110436076063294 2.8097560154364656 
-165.00000000000017 0.0011766934603110895 3.001769170482524 3.0013509458921197 
-164.00000000000017 0.0026144328601617013 3.0220133214751437 3.0230171737005724 
-163.0000000000002 0.0036645844757067013 2.8162044139141207 2.8183709688833716 
-162.0000000000002 0.003841041350085897 2.3994156843017738 2.4019859882414942 
-161.00000000000023 0.003189195521607891 1.8479108925268026 1.8501266566591408 
-160.00000000000023 0.0021203735585056636 1.2677512609045432 1.2692074016162662 
-159.00000000000023 0.0010995729341439363 0.7570041910927362 0.7577089778370598 
-158.00000000000026 0.00040749094389661586 0.3772740875797175 0.3774853896021075 
-157.00000000000026 8.195850922697864e-05 0.14360158054308425 0.14360874353660158 
-156.00000000000026 4.899080522325495e-06 0.03251976185456726 0.03250742102902952 
-155.00000000000028 3.030532649268295e-05 0.0008508575537329472 0.0008805990906815483 
-154.00000000000028 6.574566774502712e-05 0.005400196206319097 0.005463568106939946 
-153.0000000000003 8.315907634672767e-05 0.01599796068379501 0.01607380473935249 
-152.0000000000003 8.799955969912218e-05 0.019171574534535562 0.019250896589229828 
-151.0000000000003 8.881979959879038e-05 0.014324458507715389 0.014407030411795422 
-150.00000000000034 8.866177610243583e-05 0.006714948167330829 0.006800949800796653 
-149.00000000000034 9.208783466217357e-05 0.0013530616315674156 0.0014448257246709058 
-148.00000000000037 0.00010993439881773941 3.6126862113479624e-05 0.00014606201654375196 
-147.00000000000037 0.00015188644466463782 0.0015202623774088707 0.0016711908593405242 
-146.0000000000004 0.00021273555313505566 0.0033865056980935423 0.0035972832632829486 
-145.0000000000004 0.00026663100726548533 0.003906731925056424 0.004171189944252375 
-144.00000000000043 0.0002784060444243197 0.002863243466776536 0.0031400859088397976 
-143.00000000000043 0.0002274223536278576 0.0012105027133081565 0.001437261978251255 
-142.00000000000043 0.00012840262977865821 0.00013574336930334555 0.00026406552708544865 
-141.00000000000045 3.3604452606013546e-05 0.00023303412385002403 0.00026654938184075973 
-140.00000000000045 1.1469835019924821e-05 0.001236593314373564 0.001247544834179064 
-139.00000000000048 0.00011135924641039456 0.0023317628432665367 0.002442183216747856 
-138.00000000000048 0.0003330568008509279 0.002740955944592138 0.0030730362262533046 
-137.00000000000048 0.0006181721048339229 0.0022012134231163506 0.002818836738055663 
-136.0000000000005 0.0008696064073145894 0.001087105253464685 0.0019568063552427213 
-135.0000000000005 0.0009911926479801605 0.00016470252785720987 0.0011564205725649165 
-134.0000000000005 0.0009298270454973544 0.00015300867935725645 0.0010832155528870758 
-133.00000000000054 0.0007013841601511544 0.0013366921168220809 0.0020376374352208053 
-132.00000000000054 0.0003892324570856891 0.0034137316848845837 0.0038012672434486884 
-131.00000000000054 0.00011608530936394708 0.005628101645619859 0.005741262865961265 
-130.00000000000057 6.406986932609558e-07 0.007104791211752805 0.007101818408798785 
-129.00000000000057 0.0001156665039797413 0.007228781558138051 0.007341011754883038 
-128.00000000000057 0.0004624745867383742 0.005910920416757258 0.006371010718867317 
-127.0000000000006 0.0009696724236224821 0.003646304094543891 0.004615186180613394 
-126.0000000000006 0.0015150595680107984 0.0013588516014440665 0.0028746837695481425 
-125.00000000000063 0.0019620661092027186 0.00010190357248968427 0.0020656412189961706 
-124.00000000000063 0.002198529305144437 0.0007243961993444478 0.0029243339184766544 
-123.00000000000065 0.002166403773393519 0.003609291909991551 0.005775464987425369 
-122.00000000000065 0.0018751494211381129 0.008555087381823033 0.0104271253040171 
-121.00000000000068 0.0013971231055464933 0.014820377005390096 0.016210717757843402 
-120.00000000000068 0.0008483661899569825 0.02130399009898323 0.022141773437702694 
-119.00000000000068 0.00036137893634737196 0.026802014070216474 0.027149597609040652 
-118.0000000000007 5.731733565455434e-05 0.030273043664987797 0.03031456112044917 
-117.00000000000071 2.3839306113321526e-05 0.031052074936394516 0.031059716994228083 
-116.00000000000072 0.00030235663204725084 0.02897487308510956 0.029262349271215963 
-115.00000000000072 0.0008856411470643455 0.024400258127133555 0.025273853229565733 
-114.00000000000075 0.0017243552933818443 0.01814058266707922 0.019856784935750754 
-113.00000000000075 0.0027395783477314316 0.011326312634696484 0.014062046961232876 
-112.00000000000078 0.003837890161890112 0.00523754385090655 0.009075585875790255 
-111.00000000000078 0.004925898546320225 0.0011343421864911229 0.0060633570478034705 
-110.00000000000078 0.005921952892459892 0.00011126985061122297 0.006037647433673488 
-109.00000000000081 0.0067638454454590265 0.0029921204655552524 0.009759571438527627 
-108.00000000000081 0.007412290191461528 0.010271228031952148 0.017683891511310616 
-107.00000000000082 0.00785071513481086 0.02209953622528357 0.029944886958002345 
-106.00000000000084 0.008082339204262264 0.03830787974558299 0.046376698424474054 
-105.00000000000085 0.008125646530265304 0.058456861439497555 0.06655865068121396 
-104.00000000000085 0.00800928654060395 0.08190199679379798 0.0898752602500204 
-103.00000000000087 0.007767206245385901 0.10786383602986117 0.11558145030843825 
-102.00000000000088 0.007434544568812452 0.13549487303933122 0.14286531655228218 
-101.00000000000088 0.0070445517954930694 0.16393758259903965 0.17090305164436972 
-100.00000000000091 0.006626579913299026 0.1923704107983484 0.198902900656169 
-99.00000000000091 0.006205038856696171 0.22004066775550832 0.22613699209730456 
-98.00000000000094 0.00579912902374214 0.24628488399331494 0.2519614158857434 
-97.00000000000094 0.005423130847828609 0.27053826352716953 0.2758259611102412 
-96.00000000000094 0.005087041821090009 0.292335451488789 0.2972755205601604 
-95.00000000000097 0.004797384140881766 0.3113050297159166 0.31594539723018733 
-94.00000000000097 0.004558048559523694 0.32716007162501143 0.3315527084197974 
-93.00000000000098 0.004371082258344646 0.3396868322726657 0.3438858700219814 
-92.000000000001 0.0042373646368631356 0.3487333064269965 0.3527938367446313 
-91.00000000000101 0.004157142022715787 0.3541990188154227 0.35817643270334515 
-90.00000000000101 0.004130410057326792 0.356027055195837 0.35997676928752087 
-89.00000000000104 0.004157142022715949 0.3541990188154341 0.35817643270334587 
-88.00000000000104 0.0042373646368628545 0.34873330642700984 0.3527938367446314 
-87.00000000000104 0.004371082258344511 0.3396868322726877 0.3438858700219896 
-86.00000000000107 0.004558048559523079 0.3271600716250386 0.3315527084198057 
-85.00000000000107 0.004797384140881445 0.31130502971595225 0.31594539723018833 
-84.0000000000011 0.005087041821089364 0.29233545148883255 0.2972755205601639 
-83.0000000000011 0.005423130847828027 0.2705382635272163 0.275825961110255 
-82.00000000000111 0.005799129023741468 0.24628488399336668 0.25196141588575455 
-81.00000000000112 0.006205038856695439 0.2200406677555614 0.2261369920973073 
-80.00000000000114 0.006626579913298163 0.19237041079840528 0.19890290065638072 
-79.00000000000114 0.007044551795492149 0.16393758259909894 0.17090305164441175 
-78.00000000000115 0.007434544568811473 0.1354948730393878 0.14286531655229343 
-77.00000000000117 0.007767206245385084 0.1078638360299151 0.11558145030845263 
-76.00000000000117 0.008009286540603261 0.08190199679384837 0.08987526025002573 
-75.00000000000118 0.008125646530265119 0.058456861439541874 0.0665586506813184 
-74.0000000000012 0.0080823392042623 0.0383078797456201 0.046376698424535616 
-73.00000000000121 0.007850715134811767 0.02209953622531238 0.029944886958036033 
-72.00000000000122 0.007412290191462544 0.010271228031971865 0.01768389151133645 
-71.00000000000124 0.0067638454454604004 0.002992120465565423 0.009759571438530765 
-70.00000000000125 0.005921952892461776 0.00011126985061290061 0.006037647433674335 
-69.00000000000126 0.004925898546322446 0.0011343421864855882 0.006063357047800869 
-68.00000000000126 0.0038378901618921126 0.005237543850895974 0.009075585875787023 
-67.00000000000128 0.002739578347733861 0.011326312634682837 0.01406204696121895 
-66.0000000000013 0.0017243552933837332 0.01814058266706575 0.01985678493574463 
-65.0000000000013 0.0008856411470657562 0.024400258127122102 0.025273853229558482 
-64.00000000000131 0.0003023566320481237 0.02897487308510252 0.029262349271208566 
-63.00000000000132 2.3839306113585326e-05 0.031052074936393205 0.031059716994226872 
-62.000000000001336 5.731733565420256e-05 0.03027304366499274 0.030314561120450095 
-61.00000000000135 0.00036137893634651707 0.026802014070225897 0.027149597609042626 
-60.00000000000135 0.0008483661899558666 0.021303990098995758 0.022141773437712196 
-59.000000000001364 0.0013971231055455483 0.014820377005403245 0.016210717757860857 
-58.00000000000138 0.0018751494211372295 0.008555087381834673 0.010427125304036854 
-57.00000000000139 0.002166403773393213 0.003609291909999482 0.005775464987428373 
-56.0000000000014 0.0021985293051446997 0.0007243961993479228 0.0029243339184827546 
-55.000000000001414 0.0019620661092033874 0.00010190357248884624 0.0020656412189958527 
-54.00000000000143 0.0015150595680118572 0.00135885160144017 0.0028746837695459372 
-53.00000000000144 0.0009696724236235824 0.0036463040945389526 0.0046151861806123465 
-52.00000000000145 0.0004624745867392536 0.0059109204167532995 0.0063710107188664974 
-51.00000000000146 0.000115666503980216 0.007228781558136639 0.007341011754882991 
-50.00000000000147 6.406986932486903e-07 0.007104791211754531 0.007101818408797727 
-49.00000000000148 0.00011608530936353167 0.005628101645623847 0.005741262865975536 
-48.00000000000149 0.00038923245708504076 0.0034137316848891213 0.0038012672434525677 
-47.000000000001506 0.0007013841601505191 0.001336692116825521 0.0020376374352239868 
-46.00000000000152 0.000929827045497121 0.00015300867935844946 0.0010832155528896095 
-45.00000000000153 0.0009911926479801885 0.00016470252785602755 0.0011564205725632967 
-44.000000000001535 0.0008696064073149057 0.0010871052534622812 0.001956806355239941 
-43.00000000000155 0.0006181721048344616 0.0022012134231146046 0.002818836738055279 
-42.000000000001556 0.000333056800851437 0.0027409559445920073 0.00307303622625332 
-41.00000000000157 0.00011135924641072952 0.0023317628432682346 0.0024421832167483633 
-40.000000000001585 1.146983501999816e-05 0.0012365933143759348 0.001247544834184328 
-39.0000000000016 3.360445260588178e-05 0.00023303412385134112 0.0002665493818420366 
-38.000000000001606 0.00012840262977841131 0.00013574336930228465 0.0002640655270841391 
-37.00000000000161 0.00022742235362764802 0.0012105027133049928 0.001437261978249846 
-36.00000000000163 0.00027840604442426383 0.0028632434667732122 0.0031400859088377827 
-35.00000000000164 0.0002666310072656102 0.0039067319250559104 0.004171189944250039 
-34.00000000000165 0.00021273555313518994 0.0033865056980963574 0.0035972832632874857 
-33.00000000000166 0.000151886444664754 0.0015202623774130577 0.0016711908593444636 
-32.00000000000168 0.00010993439881780848 3.612686211440916e-05 0.00014606201654450234 
-31.000000000001688 9.208783466218349e-05 0.001353061631560641 0.0014448257246669682 
-30.000000000001698 8.86617761024205e-05 0.006714948167316482 0.0068009498007809395 
-29.000000000001705 8.881979959879031e-05 0.01432445850770062 0.014407030411774576 
-28.00000000000172 8.799955969913924e-05 0.019171574534532516 0.019250896589229235 
-27.00000000000173 8.315907634675995e-05 0.015997960683810857 0.016073804739395625 
-26.00000000000174 6.574566774507187e-05 0.005400196206341712 0.005463568106953337 
-25.00000000000175 3.0305326492768533e-05 0.0008508575537183923 0.0008805990906656009 
-24.000000000001766 4.8990805223110446e-06 0.03251976185443807 0.032507421028907274 
-23.000000000001776 8.19585092266277e-05 0.14360158054274708 0.14360874353605135 
-22.00000000000179 0.00040749094389556586 0.37727408757909886 0.37748538960144645 
-21.000000000001798 0.0010995729341420997 0.7570041910918193 0.7577089778359202 
-20.00000000000181 0.002120373558503308 1.2677512609034056 1.2692074016157298 
-19.000000000001823 0.003189195521606152 1.8479108925256182 1.8501266566587122 
-18.000000000001833 0.003841041350085482 2.3994156843007555 2.4019859882413757 
-17.000000000001844 0.0036645844757079624 2.8162044139134754 2.8183709688833063 
-16.000000000001855 0.0026144328601644456 3.0220133214749607 3.023017173700552 
-15.000000000001867 0.0011766934603137963 3.0017691704827656 3.001350945892556 
-14.000000000001878 0.0001887475390394693 2.8110436076068224 2.8097560154401537 
-13.000000000001888 0.00031935199822407073 2.556361041337036 2.5553690224381116 
-12.0000000000019 0.0015078380828145387 2.3525758293121517 2.352916663971096 
-11.000000000001913 0.0028248226837964286 2.275575846466749 2.2773056158890217 
-10.000000000001922 0.0030502024168337504 2.3325131838930524 2.3344504063040232 
-9.000000000001934 0.0017630607732061442 2.464498949155468 2.4650619493724584 
-8.000000000001945 0.0001862056113259196 2.58101217955999 2.5798877195150713 
-7.000000000001957 0.0008817347306055102 2.6089488998143193 2.608432695658456 
-6.000000000001967 0.005973478622593579 2.531114084179302 2.535651764737436 
-5.000000000001979 0.014736994660656385 2.3939503679766756 2.407259463214223 
-4.00000000000199 0.022464921880530307 2.280284882938564 2.3013508703127603 
-3.0000000000020015 0.022576809864075703 2.2614955760896693 2.2826993516867358 
-2.000000000002013 0.01247934060161056 2.354623337746956 2.3657514547614515 
-1.0000000000020242 0.0011097632518668333 2.5074068185489664 2.5072156576205384 
-2.0355549961366507e-12 0.01380053844942136 2.6193548683781147 2.6319906869707723 
0.9999999999979531 0.0897952830728165 2.5879839145489463 2.6768933765921346 
1.9999999999979419 0.2703696092594228 2.3565818610203806 2.62651263268678 
2.9999999999979305 0.5803719008722938 1.9399588621402486 2.5204797134170915 
3.999999999997919 1.0107610264086244 1.4169407464063233 2.4284987020453537 
4.999999999997908 1.5114745085920565 0.8955814200106147 2.4084490976863164 
5.999999999997897 2.000924201517184 0.4697776924375255 2.472533011962078 
6.999999999997885 2.391249093766852 0.18794662535154602 2.581242168320945 
7.999999999997874 2.620336082731695 0.04582827705946852 2.6682036998740046 
8.999999999997863 2.6768057046199045 0.0021037937911603634 2.68078291423655 
9.99999999999785 2.605698538183869 0.004972637538008657 2.612323099563757 
10.999999999997842 2.4904634731697315 0.015112345094538819 2.507056273991604 
11.99999999999783 2.4176372271306965 0.015570620334379653 2.434638136526169 
12.999999999997817 2.4390974968053185 0.007919330163580773 2.448532431618182 
13.999999999997806 2.5486067272260082 0.001048243299801404 2.5513470853100073 
14.999999999997796 2.683364833715848 0.000917312455667176 2.6861586059244007 
15.999999999997783 2.750172418593334 0.006555534327620255 2.7587062126982205 
16.999999999997772 2.6648386901241072 0.012463145472987045 2.6792344791018468 
17.999999999997762 2.387810313728413 0.01375298198153907 2.403284991527023 
18.99999999999775 1.9411427449978222 0.009735128689946118 1.9522559421654573 
19.999999999997737 1.4005844179199898 0.0037951222666178586 1.4053504856541732 
20.999999999997726 0.8674198401244905 0.00037956560449755206 0.8683803220546334 
21.99999999999772 0.4327981647908891 0.0016748309032833166 0.43474672912676415 
22.999999999997705 0.14921746098508987 0.0062998492265809464 0.1555996374107772 
23.999999999997694 0.019384705855397557 0.010615265553149195 0.03000236390369821 
24.99999999999768 0.004454462418698164 0.011439588010368519 0.015895273778676673 
25.99999999999767 0.045646585830073985 0.00821426772546596 0.05389546765699107 
26.99999999999766 0.08882526552586067 0.003262675462013462 0.09215232111883417 
27.999999999997648 0.10213014437058636 0.00015387827385929254 0.10235398282402661 
28.999999999997634 0.0812091199215631 0.0013600940526553795 0.08262008757239366 
29.999999999997627 0.04251193026177296 0.00670508166061771 0.04923788309778918 
30.999999999997616 0.009776325095423406 0.013480881046148778 0.023254912938766466 
31.999999999997602 0.0005816953407873082 0.018052411588967417 0.0186275931443196 
32.99999999999759 0.01849252927702917 0.017937495122416443 0.03643946238506243 
33.99999999999758 0.053002414381117614 0.013178248281947089 0.06621716250735236 
34.99999999999757 0.08592713199730864 0.006312322938301722 0.09229998300324087 
35.999999999997556 0.10054675825477169 0.0010544885646342499 0.10167051559202146 
36.99999999999754 0.08934152610408473 0.0004483502155593482 0.08984785143453414 
37.999999999997534 0.05739986886578386 0.005434819041899339 0.06286624717059909 
38.99999999999753 0.020687621180507505 0.014482093010161576 0.03517252933940787 
39.99999999999751 0.00038759145949867355 0.024350557313279304 0.024725940433838807 
40.9999999999975 0.015729584980842176 0.03153738771846733 0.04726725054184594 
41.999999999997485 0.0778705425607261 0.03369814602835582 0.11161607361309711 
42.99999999999748 0.1866326155003777 0.030443478853096322 0.21720362974546523 
43.99999999999746 0.3307112342524688 0.023256765172768444 0.354199169104678 
44.999999999997456 0.490816061104675 0.014681984560480714 0.5058416217092562 
45.99999999999745 0.6444596304961379 0.007210742334675901 0.6521190759904532 
46.999999999997435 0.7708976065887339 0.0023595722069870164 0.7737899251428999 
47.99999999999742 0.8549837251960449 0.0002862737112550623 0.8558566021681531 
48.99999999999741 0.8892391835273578 3.868065659518181e-05 0.8898846642441672 
49.9999999999974 0.8740283344285878 0.0002778635107250187 0.8749011872654414 
50.999999999997385 0.8162041553283456 0.00016221281644595334 0.8169228392796687 
51.99999999999738 0.7268466076178799 5.7282518413331426e-05 0.7274022171033324 
52.99999999999737 0.6187580608291632 0.001831617849634763 0.6210173791893696 
53.99999999999736 0.5042558874832299 0.008657667537613841 0.5132641344516905 
54.99999999999734 0.39359270270657654 0.024396452119173986 0.418260365936737 
55.99999999999733 0.29411530494429466 0.052755718777769904 0.3470631184947947 
56.99999999999732 0.21009761104083224 0.09645065128581884 0.30666263418501694 
57.99999999999731 0.14307588065276605 0.15656723077237314 0.2996815075586891 
58.99999999999729 0.09247671845117279 0.23225318536541498 0.3246941934029867 
59.99999999999728 0.0563441807013815 0.3207696112568862 0.3770061454494242 
60.99999999999728 0.03201979921047747 0.4178543912533107 0.4496974686129327 
61.999999999997264 0.01668755329943802 0.5182937767846031 0.5347394887605351 
62.99999999999725 0.007749307159520411 0.6165770246536 0.6240246981479098 
63.99999999999724 0.0030363472240613133 0.7075173589734516 0.7101990488885505 
64.99999999999723 0.0008868207562116194 0.7867514534750278 0.7872386555485452 
65.99999999999721 0.00012872379030810612 0.851067887549989 0.8507610578276036 
66.9999999999972 7.41918560024748e-06 0.898552660459421 0.8980981367787881 
67.9999999999972 8.978913137133707e-05 0.9285699621309959 0.9281809959159693 
68.99999999999719 0.0001677652958085648 0.9416156772362726 0.9412970196684425 
69.99999999999717 0.00017477829029233252 0.9390893237584247 0.9387783355524308 
70.99999999999716 0.00012113107032273535 0.923029197581677 0.9226724357726647 
71.99999999999714 4.8993426533620865e-05 0.895848342389157 0.8954332552915636 
72.99999999999714 4.563503486426361e-06 0.8600986427134076 0.8596575344704699 
73.99999999999713 2.3529556676259767e-05 0.818279417341565 0.8178789660658653 
74.99999999999712 0.00012575805117160407 0.7726971680097857 0.7724227018732489 
75.9999999999971 0.0003156323879670543 0.7253756040681933 0.7253157626366439 
76.9999999999971 0.0005852763487652181 0.678010025740655 0.6782446696000217 
77.99999999999709 0.0009187509869428131 0.6319574337406068 0.632549757727646 
78.99999999999707 0.001296060904594653 0.5882528940583176 0.589245539647169 
79.99999999999706 0.0016963807323205212 0.5476431749562872 0.5490575526706256 
80.99999999999704 0.00210030773309204 0.5106299598678126 0.512467802381662 
81.99999999999704 0.0024911860630339178 0.47751658619390225 0.4797628015290138 
82.99999999999702 0.0028556693959152077 0.44845394475648376 0.45108000806795284 
83.99999999999702 0.0031837291584131686 0.423482692747509 0.426450023989142 
84.999999999997 0.0034683077226640028 0.40257017700022957 0.4058331520940372 
85.99999999999699 0.003704783784083798 0.3856413995765545 0.3891498103204174 
86.99999999999697 0.0038903771456618714 0.3726039969774731 0.3763049022631872 
87.99999999999697 0.004023581964083845 0.3633675872478874 0.36720658700898284 
88.99999999999696 0.004103686001058503 0.357858016151904 0.36178003681941623 
89.99999999999694 0.004130410057326851 0.3560270551958365 0.35997676928752087 
90.99999999999694 0.004103686001058677 0.3578580161518806 0.361780036819416 
91.99999999999692 0.004023581964084413 0.36336758724784207 0.3672065870089804 
92.99999999999692 0.003890377145662756 0.37260399697740626 0.37630490226313223 
93.99999999999689 0.003704783784084626 0.3856413995764652 0.3891498103202716 
94.99999999999689 0.0034683077226654855 0.40257017700011444 0.4058331520939286 
95.99999999999689 0.0031837291584149406 0.4234826927473682 0.4264500239890233 
96.99999999999686 0.00285566939591706 0.44845394475631783 0.45108000806755627 
97.99999999999686 0.002491186063036114 0.47751658619371445 0.47976280152824474 
98.99999999999685 0.002100307733094455 0.510629959867597 0.5124678023814804 
99.99999999999685 0.0016963807323229125 0.5476431749560482 0.5490575526705157 
100.99999999999682 0.0012960609045970795 0.5882528940580599 0.5892455396471262 
101.99999999999682 0.0009187509869450218 0.6319574337403318 0.6325497577275002 
102.99999999999679 0.0005852763487671001 0.6780100257403663 0.678244669599743 
103.99999999999679 0.00031563238796848025 0.7253756040678986 0.7253157626365992 
104.99999999999679 0.00012575805117250825 0.7726971680095 0.772422701873233 
105.99999999999676 2.3529556676632523e-05 0.8182794173412927 0.8178789660658532 
106.99999999999676 4.563503486320108e-06 0.8600986427131686 0.8596575344703993 
107.99999999999673 4.899342653325229e-05 0.8958483423889628 0.89543325529156 
108.99999999999673 0.0001211310703223031 0.9230291975815443 0.9226724357725979 
109.99999999999672 0.00017477829029213056 0.9390893237583638 0.9387783355524153 
110.99999999999672 0.00016776529580886352 0.9416156772363031 0.9412970196684864 
111.99999999999669 8.978913137195053e-05 0.9285699621311272 0.9281809959159846 
112.99999999999669 7.4191856004330756e-06 0.8985526604596613 0.8980981367788559 
113.99999999999669 0.00012872379030595031 0.8510678875503342 0.8507610578276911 
114.99999999999666 0.0008868207562037211 0.7867514534754704 0.7872386555487063 
115.99999999999666 0.0030363472240416928 0.7075173589739755 0.7101990488891915 
116.99999999999663 0.0077493071594807875 0.6165770246541834 0.6240246981482077 
117.99999999999663 0.016687553299366102 0.5182937767852175 0.5347394887610177 
118.99999999999662 0.03201979921035918 0.417854391253919 0.4496974686131405 
119.9999999999966 0.056344180701199675 0.3207696112574583 0.3770061454494977 
120.9999999999966 0.09247671845091053 0.23225318536591893 0.324694193403107 
121.99999999999659 0.1430758806524082 0.15656723077278956 0.2996815075586493 
122.99999999999658 0.2100976110403676 0.09645065128613636 0.3066626341850122 
123.99999999999656 0.29411530494373217 0.05275571877798769 0.34706311849480004 
124.99999999999656 0.3935927027059296 0.024396452119305394 0.4182603659365826 
125.99999999999653 0.5042558874825315 0.008657667537678692 0.513264134451537 
126.99999999999653 0.618758060828467 0.0018316178496571673 0.6210173791892311 
127.99999999999653 0.726846607617265 5.728251841578029e-05 0.7274022171027075 
128.9999999999965 0.8162041553278858 0.0001622128164441142 0.8169228392795392 
129.9999999999965 0.8740283344283549 0.0002778635107257281 0.8749011872637986 
130.99999999999648 0.8892391835274115 3.868065659642367e-05 0.8898846642441692 
131.99999999999648 0.8549837251964088 0.0002862737112493367 0.8558566021682429 
132.99999999999645 0.7708976065893902 0.0023595722069664963 0.7737899251430382 
133.99999999999645 0.6444596304970132 0.007210742334637573 0.6521190759906621 
134.99999999999642 0.49081606110565473 0.014681984560429592 0.5058416217103661 
135.99999999999642 0.3307112342534201 0.02325676517271744 0.3541991691049994 
136.99999999999642 0.18663261550116872 0.030443478853062395 0.21720362974645654 
137.9999999999964 0.07787054256125492 0.0336981460283518 0.11161607361344855 
138.9999999999964 0.01572958498107336 0.031537387718497255 0.04726725054210895 
139.9999999999964 0.00038759145946702905 0.024350557313334603 0.024725940433854576 
140.99999999999636 0.020687621180311196 0.014482093010223065 0.035172529339358424 
141.99999999999636 0.05739986886555314 0.00543481904194487 0.06286624717045884 
142.99999999999636 0.08934152610394237 0.000448350215573105 0.08984785143446156 
143.99999999999633 0.10054675825478397 0.0010544885646140703 0.10167051559204583 
144.99999999999633 0.08592713199746736 0.0063123229382610144 0.09229998300341626 
145.99999999999633 0.05300241438134342 0.013178248281907924 0.06621716250740874 
146.9999999999963 0.018492529277205814 0.017937495122400258 0.03643946238517361 
147.9999999999963 0.0005816953408182624 0.01805241158898234 0.018627593144399025 
148.99999999999628 0.009776325095283622 0.013480881046187266 0.02325491293862691 
149.99999999999628 0.042511930261530884 0.006705081660658411 0.04923788309761952 
150.99999999999625 0.08120911992135682 0.0013600940526769976 0.0826200875723168 
151.99999999999625 0.10213014437055472 0.00015387827385213195 0.1023539828241575 
152.99999999999625 0.08882526552605143 0.003262675461985172 0.09215232111897727 
153.99999999999622 0.045646585830378124 0.008214267725437497 0.053895467657347665 
154.99999999999622 0.004454462418840618 0.0114395880103601 0.01589527377882173 
155.9999999999962 0.019384705855010006 0.010615265553167157 0.030002363903261726 
156.9999999999962 0.14921746098384883 0.0062998492266123545 0.15559963740999508 
157.99999999999616 0.4327981647886664 0.0016748309033044202 0.434746729124254 
158.99999999999616 0.8674198401214559 0.0003795656044906719 0.8683803220502772 
159.99999999999616 1.4005844179166025 0.003795122266585435 1.4053504856474381 
160.99999999999613 1.9411427449947058 0.009735128689911046 1.9522559421623076 
161.99999999999613 2.3878103137261477 0.013752981981528764 2.403284991523738 
162.9999999999961 2.6648386901230103 0.01246314547301221 2.6792344791014737 
163.9999999999961 2.7501724185933463 0.006555534327661984 2.758706212697772 
164.9999999999961 2.6833648337165625 0.0009173124556882809 2.6861586059254257 
165.99999999999608 2.5486067272268405 0.0010482432997774036 2.5513470853102995 
166.99999999999608 2.439097496805759 0.00791933016352724 2.4485324316175268 
167.99999999999608 2.417637227130512 0.015570620334349826 2.4346381365260723 
168.99999999999605 2.4904634731690787 0.015112345094577168 2.507056273991263 
169.99999999999605 2.605698538183204 0.004972637538077589 2.612323099560394 
170.99999999999602 2.6768057046197877 0.0021037937910854884 2.680782914237044 
171.99999999999602 2.620336082732549 0.04582827705895343 2.6682036998752143 
172.99999999999602 2.391249093768786 0.18794662535027842 2.581242168321781 
173.99999999999602 2.0009242015199553 0.46977769243534123 2.472533011958932 
174.99999999999596 1.5114745085951773 0.895581420007643 2.408449097690796 
175.99999999999596 1.0107610264115408 1.4169407464030188 2.4284987020448727 
176.99999999999596 0.5803719008745871 1.9399588621372716 2.520479713407483 
177.99999999999596 0.2703696092609115 2.356581861018346 2.6265126326829287 
178.99999999999596 0.08979528307356303 2.5879839145481656 2.6768933765878375 


==> figures/mimo_beta_-5db_cb/beampattern28.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.5095975409447533 0.016437403251578563 2.525928878004995 
-179.0 2.4821322380624578 0.012591617486622818 2.4945907697973113 
-178.0 2.4354247559492213 0.006982821124047883 2.442285007097371 
-177.00000000000006 2.403610317411431 0.002295466527384394 2.4058076585331243 
-176.00000000000006 2.415380165419529 0.0004278857774596064 2.415723311266823 
-175.00000000000006 2.4743678575136703 0.0015126971993789744 2.4757871509735567 
-174.00000000000006 2.5540884173031753 0.004058313280050809 2.5580290278782005 
-173.00000000000006 2.6114363074694613 0.006033454614684955 2.617327133089386 
-172.0000000000001 2.6117300364567515 0.006142792289306683 2.6177147217818897 
-171.0000000000001 2.551063170621643 0.004488086962236292 2.5553837796576295 
-170.0000000000001 2.4625534273020304 0.002273946121070335 2.4646420472621227 
-169.0000000000001 2.401611615991314 0.0008597200783680731 2.4022449147839753 
-168.00000000000014 2.4168426992320278 0.0008468961496939473 2.417396273839272 
-167.00000000000017 2.5212858904292315 0.0017935608673776155 2.522708590444141 
-166.00000000000017 2.679015299296662 0.002671616375114753 2.6812556344208818 
-165.00000000000017 2.8145935481700115 0.002676144905421833 2.816822447406876 
-164.00000000000017 2.8416068846186078 0.0017972311274641094 2.8429986913549334 
-163.0000000000002 2.6973830339535305 0.0007776210244288927 2.697847365071311 
-162.0000000000002 2.3684446839538267 0.0005278631645122167 2.3687767139519766 
-161.00000000000023 1.8961100035797764 0.0014366008072464794 1.897462159863068 
-160.00000000000023 1.3610237933069622 0.003060747148053396 1.3640805486546388 
-159.00000000000023 0.8544878404685952 0.004400545796432922 0.858924041736978 
-158.00000000000026 0.44912078141170564 0.00456435968031825 0.4537255468401915 
-157.00000000000026 0.1800639603175576 0.0033760332577922473 0.18346595732733587 
-156.00000000000026 0.04207680717609087 0.0015269875143650896 0.0436128519366635 
-155.00000000000028 0.0007053080825024386 0.0001761867800505328 0.0008818860199610175 
-154.00000000000028 0.010565954547015099 0.0002499782119481323 0.010818031283542235 
-153.0000000000003 0.03248213375017289 0.0018723644019406644 0.03436423412291293 
-152.0000000000003 0.04352438811990957 0.0042665261595993265 0.04780763993719773 
-151.0000000000003 0.038195489254347896 0.0061806081319126255 0.044394601471452584 
-150.00000000000034 0.02289238935700285 0.0065861072500376944 0.029492966751272498 
-149.00000000000034 0.007823016829791592 0.005251642429093592 0.013082033325570524 
-148.00000000000037 0.0003686456445369942 0.002879069409800115 0.0032488389504406415 
-147.00000000000037 0.002120842973819201 0.0007393467367491214 0.002858698324704216 
-146.0000000000004 0.009641887525128227 1.4008883062683492e-05 0.009655893913515082 
-145.0000000000004 0.017424244525461676 0.0011911015793957017 0.018619304620080702 
-144.00000000000043 0.021046691632534278 0.003818729467714725 0.024873283485311228 
-143.00000000000043 0.019031445532971494 0.006725062686996626 0.025766175878515114 
-142.00000000000043 0.012902863124724379 0.008580904815007843 0.021492455630488298 
-141.00000000000045 0.005873616557447673 0.008526094417969516 0.01440536152076668 
-140.00000000000045 0.0010690229046436 0.006569253446866824 0.007640381194629867 
-139.00000000000048 0.00016577698739312938 0.003591875037752413 0.0037572376068569103 
-138.00000000000048 0.0029278660820954714 0.000973083674956541 0.003899911366030564 
-137.00000000000048 0.007632334638978195 1.207480089023684e-05 0.007644613618964679 
-136.0000000000005 0.012017426259197059 0.0013957048197150415 0.013415706596528347 
-135.0000000000005 0.014264729831561629 0.004920966009037121 0.01919075458807785 
-134.0000000000005 0.013628143799694634 0.009565352674697979 0.02320029206659561 
-133.00000000000054 0.010546531345430614 0.013858724496362934 0.024412611627441908 
-132.00000000000054 0.006305704798307316 0.016404348674244288 0.02271683023895117 
-131.00000000000054 0.002462657876657125 0.016358568458663608 0.018826646884147865 
-130.00000000000057 0.0002793473631699115 0.013711517621017707 0.013994619059280764 
-129.00000000000057 0.0003532305153844689 0.009293000188434906 0.00964839045667932 
-128.00000000000057 0.002523663362531533 0.004522862556828371 0.007047366808746018 
-127.0000000000006 0.006026682337613235 0.0010007899408583981 0.007027303304509469 
-126.0000000000006 0.009800138131326994 6.615566011909387e-05 0.009865366204994109 
-125.00000000000063 0.01281911548484525 0.0024506653859585246 0.015268291451508282 
-124.00000000000063 0.01436128940221411 0.008105436880142588 0.02246488530687673 
-123.00000000000065 0.014145575544873244 0.016227800420122562 0.03037148687258249 
-122.00000000000065 0.012335467344193333 0.025459878248933004 0.03779384622948513 
-121.00000000000068 0.009435899004255115 0.03419427708233648 0.04362961320852401 
-120.00000000000068 0.00613208706444853 0.040907867603505135 0.04704089220619272 
-119.00000000000068 0.003120605289791012 0.044451307992168246 0.04757479932844502 
-118.0000000000007 0.0009718088464029035 0.04424342685187958 0.045220266130268624 
-117.00000000000071 4.53854667402988e-05 0.04034753511469218 0.04039993685493131 
-116.00000000000072 0.00046342873690673577 0.033433506500269376 0.03390538281333176 
-115.00000000000072 0.0021321493283170878 0.02464965456194532 0.026790761140295497 
-114.00000000000075 0.004795934048519541 0.01543953552103115 0.020243740275957114 
-113.00000000000075 0.008105711747372782 0.007340930318426203 0.015452892003164994 
-112.00000000000078 0.011686039327242482 0.0017993309040566588 0.0134882818971884 
-111.00000000000078 0.015190083511910446 1.9053149901192217e-05 0.015207556177795435 
-110.00000000000078 0.018337001899047398 0.0028644160055129077 0.021194473048839875 
-109.00000000000081 0.020930869075151803 0.010813507019846546 0.031731552253110376 
-108.00000000000081 0.022863585282212353 0.023959328512810546 0.04680408316363884 
-107.00000000000082 0.024105992353598737 0.04204819564679433 0.06612959491149571 
-106.00000000000084 0.024691901826119647 0.06454308245396978 0.08920519496989007 
-105.00000000000085 0.024699288579015818 0.09069969582871329 0.11536481254493476 
-104.00000000000085 0.02423193029943244 0.11964470883177089 0.14383905909893108 
-103.00000000000087 0.023403630344350595 0.15044809418649602 0.1738117833444718 
-102.00000000000088 0.022326098370787834 0.1821842619808179 0.20446909684501 
-101.00000000000088 0.021100720005466984 0.2139792819756439 0.23503837912142972 
-100.00000000000091 0.01981387320146507 0.24504359466936346 0.264816321334303 
-99.00000000000091 0.018535130561046064 0.2746911728553782 0.2931863072022312 
-98.00000000000094 0.017317573970969734 0.3023470875921534 0.31962630961782584 
-97.00000000000094 0.016199477818811234 0.3275459328509434 0.3437090123662573 
-96.00000000000094 0.015206730054738667 0.3499236812373892 0.36509609800980225 
-95.00000000000097 0.014355507975787165 0.36920539670434427 0.3835286446169407 
-94.00000000000097 0.01365487369051569 0.3851909261588969 0.3988154184804878 
-93.00000000000098 0.013109082255791785 0.39774031684353994 0.4108206030811342 
-92.000000000001 0.012719493974137974 0.40676032281265634 0.4194522197041199 
-91.00000000000101 0.012486049609716787 0.4121930109816176 0.42465220946457677 
-90.00000000000101 0.012408306433229262 0.41400717438279366 0.42638888276765025 
-89.00000000000104 0.012486049609716764 0.4121930109816256 0.4246522094645769 
-88.00000000000104 0.012719493974137719 0.4067603228126703 0.41945221970412144 
-87.00000000000104 0.013109082255790007 0.39774031684356265 0.41082060308113444 
-86.00000000000107 0.013654873690514914 0.38519092615892586 0.3988154184804882 
-85.00000000000107 0.014355507975784863 0.36920539670438113 0.3835286446171059 
-84.0000000000011 0.015206730054737199 0.34992368123743073 0.36509609800981196 
-83.0000000000011 0.01619947781880899 0.32754593285099093 0.3437090123668317 
-82.00000000000111 0.01731757397096733 0.30234708759220824 0.3196263096178684 
-81.00000000000112 0.01853513056104289 0.27469117285543665 0.29318630720223243 
-80.00000000000114 0.0198138732014622 0.24504359466942502 0.2648163213343178 
-79.00000000000114 0.021100720005464427 0.2139792819757082 0.23503837912143402 
-78.00000000000115 0.022326098370785676 0.18218426198088222 0.20446909684502798 
-77.00000000000117 0.023403630344348215 0.1504480941865597 0.1738117833445178 
-76.00000000000117 0.024231930299431582 0.11964470883183258 0.14383905909895214 
-75.00000000000118 0.024699288579014936 0.09069969582877001 0.1153648125450495 
-74.0000000000012 0.024691901826119522 0.06454308245401989 0.08920519496991076 
-73.00000000000121 0.024105992353600184 0.04204819564683572 0.06612959491152225 
-72.00000000000122 0.022863585282215364 0.023959328512842597 0.04680408316367521 
-71.00000000000124 0.020930869075156282 0.010813507019867948 0.03173155225313525 
-70.00000000000125 0.0183370018990536 0.0028644160055237393 0.021194473048871117 
-69.00000000000126 0.015190083511916922 1.905314990204901e-05 0.015207556177810113 
-68.00000000000126 0.011686039327249499 0.0017993309040489 0.013488281897185763 
-67.00000000000128 0.008105711747380463 0.00734093031841191 0.015452892003162924 
-66.0000000000013 0.004795934048525532 0.015439535521013036 0.02024374027592142 
-65.0000000000013 0.002132149328321696 0.02464965456192665 0.02679076114025765 
-64.00000000000131 0.00046342873690888157 0.0334335065002529 0.03390538281332948 
-63.00000000000132 4.53854667398269e-05 0.04034753511468081 0.04039993685492573 
-62.000000000001336 0.0009718088463996783 0.04424342685187523 0.045220266130257564 
-61.00000000000135 0.0031206052897856345 0.0444513079921716 0.047574799328445716 
-60.00000000000135 0.006132087064441801 0.04090786760351603 0.04704089220624597 
-59.000000000001364 0.009435899004248467 0.03419427708235243 0.04362961320852501 
-58.00000000000138 0.012335467344188134 0.02545987824895166 0.03779384622953533 
-57.00000000000139 0.014145575544870389 0.016227800420140766 0.030371486872585767 
-56.0000000000014 0.014361289402215394 0.008105436880157064 0.022464885306881427 
-55.000000000001414 0.012819115484850114 0.002450665385966793 0.015268291451510659 
-54.00000000000143 0.00980013813133421 6.61556601204315e-05 0.00986536620499433 
-53.00000000000144 0.00602668233762085 0.001000789940853518 0.007027303304518304 
-52.00000000000145 0.0025236633625375566 0.0045228625568195 0.0070473668087454085 
-51.00000000000146 0.0003532305153870151 0.009293000188424978 0.009648390456672798 
-50.00000000000147 0.0002793473631676881 0.01371151762101026 0.013994619059258378 
-49.00000000000148 0.002462657876650639 0.01635856845866059 0.018826646884138896 
-48.00000000000149 0.006305704798298605 0.016404348674247025 0.022716830238949798 
-47.000000000001506 0.010546531345423465 0.01385872449637043 0.024412611627441835 
-46.00000000000152 0.013628143799690596 0.009565352674707647 0.02320029206663123 
-45.00000000000153 0.01426472983156382 0.004920966009045924 0.019190754588078764 
-44.000000000001535 0.012017426259204928 0.0013957048197202847 0.013415706596547066 
-43.00000000000155 0.0076323346389878775 1.2074800890574383e-05 0.007644613618971592 
-42.000000000001556 0.00292786608210396 0.0009730836749525096 0.0038999113660330405 
-41.00000000000157 0.00016577698739536956 0.003591875037746294 0.0037572376068553902 
-40.000000000001585 0.0010690229046375435 0.006569253446861384 0.007640381194611963 
-39.0000000000016 0.005873616557434716 0.008526094417967334 0.014405361520748432 
-38.000000000001606 0.012902863124710182 0.008580904815009796 0.021492455630458353 
-37.00000000000161 0.019031445532962696 0.006725062687001879 0.02576617587850889 
-36.00000000000163 0.021046691632536068 0.003818729467720818 0.024873283485357105 
-35.00000000000164 0.0174242445254736 0.0011911015793998642 0.018619304620107427 
-34.00000000000165 0.009641887525145445 1.400888306313271e-05 0.0096558939135448 
-33.00000000000166 0.002120842973830277 0.0007393467367459216 0.002858698324707958 
-32.00000000000168 0.0003686456445317011 0.002879069409795103 0.003248838950429249 
-31.000000000001688 0.007823016829767222 0.0052516424290894705 0.013082033325522779 
-30.000000000001698 0.02289238935696871 0.006586107250036642 0.029492966751258544 
-29.000000000001705 0.03819548925432337 0.00618060813191522 0.044394601471389565 
-28.00000000000172 0.04352438811991497 0.004266526159604131 0.04780763993721795 
-27.00000000000173 0.03248213375021136 0.001872364401945119 0.03436423412292809 
-26.00000000000174 0.010565954547058196 0.0002499782119499769 0.01081803128360217 
-25.00000000000175 0.0007053080824857519 0.0001761867800490316 0.0008818860199421859 
-24.000000000001766 0.04207680717592424 0.0015269875143614855 0.043612851936477307 
-23.000000000001776 0.18006396031715347 0.0033760332577888064 0.1834659573265287 
-22.00000000000179 0.44912078141101575 0.004564359680317106 0.4537255468395573 
-21.000000000001798 0.8544878404676503 0.004400545796434637 0.8589240417352049 
-20.00000000000181 1.3610237933058744 0.00306074714805675 1.3640805486543426 
-19.000000000001823 1.896110003578727 0.001436600807249326 1.897462159862646 
-18.000000000001833 2.3684446839529976 0.0005278631645128873 2.3687767139514686 
-17.000000000001844 2.6973830339530442 0.0007776210244273559 2.697847365071237 
-16.000000000001855 2.841606884618502 0.001797231127461845 2.8429986913549286 
-15.000000000001867 2.8145935481702016 0.0026761449054207805 2.816822447406889 
-14.000000000001878 2.6790152992969887 0.002671616375115802 2.681255634420978 
-13.000000000001888 2.521285890429517 0.0017935608673798442 2.5227085904442172 
-12.0000000000019 2.416842699232151 0.0008468961496951985 2.417396273839276 
-11.000000000001913 2.4016116159912566 0.0008597200783666115 2.4022449147839713 
-10.000000000001922 2.462553427301859 0.002273946121066267 2.4646420472621213 
-9.000000000001934 2.5510631706214744 0.0044880869622318685 2.5553837796576264 
-8.000000000001945 2.611730036456686 0.006142792289304832 2.6177147217818875 
-7.000000000001957 2.6114363074695275 0.006033454614687278 2.617327133089387 
-6.000000000001967 2.55408841730333 0.004058313280056041 2.5580290278782076 
-5.000000000001979 2.474367857513825 0.0015126971993833416 2.4757871509735834 
-4.00000000000199 2.4153801654196045 0.0004278857774590913 2.4157233112667047 
-3.0000000000020015 2.4036103174114065 0.0022954665273773726 2.4058076585331323 
-2.000000000002013 2.4354247559491293 0.006982821124036569 2.4422850070973645 
-1.0000000000020242 2.4821322380623725 0.012591617486612344 2.4945907697972416 
-2.0355549961366507e-12 2.5095975409447333 0.016437403251574122 2.5259288780049935 
0.9999999999979531 2.50002970372906 0.016595129443745082 2.516586970288668 
1.9999999999979419 2.4626746070339554 0.013053428076536899 2.4757738717721494 
2.9999999999979305 2.427128764609299 0.0077360543608862055 2.4349627998193366 
3.999999999997919 2.4236146761193296 0.0033586494172700575 2.427046816782285 
4.999999999997908 2.462479506912226 0.001832284249390748 2.4642677355637805 
5.999999999997897 2.525724196818476 0.003211308219483808 2.5287075507850574 
6.999999999997885 2.5762567237621807 0.005822897846220586 2.581663655446425 
7.999999999997874 2.5799984164730048 0.00745019030211869 2.5869108076410683 
8.999999999997863 2.528125640661591 0.006776314722357457 2.534353158404106 
9.99999999999785 2.446131721926767 0.004163080681490328 2.449842749347682 
10.999999999997842 2.3833869113539365 0.001305360898593868 2.3843952668907704 
11.99999999999783 2.3875317255532273 4.440417334712941e-05 2.3874210130651514 
12.999999999997817 2.4764923032611303 0.0011480335667686937 2.4775549284014793 
13.999999999997806 2.622636145543476 0.003844345949275367 2.626372894611551 
14.999999999997796 2.7577999684861965 0.006370223492111827 2.763974274967388 
15.999999999997783 2.7977777694158 0.0071321806646130375 2.804614588131591 
16.999999999997772 2.675585781465213 0.005708052942064624 2.6809432967199758 
17.999999999997762 2.3689084836629006 0.0030613631377160297 2.3716380644286956 
18.99999999999775 1.910133269747477 0.0008727950627479573 1.9107600107147151 
19.999999999997737 1.3754238461530874 0.00045376214714959445 1.3757485587437368 
20.999999999997726 0.858296339636812 0.0019422207106388422 0.8602137881011317 
21.99999999999772 0.43904917726717374 0.004266391320730632 0.4433513813569019 
22.999999999997705 0.16193130548020895 0.005861626968573763 0.16783948925135467 
23.999999999997694 0.02752694396685612 0.005665859830347057 0.033216918505433166 
24.99999999999768 0.0009874643751112883 0.003775646985795945 0.004758484398705166 
25.99999999999767 0.030625551836373884 0.0013806635315711754 0.03198846774204894 
26.99999999999766 0.06837411191121122 4.1618563382474306e-05 0.06840755289418832 
27.999999999997648 0.08439899111383055 0.0007574519432741224 0.0851721657116875 
28.999999999997634 0.0717689404957475 0.003367664518313073 0.07517420385768477 
29.999999999997627 0.04159833379767274 0.006619926770403296 0.04826175249620222 
30.999999999997616 0.012567883994384056 0.008847568745391669 0.021444913393463275 
31.999999999997602 5.2686146664167434e-05 0.008871900289290129 0.008927563219360415 
32.99999999999759 0.009170951073850363 0.00664350362448879 0.015792666378091395 
33.99999999999758 0.03370942179919733 0.0032978413218063126 0.03697555321343264 
34.99999999999757 0.06025989218616787 0.0006162965236734966 0.06085481124811886 
35.999999999997556 0.07504228282373945 0.00017925802173711358 0.07522592231398362 
36.99999999999754 0.07031942678957627 0.002628459603519114 0.07298077718452974 
37.999999999997534 0.04797112661456305 0.007375220252450384 0.05539574694847709 
38.99999999999753 0.019204594718214535 0.012860683423459933 0.032108707545674665 
39.99999999999751 0.0008915841461141433 0.017217653075340667 0.018122216306213478 
40.9999999999975 0.010100181091867824 0.019020703072797913 0.029085997340953497 
41.999999999997485 0.05875801280348448 0.01780281451147498 0.07647387979517133 
42.99999999999748 0.1500659198779094 0.014147047841721102 0.16408419689489634 
43.99999999999746 0.27751739082109694 0.009357421625417025 0.2867251198999951 
44.999999999997456 0.4264971864439102 0.0048844292370586505 0.43123551526856974 
45.99999999999745 0.5777223179415187 0.0017614538206003395 0.579361637925329 
46.999999999997435 0.7114205597588886 0.00027926413046347877 0.7116119180519184 
47.99999999999742 0.8111454255265044 1.326443383964022e-05 0.8111025613982381 
48.99999999999741 0.8664175007771522 0.00017598592996730868 0.8665551190913207 
49.9999999999974 0.873816030001295 0.0001511282336821224 0.8739251125723891 
50.999999999997385 0.8365748176856753 1.2167004027478868e-05 0.8365180878229229 
51.99999999999738 0.7630549673573983 0.0008468330211298497 0.7637867594320603 
52.99999999999737 0.6646235679754492 0.004781857683775664 0.6692330434726271 
53.99999999999736 0.5534667329120189 0.014698897592278886 0.5679348696964897 
54.99999999999734 0.44074973074963625 0.03371977541685207 0.47418928584290476 
55.99999999999733 0.33536439889511027 0.06459355913760219 0.39964509097722756 
56.99999999999732 0.24332911943981553 0.10913023212248213 0.35213534140994507 
57.99999999999731 0.16776803902372125 0.16780013508230202 0.33525567229075737 
58.99999999999729 0.1093124652232047 0.2395685342272414 0.34860061327202213 
59.99999999999728 0.066738987840448 0.321977387165209 0.3884842959611227 
60.99999999999728 0.037674163746483955 0.4114364435058571 0.44893727157981 
61.999999999997264 0.019237419950747417 0.5036527785442334 0.5227799628161833 
62.99999999999725 0.008545247731565852 0.5941150427592495 0.6026119418269156 
63.99999999999724 0.003047698274172886 0.6785541171689444 0.6816096489531611 
64.99999999999723 0.0007048445147453452 0.7533201099034356 0.7540801362674915 
65.99999999999721 3.345454167633102e-05 0.8156401081786997 0.8157655307075424 
66.9999999999972 6.358414179119473e-05 0.8637457699417093 0.8639270727045918 
67.9999999999972 0.00024424560095256855 0.8968803170124434 0.8972575217684535 
68.99999999999719 0.0003305651872215385 0.9152084345510623 0.9156779127108489 
69.99999999999717 0.0002754086240753056 0.9196595152932516 0.920072131848653 
70.99999999999716 0.00013896955810727377 0.9117355021796553 0.9120040958186417 
71.99999999999714 2.1891640515757723e-05 0.8933109307655988 0.8934507220713347 
72.99999999999714 2.182558850943297e-05 0.8664465181618052 0.8665719429725722 
73.99999999999713 0.00020993195256550814 0.8332304708164956 0.833528441287067 
74.99999999999712 0.0006223521267862457 0.7956548665677335 0.7963494743730918 
75.9999999999971 0.0012615421933984538 0.7555288088562472 0.7568473673125459 
76.9999999999971 0.0021030536977253915 0.714425917150559 0.7165718111326034 
77.99999999999709 0.003104403681072285 0.67366113285262 0.676795577711034 
78.99999999999707 0.004213785239682709 0.6342905884543077 0.6385231425206443 
79.99999999999706 0.005377339519885003 0.5971281017580958 0.6025144926343526 
80.99999999999704 0.006544454350240666 0.5627723820382033 0.5693176688584556 
81.99999999999704 0.007671060125234936 0.5316399663444717 0.5393050291354201 
82.99999999999702 0.008721189289808163 0.5039999968845061 0.5127096102158859 
83.99999999999702 0.009667200134805303 0.4800080292039234 0.4896591783397163 
84.999999999997 0.010489089887244878 0.4597370157880244 0.4702065393917172 
85.99999999999699 0.01117328123414591 0.44320438470940177 0.45435541327805207 
86.99999999999697 0.011711195041235072 0.4303947117798397 0.44208168476101 
87.99999999999697 0.012097843733530936 0.421277877215336 0.43335015712090813 
88.99999999999696 0.012330608578041101 0.4158228288190463 0.42812709463094756 
89.99999999999694 0.012408306433229009 0.4140071743827951 0.42638888276765025 
90.99999999999694 0.012330608578042334 0.41582282881902427 0.4281270946309239 
91.99999999999692 0.012097843733532607 0.4212778772152906 0.43335015712090735 
92.99999999999692 0.01171119504123844 0.43039471177977134 0.4420816847609837 
93.99999999999689 0.011173281234150404 0.44320438470931234 0.45435541327760764 
94.99999999999689 0.01048908988724965 0.45973701578791104 0.47020653939170365 
95.99999999999689 0.009667200134810787 0.4800080292037871 0.48965917833971084 
96.99999999999686 0.008721189289814819 0.5039999968843469 0.5127096102157728 
97.99999999999686 0.007671060125242065 0.5316399663442928 0.5393050291353141 
98.99999999999685 0.006544454350247785 0.5627723820380034 0.569317668858401 
99.99999999999685 0.005377339519892292 0.5971281017578766 0.6025144926343436 
100.99999999999682 0.00421378523968966 0.6342905884540736 0.6385231425206036 
101.99999999999682 0.0031044036810789293 0.6736611328523741 0.6767955777109756 
102.99999999999679 0.0021030536977308264 0.7144259171503079 0.7165718111323496 
103.99999999999679 0.0012615421934029014 0.7555288088559979 0.7568473673124692 
104.99999999999679 0.0006223521267894517 0.7956548665674943 0.7963494743722148 
105.99999999999676 0.0002099319525671725 0.8332304708162767 0.8335284412869978 
106.99999999999676 2.1825588509951307e-05 0.8664465181616195 0.866571942971853 
107.99999999999673 2.1891640515280986e-05 0.8933109307654581 0.8934507220713201 
108.99999999999673 0.00013896955810640868 0.9117355021795729 0.9120040958186261 
109.99999999999672 0.000275408624074631 0.9196595152932391 0.9200721318486537 
110.99999999999672 0.00033056518722164536 0.9152084345511304 0.9156779127108559 
111.99999999999669 0.00024424560095350536 0.8968803170126001 0.8972575217691667 
112.99999999999669 6.358414179213861e-05 0.8637457699419578 0.8639270727048269 
113.99999999999669 3.345454167513679e-05 0.8156401081790385 0.8157655307078031 
114.99999999999666 0.0007048445147373704 0.753320109903857 0.7540801362684026 
115.99999999999666 0.0030476982741503757 0.6785541171694351 0.6816096489540917 
116.99999999999663 0.008545247731518532 0.5941150427597888 0.6026119418271152 
117.99999999999663 0.019237419950661045 0.5036527785447975 0.5227799628168701 
118.99999999999662 0.037674163746340014 0.41143644350641684 0.44893727158021035 
119.9999999999966 0.06673898784023174 0.3219773871657377 0.388484295961742 
120.9999999999966 0.10931246522289556 0.23956853422771632 0.3486006132725167 
121.99999999999659 0.16776803902331158 0.16780013508270256 0.33525567229052966 
122.99999999999658 0.2433291194392988 0.10913023212279824 0.3521353414090306 
123.99999999999656 0.3353643988945028 0.06459355913783114 0.39964509097693884 
124.99999999999656 0.4407497307489624 0.03371977541700203 0.47418928584245607 
125.99999999999653 0.5534667329113241 0.014698897592364217 0.5679348696955145 
126.99999999999653 0.6646235679747944 0.004781857683814782 0.6692330434716453 
127.99999999999653 0.7630549673568539 0.000846833021141806 0.7637867594300324 
128.9999999999965 0.8365748176853266 1.216700402793731e-05 0.836518087822722 
129.9999999999965 0.8738160300011982 0.00015112823368106578 0.8739251125723847 
130.99999999999648 0.8664175007773455 0.00017598592996808895 0.8665551190915275 
131.99999999999648 0.811145425526988 1.3264433840155776e-05 0.8111025613988073 
132.99999999999645 0.7114205597596207 0.00027926413045885773 0.7116119180530527 
133.99999999999645 0.5777223179424091 0.0017614538205864452 0.5793616379264185 
134.99999999999642 0.4264971864448431 0.004884429237034768 0.43123551526923176 
135.99999999999642 0.27751739082196114 0.009357421625387368 0.2867251199007422 
136.99999999999642 0.15006591987859066 0.014147047841693662 0.16408419689548012 
137.9999999999964 0.058758012803914475 0.017802814511459063 0.0764738797955045 
138.9999999999964 0.010100181092036883 0.019020703072799506 0.029085997341099346 
139.9999999999964 0.000891584146070627 0.017217653075360533 0.018122216306178225 
140.99999999999636 0.019204594718051887 0.012860683423491804 0.03210870754553312 
141.99999999999636 0.04797112661439026 0.007375220252483598 0.0553957469483606 
142.99999999999636 0.07031942678948674 0.002628459603542263 0.07298077718446057 
143.99999999999633 0.07504228282377272 0.0001792580217432255 0.07522592231398949 
144.99999999999633 0.06025989218630529 0.0006162965236627462 0.06085481124823007 
145.99999999999633 0.03370942179936925 0.003297841321785967 0.03697555321354573 
146.9999999999963 0.009170951073964404 0.00664350362447011 0.015792666378204336 
147.9999999999963 5.2686146654758565e-05 0.008871900289282787 0.008927563219339756 
148.99999999999628 0.01256788399424565 0.008847568745399301 0.02144491339335612 
149.99999999999628 0.04159833379747269 0.006619926770421703 0.04826175249604012 
150.99999999999625 0.07176894049559784 0.003367664518332602 0.07517420385765336 
151.99999999999625 0.08439899111383715 0.0007574519432850965 0.08517216571172387 
152.99999999999625 0.06837411191139454 4.161856338007814e-05 0.06840755289427836 
153.99999999999622 0.030625551836621974 0.001380663531558287 0.031988467742187714 
154.99999999999622 0.0009874643751754844 0.0037756469857812927 0.00475848439875285 
155.9999999999962 0.027526943966412497 0.0056658598303399475 0.03321691850504118 
156.9999999999962 0.16193130547897358 0.005861626968578595 0.1678394892503703 
157.99999999999616 0.439049177265023 0.004266391320744154 0.4433513813544635 
158.99999999999616 0.8582963396338861 0.00194222071065201 0.860213788098349 
159.99999999999616 1.3754238461497768 0.00045376214715341724 1.3757485587393046 
160.99999999999613 1.9101332697443452 0.0008727950627391431 1.9107600107125875 
161.99999999999613 2.3689084836605057 0.0030613631376995073 2.3716380644267403 
162.9999999999961 2.6755857814638957 0.0057080529420506015 2.6809432967198426 
163.9999999999961 2.7977777694155943 0.007132180664610672 2.804614588131587 
164.9999999999961 2.757799968486816 0.006370223492123039 2.7639742749675507 
165.99999999999608 2.6226361455444214 0.003844345949293296 2.626372894615473 
166.99999999999608 2.4764923032619013 0.001148033566781798 2.4775549284049636 
167.99999999999608 2.387531725553518 4.4404173346664134e-05 2.387421013065232 
168.99999999999605 2.3833869113537185 0.0013053608985797484 2.3843952668907353 
169.99999999999605 2.4461317219262697 0.00416308068147154 2.4498427493476487 
170.99999999999602 2.5281256406611385 0.00677631472234617 2.5343531584040133 
171.99999999999602 2.5799984164728516 0.007450190302122131 2.586910807641048 
172.99999999999602 2.5762567237623735 0.005822897846235615 2.5816636554474277 
173.99999999999602 2.525724196818865 0.003211308219498309 2.528707550785126 
174.99999999999596 2.4624795069125702 0.0018322842493912778 2.464267735564305 
175.99999999999596 2.423614676119443 0.0033586494172509014 2.4270468167822195 
176.99999999999596 2.4271287646091557 0.007736054360853895 2.4349627998190164 
177.99999999999596 2.462674607033698 0.013053428076507133 2.4757738717686726 
178.99999999999596 2.5000297037288943 0.016595129443733633 2.5165869702885773 


==> figures/mimo_beta_-5db_cb/beampattern29.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.573673311679039 0.05168873067069176 2.626372533068191 
-179.0 2.3941258418348186 0.2236390587035204 2.6194883245683296 
-178.0 2.0290161548541192 0.5550095713103178 2.5863817114817995 
-177.00000000000006 1.5217455031611076 1.037751005841973 2.562169514829376 
-176.00000000000006 0.9649329333237912 1.6058173867013015 2.5732690691098856 
-175.00000000000006 0.4695502095144364 2.146739883087574 2.618175953227925 
-174.00000000000006 0.1303182712297584 2.534670157130763 2.665915439827867 
-173.00000000000006 0.0015809569369569188 2.6726263024567256 2.6741092177428296 
-172.0000000000001 0.09093352370096928 2.5265188135506538 2.6165343666361327 
-171.0000000000001 0.36851366234643457 2.136599196804589 2.5037659661110396 
-170.0000000000001 0.7832581058158137 1.6018569497744988 2.3837727235392165 
-169.0000000000001 1.276669259857393 1.0446700792129426 2.3203364394554487 
-168.00000000000014 1.7891873073362958 0.5709358507613307 2.359610719500502 
-167.00000000000017 2.2606608983687413 0.2414332820980454 2.502034235193875 
-166.00000000000017 2.6305612114482186 0.06366776267835673 2.6944574610417766 
-165.00000000000017 2.8432018739755827 0.003694391038321718 2.8472161083663226 
-164.00000000000017 2.8589791017454522 0.009333025998059147 2.868573388616276 
-163.0000000000002 2.6674834320413456 0.03323657658574395 2.700858492022765 
-162.0000000000002 2.295560645721389 0.04692766958232018 2.342518128962856 
-161.00000000000023 1.8047210445268875 0.04288869301171821 1.8475861509103597 
-160.00000000000023 1.276965194030523 0.027633286935552122 1.3045760984322912 
-159.00000000000023 0.7935162532406872 0.011727581478691677 0.805250246886446 
-158.00000000000026 0.41425618898105876 0.0022298658300076548 0.41651819816658453 
-157.00000000000026 0.16527500857030208 0.00012884510696474055 0.16544141557566358 
-156.00000000000026 0.03826899357511048 0.002117309292982135 0.04040987013720234 
-155.00000000000028 0.0005467740204971964 0.0041242055958935825 0.004673891337043282 
-154.00000000000028 0.010501978057111847 0.0040125339534167765 0.014503852729201787 
-153.0000000000003 0.03216096683738921 0.0021820901862454963 0.03433227908603516 
-152.0000000000003 0.04395082200460982 0.00040248967347952547 0.0443528393471676 
-151.0000000000003 0.040026666994009946 0.0001234834356791077 0.04016180808119498 
-150.00000000000034 0.025694074964306292 0.0014574733792909308 0.02716913851016487 
-149.00000000000034 0.01033036947359287 0.0033051254968477213 0.013649920459985107 
-148.00000000000037 0.0012687307336993405 0.00428608607186415 0.005559972846940256 
-147.00000000000037 0.000761920862680076 0.003722593999960421 0.004480513085055441 
-146.0000000000004 0.00629335005517328 0.002043712346885266 0.008329454379009602 
-145.0000000000004 0.013048079460292059 0.0004414575575568555 0.013485597984072813 
-144.00000000000043 0.01679674036660059 8.152873796757837e-05 0.01688278189236362 
-143.00000000000043 0.0157733163794409 0.0013859135045713967 0.01717207354598507 
-142.00000000000043 0.010962984111838268 0.003794111032121286 0.014773658977818615 
-141.00000000000045 0.005068100937293241 0.006093938854344822 0.011175910143678677 
-140.00000000000045 0.0009262397532298818 0.007095575236372444 0.008028141557012014 
-139.00000000000048 0.00019659517849234516 0.006268225491607626 0.006462660468507149 
-138.00000000000048 0.00281854499451291 0.004018339614261329 0.00682952655574045 
-137.00000000000048 0.0073038122687685975 0.0014974423685362268 0.008794577149642768 
-136.0000000000005 0.011567359664907434 6.224226921636297e-05 0.01162938028243129 
-135.0000000000005 0.013852948870785201 0.0006567593400560411 0.014519124826251619 
-134.0000000000005 0.013371983211729305 0.0033935500987648582 0.016783904363880074 
-133.00000000000054 0.010468916486921578 0.007498009858098646 0.01799004307071317 
-132.00000000000054 0.006344369114233721 0.011613552703534284 0.017979727832515034 
-131.00000000000054 0.002520738261977358 0.014322868836645157 0.01685846667816477 
-130.00000000000057 0.0002852773815142993 0.01467383173169792 0.01496380217935626 
-129.00000000000057 0.0003016573729385683 0.012520438995951578 0.012816882539604649 
-128.00000000000057 0.0024830201420811405 0.008575960094554523 0.011047472613048585 
-127.0000000000006 0.006114983865800792 0.0041847658490223065 0.010287757071054598 
-126.0000000000006 0.01014210597027929 0.0009095135977052133 0.01104541239212218 
-125.00000000000063 0.013501928462938143 7.521009714883774e-05 0.01358170032591236 
-124.00000000000063 0.01540360047888937 0.0024056168928617756 0.01782696423464368 
-123.00000000000065 0.015487622932616633 0.00784244225347412 0.023360316619129445 
-122.00000000000065 0.013850415468703026 0.015575030135132369 0.029464688616375505 
-121.00000000000068 0.010956573472079144 0.024249390986875872 0.035248749311446906 
-120.00000000000068 0.007484323551941655 0.03228574302212323 0.03981024850242095 
-119.00000000000068 0.004154534988868296 0.03821949262950122 0.04240603970210395 
-118.0000000000007 0.001584693480681196 0.040989635786510666 0.042594221284916196 
-117.00000000000071 0.00019288910849453458 0.04012327267333537 0.040322237851355615 
-116.00000000000072 0.00015937475961005164 0.03579573160631097 0.03594810612572736 
-115.00000000000072 0.0014391319251460036 0.028774209555868648 0.030196207397353878 
-114.00000000000075 0.0038103454841233466 0.02027323935332199 0.024060924813570406 
-113.00000000000075 0.006940882409244367 0.01176044169963732 0.01867870855710585 
-112.00000000000078 0.010456561202913623 0.0047515408002689295 0.015191331839357815 
-111.00000000000078 0.013999365567886168 0.0006269920770224458 0.014620813762619684 
-110.00000000000078 0.017269016887846125 0.000491994356927445 0.017771158159378086 
-109.00000000000081 0.020046126237543226 0.005090160737168505 0.0251653636189268 
-108.00000000000081 0.022198719927604048 0.014770980964446515 0.03701959732321708 
-107.00000000000082 0.023676022572729043 0.029503747637672512 0.05325106429637529 
-106.00000000000084 0.024494120749203627 0.04892626886170074 0.07351250369210553 
-105.00000000000085 0.024717861916519205 0.07241520715880852 0.09724450208805335 
-104.00000000000085 0.024442472619727863 0.09916562433911866 0.12373669027602203 
-103.00000000000087 0.023777271021648682 0.12826948187673484 0.15218995552844053 
-102.00000000000088 0.022832770778335888 0.15878569229285538 0.18177357131952412 
-101.00000000000088 0.021711587590922562 0.18979723577256735 0.21167317969121113 
-100.00000000000091 0.020502933239636825 0.220453438693188 0.24112751619590655 
-99.00000000000091 0.019280112506215218 0.24999753643306005 0.2694534217590866 
-98.00000000000094 0.018100283258458614 0.27778104499332107 0.2960599307862117 
-97.00000000000094 0.017005739223662997 0.3032672851589799 0.32045304135467123 
-96.00000000000094 0.016026068610622946 0.3260267415509597 0.342233203998109 
-95.00000000000097 0.01518067942997232 0.3457269237921497 0.36108768700902244 
-94.00000000000097 0.014481327463059383 0.36211915273882234 0.3767798762250332 
-93.00000000000098 0.013934412369134183 0.3750243276770006 0.38913732938533974 
-92.000000000001 0.013542909868165458 0.3843193212956866 0.3980400983778833 
-91.00000000000101 0.013307880118019692 0.38992525205856 0.4034105077234951 
-90.00000000000101 0.013229536497796991 0.3917985280151572 0.4052052664415155 
-89.00000000000104 0.013307880118019597 0.38992525205856776 0.4034105077234951 
-88.00000000000104 0.013542909868165039 0.3843193212957006 0.39804009837789034 
-87.00000000000104 0.013934412369133639 0.3750243276770244 0.3891373293853407 
-86.00000000000107 0.014481327463057891 0.3621191527388508 0.3767798762250347 
-85.00000000000107 0.015180679429970824 0.34572692379218845 0.3610876870090235 
-84.0000000000011 0.016026068610621128 0.32602674155100225 0.3422332039981415 
-83.0000000000011 0.017005739223661144 0.30326728515902773 0.32045304135469094 
-82.00000000000111 0.018100283258456373 0.2777810449933761 0.2960599307862336 
-81.00000000000112 0.01928011250621273 0.24999753643311862 0.26945342175911335 
-80.00000000000114 0.020502933239634622 0.22045343869324915 0.24112751619595207 
-79.00000000000114 0.021711587590919845 0.1897972357726312 0.2116731796912199 
-78.00000000000115 0.022832770778333605 0.15878569229291709 0.18177357131957103 
-77.00000000000117 0.02377727102164657 0.12826948187679627 0.15218995552847076 
-76.00000000000117 0.024442472619727075 0.09916562433917558 0.12373669027602702 
-75.00000000000118 0.024717861916519177 0.07241520715886009 0.09724450208808329 
-74.0000000000012 0.024494120749203686 0.048926268861745434 0.07351250369223618 
-73.00000000000121 0.023676022572731596 0.029503747637707193 0.05325106429638778 
-72.00000000000122 0.022198719927607462 0.014770980964471629 0.037019597323254286 
-71.00000000000124 0.020046126237547736 0.005090160737183138 0.02516536361893838 
-70.00000000000125 0.017269016887852262 0.0004919943569317828 0.01777115815940895 
-69.00000000000126 0.01399936556789307 0.000626992077017785 0.01462081376261982 
-68.00000000000126 0.01045656120292048 0.004751540800257174 0.015191331839355011 
-67.00000000000128 0.006940882409251892 0.011760441699621378 0.018678708557095136 
-66.0000000000013 0.0038103454841288695 0.020273239353303954 0.024060924813555276 
-65.0000000000013 0.0014391319251498605 0.028774209555852717 0.030196207397352015 
-64.00000000000131 0.00015937475961132214 0.035795731606298745 0.03594810612572669 
-63.00000000000132 0.00019288910849304117 0.04012327267333005 0.04032223785135387 
-62.000000000001336 0.0015846934806770549 0.040989635786512435 0.04259422128491676 
-61.00000000000135 0.004154534988862211 0.03821949262951012 0.042406039702050105 
-60.00000000000135 0.007484323551934384 0.03228574302213814 0.03981024850242047 
-59.000000000001364 0.010956573472072647 0.024249390986893108 0.03524874931144774 
-58.00000000000138 0.013850415468698122 0.015575030135149557 0.029464688616382 
-57.00000000000139 0.015487622932614731 0.007842442253488185 0.023360316619151097 
-56.0000000000014 0.015403600478891343 0.0024056168928699223 0.017826964234642913 
-55.000000000001414 0.01350192846294366 7.521009715022694e-05 0.013581700325937134 
-54.00000000000143 0.010142105970287 0.0009095135977006915 0.011045412392124417 
-53.00000000000144 0.00611498386580896 0.0041847658490139555 0.01028775707105923 
-52.00000000000145 0.0024830201420873222 0.008575960094545535 0.011047472613047301 
-51.00000000000146 0.0003016573729409693 0.012520438995944802 0.01281688253959462 
-50.00000000000147 0.00028527738151194173 0.014673831731695963 0.014963802179354585 
-49.00000000000148 0.0025207382619708367 0.014322868836648345 0.016858466678182152 
-48.00000000000149 0.006344369114225116 0.011613552703541776 0.01797972783251449 
-47.000000000001506 0.010468916486914287 0.007498009858107555 0.01799004307071345 
-46.00000000000152 0.01337198321172564 0.0033935500987722533 0.016783904363889563 
-45.00000000000153 0.01385294887078697 0.0006567593400595634 0.014519124826248038 
-44.000000000001535 0.01156735966491441 6.224226921531464e-05 0.011629380282436043 
-43.00000000000155 0.0073038122687780075 0.001497442368531747 0.00879457714964763 
-42.000000000001556 0.00281854499452077 0.004018339614255949 0.006829526555741264 
-41.00000000000157 0.00019659517849452706 0.006268225491604187 0.006462660468509183 
-40.000000000001585 0.0009262397532246681 0.007095575236372636 0.008028141557002334 
-39.0000000000016 0.0050681009372823636 0.006093938854348494 0.01117591014367738 
-38.000000000001606 0.010962984111826182 0.003794111032126403 0.014773658977814137 
-37.00000000000161 0.01577331637943388 0.0013859135045755139 0.017172073545982144 
-36.00000000000163 0.016796740366603318 8.152873796856992e-05 0.016882781892366958 
-35.00000000000164 0.013048079460303882 0.00044145755755454396 0.013485597984087978 
-34.00000000000165 0.006293350055187426 0.0020437123468815023 0.00832945437901843 
-33.00000000000166 0.0007619208626865905 0.0037225939999578597 0.004480513085068748 
-32.00000000000168 0.0012687307336898249 0.0042860860718646095 0.005559972846931442 
-31.000000000001688 0.010330369473566501 0.0033051254968509453 0.013649920459934784 
-30.000000000001698 0.025694074964273207 0.0014574733792946809 0.027169138510153634 
-29.000000000001705 0.040026666993988345 0.00012348343568039025 0.04016180808118792 
-28.00000000000172 0.0439508220046174 0.00040248967347713584 0.04435283934724153 
-27.00000000000173 0.03216096683742761 0.002182090186241191 0.03433227908610637 
-26.00000000000174 0.010501978057153933 0.004012533953414356 0.014503852729253214 
-25.00000000000175 0.0005467740204829829 0.00412420559589573 0.004673891337034264 
-24.000000000001766 0.03826899357495716 0.0021173092929874 0.04040987013694903 
-23.000000000001776 0.16527500856992902 0.0001288451069661042 0.16544141557532757 
-22.00000000000179 0.41425618898041894 0.0022298658299965027 0.4165181981659911 
-21.000000000001798 0.7935162532397976 0.011727581478664607 0.8052502468843994 
-20.00000000000181 1.2769651940294733 0.027633286935517268 1.3045760984298134 
-19.000000000001823 1.804721044525825 0.04288869301169512 1.8475861509098053 
-18.000000000001833 2.2955606457204887 0.04692766958232927 2.3425181289624977 
-17.000000000001844 2.6674834320407563 0.03323657658578793 2.7008584920227356 
-16.000000000001855 2.858979101745272 0.009333025998102425 2.868573388616252 
-15.000000000001867 2.843201873975825 0.003694391038284795 2.847216108366574 
-14.000000000001878 2.6305612114488257 0.0636677626781319 2.6944574610455096 
-13.000000000001888 2.260660898369614 0.24143328209753637 2.502034235194852 
-12.0000000000019 1.7891873073373157 0.5709358507605043 2.359610719501112 
-11.000000000001913 1.276669259858433 1.0446700792118673 2.3203364394554584 
-10.000000000001922 0.7832581058167546 1.6018569497733495 2.383772723537992 
-9.000000000001934 0.3685136623471558 2.13659919680361 2.5037659661099405 
-8.000000000001945 0.0909335237013562 2.5265188135500853 2.6165343666361394 
-7.000000000001957 0.0015809569369217781 2.6726263024567167 2.67410921774244 
-6.000000000001967 0.1303182712292735 2.5346701571313206 2.665915439827954 
-5.000000000001979 0.46955020951356313 2.1467398830885562 2.618175953226753 
-4.00000000000199 0.964932933322687 1.6058173867024703 2.573269069109581 
-3.0000000000020015 1.521745503159992 1.0377510058430703 2.562169514829612 
-2.000000000002013 2.029016154853209 0.5550095713111556 2.5863817114817977 
-1.0000000000020242 2.3941258418342612 0.2236390587040242 2.619488324568259 
-2.0355549961366507e-12 2.573673311678861 0.051688730670899366 2.6263725330679732 
0.9999999999979531 2.5862470015377372 0.0008657941515507135 2.587550606584737 
1.9999999999979419 2.500259436157978 0.01282177504314559 2.513214746980547 
2.9999999999979305 2.4017137241157434 0.03634674309831692 2.438162343010817 
3.999999999997919 2.3566536808348304 0.04380385106277583 2.4007026174149493 
4.999999999997908 2.3857657625257915 0.03241215866169822 2.4185999389447788 
5.999999999997897 2.4625250748058893 0.014041293846926185 2.477079633328408 
6.999999999997885 2.534463420880162 0.0017904212219879642 2.536718939244532 
7.999999999997874 2.555695008852816 0.0010457814167180765 2.5570391844310163 
8.999999999997863 2.5136311737057615 0.008285371822411843 2.522002562405102 
9.99999999999785 2.4363579584683364 0.01581459630588302 2.4520867752015643 
10.999999999997842 2.3773685519834524 0.017807513817357772 2.3950225890546215 
11.99999999999783 2.385841310368366 0.013554383616106594 2.399298761694348 
12.999999999997817 2.477648735562564 0.006604522122962345 2.4843126857803677 
13.999999999997806 2.62155674821247 0.0013784362317175985 2.62319605043643 
14.999999999997796 2.7474149414058386 4.5670148665781943e-05 2.747904540669227 
15.999999999997783 2.7726434751218845 0.0016473213592889302 2.7748479476546746 
16.999999999997772 2.6351188947927877 0.003541060567464067 2.6392348920321806 
17.999999999997762 2.3182547575146923 0.0036960294596627107 2.3224526248892867 
18.99999999999775 1.85820294031106 0.002089766053797495 1.8606600737372392 
19.999999999997737 1.331233221529196 0.0003916838998199668 1.3318388107944723 
20.999999999997726 0.8275402754825212 0.00042792033235865946 0.8280501699536682 
21.99999999999772 0.4224887488579685 0.0026863024845948354 0.4251728280852605 
22.999999999997705 0.15607446101643266 0.005924963166676075 0.16196645747471924 
23.999999999997694 0.02691097716275745 0.008067707249608725 0.034955485688348324 
24.99999999999768 0.0007475424800755895 0.007675863976260559 0.00842729019178054 
25.99999999999767 0.028163181664900644 0.004960916099174813 0.03314998068686512 
26.99999999999766 0.06360840131738991 0.0016829158345955768 0.06532144186210388 
27.999999999997648 0.07885183293313812 4.283890738173131e-05 0.07891163743596277 
28.999999999997634 0.06720953018867902 0.0013044320785265576 0.06851072870352708 
29.999999999997627 0.03899260765451634 0.005003498717516315 0.04397882288899848 
30.999999999997616 0.011742803225919633 0.009199702283684504 0.020925854608131053 
31.999999999997602 4.0467425270311856e-05 0.011589279574522823 0.011628067155898755 
32.99999999999759 0.008882892074973269 0.010816862471978926 0.019718876070363132 
33.99999999999758 0.03251995215321401 0.0072542362816940395 0.03980810445157383 
34.99999999999757 0.058229175125076006 0.0028480963151323612 0.06111110316219385 
35.999999999997556 0.07274560675687107 0.0001543411510727126 0.07291756743128305 
36.99999999999754 0.06844802077583681 0.0010832902067398913 0.06952390863633606 
37.999999999997534 0.04694142691898119 0.005983669300654804 0.05289674550368702 
38.99999999999753 0.018958803553622186 0.013478497714120321 0.03240509080284751 
39.99999999999751 0.0009473323256498651 0.02107719606628648 0.022013258118719896 
40.9999999999975 0.00978443967823364 0.02623197627152996 0.03605007782152155 
41.999999999997485 0.05749340656604249 0.027343011381038927 0.0849298181892314 
42.99999999999748 0.14758165373209256 0.024292922763503207 0.17202818686876864 
43.99999999999746 0.2739132193168402 0.018338987110605838 0.2924519340945421 
44.999999999997456 0.4221614604332378 0.011479487752070148 0.43386265429613896 
45.99999999999745 0.5731610009568008 0.00561215529302129 0.5789901645053548 
46.999999999997435 0.7070754980796446 0.0018486389404022243 0.7091151694778827 
47.99999999999742 0.807267515962577 0.0002453516140959201 0.8076679773650941 
48.99999999999741 0.8630270066632709 2.1536790067544074e-05 0.8631714902747045 
49.9999999999974 0.8707455249701772 0.00014493396489564069 0.8709971923328259 
50.999999999997385 0.8335639000948244 4.347965009823438e-05 0.8337214251281055 
51.99999999999738 0.7598562544804704 0.0001797576420056897 0.7601822782349996 
52.99999999999737 0.6610852924512404 0.0022940581579204283 0.6635780658857255 
53.99999999999736 0.5495724496266361 0.009243812300462884 0.5590784551447501 
54.99999999999734 0.43661283505773374 0.02449426661930873 0.4614324470977707 
55.99999999999733 0.33118853150428235 0.0514082056807155 0.3829739046196429 
56.99999999999732 0.23935219440674751 0.09252066977699931 0.33228193859775224 
57.99999999999731 0.16420758901207513 0.14896778813342265 0.31359155569597 
58.99999999999729 0.10632522570706858 0.22018236367368285 0.32690525738489457 
59.99999999999728 0.06440084465275762 0.3038951990081862 0.3686524377106702 
60.99999999999728 0.035980174564982426 0.3964119621706743 0.43269004574682757 
61.999999999997264 0.018117119067883252 0.4930858694439412 0.5114322355470777 
62.99999999999725 0.007886382153227999 0.588883250260742 0.5969273484638533 
63.99999999999724 0.0027216512912895292 0.6789409582474509 0.6817525084882183 
64.99999999999723 0.0005885615370187199 0.7590350944922162 0.7596546293687504 
65.99999999999721 2.4870037982283027e-05 0.8259108604869053 0.8259201061253284 
66.9999999999972 8.96698301942377e-05 0.8774552022855916 0.8774966433361477 
67.9999999999972 0.0002624245466811314 0.9127209858081872 0.9129166657755615 
68.99999999999719 0.00032519373661498715 0.9318302643001711 0.932083152552968 
69.99999999999717 0.00025135287245251414 0.9357938741020433 0.9359783507902991 
70.99999999999716 0.00011415069796396586 0.92628617261186 0.9263474583416932 
71.99999999999714 2.0241511758300912e-05 0.9054093585675651 0.9053968082031045 
72.99999999999714 6.756004305861208e-05 0.8754739646710853 0.8755324887251787 
73.99999999999713 0.00032354774589555657 0.8388130300532326 0.8391529102465248 
74.99999999999712 0.0008183596056019202 0.7976388432756185 0.7984988448724113 
75.9999999999971 0.0015476886400905684 0.7539440494591235 0.7555573843983013 
76.9999999999971 0.002480663429061354 0.7094438020430957 0.7120119693647607 
77.99999999999709 0.003569433850778675 0.665552523220263 0.6692286853610606 
78.99999999999707 0.004758236928106527 0.6233874412869916 0.6282688009679942 
79.99999999999706 0.005990740264405798 0.5837909822912878 0.5899184336366248 
80.99999999999704 0.0072152156608394705 0.5473648659680541 0.5547277534672731 
81.99999999999704 0.008387594866950772 0.514509998230268 0.5230538739680706 
82.99999999999702 0.009472739874796453 0.4854676554119238 0.4951032593739899 
83.99999999999702 0.010444376012704116 0.4603588042914904 0.4709709411719945 
84.999999999997 0.011284142635725114 0.4392195680176698 0.4506750079176242 
85.99999999999699 0.011980160655550956 0.42203177164424505 0.4341856997462318 
86.99999999999697 0.012525433965183833 0.4087481713588636 0.42144902698289416 
87.99999999999697 0.012916316578797545 0.3993124087320782 0.4124051843152019 
88.99999999999696 0.01315120247918833 0.3936739715679927 0.40700219750457195 
89.99999999999694 0.013229536497796832 0.39179852801515885 0.40520526644151555 
90.99999999999694 0.013151202479189808 0.3936739715679689 0.4070021975045666 
91.99999999999692 0.012916316578800062 0.39931240873202994 0.4124051843151753 
92.99999999999692 0.012525433965186692 0.4087481713587922 0.4214490269828905 
93.99999999999689 0.011980160655554566 0.4220317716441503 0.43418569974560894 
94.99999999999689 0.011284142635729938 0.4392195680175515 0.45067500791720544 
95.99999999999689 0.01044437601270971 0.4603588042913473 0.4709709411719892 
96.99999999999686 0.00947273987480293 0.4854676554117557 0.49510325937394045 
97.99999999999686 0.00838759486695784 0.5145099982300789 0.5230538739674432 
98.99999999999685 0.007215215660846643 0.5473648659678425 0.5547277534672622 
99.99999999999685 0.00599074026441316 0.5837909822910542 0.5899184336365094 
100.99999999999682 0.004758236928113933 0.6233874412867421 0.6282688009678957 
101.99999999999682 0.003569433850785666 0.6655525232199977 0.6692286853610375 
102.99999999999679 0.0024806634290677233 0.7094438020428265 0.7120119693647222 
103.99999999999679 0.0015476886400957676 0.7539440494588555 0.7555573843982726 
104.99999999999679 0.0008183596056057571 0.7976388432753563 0.7984988448723893 
105.99999999999676 0.00032354774589783225 0.8388130300529952 0.8391529102465022 
106.99999999999676 6.756004305952851e-05 0.8754739646708805 0.8755324887251151 
107.99999999999673 2.0241511758054436e-05 0.905409358567406 0.9053968082030962 
108.99999999999673 0.00011415069796312706 0.9262861726117644 0.9263474583416907 
109.99999999999672 0.00025135287245174365 0.9357938741020233 0.9359783507902962 
110.99999999999672 0.0003251937366148656 0.9318302643002423 0.9320831525529691 
111.99999999999669 0.0002624245466820039 0.9127209858083519 0.912916665775565 
112.99999999999669 8.966983019526766e-05 0.8774552022858569 0.8774966433361842 
113.99999999999669 2.4870037981499907e-05 0.8259108604872708 0.8259201061265669 
114.99999999999666 0.0005885615370116846 0.7590350944926678 0.7596546293692693 
115.99999999999666 0.002721651291268855 0.6789409582479755 0.6817525084882453 
116.99999999999663 0.007886382153183708 0.5888832502613153 0.5969273484643035 
117.99999999999663 0.018117119067799618 0.49308586944453625 0.511432235547215 
118.99999999999662 0.03598017456484388 0.39641196217125924 0.43269004574764386 
119.9999999999966 0.06440084465254542 0.3038951990087297 0.36865243771093364 
120.9999999999966 0.1063252257067664 0.22018236367415978 0.3269052573850754 
121.99999999999659 0.1642075890116687 0.1489677881338147 0.3135915556963724 
122.99999999999658 0.23935219440623443 0.09252066977729835 0.3322819385977099 
123.99999999999656 0.33118853150367444 0.051408205680920985 0.3829739046187551 
124.99999999999656 0.43661283505705617 0.0244942666194344 0.4614324470970696 
125.99999999999653 0.5495724496259388 0.009243812300527178 0.5590784551446645 
126.99999999999653 0.6610852924505901 0.0022940581579448094 0.6635780658855356 
127.99999999999653 0.7598562544799289 0.0001797576420101669 0.7601822782345898 
128.9999999999965 0.8335639000944709 4.3479650097230634e-05 0.8337214251279951 
129.9999999999965 0.8707455249700845 0.0001449339648958565 0.8709971923328006 
130.99999999999648 0.8630270066634647 2.1536790068186484e-05 0.8631714902747455 
131.99999999999648 0.8072675159630651 0.00024535161409144245 0.8076679773651951 
132.99999999999645 0.7070754980803762 0.0018486389403863212 0.7091151694782879 
133.99999999999645 0.5731610009576932 0.0056121552929913445 0.578990164506541 
134.99999999999642 0.42216146043417246 0.011479487752029617 0.4338626542976306 
135.99999999999642 0.273913219317697 0.018338987110564507 0.29245193409513703 
136.99999999999642 0.1475816537327649 0.024292922763473886 0.17202818686925034 
137.9999999999964 0.05749340656646577 0.027343011381032574 0.08492981818977413 
138.9999999999964 0.009784439678397908 0.026231976271549863 0.03605007782170859 
139.9999999999964 0.00094733232560609 0.021077196066327766 0.0220132581187318 
140.99999999999636 0.018958803553463365 0.013478497714169172 0.032405090802767725 
141.99999999999636 0.046941426918814894 0.005983669300694809 0.052896745503528284 
142.99999999999636 0.06844802077575193 0.001083290206758229 0.06952390863625921 
143.99999999999633 0.07274560675690583 0.00015434115106607608 0.0729175674313352 
144.99999999999633 0.05822917512521107 0.002848096315108242 0.06111110316228985 
145.99999999999633 0.03251995215337946 0.0072542362816670385 0.03980810445161338 
146.9999999999963 0.008882892075083144 0.010816862471964447 0.01971887607041714 
147.9999999999963 4.0467425262300225e-05 0.011589279574528417 0.011628067155875658 
148.99999999999628 0.011742803225789699 0.009199702283706824 0.02092585460800953 
149.99999999999628 0.038992607654328416 0.005003498717542927 0.0439788228888627 
150.99999999999625 0.06720953018854084 0.0013044320785430307 0.0685107287033715 
151.99999999999625 0.07885183293314607 4.283890738009057e-05 0.07891163743599523 
152.99999999999625 0.06360840131756276 0.0016829158345784945 0.06532144186220588 
153.99999999999622 0.028163181665132198 0.004960916099154139 0.03314998068715433 
154.99999999999622 0.0007475424801313708 0.00767586397624983 0.008427290191836703 
155.9999999999962 0.026910977162329205 0.00806770724961478 0.03495548568806207 
156.9999999999962 0.15607446101524527 0.005924963166694619 0.16196645747368454 
157.99999999999616 0.42248874885589655 0.002686302484613617 0.42517282808385704 
158.99999999999616 0.8275402754796836 0.0004279203323661228 0.8280501699511966 
159.99999999999616 1.3312332215259561 0.0003916838998134808 1.331838810792321 
160.99999999999613 1.8582029403079503 0.002089766053785199 1.8606600737361836 
161.99999999999613 2.318254757512255 0.003696029459657284 2.3224526248846438 
162.9999999999961 2.6351188947913915 0.0035410605674714886 2.6392348920321016 
163.9999999999961 2.772643475121585 0.0016473213593024276 2.7748479476546684 
164.9999999999961 2.747414941406378 4.567014866890127e-05 2.7479045406693134 
165.99999999999608 2.621556748213376 0.0013784362316970366 2.6231960504366385 
166.99999999999608 2.477648735563341 0.006604522122921362 2.4843126857817848 
167.99999999999608 2.3858413103686806 0.01355438361606748 2.399298761694376 
168.99999999999605 2.37736855198326 0.017807513817348873 2.395022589054599 
169.99999999999605 2.4363579584678594 0.015814596305915782 2.4520867752014857 
170.99999999999602 2.51363117370535 0.00828537182246497 2.522002562405025 
171.99999999999602 2.5556950088527435 0.001045781416744956 2.5570391844310087 
172.99999999999602 2.534463420880482 0.001790421221947821 2.5367189392445457 
173.99999999999602 2.4625250748064014 0.014041293846822078 2.4770796333284393 
174.99999999999596 2.3857657625261606 0.032412158661592014 2.418599938944826 
175.99999999999596 2.3566536808347895 0.04380385106275641 2.4007026174145656 
176.99999999999596 2.401713724115259 0.03634674309842597 2.438162343010497 
177.99999999999596 2.500259436157329 0.012821775043296041 2.513214746979763 
178.99999999999596 2.586247001537426 0.0008657941514925443 2.587550606584126 


==> figures/mimo_beta_-5db_cb/beampattern3.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.6808284563324967 1.869192932000432 2.554481516597013 
-179.0 0.2934206402993477 2.1912895351828943 2.4879706542027646 
-178.0 0.06772099457965453 2.319741292045439 2.389236865906148 
-177.00000000000006 0.0011409068045146445 2.312052588005682 2.3135475749483816 
-176.00000000000006 0.03539736757132852 2.2731329965995375 2.3078093651508134 
-175.00000000000006 0.08824024085473041 2.292921849925702 2.3798740007250454 
-174.00000000000006 0.09689270169672737 2.395527421263117 2.491116513374951 
-173.00000000000006 0.05169933220600906 2.526762690103565 2.577640741286508 
-172.0000000000001 0.0033273385896734893 2.5847969793296874 2.5881561938259345 
-171.0000000000001 0.03983205473527559 2.475384420792772 2.5162910170578034 
-170.0000000000001 0.24427449906389345 2.1615474168740305 2.40791380896217 
-169.0000000000001 0.652356595765709 1.6829317366537437 2.3381570231066107 
-168.00000000000014 1.2289161833775817 1.1377998666994953 2.3699521461187896 
-167.00000000000017 1.8730764199073473 0.640039875095082 2.5162355474950213 
-166.00000000000017 2.449175650353973 0.2742782225729048 2.7260179825421527 
-165.00000000000017 2.8302480911821917 0.06983026505244755 2.9018048762034 
-164.00000000000017 2.9369716365114362 0.0019611787727555558 2.9397555796587715 
-163.0000000000002 2.7584473371111935 0.014614212635299769 2.7731208435251427 
-162.0000000000002 2.349504912751823 0.04997783663389131 2.3990526314795506 
-161.00000000000023 1.8083788802281018 0.07034611558754753 1.8781097528694743 
-160.00000000000023 1.2448772769115335 0.06479769824941527 1.3091158620893546 
-159.00000000000023 0.7506986843059044 0.04220673070310879 0.792529383198838 
-158.00000000000026 0.3806802154395164 0.018072702527601545 0.39857322861259764 
-157.00000000000026 0.14841850307387544 0.0033776399591662664 0.15175218577178182 
-156.00000000000026 0.03433090271548901 0.0001520355686159489 0.03449357544360253 
-155.00000000000028 0.0007075670525636228 0.003593168476521023 0.004306224979465752 
-154.00000000000028 0.007427765705474206 0.007275446423520996 0.014682156650018641 
-153.0000000000003 0.02343664216962044 0.00749707294370413 0.030896055483806122 
-152.0000000000003 0.03174608877051309 0.004565105624278904 0.03627860294067687 
-151.0000000000003 0.02841862765238372 0.0012342597357231362 0.02964027839202333 
-150.00000000000034 0.017802516933912136 8.43078525003194e-05 0.017893992429608735 
-149.00000000000034 0.006835950413621547 0.001726756056691873 0.008577394461713342 
-148.00000000000037 0.0006824858691563211 0.0047271475942225645 0.005417128271236986 
-147.00000000000037 0.0007913212838605823 0.006882304069556126 0.007665883091216515 
-146.0000000000004 0.0052684420287314945 0.006769766881903945 0.012017528449516474 
-145.0000000000004 0.010632762097099718 0.004564253493012484 0.015173323348892423 
-144.00000000000043 0.013794417667574992 0.001754537814447492 0.01553334109312919 
-143.00000000000043 0.01335621810516577 0.00010496690416964729 0.013459754134188453 
-142.00000000000043 0.009868179652081848 0.0005781530908946054 0.010457512798973853 
-141.00000000000045 0.00518889301244833 0.002838022704149455 0.008043048252989614 
-140.00000000000045 0.0014296523712401502 0.005535331585678407 0.0069767797796858955 
-139.00000000000048 8.666534858859315e-06 0.007126225366544079 0.007136181085680269 
-138.00000000000048 0.0011743778630262575 0.006729776345498764 0.007894638460151355 
-137.00000000000048 0.004089857382402292 0.004577747357253089 0.008652598240099197 
-136.0000000000005 0.007331474965848127 0.0018713631369047347 0.00919048823767722 
-135.0000000000005 0.009528272689972916 0.00016994094330616944 0.009695718730937245 
-134.0000000000005 0.009873922670037588 0.0006401176593187442 0.010524583362629616 
-133.00000000000054 0.008346627737033962 0.0035178969135150487 0.01188609815048228 
-132.00000000000054 0.005612195178742134 0.008000671353513109 0.013639242379499856 
-131.00000000000054 0.002702609790072902 0.012579274595472617 0.01530512072900597 
-130.00000000000057 0.0006208633684403831 0.01564024505953376 0.016274502358379097 
-129.00000000000057 1.6563220487528446e-05 0.01608338918872396 0.016100344897776092 
-128.00000000000057 0.0010238640712196753 0.013725137323283577 0.014737723725279442 
-127.0000000000006 0.0032826464357140943 0.00936392351696722 0.01262887653734835 
-126.0000000000006 0.006102890467728612 0.004516274103305394 0.010602502907495205 
-125.00000000000063 0.008697745301928043 0.0009399444414900245 0.009629460559652112 
-124.00000000000063 0.01040676130100735 0.00011190371627678034 0.01052417323154669 
-123.00000000000065 0.010850518577121472 0.0028188893583387027 0.013690539278328246 
-122.00000000000065 0.0099894509100057 0.008962542223289495 0.018986868110660624 
-121.00000000000068 0.008090912640714723 0.017606263243467764 0.02574073866528534 
-120.00000000000068 0.005630896095242723 0.027222782929208048 0.032898956182678595 
-119.00000000000068 0.003166685685430835 0.036057526125220896 0.039263865912758836 
-118.0000000000007 0.0012150124648735326 0.042509431181299774 0.04375224985925073 
-117.00000000000071 0.00016066179213789956 0.045444260858829716 0.04561688401446643 
-116.00000000000072 0.00020762407630365386 0.04438584661376128 0.04458841767132767 
-115.00000000000072 0.001372798167754325 0.03956666041720608 0.04091911068950507 
-114.00000000000075 0.0035135408941066423 0.031850918041522035 0.03533303117731199 
-113.00000000000075 0.00637596203474794 0.02256508960211963 0.028904551889719562 
-112.00000000000078 0.009650432785142339 0.013280266427667806 0.022896082580136364 
-111.00000000000078 0.013023165446820086 0.005589596475164867 0.018587093451131385 
-110.00000000000078 0.01621654479525208 0.0009151735694644078 0.017121458452634436 
-109.00000000000081 0.019014916765895486 0.00036616834387302483 0.019391565964578094 
-108.00000000000081 0.02127591360255782 0.004657024045943669 0.0259680549003635 
-107.00000000000082 0.022929690103389737 0.014083622837333347 0.03707542090761984 
-106.00000000000084 0.023969600355302198 0.02854772596730674 0.05260730168673175 
-105.00000000000085 0.024438039127279425 0.047615965549199724 0.07217143148226812 
-104.00000000000085 0.024410704367512356 0.07059876670637359 0.09515289805725097 
-103.00000000000087 0.023981718685143025 0.0966359752885746 0.120784920381783 
-102.00000000000088 0.023251138607395975 0.12477872818896192 0.14821822201339735 
-101.00000000000088 0.022315560287335404 0.15406039833418933 0.1765825514931707 
-100.00000000000091 0.02126189602351646 0.1835526454665379 0.2050364653510255 
-99.00000000000091 0.020163976404335066 0.21240531004117036 0.2328037743262384 
-98.00000000000094 0.019081410829924626 0.2398709144622963 0.25919685610330956 
-97.00000000000094 0.018060072421961275 0.26531585846763867 0.28362829149095986 
-96.00000000000094 0.017133611916246266 0.28822109371707627 0.30561301596201923 
-95.00000000000097 0.016325502621042553 0.3081752702544386 0.324763481909288 
-94.00000000000097 0.01565123807685434 0.3248632123187655 0.340780310456629 
-93.00000000000098 0.015120420281705193 0.3380522386359969 0.3534406847672755 
-92.000000000001 0.014738574499203025 0.3475784019735939 0.36258639436715656 
-91.00000000000101 0.014508600469173282 0.3533342619084689 0.3681130529555954 
-90.00000000000101 0.014431818967227556 0.35525937033219046 0.3699616269648927 
-89.00000000000104 0.014508600469173289 0.3533342619084808 0.3681130529556006 
-88.00000000000104 0.014738574499202614 0.3475784019736073 0.3625863943671585 
-87.00000000000104 0.015120420281704103 0.33805223863602046 0.3534406847672775 
-86.00000000000107 0.015651238076853063 0.3248632123187939 0.34078031045662976 
-85.00000000000107 0.016325502621040672 0.30817527025447716 0.32476348190928983 
-84.0000000000011 0.01713361191624493 0.2882210937171223 0.3056130159620266 
-83.0000000000011 0.018060072421959446 0.2653158584676871 0.2836282914909621 
-82.00000000000111 0.019081410829922357 0.23987091446235104 0.25919685610331145 
-81.00000000000112 0.02016397640433244 0.2124053100412263 0.23280377432624044 
-80.00000000000114 0.021261896023514297 0.18355264546659697 0.20503646535104672 
-79.00000000000114 0.022315560287333266 0.15406039833425064 0.17658255149325824 
-78.00000000000115 0.023251138607394334 0.12477872818901953 0.1482182220134206 
-77.00000000000117 0.0239817186851414 0.0966359752886296 0.12078492038178651 
-76.00000000000117 0.024410704367512102 0.07059876670642372 0.09515289805725351 
-75.00000000000118 0.024438039127279553 0.04761596554924256 0.07217143148237265 
-74.0000000000012 0.023969600355302843 0.02854772596734121 0.05260730168673824 
-73.00000000000121 0.022929690103392367 0.01408362283735762 0.03707542090764565 
-72.00000000000122 0.021275913602561643 0.0046570240459576535 0.025968054900372788 
-71.00000000000124 0.0190149167659005 0.00036616834387666786 0.019391565964577973 
-70.00000000000125 0.01621654479525851 0.0009151735694588167 0.017121458452639553 
-69.00000000000126 0.013023165446826565 0.0055895964751518715 0.018587093451106908 
-68.00000000000126 0.00965043278514895 0.013280266427650003 0.022896082580131094 
-67.00000000000128 0.0063759620347546685 0.02256508960210049 0.028904551889707746 
-66.0000000000013 0.003513540894111718 0.031850918041504306 0.03533303117730896 
-65.0000000000013 0.0013727981677578466 0.039566660417192846 0.0409191106894999 
-64.00000000000131 0.0002076240763048761 0.04438584661375517 0.04458841767134209 
-63.00000000000132 0.0001606617921368397 0.045444260858832186 0.04561688401446537 
-62.000000000001336 0.0012150124648703821 0.04250943118130973 0.04375224985925105 
-61.00000000000135 0.0031666856854262473 0.03605752612523717 0.03926386591276738 
-60.00000000000135 0.0056308960952374835 0.02722278292922761 0.032898956182681405 
-59.000000000001364 0.00809091264070984 0.01760626324348642 0.025740738665312096 
-58.00000000000138 0.009989450910002917 0.00896254222330461 0.018986868110687574 
-57.00000000000139 0.010850518577120601 0.0028188893583479526 0.013690539278350145 
-56.0000000000014 0.010406761301009388 0.00011190371627856081 0.010524173231554343 
-55.000000000001414 0.008697745301932727 0.0009399444414852661 0.009629460559661488 
-54.00000000000143 0.006102890467734518 0.004516274103296176 0.010602502907510159 
-53.00000000000144 0.003282646435719602 0.009363923516957291 0.012628876537350309 
-52.00000000000145 0.001023864071223194 0.013725137323276095 0.014737723725276456 
-51.00000000000146 1.6563220487987403e-05 0.01608338918872182 0.01610034489777529 
-50.00000000000147 0.0006208633684374552 0.015640245059537553 0.016274502358382077 
-49.00000000000148 0.0027026097900675746 0.012579274595480998 0.015305120729008826 
-48.00000000000149 0.005612195178736029 0.008000671353522743 0.013639242379512143 
-47.000000000001506 0.00834662773702997 0.003517896913522797 0.011886098150469511 
-46.00000000000152 0.009873922670036396 0.0006401176593223366 0.010524583362629805 
-45.00000000000153 0.00952827268997607 0.00016994094330461366 0.009695718730921586 
-44.000000000001535 0.00733147496585434 0.0018713631368997207 0.009190488237675407 
-43.00000000000155 0.0040898573824089245 0.004577747357247914 0.008652598240094787 
-42.000000000001556 0.0011743778630308763 0.006729776345495896 0.007894638460153034 
-41.00000000000157 8.666534858720752e-06 0.007126225366545478 0.007136181085680037 
-40.000000000001585 0.001429652371234574 0.005535331585682989 0.006976779779691294 
-39.0000000000016 0.005188893012439145 0.002838022704155054 0.00804304825298317 
-38.000000000001606 0.009868179652072666 0.0005781530908977315 0.010457512798968616 
-37.00000000000161 0.013356218105161157 0.00010496690416834048 0.013459754134187395 
-36.00000000000163 0.013794417667578177 0.0017545378144423487 0.015533341093146177 
-35.00000000000164 0.010632762097108965 0.004564253493006716 0.015173323348912478 
-34.00000000000165 0.0052684420287426115 0.00676976688190125 0.012017528449517784 
-33.00000000000166 0.0007913212838662045 0.006882304069558339 0.0076658830912271925 
-32.00000000000168 0.000682485869150308 0.0047271475942284 0.00541712827123718 
-31.000000000001688 0.006835950413603067 0.0017267560566972939 0.008577394461705409 
-30.000000000001698 0.01780251693388831 8.430785250103315e-05 0.017893992429606737 
-29.000000000001705 0.0284186276523671 0.0012342597357180008 0.029640278392014902 
-28.00000000000172 0.03174608877051767 0.004565105624271506 0.036278602940674 
-27.00000000000173 0.0234366421696486 0.007497072943700843 0.03089605548380813 
-26.00000000000174 0.007427765705505455 0.0072754464235253655 0.014682156650034263 
-25.00000000000175 0.0007075670525489343 0.0035931684765301668 0.0043062249794522 
-24.000000000001766 0.0343309027153531 0.0001520355686184306 0.03449357544343328 
-23.000000000001776 0.1484185030735356 0.003377639959148884 0.15175218577148247 
-22.00000000000179 0.380680215438908 0.018072702527559853 0.3985732286115787 
-21.000000000001798 0.7506986843050163 0.0422067307030561 0.79252938319861 
-20.00000000000181 1.2448772769104361 0.06479769824938136 1.30911586208908 
-19.000000000001823 1.8083788802269452 0.07034611558756267 1.8781097528675328 
-18.000000000001833 2.3495049127508234 0.04997783663395597 2.3990526314781033 
-17.000000000001844 2.7584473371105713 0.01461421263536566 2.7731208435176575 
-16.000000000001855 2.9369716365113523 0.0019611787727207663 2.939755579655184 
-15.000000000001867 2.8302480911827024 0.06983026505218752 2.9018048761990314 
-14.000000000001878 2.4491756503549817 0.27427822257232626 2.7260179825422166 
-13.000000000001888 1.8730764199086316 0.6400398750941857 2.5162355474951243 
-12.0000000000019 1.2289161833788618 1.137799866698402 2.369952146116171 
-11.000000000001913 0.6523565957667325 1.6829317366526664 2.3381570231076525 
-10.000000000001922 0.24427449906451412 2.161547416873202 2.4079138089615566 
-9.000000000001934 0.039832054735497384 2.4753844207923423 2.5162910170576556 
-8.000000000001945 0.0033273385896293276 2.58479697932966 2.5881561938269795 
-7.000000000001957 0.05169933220588829 2.5267626901037943 2.577640741286815 
-6.000000000001967 0.09689270169668271 2.395527421263383 2.4911165133749718 
-5.000000000001979 0.08824024085480663 2.2929218499258335 2.3798740007249846 
-4.00000000000199 0.03539736757144434 2.2731329965994953 2.307809365150809 
-3.0000000000020015 0.001140906804508463 2.3120525880055975 2.313547574947922 
-2.000000000002013 0.06772099457936982 2.319741292045531 2.3892368659053065 
-1.0000000000020242 0.2934206402987159 2.191289535183347 2.487970654202506 
-2.0355549961366507e-12 0.6808284563315773 1.8691929320012777 2.5544815165972037 
0.9999999999979531 1.1723209191722737 1.3824338868331822 2.5597981297370427 
1.9999999999979419 1.6743091782236057 0.8392862267175784 2.5184113557640635 
2.9999999999979305 2.0971791657650867 0.37647447471156525 2.4774620462568 
3.999999999997919 2.3902708428727664 0.09226947162191278 2.484830935296615 
4.999999999997908 2.5546693904794684 0.0007821927739759866 2.556145758751511 
5.999999999997897 2.628996449869307 0.03312629941771093 2.661587579927824 
6.999999999997885 2.657900337868489 0.08464375572486217 2.741448652750298 
7.999999999997874 2.661648811610897 0.08118875050418216 2.74190815808118 
8.999999999997863 2.623614807741447 0.02658942142286891 2.6499784152913293 
9.99999999999785 2.5018066026608143 0.003984662152312465 2.5064669759257923 
10.999999999997842 2.2571123707977074 0.12954293108562648 2.3880846715732624 
11.99999999999783 1.8820579841019325 0.4833969416041721 2.3672664382250295 
12.999999999997817 1.414167776811206 1.0549159742428693 2.4708640736914798 
13.999999999997806 0.9267868219018073 1.731479564867326 2.659717969738982 
14.999999999997796 0.5022605762198543 2.3368757190757514 2.840151510603215 
15.999999999997783 0.20109380035894317 2.7003046182723343 2.9020385367421273 
16.999999999997772 0.04183352284361835 2.722898727245531 2.7651438681115894 
17.999999999997762 3.0446344838680793e-05 2.411960180158168 2.412312699414681 
18.99999999999775 0.024726368912776107 1.8705071488381297 1.8955394698647046 
19.999999999997737 0.0628740420481751 1.251146126167513 1.3143117020109205 
20.999999999997726 0.07971471482914234 0.6978861921752524 0.7778407782595607 
21.99999999999772 0.06685331968010823 0.3012652048443979 0.3682736233585363 
22.999999999997705 0.03688240627501024 0.08220926531369009 0.1191602304196662 
23.999999999997694 0.0099039995583407 0.004994428230784591 0.014910558328531791 
24.99999999999768 9.826892390711885e-05 0.007392993041209149 0.007489322523198076 
25.99999999999767 0.008842054887097568 0.031631657874857715 0.04048866507364537 
26.99999999999766 0.026371740019918512 0.043522594825572865 0.06993284866890974 
27.999999999997648 0.0393386440341505 0.0355025754865976 0.0748890312705492 
28.999999999997634 0.03913202897774549 0.017423485612954568 0.05659215512868414 
29.999999999997627 0.02637186060075106 0.0031619368988806806 0.029548179606554214 
30.999999999997616 0.009707031973318445 0.0005375180868395492 0.010242182182946237 
31.999999999997602 0.00026761467917549373 0.008200045031043593 0.00846644310367851 
32.99999999999759 0.005162347125719702 0.0187277653158331 0.023908562816221057 
33.99999999999758 0.023490581645933154 0.02439649797412965 0.04793259021143318 
34.99999999999757 0.04672816736299707 0.02178773850825417 0.06857984076312994 
35.999999999997556 0.06306570949702033 0.013049119647634874 0.07617693513597079 
36.99999999999754 0.0634731340154898 0.0038869562265449347 0.06739963417899772 
37.999999999997534 0.04667165227968008 6.762365944307529e-06 0.04668622033271818 
38.99999999999753 0.020889330914430914 0.004107836288393172 0.02498264692035527 
39.99999999999751 0.0017723217508268838 0.014816603054694526 0.016578883579946156 
40.9999999999975 0.007387418942395194 0.02772846395503012 0.035145727463597724 
41.999999999997485 0.05225613865671272 0.03770541234142275 0.09006271059744062 
42.99999999999748 0.14251502630967863 0.04116918986296747 0.18387283180409192 
43.99999999999746 0.27368881940580564 0.03737620621138269 0.3113360585552473 
44.999999999997456 0.4315425552132371 0.028300569760892607 0.4601716563700874 
45.99999999999745 0.595470307973728 0.01741855010744831 0.6132376341982317 
46.999999999997435 0.7432114933002174 0.008093556616888683 0.7516353225920726 
47.99999999999742 0.8555028906657194 0.0022964137897450386 0.8580813094851911 
48.99999999999741 0.9195287369302972 0.0001295260181227719 0.9198782781826125 
49.9999999999974 0.9305497853058021 0.00022683739517081802 0.9309390099869725 
50.999999999997385 0.8916649921817748 0.0007545085456588481 0.8925438271602042 
51.99999999999738 0.8121144235886953 0.000557677785665012 0.8127867880575725 
52.99999999999737 0.7047765264195573 1.4461736996698656e-05 0.7049256179954851 
53.99999999999736 0.5835385207676508 0.0013213791628981836 0.5850382798039983 
54.99999999999734 0.46107841715135084 0.008157862662758437 0.4694717704014911 
55.99999999999733 0.3473722339431811 0.024876109118634828 0.3725421271132419 
56.99999999999732 0.2490088052949525 0.05548019473825209 0.3048311402921268 
57.99999999999731 0.1692128152826123 0.1026783349199475 0.27226369365570474 
58.99999999999729 0.10837030983698483 0.16723105217329254 0.27598246591032327 
59.99999999999728 0.06481949904255192 0.24771143418857763 0.31289900490548767 
60.99999999999728 0.03569550224568247 0.3406803684244432 0.3767129433482012 
61.999999999997264 0.017676197925985505 0.4411897035629003 0.45915980162758224 
62.99999999999725 0.007544266851500928 0.5434755102877965 0.5512649737166025 
63.99999999999724 0.0025408577215492423 0.6416936749839429 0.6444318246099078 
64.99999999999723 0.0005298495696758478 0.7305724318391928 0.7312576415676699 
65.99999999999721 1.612985407481264e-05 0.8058976684763055 0.8060367516609287 
66.9999999999972 6.910999510427969e-05 0.8647933120108032 0.8649643087459163 
67.9999999999972 0.0001987055517910022 0.9058002218879531 0.9060913255336474 
68.99999999999719 0.00022048973653565374 0.9287865759399215 0.9291005453367696 
69.99999999999717 0.0001341328995719707 0.9347387908802032 0.9349762101397022 
70.99999999999716 2.7624099759955893e-05 0.9254858449531309 0.925633009297378 
71.99999999999714 1.0766482404946335e-05 0.9034046011302845 0.9035552453564067 
72.99999999999714 0.0001755283536477166 0.871143089623254 0.8714807290970947 
73.99999999999713 0.0005777404179546839 0.8313860985142616 0.8321482361591274 
74.99999999999712 0.0012336965839814427 0.7866754049024094 0.7881144227399944 
75.9999999999971 0.0021256844372262345 0.7392871289756002 0.741636725541943 
76.9999999999971 0.003211668712812526 0.6911616832334186 0.6946129612476842 
77.99999999999709 0.004435771520639503 0.6438776142306676 0.6485655857668813 
78.99999999999707 0.005737514539933364 0.5986588687018872 0.6046581264447956 
79.99999999999706 0.0070588467066857 0.5564050408990315 0.5637323798071529 
80.99999999999704 0.008348727329152384 0.5177353319402553 0.5263568834225484 
81.99999999999704 0.009565492098353732 0.48303871634622997 0.49287938909759227 
82.99999999999702 0.01067745659987334 0.4525247394135555 0.4634782172194789 
83.99999999999702 0.011662276948132436 0.42627117597631803 0.43820924209559936 
84.999999999997 0.012505552640998575 0.4042663047983592 0.4170467461044661 
85.99999999999699 0.013199072247246008 0.3864447274567248 0.3999174700019564 
86.99999999999697 0.01373900287586745 0.37271648564890936 0.38672791202186124 
87.99999999999697 0.01412423094429054 0.3629897444667045 0.3773853486583572 
88.99999999999696 0.014354985430551337 0.35718756728581613 0.37181323220496254 
89.99999999999694 0.014431818967227178 0.3552593703321907 0.3699616269648927 
90.99999999999694 0.014354985430552686 0.3571875672857904 0.3718132322049604 
91.99999999999692 0.014124230944292812 0.3629897444666541 0.37738534865835643 
92.99999999999692 0.013739002875870612 0.37271648564883836 0.3867279120218006 
93.99999999999689 0.013199072247250195 0.386444727456628 0.39991747000190025 
94.99999999999689 0.012505552641003545 0.40426630479823733 0.4170467461044586 
95.99999999999689 0.011662276948138204 0.42627117597616915 0.4382092420952269 
96.99999999999686 0.010677456599880262 0.45252473941337873 0.46347821721946664 
97.99999999999686 0.009565492098361135 0.4830387163460321 0.49287938909757434 
98.99999999999685 0.008348727329159892 0.5177353319400302 0.5263568834224588 
99.99999999999685 0.007058846706693717 0.556405040898782 0.5637323798070311 
100.99999999999682 0.005737514539941308 0.5986588687016214 0.6046581264444626 
101.99999999999682 0.004435771520647352 0.6438776142303827 0.6485655857668328 
102.99999999999679 0.0032116687128195993 0.691161683233125 0.6946129612473694 
103.99999999999679 0.002125684437232288 0.7392871289753051 0.741636725540974 
104.99999999999679 0.0012336965839862561 0.7866754049021254 0.7881144227395532 
105.99999999999676 0.0005777404179577803 0.8313860985140045 0.8321482361591056 
106.99999999999676 0.00017552835364945175 0.871143089623031 0.871480729096864 
107.99999999999673 1.0766482405330268e-05 0.9034046011301123 0.9035552453563153 
108.99999999999673 2.7624099759462462e-05 0.9254858449530352 0.9256330092973613 
109.99999999999672 0.00013413289957132492 0.934738790880194 0.9349762101397039 
110.99999999999672 0.0002204897365353301 0.9287865759400089 0.9291005453367737 
111.99999999999669 0.0001987055517915713 0.9058002218881477 0.9060913255337167 
112.99999999999669 6.910999510508746e-05 0.8647933120111089 0.8649643087461304 
113.99999999999669 1.6129854074125307e-05 0.8058976684767172 0.806036751660975 
114.99999999999666 0.0005298495696693604 0.7305724318396988 0.7312576415677953 
115.99999999999666 0.0025408577215294817 0.6416936749845206 0.6444318246103153 
116.99999999999663 0.007544266851457085 0.5434755102884181 0.5512649737166274 
117.99999999999663 0.017676197925902373 0.4411897035635269 0.45915980162784087 
118.99999999999662 0.035695502245541466 0.34068036842504146 0.3767129433485636 
119.9999999999966 0.06481949904233365 0.24771143418911246 0.31289900490551 
120.9999999999966 0.10837030983666668 0.16723105217373854 0.2759824659107107 
121.99999999999659 0.16921281528218263 0.10267833492028931 0.27226369365571396 
122.99999999999658 0.24900880529440644 0.05548019473848861 0.3048311402920783 
123.99999999999656 0.3473722339425282 0.024876109118775528 0.3725421271129863 
124.99999999999656 0.4610784171506194 0.00815786266282604 0.4694717704011711 
125.99999999999653 0.5835385207668939 0.0013213791629187635 0.5850382798029106 
126.99999999999653 0.7047765264188492 1.4461736995923188e-05 0.7049256179953821 
127.99999999999653 0.8121144235881056 0.0005576777856613282 0.8127867880574307 
128.9999999999965 0.891664992181397 0.0007545085456602995 0.8925438271598055 
129.9999999999965 0.9305497853057126 0.0002268373951744809 0.9309390099862601 
130.99999999999648 0.9195287369305285 0.0001295260181183466 0.9198782781826129 
131.99999999999648 0.8555028906662723 0.0022964137897214625 0.8580813094854441 
132.99999999999645 0.7432114933010311 0.00809355661684152 0.7516353225922613 
133.99999999999645 0.5954703079747035 0.017418550107383652 0.6132376341994262 
134.99999999999642 0.4315425552142408 0.028300569760828086 0.46017165637062907 
135.99999999999642 0.2736888194067081 0.03737620621134031 0.3113360585556873 
136.99999999999642 0.14251502631036578 0.04116918986296644 0.18387283180456662 
137.9999999999964 0.05225613865712565 0.03770541234146635 0.09006271059777667 
138.9999999999964 0.007387418942538325 0.02772846395510477 0.035145727463812566 
139.9999999999964 0.001772321750767844 0.014816603054772014 0.016578883579966952 
140.99999999999636 0.020889330914275153 0.0041078362884416 0.02498264692026595 
141.99999999999636 0.04667165227953667 6.762365944326331e-06 0.04668622033254382 
142.99999999999636 0.06347313401543565 0.0038869562265003276 0.06739963417899023 
143.99999999999633 0.06306570949707681 0.013049119647573817 0.07617693513601112 
144.99999999999633 0.046728167363129826 0.021787738508215262 0.06857984076324541 
145.99999999999633 0.023490581646071877 0.024396497974139467 0.04793259021149889 
146.9999999999963 0.005162347125796105 0.01872776531588922 0.023908562816380756 
147.9999999999963 0.0002676146791580707 0.00820004503110834 0.008466443103737861 
148.99999999999628 0.009707031973227918 0.0005375180868605353 0.010242182182903263 
149.99999999999628 0.026371860600649763 0.003161936898825828 0.029548179606436548 
150.99999999999625 0.039132028977700566 0.017423485612843553 0.05659215512848198 
151.99999999999625 0.039338644034194 0.035502575486502604 0.07488903127047516 
152.99999999999625 0.026371740020024383 0.043522594825580165 0.06993284866893122 
153.99999999999622 0.008842054887191404 0.03163165787498827 0.040488665073887195 
154.99999999999622 9.826892390929301e-05 0.007392993041339521 0.007489322523350191 
155.9999999999962 0.00990399955821955 0.00499442823062251 0.01491055832826224 
156.9999999999962 0.03688240627481659 0.08220926531284131 0.11916023041855069 
157.99999999999616 0.06685331967995801 0.30126520484252955 0.3682736233569711 
158.99999999999616 0.07971471482914969 0.6978861921722918 0.7778407782562861 
159.99999999999616 0.06287404204836546 1.2511461261638028 1.3143117020098039 
160.99999999999613 0.024726368913016265 1.8705071488344194 1.8955394698602843 
161.99999999999613 3.0446344844432218e-05 2.4119601801554196 2.4123126994135875 
162.9999999999961 0.04183352284304696 2.7228987272445866 2.7651438681044875 
163.9999999999961 0.20109380035754018 2.7003046182735653 2.9020385367409247 
164.9999999999961 0.5022605762175949 2.336875719078862 2.8401515106071042 
165.99999999999608 0.9267868218989418 1.731479564871437 2.659717969738094 
166.99999999999608 1.4141677768082 1.054915974246843 2.470864073689066 
167.99999999999608 1.8820579840992961 0.48339694160706703 2.367266438224344 
168.99999999999605 2.257112370795799 0.12954293108704903 2.388084671575588 
169.99999999999605 2.5018066026597228 0.003984662152512872 2.5064669759258167 
170.99999999999602 2.623614807741006 0.026589421422518123 2.6499784152904784 
171.99999999999602 2.6616488116108266 0.08118875050395512 2.741908158080702 
172.99999999999602 2.6579003378685884 0.0846437557250505 2.741448652746737 
173.99999999999602 2.6289964498695837 0.03312629941807162 2.6615875799275956 
174.99999999999596 2.554669390480149 0.0007821927738967854 2.5561457587506635 
175.99999999999596 2.390270842874139 0.09226947162079807 2.484830935300601 
176.99999999999596 2.0971791657673 0.3764744747092191 2.477462046256808 
177.99999999999596 1.6743091782265094 0.8392862267143701 2.5184113557661516 
178.99999999999596 1.1723209191754125 1.3824338868298958 2.559798129737281 


==> figures/mimo_beta_-5db_cb/beampattern4.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.7140243509480335 1.898098726777489 2.6120921445230576 
-179.0 1.1835652705017434 1.3694884568196206 2.5529723630820005 
-178.0 1.6490221048712141 0.8005410391406099 2.449156483837697 
-177.00000000000006 2.0321336199843296 0.3373500539958568 2.3686454866790214 
-176.00000000000006 2.295497192906795 0.07154150237337288 2.365856815772308 
-175.00000000000006 2.4488166149615878 0.0004655804405381385 2.447969272663 
-174.00000000000006 2.5303191654885397 0.04030304338655531 2.569387094286301 
-173.00000000000006 2.5757334638910243 0.0835635881653534 2.658220600407923 
-172.0000000000001 2.593156194727739 0.0674716504093487 2.659603511618006 
-171.0000000000001 2.557625341286917 0.014087041601288078 2.570479555333166 
-170.0000000000001 2.427389283572129 0.019482905605760912 2.445125794200336 
-169.0000000000001 2.171717186000441 0.1980299516286944 2.36727267361245 
-168.00000000000014 1.7943185095016358 0.612418085232711 2.403510912783379 
-167.00000000000017 1.3396823142959766 1.227162417930817 2.5630616091733938 
-166.00000000000017 0.8794049222918635 1.9100267239347706 2.7854462681474157 
-165.00000000000017 0.4860472578679948 2.4803851252112232 2.9626527211467573 
-164.00000000000017 0.2076665617460132 2.780211712616698 2.984649192734838 
-163.0000000000002 0.05453577659593806 2.7339794261408863 2.7860375205388936 
-162.0000000000002 0.0024266642304061536 2.371686175553547 2.3724194445975577 
-161.00000000000023 0.008546798529053821 1.8086590343463247 1.8161916955880595 
-160.00000000000023 0.031094003815277525 1.1957960184724707 1.2263740707027175 
-159.00000000000023 0.04343778237143674 0.6647998921276019 0.7080283385732359 
-158.00000000000026 0.03821079833196965 0.2910075508420694 0.329160739496383 
-157.00000000000026 0.022201960104567334 0.08474344555025043 0.10694096879272798 
-156.00000000000026 0.006892199633137757 0.00794426362986183 0.014838583789925202 
-155.00000000000028 0.00021363083782362596 0.0031091147091220337 0.0033191355135569903 
-154.00000000000028 0.003019773094940522 0.019836096020590416 0.02284933753394817 
-153.0000000000003 0.010524531854593996 0.02926180613166394 0.039781502091783986 
-152.0000000000003 0.016461726200800192 0.02463024882162232 0.04108994799401489 
-151.0000000000003 0.016986285650666372 0.012655606013180895 0.029640804227366965 
-150.00000000000034 0.012289799778857583 0.002797909961176541 0.015085384845138428 
-149.00000000000034 0.005627354423494711 6.88704696263754e-05 0.00569209618580531 
-148.00000000000037 0.0008843301817606524 0.003396835109922718 0.004276359618708828 
-147.00000000000037 0.00030422290264784833 0.008215247914662067 0.008515578692810841 
-146.0000000000004 0.003540431581791282 0.010319481098916705 0.013857640597950667 
-145.0000000000004 0.00825343440684528 0.008394510604381912 0.016646581307977325 
-144.00000000000043 0.011639791683617907 0.004160444579383465 0.01579813290097424 
-143.00000000000043 0.011940340055276786 0.0006867690623344417 0.012622729929320436 
-142.00000000000043 0.00918093483811307 0.00027107027835215637 0.009444847588621139 
-141.00000000000045 0.004922534990958902 0.0031607033936347124 0.008074123215191147 
-140.00000000000045 0.001314395455412965 0.007645817383359729 0.00895085117029352 
-139.00000000000048 1.2973929242443981e-05 0.011216321844042988 0.011221426283777973 
-138.00000000000048 0.00148252305947981 0.011991579968458618 0.013468660903394356 
-137.00000000000048 0.00492442677593286 0.009649322577390275 0.014570451595965114 
-136.0000000000005 0.00876126551594467 0.005470024104101914 0.01422878265144257 
-135.0000000000005 0.01137974756130591 0.0016035261630733145 0.01297972725991688 
-134.0000000000005 0.011785455904363388 6.5267855409153355e-06 0.011785844078409534 
-133.00000000000054 0.0099237084345339 0.001572113657914829 0.011486418694342703 
-132.00000000000054 0.006598307167986536 0.005803543667577305 0.01238962664333118 
-131.00000000000054 0.0030857546106383836 0.011098888861836942 0.014170977925842206 
-130.00000000000057 0.0006357210810132061 0.015454612174810856 0.016077043672862144 
-129.00000000000057 5.1668883669918246e-05 0.01726261537663587 0.017303006462588224 
-128.00000000000057 0.0014792488817976532 0.01589167536847235 0.01736257960919358 
-127.0000000000006 0.004434847133111804 0.01187167287605356 0.01630102297678826 
-126.0000000000006 0.008022393802861683 0.006666844547523893 0.014685507183066382 
-125.00000000000063 0.011238596946713074 0.0021644538450099607 0.013399290463828307 
-124.00000000000063 0.013261345870111158 7.628434759738466e-05 0.01333178764492779 
-123.00000000000065 0.013643760209746966 0.0014445233110725066 0.01507854477371195 
-122.00000000000065 0.012380002281831235 0.0063803640966932805 0.01874557335755702 
-121.00000000000068 0.00985132786167339 0.01407565490530357 0.02390688264792766 
-120.00000000000068 0.006690128125484751 0.023046887629880122 0.02971230570100078 
-119.00000000000068 0.003611417622388709 0.03151803777475432 0.03510163329465094 
-118.0000000000007 0.0012571783711047579 0.037831726625311285 0.03905997391315203 
-117.00000000000071 8.477706773395636e-05 0.04079245503070155 0.04084932649165788 
-116.00000000000072 0.0003129037047549817 0.03987969780859252 0.04016760667979802 
-115.00000000000072 0.0019225666550998501 0.03530905292261585 0.03721084561072148 
-114.00000000000075 0.004699848482305501 0.02795526273536883 0.032639063969558665 
-113.00000000000075 0.008302312745723062 0.01917500921987276 0.027465591566564918 
-112.00000000000078 0.012331348139044736 0.010577849809451452 0.022900464831273015 
-111.00000000000078 0.01639659820928573 0.003792103924418696 0.02018084433145579 
-110.00000000000078 0.020164018247974654 0.00026263856743470284 0.020416931996882028 
-109.00000000000081 0.023384419577191604 0.001103640684064532 0.02447333164559129 
-108.00000000000081 0.0259035735378734 0.007015368117969488 0.0328959177230441 
-107.00000000000082 0.027657613987634652 0.0182621518490397 0.04588522820132169 
-106.00000000000084 0.028658627449475733 0.03470089950005233 0.06331052732874366 
-105.00000000000085 0.02897527091186772 0.05584523615730497 0.08475452152768746 
-104.00000000000085 0.02871243921335334 0.08094966406985822 0.1095771387740444 
-103.00000000000087 0.027992831786325775 0.10909978774694438 0.1369872734537973 
-102.00000000000088 0.026942066483454707 0.13929771352102546 0.16611325766719648 
-101.00000000000088 0.025677963327348608 0.17053529742779142 0.19606535830626373 
-100.00000000000091 0.024303870726395286 0.20185131946402898 0.22598625169280048 
-99.00000000000091 0.022905444522791717 0.23237149957364908 0.2550878015424627 
-98.00000000000094 0.021550076974155633 0.261332361291299 0.2826743425115628 
-97.00000000000094 0.020288144530383696 0.2880912829733212 0.3081539767965723 
-96.00000000000094 0.019155332339055895 0.312125751532489 0.3310401550907861 
-95.00000000000097 0.01817544102934143 0.3330249993894805 0.35094612658892527 
-94.00000000000097 0.017363243473561236 0.3504770224400479 0.36757482199296637 
-93.00000000000098 0.016727107466276106 0.36425358949089215 0.3807064946913968 
-92.000000000001 0.016271219601753033 0.37419537592611085 0.39018608701562113 
-91.00000000000101 0.01599733115926685 0.3801988658611885 0.39591188586563153 
-90.00000000000101 0.015906000235158608 0.38220621456588194 0.3978266330747529 
-89.00000000000104 0.015997331159266413 0.3801988658611997 0.3959118858656322 
-88.00000000000104 0.01627121960175255 0.37419537592612484 0.39018608701562196 
-87.00000000000104 0.01672710746627516 0.3642535894909184 0.38070649469142276 
-86.00000000000107 0.01736324347355997 0.3504770224400774 0.3675748219929705 
-85.00000000000107 0.01817544102933987 0.3330249993895214 0.3509461265889268 
-84.0000000000011 0.019155332339053175 0.31212575153253463 0.3310401550907975 
-83.0000000000011 0.020288144530381285 0.28809128297337294 0.308153976796574 
-82.00000000000111 0.021550076974153343 0.26133236129135656 0.28267434251170387 
-81.00000000000112 0.022905444522789253 0.23237149957370976 0.2550878015424664 
-80.00000000000114 0.02430387072639231 0.2018513194640916 0.2259862516929938 
-79.00000000000114 0.025677963327345815 0.17053529742785578 0.19606535830626717 
-78.00000000000115 0.02694206648345193 0.139297713521087 0.16611325766742502 
-77.00000000000117 0.027992831786323842 0.10909978774700317 0.13698727345382156 
-76.00000000000117 0.02871243921335176 0.08094966406991166 0.10957713877406786 
-75.00000000000118 0.028975270911867437 0.055845236157352054 0.0847545215277256 
-74.0000000000012 0.028658627449477198 0.03470089950009092 0.06331052732876047 
-73.00000000000121 0.027657613987637313 0.01826215184906836 0.0458852282013277 
-72.00000000000122 0.025903573537877773 0.007015368117987163 0.03289591772310359 
-71.00000000000124 0.023384419577197887 0.0011036406840712202 0.02447333164560188 
-70.00000000000125 0.02016401824798218 0.00026263856743164306 0.02041693199688768 
-69.00000000000126 0.016396598209293685 0.0037921039244077255 0.020180844331427823 
-68.00000000000126 0.012331348139052768 0.010577849809435711 0.02290046483127051 
-67.00000000000128 0.008302312745731264 0.019175009219854308 0.027465591566558315 
-66.0000000000013 0.004699848482312297 0.027955262735352093 0.03263906396955778 
-65.0000000000013 0.0019225666551042598 0.035309052922603563 0.037210845610673574 
-64.00000000000131 0.0003129037047569381 0.03987969780858622 0.04016760667974577 
-63.00000000000132 8.477706773293946e-05 0.04079245503070306 0.040849326491727365 
-62.000000000001336 0.0012571783711010109 0.0378317266253214 0.039059973913156174 
-61.00000000000135 0.003611417622382907 0.03151803777476937 0.03510163329469686 
-60.00000000000135 0.006690128125478104 0.023046887629898462 0.029712305701008187 
-59.000000000001364 0.009851327861667824 0.014075654905321047 0.023906882647949337 
-58.00000000000138 0.012380002281827637 0.006380364096706518 0.0187455733575358 
-57.00000000000139 0.01364376020974633 0.0014445233110790096 0.01507854477374245 
-56.0000000000014 0.013261345870114022 7.62843475964643e-05 0.013331787644936855 
-55.000000000001414 0.011238596946718603 0.002164453845002814 0.013399290463817621 
-54.00000000000143 0.008022393802868816 0.006666844547513474 0.014685507183066392 
-53.00000000000144 0.0044348471331188905 0.01187167287604351 0.016301022976797433 
-52.00000000000145 0.001479248881802323 0.01589167536846655 0.017362579609189244 
-51.00000000000146 5.166888367088627e-05 0.01726261537663614 0.01730300646258945 
-50.00000000000147 0.0006357210810099172 0.015454612174817547 0.016077043672866078 
-49.00000000000148 0.0030857546106318546 0.011098888861847307 0.014170977925845398 
-48.00000000000149 0.0065983071679793824 0.005803543667587611 0.012389626643331408 
-47.000000000001506 0.00992370843452868 0.0015721136579210791 0.011486418694329559 
-46.00000000000152 0.011785455904361601 6.526785540813086e-06 0.011785844078418966 
-45.00000000000153 0.011379747561308993 0.0016035261630671833 0.012979727259912609 
-44.000000000001535 0.008761265515951617 0.005470024104092972 0.014228782651441235 
-43.00000000000155 0.004924426775941124 0.009649322577383173 0.014570451595967237 
-42.000000000001556 0.0014825230594852424 0.011991579968456904 0.013468660903399023 
-41.00000000000157 1.2973929242689126e-05 0.011216321844047727 0.011221426283786374 
-40.000000000001585 0.0013143954554076288 0.007645817383368565 0.008950851170295246 
-39.0000000000016 0.004922534990950209 0.003160703393642973 0.008074123215185988 
-38.000000000001606 0.009180934838104832 0.0002710702783549614 0.00944484758862062 
-37.00000000000161 0.011940340055273993 0.0006867690623300015 0.01262272992933068 
-36.00000000000163 0.01163979168362189 0.0041604445793744504 0.01579813290097145 
-35.00000000000164 0.00825343440685415 0.008394510604374862 0.01664658130797585 
-34.00000000000165 0.0035404315818002405 0.01031948109891684 0.013857640597960404 
-33.00000000000166 0.0003042229026510529 0.008215247914670145 0.00851557869283416 
-32.00000000000168 0.0008843301817549808 0.0033968351099326563 0.004276359618715873 
-31.000000000001688 0.005627354423481921 6.887046962819436e-05 0.005692096185787968 
-30.000000000001698 0.012289799778844522 0.002797909961163203 0.015085384845098916 
-29.000000000001705 0.016986285650661518 0.012655606013155875 0.029640804227360984 
-28.00000000000172 0.01646172620080757 0.024630248821602065 0.04108994799401316 
-27.00000000000173 0.010524531854609815 0.029261806131667997 0.03978150209180339 
-26.00000000000174 0.003019773094953032 0.01983609602062254 0.02284933753402159 
-25.00000000000175 0.0002136308378205894 0.0031091147091479848 0.0033191355135861575 
-24.000000000001766 0.006892199633114107 0.007944263629798758 0.01483858378988431 
-23.000000000001776 0.022201960104531668 0.0847434455499817 0.10694096879235056 
-22.00000000000179 0.038210798331944205 0.29100755084148777 0.3291607394951667 
-21.000000000001798 0.043437782371443245 0.6647998921266692 0.7080283385719661 
-20.00000000000181 0.031094003815318516 1.1957960184712724 1.226374070701476 
-19.000000000001823 0.008546798529095276 1.8086590343450837 1.8161916955879576 
-18.000000000001833 0.0024266642303751246 2.3716861755525604 2.3724194445975306 
-17.000000000001844 0.05453577659574241 2.7339794261404444 2.7860375205387466 
-16.000000000001855 0.2076665617455795 2.7802117126169628 2.984649192733899 
-15.000000000001867 0.48604725786730374 2.4803851252121456 2.962652721146912 
-14.000000000001878 0.8794049222909752 1.910026723936105 2.7854462681476972 
-13.000000000001888 1.339682314295022 1.2271624179321914 2.5630616091744582 
-12.0000000000019 1.7943185095007717 0.6124180852337854 2.403510912780436 
-11.000000000001913 2.1717171859997917 0.19802995162928944 2.367272673612359 
-10.000000000001922 2.427389283571743 0.019482905605913148 2.4451257941993507 
-9.000000000001934 2.5576253412867636 0.014087041601199005 2.570479555332255 
-8.000000000001945 2.593156194727733 0.06747165040925561 2.659603511618005 
-7.000000000001957 2.5757334638910923 0.08356358816538881 2.658220600407964 
-6.000000000001967 2.5303191654886605 0.04030304338667255 2.5693870942844055 
-5.000000000001979 2.4488166149618125 0.0004655804405436705 2.4479692726640216 
-4.00000000000199 2.295497192907208 0.07154150237304856 2.3658568157705644 
-3.0000000000020015 2.0321336199849886 0.3373500539951017 2.3686454866779987 
-2.000000000002013 1.6490221048720957 0.8005410391395181 2.4491564838379705 
-1.0000000000020242 1.183565270502723 1.3694884568184553 2.5529723630799674 
-2.0355549961366507e-12 0.7140243509489279 1.8980987267765546 2.612092144522782 
0.9999999999979531 0.32957114541653854 2.256919802291543 2.5861758240950428 
1.9999999999979419 0.09141199832632842 2.3960401674828584 2.4865983566807706 
2.9999999999979305 0.005664473733136803 2.3649483861665765 2.369149598500333 
3.999999999997919 0.023194836447247773 2.2789454532198503 2.3001994248720985 
4.999999999997908 0.06754273984081298 2.251606808899467 2.316993698702947 
5.999999999997897 0.0770398317394748 2.3310446500150115 2.405982373872661 
6.999999999997885 0.039481620609002004 2.47437850529695 2.511970413286192 
7.999999999997874 0.0013709004713544962 2.572636983917091 2.5723249045240975 
8.999999999997863 0.04668455550567354 2.5105756917546533 2.555641953114472 
9.99999999999785 0.25532734155418957 2.228237970095172 2.4818231692688255 
10.999999999997842 0.6610806462239226 1.7524423394681798 2.411526398624933 
11.99999999999783 1.2284475656997043 1.184464254121322 2.4106576119426935 
12.999999999997817 1.8582785841582095 0.6537388643693843 2.509636438147995 
13.999999999997806 2.418789911996671 0.2633672527397084 2.6798618395342557 
14.999999999997796 2.7881293197624974 0.05406861226020654 2.8402011333729344 
15.999999999997783 2.8913778013736553 0.0005060992735225763 2.890326885222478 
16.999999999997772 2.7191842726277806 0.03614096223486103 2.7542432146718205 
17.999999999997762 2.3240000147245583 0.08984614215688383 2.4131783146381425 
18.99999999999775 1.7986165087213228 0.11520168786379459 1.9134489281181748 
19.999999999997737 1.2468974032889237 0.10092933178301604 1.3476346292804477 
20.999999999997726 0.7570470286673457 0.0625594805794969 0.8194999649616259 
21.99999999999772 0.38453972988919216 0.024417294917483078 0.408886549533501 
22.999999999997705 0.14715772816734443 0.0033817350273896117 0.1504894407653931 
23.999999999997694 0.030508645992947683 0.0019215213089638556 0.03240094943268743 
24.99999999999768 2.5712072517440194e-05 0.01116340160400082 0.011181127780447692 
25.99999999999767 0.01487921674396873 0.019361467695027484 0.03424738611825592 
26.99999999999766 0.03992848833900595 0.019572264047764496 0.059510569686166775 
27.999999999997648 0.05319634920592986 0.012457973186315157 0.06565700154575345 
28.999999999997634 0.04790269678186228 0.0038910938045215136 0.05178558064104348 
29.999999999997627 0.029579520085966125 9.777517125491904e-06 0.029573673994441656 
30.999999999997616 0.009991703716981487 0.0031691751126456777 0.013144979349571222 
31.999999999997602 0.00027536183298055027 0.010950971441607312 0.011215830801622032 
32.99999999999759 0.005685420230385251 0.0182148992201966 0.023895939525345574 
33.99999999999758 0.02359131214468183 0.020480542739782892 0.0440693441475352 
34.99999999999757 0.04510153425491511 0.016514442829635906 0.06160914965843137 
35.999999999997556 0.05937169557932359 0.008807002568923318 0.06816350838111947 
36.99999999999754 0.05873681256253953 0.001972696483288269 0.06068670200462415 
37.999999999997534 0.04262621233113689 0.0001866668518107948 0.042787666136311915 
38.99999999999753 0.018793451094056026 0.005086663470451409 0.02385890086261573 
39.99999999999751 0.0014569243003478194 0.015116428462744273 0.016558985284593902 
40.9999999999975 0.007068458551117778 0.026438729146557552 0.033494860233614115 
41.999999999997485 0.04919788295545264 0.03478719712507419 0.08396074228294931 
42.99999999999748 0.134208635795308 0.03729425630872338 0.17144498769287247 
43.99999999999746 0.2590102055952859 0.03349601885447842 0.2923903261655372 
44.999999999997456 0.41141594420747546 0.025203548533442248 0.4364244044342258 
45.99999999999745 0.5728107104599702 0.015465748523446224 0.5879899378232356 
46.999999999997435 0.7222139216466478 0.0071942310486966116 0.7290306252652815 
47.99999999999742 0.8405655912611273 0.0020688597160469493 0.8421797886773601 
48.99999999999741 0.9141772316205621 0.00013332511924406523 0.9138038508138282 
49.9999999999974 0.9366707885289621 0.0001568066027240317 0.9363006424181535 
50.999999999997385 0.9092148728673305 0.000532950447591259 0.9092335034781054 
51.99999999999738 0.8393029203874519 0.00031884160391992193 0.839148587056881 
52.99999999999737 0.738598661030536 1.7949358898753717e-05 0.7382045056801605 
53.99999999999736 0.6204651526127563 0.0018477433001754685 0.6219708501697875 
54.99999999999734 0.49771952839339867 0.009431631669695652 0.5068769041477202 
55.99999999999733 0.38097781425486904 0.027039163807954805 0.40779843798257054 
56.99999999999732 0.27774318689975186 0.05861397445115825 0.3361751569803726 
57.99999999999731 0.19220512161111178 0.10685589005511836 0.29889256095988476 
58.99999999999729 0.12559069509888657 0.17257341235133858 0.29798572840073334 
59.99999999999728 0.07685264930534863 0.25442622460759834 0.33106940911687344 
60.99999999999728 0.04348224389808378 0.34907023117557634 0.3922951446943183 
61.999999999997264 0.022278456593171896 0.45162925967148604 0.47359128840928744 
62.99999999999725 0.009966558355789006 0.5563646450352187 0.5659503236139263 
63.99999999999724 0.0036200361349073315 0.6573998822862807 0.660574745355224 
64.99999999999723 0.0008883878357788025 0.7493755819797462 0.7497593184296405 
65.99999999999721 6.443839860001394e-05 0.8279478630877735 0.8274565059109154 
66.9999999999972 3.889026124536339e-05 0.8900880094014914 0.8895305857593621 
67.9999999999972 0.00019047876750662022 0.9341820684391479 0.9337474642138763 
68.99999999999719 0.00025226116537033027 0.9599594755129748 0.9595697493240998 
69.99999999999717 0.0001828867114867477 0.9682972576351525 0.9678324407643552 
70.99999999999716 5.9740128490719916e-05 0.9609517016382203 0.9603679736652776 
71.99999999999714 8.208192857429656e-07 0.9402653513512477 0.9396353151877946 
72.99999999999714 0.00011507508390307689 0.9088873889237278 0.9083908678005393 
73.99999999999713 0.00047668381965609396 0.8695332350408991 0.8694225072568333 
74.99999999999712 0.0011170285929740845 0.8247972112405776 0.8253543193976415 
75.9999999999971 0.0020279990001998583 0.777022036834367 0.7785194740163812 
76.9999999999971 0.0031712532235129353 0.7282215782570387 0.7308922714385583 
77.99999999999709 0.004489422083016382 0.6800487249073482 0.6840672330653906 
78.99999999999707 0.005916652307350413 0.6337981733451917 0.6392724208085707 
79.99999999999706 0.007387084808657271 0.5904336766021206 0.5974051443369479 
80.99999999999704 0.008840761090240273 0.5506303246129922 0.559080120577726 
81.99999999999704 0.010227039721950036 0.5148240986537232 0.5246824145660652 
82.99999999999702 0.011505930867450734 0.4832628439999862 0.49441971668807544 
83.99999999999702 0.012647886790807002 0.4560546258838468 0.46837046133301274 
84.999999999997 0.013632587412301323 0.43321099498396537 0.44652585333724015 
85.99999999999699 0.014447189251093485 0.4146839103744659 0.42882501906711157 
86.99999999999697 0.01508440579741396 0.4003959399624451 0.4151832702041685 
87.99999999999697 0.015540685267972117 0.39026391330756965 0.40551392103129735 
88.99999999999696 0.015814663344660328 0.3842164926690439 0.3997443023014173 
89.99999999999694 0.01590600023515896 0.3822062145658828 0.3978266330747529 
90.99999999999694 0.015814663344661417 0.38421649266901675 0.39974430230141067 
91.99999999999692 0.015540685267974155 0.39026391330752025 0.40551392103129347 
92.99999999999692 0.015084405797416892 0.4003959399623691 0.41518327020414036 
93.99999999999689 0.014447189251097182 0.41468391037436453 0.42882501906710624 
94.99999999999689 0.013632587412306474 0.43321099498383747 0.4465258533371802 
95.99999999999689 0.012647886790813308 0.4560546258836927 0.46837046133291443 
96.99999999999686 0.011505930867457869 0.48326284399980357 0.4944197166877388 
97.99999999999686 0.010227039721957938 0.5148240986535163 0.5246824145658991 
98.99999999999685 0.008840761090249213 0.5506303246127597 0.5590801205776776 
99.99999999999685 0.007387084808666278 0.5904336766018651 0.5974051443368597 
100.99999999999682 0.0059166523073592 0.6337981733449172 0.6392724208084627 
101.99999999999682 0.00448942208302494 0.6800487249070575 0.684067233065278 
102.99999999999679 0.0031712532235207043 0.7282215782567412 0.7308922714385254 
103.99999999999679 0.0020279990002064277 0.7770220368340686 0.7785194740163214 
104.99999999999679 0.0011170285929789031 0.8247972112402933 0.8253543193974031 
105.99999999999676 0.0004766838196591354 0.8695332350406401 0.8694225072561178 
106.99999999999676 0.00011507508390446465 0.9088873889235087 0.9083908677998219 
107.99999999999673 8.208192858120755e-07 0.9402653513510849 0.9396353151877808 
108.99999999999673 5.974012849007791e-05 0.9609517016381313 0.9603679736652714 
109.99999999999672 0.00018288671148612942 0.9682972576351498 0.9678324407643552 
110.99999999999672 0.00025226116537022813 0.9599594755130784 0.9595697493241172 
111.99999999999669 0.00019047876750742548 0.9341820684393619 0.9337474642138915 
112.99999999999669 3.8890261246158626e-05 0.8900880094018171 0.88953058575956 
113.99999999999669 6.44383985982963e-05 0.827947863088207 0.8274565059117206 
114.99999999999666 0.0008883878357693438 0.7493755819802719 0.7497593184300455 
115.99999999999666 0.003620036134881543 0.6573998822868758 0.6605747453556464 
116.99999999999663 0.009966558355734456 0.5563646450358533 0.565950323614068 
117.99999999999663 0.022278456593072843 0.4516292596721277 0.47359128840987624 
118.99999999999662 0.04348224389792071 0.34907023117618396 0.3922951446945835 
119.9999999999966 0.07685264930510151 0.2544262246081416 0.331069409116866 
120.9999999999966 0.12559069509853496 0.17257341235179138 0.29798572840093346 
121.99999999999659 0.19220512161064746 0.10685589005546686 0.29889256095992256 
122.99999999999658 0.2777431868991711 0.05861397445139996 0.33617515697984646 
123.99999999999656 0.3809778142541934 0.027039163808101587 0.407798437981989 
124.99999999999656 0.4977195283926585 0.009431631669768436 0.5068769041465427 
125.99999999999653 0.6204651526120077 0.0018477433001999623 0.6219708501697007 
126.99999999999653 0.7385986610298533 1.794935890031358e-05 0.7382045056797797 
127.99999999999653 0.8393029203869151 0.0003188416039169607 0.8391485870568155 
128.9999999999965 0.9092148728670201 0.0005329504475920501 0.9092335034773487 
129.9999999999965 0.9366707885289421 0.0001568066027267283 0.9363006424181642 
130.99999999999648 0.9141772316208597 0.0001333251192398953 0.9138038508138933 
131.99999999999648 0.8405655912617279 0.0020688597160262176 0.8421797886774565 
132.99999999999645 0.7222139216474859 0.007194231048655159 0.7290306252665545 
133.99999999999645 0.5728107104609413 0.015465748523389083 0.5879899378237521 
134.99999999999642 0.4114159442084518 0.025203548533383694 0.43642440443592456 
135.99999999999642 0.2590102055961493 0.033496018854438606 0.29239032616629507 
136.99999999999642 0.13420863579595824 0.037294256308718854 0.17144498769325067 
137.9999999999964 0.04919788295584031 0.0347871971251092 0.08396074228358387 
138.9999999999964 0.0070684585512529605 0.026438729146621664 0.0334948602337681 
139.9999999999964 0.0014569243002956465 0.01511642846281407 0.016558985284608016 
140.99999999999636 0.018793451093913484 0.005086663470500168 0.023858900862537814 
141.99999999999636 0.04262621233100274 0.00018666685182032605 0.04278766613614954 
142.99999999999636 0.05873681256248542 0.001972696483258772 0.06068670200441821 
143.99999999999633 0.05937169557937033 0.008807002568873847 0.06816350838110458 
144.99999999999633 0.04510153425503467 0.01651444282959612 0.061609149658491416 
145.99999999999633 0.02359131214481337 0.020480542739776807 0.04406934414764369 
146.9999999999963 0.005685420230463109 0.018214899220228977 0.023895939525413287 
147.9999999999963 0.00027536183296599306 0.010950971441658615 0.011215830801640155 
148.99999999999628 0.009991703716882622 0.0031691751126837475 0.01314497934949982 
149.99999999999628 0.029579520085837037 9.777517123474609e-06 0.029573673994260558 
150.99999999999625 0.04790269678177989 0.003891093804478577 0.051785580640872124 
151.99999999999625 0.05319634920595333 0.01245797318625997 0.06565700154574779 
152.99999999999625 0.03992848833913743 0.019572264047739086 0.059510569686229274 
153.99999999999622 0.014879216744120566 0.019361467695056533 0.03424738611836978 
154.99999999999622 2.5712072510438186e-05 0.011163401604064902 0.011181127780484044 
155.9999999999962 0.030508645992539142 0.0019215213090000333 0.03240094943236527 
156.9999999999962 0.14715772816628997 0.0033817350273256685 0.15048944076437484 
157.99999999999616 0.3845397298873296 0.0244172949172921 0.40888654953231696 
158.99999999999616 0.7570470286646724 0.06255948057924007 0.8194999649598772 
159.99999999999616 1.2468974032856637 0.100929331782831 1.3476346292794885 
160.99999999999613 1.798616508717928 0.11520168786382293 1.9134489281138436 
161.99999999999613 2.324000014721638 0.08984614215715499 2.4131783146326375 
162.9999999999961 2.719184272625967 0.03614096223519829 2.754243214672398 
163.9999999999961 2.891377801373422 0.0005060992735453665 2.890326885226062 
164.9999999999961 2.788129319763987 0.05406861225945724 2.840201133368769 
165.99999999999608 2.418789911999619 0.26336725273787054 2.679861839534185 
166.99999999999608 1.8582785841619858 0.653738864366491 2.5096364381472247 
167.99999999999608 1.2284475657034901 1.1844642541178345 2.410657611942712 
168.99999999999605 0.6610806462269706 1.7524423394648596 2.411526398628648 
169.99999999999605 0.2553273415560664 2.228237970092784 2.4818231692677672 
170.99999999999602 0.04668455550638432 2.510575691753619 2.5556419531140233 
171.99999999999602 0.0013709004712835402 2.5726369839173 2.572324904523913 
172.99999999999602 0.039481620608696984 2.474378505297816 2.5119704132857144 
173.99999999999602 0.07703983173937025 2.33104465001578 2.405982373874058 
174.99999999999596 0.06754273984102041 2.251606808899623 2.316993698704036 
175.99999999999596 0.023194836447516097 2.278945453219411 2.3001994248689415 
176.99999999999596 0.005664473733000289 2.3649483861660894 2.3691495985011355 
177.99999999999596 0.09141199832536333 2.3960401674830925 2.486598356680106 
178.99999999999596 0.32957114541459764 2.256919802293062 2.586175824097169 


==> figures/mimo_beta_-5db_cb/beampattern5.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.24706657299414547 2.3663154719012027 2.615081495892829 
-179.0 0.6683127033300453 1.8842751716323234 2.5535328094379413 
-178.0 1.2403785507640088 1.195207241076488 2.43586561988454 
-177.00000000000006 1.8173073007107206 0.5143599179168235 2.3315899004358 
-176.00000000000006 2.226818762954228 0.0784751141976425 2.305333904177394 
-175.00000000000006 2.3427293168287875 0.03396613518780174 2.377350564507651 
-174.00000000000006 2.136281066214709 0.37212008479887804 2.510013758571638 
-173.00000000000006 1.6830975708364397 0.943006845055839 2.6287306112252566 
-172.0000000000001 1.1257508519808312 1.5362090405349176 2.6653516421807444 
-171.0000000000001 0.613150409018598 1.9820168831567107 2.5988797778949584 
-170.0000000000001 0.2464263763212649 2.2197344455968495 2.4697357220790113 
-169.0000000000001 0.05384168524144194 2.301938191551415 2.3589194576971995 
-168.00000000000014 0.0002191113527941685 2.3402980145595715 2.3431717057714208 
-167.00000000000017 0.01947605987852282 2.428596937567246 2.450409913159063 
-166.00000000000017 0.05057236377191994 2.586392647089305 2.6392452628382728 
-165.00000000000017 0.06007694358050284 2.750681785217877 2.8131879355437546 
-164.00000000000017 0.04497776846109718 2.8144198486960206 2.8620223674389584 
-163.0000000000002 0.0204513283927485 2.686507940459976 2.709650139971185 
-162.0000000000002 0.0032993143983756287 2.340039028581802 2.345855473131422 
-161.00000000000023 0.0008009370058746773 1.825912397785895 1.828813478169863 
-160.00000000000023 0.009037879409254879 1.2493048852723256 1.2598745910953877 
-159.00000000000023 0.018515313924262287 0.7249250136452929 0.7443890495754399 
-158.00000000000026 0.021576956592960436 0.33450914783032476 0.3565579255531027 
-157.00000000000026 0.016714467970981948 0.10485788578774329 0.12173717851355675 
-156.00000000000026 0.008027871319348978 0.011816605609101128 0.019869187250396343 
-155.00000000000028 0.0013820529370207372 0.002813939367697534 0.004197040998152355 
-154.00000000000028 0.0003511724864837267 0.02402426758366303 0.024404133020762525 
-153.0000000000003 0.004422095604391855 0.03962974600174566 0.044108319997707715 
-152.0000000000003 0.010034179845456848 0.03745848626076113 0.04755364203996691 
-151.0000000000003 0.013251394636675733 0.022907113216569325 0.03620253266488046 
-150.00000000000034 0.012176091731773581 0.007704171165954893 0.01990062382015155 
-149.00000000000034 0.007754152574322846 0.0003558787133148646 0.008114214897809826 
-148.00000000000037 0.0028063730089980493 0.0021303802596297945 0.0049379577815754395 
-147.00000000000037 0.00014863509095945613 0.008545407284034578 0.008702107393698269 
-146.0000000000004 0.0010037070821975074 0.013657134582253348 0.014677727303612416 
-145.0000000000004 0.004524773672909012 0.01392680262542384 0.018472500850926877 
-144.00000000000043 0.008504911742458673 0.009676032436319993 0.01819897572108647 
-143.00000000000043 0.010708299941273192 0.003999933506568745 0.014718934346740075 
-142.00000000000043 0.01003686531384059 0.00038493920358014606 0.010425412696920868 
-141.00000000000045 0.006966541524111909 0.0006301109603450485 0.0075972110306346315 
-140.00000000000045 0.00314760297803126 0.004111978583012252 0.007262150875595978 
-139.00000000000048 0.0004875649974230202 0.008492147849960191 0.008987520208831326 
-138.00000000000048 0.00022636080127644165 0.011210361819761303 0.011449729407356769 
-137.00000000000048 0.0024304542849427815 0.010855099942365543 0.01330090792639205 
-136.0000000000005 0.006070986602905316 0.0077521696323412815 0.013836982087718958 
-135.0000000000005 0.009566319471528563 0.00361867154688853 0.013194441599741416 
-134.0000000000005 0.01149138271206801 0.0005974211640294212 0.012093361179066496 
-133.00000000000054 0.01113834672675656 0.00021184908822074853 0.011351736627122657 
-132.00000000000054 0.008728069511948914 0.002719895681309014 0.011449731910944335 
-131.00000000000054 0.005243667696671827 0.007089667891452377 0.012338404502336699 
-130.00000000000057 0.0020058124056867885 0.011521584510551434 0.013537354600511435 
-129.00000000000057 0.00018231566164110145 0.014233253765064869 0.01442991642405959 
-128.00000000000057 0.0004122625163418411 0.014167495859594455 0.014596197977568896 
-127.0000000000006 0.0026516976567377473 0.011368298560645942 0.01403540822891478 
-126.0000000000006 0.006253930452278244 0.006931244235166612 0.013196851661679061 
-125.00000000000063 0.0102199704859652 0.0025982344774671848 0.012824893485653877 
-124.00000000000063 0.013515115363670472 0.00017373991286612306 0.013691271296990572 
-123.00000000000065 0.015349439488842063 0.000967769024515102 0.016317908327366598 
-122.00000000000065 0.01535181761085976 0.0054284067459969085 0.020782925743006643 
-121.00000000000068 0.013611688914116175 0.013043735818943011 0.026664020344469623 
-120.00000000000068 0.010603624816261384 0.0225038963181381 0.03312507857608181 
-119.00000000000068 0.007036333612437218 0.03204630627784607 0.039110645484036116 
-118.0000000000007 0.003676662481666922 0.039874433216821166 0.04358910138428551 
-117.00000000000071 0.0011930254457857186 0.04454307414137122 0.04578181348490584 
-116.00000000000072 4.7386932721059124e-05 0.0452313313762256 0.04532847372108551 
-115.00000000000072 0.00044695846604464934 0.04186473502838087 0.04236116091338881 
-114.00000000000075 0.002351262910673349 0.03508745332662007 0.03748369603540434 
-113.00000000000075 0.005520074909422251 0.02611534122829108 0.03167256164003054 
-112.00000000000078 0.009583614585580687 0.016516714392145845 0.02612768849332248 
-111.00000000000078 0.014117281450840301 0.007970532594058489 0.022105131622090272 
-110.00000000000078 0.018707367010450997 0.0020443155149770654 0.020760447618432324 
-109.00000000000081 0.02299966788673474 2.0965118786139653e-05 0.023023909718973314 
-108.00000000000081 0.026728195222493693 0.0027889299905125347 0.029519217718866776 
-107.00000000000082 0.029725280455454004 0.010797000229591161 0.04052830227799331 
-106.00000000000084 0.0319169300902711 0.024065317941185153 0.055997659425716995 
-105.00000000000085 0.03330834591027146 0.04223853381054958 0.07557705148910465 
-104.00000000000085 0.033964430528799015 0.0646651108422217 0.09867937998068693 
-103.00000000000087 0.03398926791761261 0.09048770759646707 0.12455063590921592 
-102.00000000000088 0.03350740758979335 0.11873231131133781 0.15234041161333067 
-101.00000000000088 0.032648600357746305 0.14838734875976142 0.18116583805665226 
-100.00000000000091 0.031536629367316237 0.17846760501481296 0.2101644133863593 
-99.00000000000091 0.030282143375592374 0.20806091752273287 0.2385335926440775 
-98.00000000000094 0.028978941235754386 0.236358024637414 0.2655569653583093 
-97.00000000000094 0.02770293887861328 0.262667571156194 0.29061825574040945 
-96.00000000000094 0.026513011382427728 0.2864191782095096 0.31320524782741865 
-95.00000000000097 0.025452978320377816 0.30715781263494063 0.3329061420256896 
-94.00000000000097 0.024554134399138648 0.3245326067008559 0.3494008993898508 
-93.00000000000098 0.023837877390421123 0.33828293831001066 0.36244993894146554 
-92.000000000001 0.023318124220934357 0.3482241121891695 0.37188222231163426 
-91.00000000000101 0.0230033193757015 0.3542344762816704 0.37758436636393183 
-90.00000000000101 0.02289792281368704 0.3562453217402045 0.37949202117601083 
-89.00000000000104 0.023003319375700892 0.35423447628168264 0.377584366363932 
-88.00000000000104 0.02331812422093367 0.3482241121891823 0.37188222231163426 
-87.00000000000104 0.02383787739041981 0.3382829383100383 0.36244993894152816 
-86.00000000000107 0.024554134399136784 0.3245326067008842 0.34940089938986046 
-85.00000000000107 0.02545297832037606 0.3071578126349831 0.3329061420256929 
-84.0000000000011 0.02651301138242544 0.2864191782095553 0.3132052478274209 
-83.0000000000011 0.02770293887861072 0.2626675711562455 0.290618255740434 
-82.00000000000111 0.02897894123575176 0.23635802463747113 0.2655569653583929 
-81.00000000000112 0.030282143375589803 0.20806091752279238 0.23853359264409507 
-80.00000000000114 0.03153662936731386 0.17846760501487346 0.2101644133863653 
-79.00000000000114 0.03264860035774449 0.14838734875982318 0.18116583805666997 
-78.00000000000115 0.03350740758979158 0.11873231131139526 0.15234041161336742 
-77.00000000000117 0.03398926791761251 0.0904877075965214 0.12455063590932414 
-76.00000000000117 0.0339644305287991 0.06466511084226968 0.09867937998072342 
-75.00000000000118 0.03330834591027335 0.04223853381059072 0.07557705148918245 
-74.0000000000012 0.03191693009027486 0.024065317941217645 0.055997659425733884 
-73.00000000000121 0.029725280455459076 0.010797000229613187 0.04052830227799743 
-72.00000000000122 0.02672819522250061 0.002788929990523633 0.02951921771893885 
-71.00000000000124 0.02299966788674358 2.096511878667082e-05 0.02302390971898579 
-70.00000000000125 0.018707367010460395 0.0020443155149685744 0.02076044761843095 
-69.00000000000126 0.01411728145084981 0.007970532594043227 0.022105131622052795 
-68.00000000000126 0.009583614585589342 0.01651671439212717 0.026127688493323153 
-67.00000000000128 0.005520074909429761 0.026115341228271676 0.03167256164002493 
-66.0000000000013 0.0023512629106786833 0.03508745332660332 0.037483696035372334 
-65.0000000000013 0.00044695846604698503 0.041864735028370646 0.042361160913388776 
-64.00000000000131 4.738693272026829e-05 0.04523133137622188 0.04532847372108826 
-63.00000000000132 0.0011930254457818532 0.04454307414137637 0.045781813484904794 
-62.000000000001336 0.003676662481660799 0.039874433216834565 0.043589101384282715 
-61.00000000000135 0.00703633361242976 0.03204630627786396 0.03911064548404597 
-60.00000000000135 0.010603624816254454 0.022503896318158162 0.0331250785760844 
-59.000000000001364 0.013611688914111221 0.013043735818960869 0.026664020344472242 
-58.00000000000138 0.015351817610858048 0.005428406746009585 0.02078292574302049 
-57.00000000000139 0.01534943948884416 0.0009677690245205201 0.0163179083273611 
-56.0000000000014 0.01351511536367622 0.00017373991286416158 0.013691271297002703 
-55.000000000001414 0.010219970485972977 0.002598234477459916 0.012824893485653861 
-54.00000000000143 0.006253930452286394 0.006931244235157092 0.013196851661678399 
-53.00000000000144 0.0026516976567440035 0.011368298560637891 0.014035408228913228 
-52.00000000000145 0.0004122625163444571 0.014167495859591194 0.014596197977579982 
-51.00000000000146 0.00018231566163935393 0.014233253765067441 0.014429916424060194 
-50.00000000000147 0.0020058124056812976 0.011521584510559152 0.013537354600513812 
-49.00000000000148 0.005243667696664533 0.007089667891461948 0.012338404502338226 
-48.00000000000149 0.00872806951194269 0.002719895681316504 0.011449731910944642 
-47.000000000001506 0.011138346726753713 0.00021184908822300563 0.01135173662710499 
-46.00000000000152 0.011491382712069715 0.0005974211640256158 0.012093361179063292 
-45.00000000000153 0.009566319471534385 0.0036186715468804823 0.013194441599744528 
-44.000000000001535 0.006070986602913037 0.0077521696323332905 0.013836982087730222 
-43.00000000000155 0.002430454284949376 0.010855099942361607 0.013300907926394389 
-42.000000000001556 0.0002263608012786127 0.011210361819764023 0.011449729407355943 
-41.00000000000157 0.00048756499741980984 0.00849214784996804 0.00898752020883089 
-40.000000000001585 0.0031476029780241393 0.0041119785830210295 0.00726215087559599 
-39.0000000000016 0.006966541524104225 0.0006301109603494064 0.007597211030626442 
-38.000000000001606 0.010036865313836112 0.000384939203576578 0.010425412696923255 
-37.00000000000161 0.010708299941274929 0.003999933506558309 0.014718934346739551 
-36.00000000000163 0.00850491174246543 0.009676032436308423 0.018198975721062965 
-35.00000000000164 0.004524773672917454 0.01392680262541906 0.01847250085092741 
-34.00000000000165 0.0010037070822025136 0.01365713458225936 0.014677727303638954 
-33.00000000000166 0.00014863509095756536 0.008545407284048036 0.008702107393703484 
-32.00000000000168 0.002806373008989688 0.002130380259640113 0.00493795778157737 
-31.000000000001688 0.007754152574312162 0.0003558787133100137 0.008114214897790099 
-30.000000000001698 0.01217609173176714 0.00770417116593029 0.019900623820136007 
-29.000000000001705 0.013251394636678035 0.02290711321653508 0.03620253266487753 
-28.00000000000172 0.010034179845467065 0.03745848626074051 0.047553642040018426 
-27.00000000000173 0.0044220956044032375 0.039629746001759794 0.044108319997732695 
-26.00000000000174 0.00035117248648763286 0.024024267583708424 0.024404133020785167 
-25.00000000000175 0.0013820529370123995 0.0028139393677259214 0.004197040998184599 
-24.000000000001766 0.008027871319331732 0.011816605609017457 0.019869187250323102 
-23.000000000001776 0.016714467970966117 0.10485788578743134 0.12173717851303657 
-22.00000000000179 0.021576956592957934 0.3345091478296959 0.35655792555227994 
-21.000000000001798 0.018515313924276623 0.7249250136443458 0.7443890495749502 
-20.00000000000181 0.009037879409276087 1.249304885271171 1.259874591094625 
-19.000000000001823 0.0008009370058832939 1.825912397784752 1.8288134781696541 
-18.000000000001833 0.003299314398355334 2.3400390285809025 2.34585547313101 
-17.000000000001844 0.02045132839270176 2.686507940459487 2.7096501399708637 
-16.000000000001855 0.044977768461050484 2.814419848695979 2.862022367438943 
-15.000000000001867 0.06007694358049402 2.7506817852181453 2.8131879355437577 
-14.000000000001878 0.05057236377196689 2.5863926470896628 2.6392452628383007 
-13.000000000001888 0.019476059878590645 2.4285969375675025 2.4504099131592074 
-12.0000000000019 0.0002191113527829602 2.340298014559677 2.3431717057703527 
-11.000000000001913 0.05384168524121187 2.301938191551497 2.3589194576972434 
-10.000000000001922 0.24642637632070039 2.2197344455971404 2.469735722076966 
-9.000000000001934 0.6131504090176836 1.9820168831574034 2.5988797778942785 
-8.000000000001945 1.1257508519797004 1.536209040536013 2.6653516421807444 
-7.000000000001957 1.6830975708353617 0.9430068450570905 2.6287306112250106 
-6.000000000001967 2.1362810662140004 0.3721200847998675 2.5100137585706657 
-5.000000000001979 2.342729316828688 0.03396613518813024 2.377350564510583 
-4.00000000000199 2.2268187629547898 0.07847511419713013 2.305333904177448 
-3.0000000000020015 1.8173073007117755 0.5143599179156195 2.331589900436116 
-2.000000000002013 1.240378550765233 1.1952072410750145 2.4358656198844737 
-1.0000000000020242 0.6683127033310905 1.8842751716310786 2.55353280943793 
-2.0355549961366507e-12 0.24706657299478776 2.366315471900526 2.615081495892805 
0.9999999999979531 0.03833521936152725 2.5471197813892 2.58782130989861 
1.9999999999979419 0.005238482175705385 2.486749194342549 2.494844959779507 
2.9999999999979305 0.04817637140648168 2.348726081400913 2.4000610866262977 
3.999999999997919 0.07061390646278003 2.294615849276255 2.3685083999806764 
4.999999999997908 0.03845010995927101 2.3843088512346036 2.425960978372369 
5.999999999997897 0.00037748439185667176 2.538940714510462 2.542205394469308 
6.999999999997885 0.05830266084231254 2.587604580428925 2.6482175323697565 
7.999999999997874 0.3044143504415514 2.371406456610687 2.6773455448843393 
8.999999999997863 0.7595905784892972 1.8461586013602889 2.606440448659095 
9.99999999999785 1.346786325837002 1.1259814141761022 2.4728154397727753 
10.999999999997842 1.9139615104087602 0.4428941531522053 2.3566789962065973 
11.99999999999783 2.294973568470092 0.04296168856983593 2.3380724608698227 
12.999999999997817 2.3779345460491026 0.07244718277407577 2.4513140989937687 
13.999999999997806 2.148333541400773 0.5107359732849253 2.6610519001751625 
14.999999999997796 1.688663905253773 1.1806770331858991 2.872311273659094 
15.999999999997783 1.1385229393053038 1.827234170395769 2.969362310186376 
16.999999999997772 0.6371276385754695 2.2234890260855353 2.8643403369551015 
17.999999999997762 0.27540698520565887 2.254327398025915 2.533069577301468 
18.99999999999775 0.0763732059136627 1.944212506631258 2.0231826858903075 
19.999999999997737 0.006497052269590278 1.4252172044242002 1.433452058008156 
20.999999999997726 0.006338052873858345 0.8685954010363459 0.875902371381988 
21.99999999999772 0.022502917810523108 0.4151042115394906 0.43802657757948005 
22.999999999997705 0.026571016282922782 0.13303946033254768 0.15972714056310902 
23.999999999997694 0.016239419714332626 0.014861323879910827 0.031109115028120315 
24.99999999999768 0.0036062757157603663 0.0041692430053510525 0.007783330479213117 
25.99999999999767 0.00044031940770781927 0.03371223989545866 0.0341895015609372 
26.99999999999766 0.009089967350981392 0.05537400046641744 0.06451513662636353 
27.999999999997648 0.02238320171136077 0.051821370745682376 0.07424594035373633 
28.999999999997634 0.030121532276758956 0.0305827694129067 0.060724442008412656 
29.999999999997627 0.026656150139628323 0.008994464427435995 0.03565463079264551 
30.999999999997616 0.014596450125158793 6.3780524844094e-05 0.014661555904292965 
31.999999999997602 0.0028584864933364584 0.005761975802403993 0.008629993834042107 
32.99999999999759 0.0008184941294120929 0.018682446273413467 0.019520893484745765 
33.99999999999758 0.012342231210726317 0.02860649206220801 0.04097347658754403 
34.99999999999757 0.03314212336419275 0.029074609409022126 0.062238277006342636 
35.999999999997556 0.05282106098588969 0.020429400831284476 0.07326409107786697 
36.99999999999754 0.0604255750290155 0.008531441734927772 0.06896386488906321 
37.999999999997534 0.05066054581162553 0.0007530487732086269 0.051419206461543986 
38.99999999999753 0.027779402790196164 0.0018541391555286205 0.02964409936810493 
39.99999999999751 0.0053998827907776915 0.011826713119296369 0.017245442547092586 
40.9999999999975 0.002358984677337637 0.02639451562063938 0.02878000231248293 
41.999999999997485 0.03632475252981836 0.03945170717663193 0.07580764374624571 
42.99999999999748 0.1176094891789811 0.04596997730997632 0.16361329082848275 
43.99999999999746 0.24533250009300514 0.04398509308431 0.289355917369707 
44.999999999997456 0.40704374221623413 0.0349564496278954 0.4420497704947914 
45.99999999999745 0.5816502341244111 0.022636853789336817 0.6043579476497001 
46.999999999997435 0.7444725412138057 0.01119566488929362 0.7557699988539031 
47.99999999999742 0.8727917483206887 0.0035076853541102103 0.8764372356988608 
48.99999999999741 0.9503678895901101 0.0002835540515889746 0.9508226757006083 
49.9999999999974 0.9699549081916327 0.00026131942855808413 0.9704099152800917 
50.999999999997385 0.933544858396433 0.0012296806781602442 0.934973272879955 
51.99999999999738 0.8506997505414174 0.0013786558622614102 0.8522624596547134 
52.99999999999737 0.7357162959438659 0.00043438671215481145 0.7363031092258926 
53.99999999999736 0.6044720430325264 0.00019252091178017809 0.6047758922546131 
54.99999999999734 0.4716691800733016 0.004321294053013273 0.4760618295940577 
55.99999999999733 0.3489238370519641 0.017554478523119827 0.3665223082614989 
56.99999999999732 0.24385034145166326 0.04455878679940348 0.2884484443705394 
57.99999999999731 0.16004316898302054 0.08880958588823673 0.2489169137408265 
58.99999999999729 0.0977070716184082 0.1517553290718924 0.24958346668187012 
59.99999999999728 0.0546335973608311 0.23243419341692204 0.2872759248641444 
60.99999999999728 0.027249428453003145 0.32757266542327984 0.35514172005477584 
61.999999999997264 0.011536303719314552 0.4320837213325383 0.4440671435558002 
62.99999999999725 0.0037117291135083243 0.5398139059207436 0.5441065199920779 
63.99999999999724 0.000640122708538163 0.6443688185797545 0.6457201873123551 
64.99999999999723 2.090275881572208e-06 0.7398668716721882 0.7406986400571427 
65.99999999999721 0.0002815759122512653 0.821516361832613 0.8227275062633451 
66.9999999999972 0.0006399437614689746 0.8859645577179102 0.887611088768615 
67.9999999999972 0.0007393738823228514 0.9314164794486203 0.9332145674483706 
68.99999999999719 0.000562696141214857 0.9575572492559693 0.9592059457677096 
69.99999999999717 0.00025914771522063 0.9653324159451374 0.9666817261456879 
70.99999999999716 2.9719104719452715e-05 0.9566466054842273 0.9577504242253265 
71.99999999999714 5.389699892252983e-05 0.9340357343411715 0.9351310433801777 
72.99999999999714 0.00045223272119630976 0.9003562045372236 0.9018044110456702 
73.99999999999713 0.0012757249736107222 0.8585200477749161 0.8607373638369239 
74.99999999999712 0.0025124679791639947 0.8112910146485147 0.8146852396779203 
75.9999999999971 0.004103257001330478 0.7611450549622858 0.7660678115179204 
76.9999999999971 0.005959901696516045 0.7101903653845185 0.7169075762344213 
77.99999999999709 0.007982183263038718 0.6601372257612569 0.6688165387157482 
78.99999999999707 0.010071291008748972 0.6123057229155449 0.6230174071223302 
79.99999999999706 0.012139003861821925 0.5676594478177088 0.5803865340762464 
80.99999999999704 0.014112818084435305 0.5268545928229179 0.5415082178388136 
81.99999999999704 0.015937731907365273 0.490295910507781 0.5067325253510667 
82.99999999999702 0.0175755880346704 0.4581932214608888 0.47623121828970544 
83.99999999999702 0.0190028565108911 0.43061423943912686 0.45004842878683954 
84.999999999997 0.020207607519672925 0.40753123022523036 0.42814434858411043 
85.99999999999699 0.021186246366592082 0.38886036031372334 0.4104313595760376 
86.99999999999697 0.02194040698546637 0.3744935250714078 0.3968027921886206 
87.99999999999697 0.02247425122630685 0.3643230198601665 0.3871549234370667 
88.99999999999696 0.022792309326456504 0.3582596985027411 0.3814029956804743 
89.99999999999694 0.022897922813687185 0.35624532174020573 0.37949202117601083 
90.99999999999694 0.02279230932645798 0.3582596985027126 0.3814029956804673 
91.99999999999692 0.022474251226308996 0.3643230198601164 0.3871549234370652 
92.99999999999692 0.02194040698547012 0.3744935250713306 0.3968027921885198 
93.99999999999689 0.021186246366596728 0.3888603603136182 0.4104313595760097 
94.99999999999689 0.020207607519679507 0.40753123022510107 0.42814434858410527 
95.99999999999689 0.019002856510899006 0.4306142394389699 0.4500484287867271 
96.99999999999686 0.01757558803467969 0.4581932214607008 0.47623121828935006 
97.99999999999686 0.015937731907375827 0.49029591050756877 0.5067325253510159 
98.99999999999685 0.014112818084447129 0.5268545928226794 0.5415082178387045 
99.99999999999685 0.012139003861834311 0.5676594478174447 0.5803865340762125 
100.99999999999682 0.010071291008761798 0.6123057229152625 0.6230174071221459 
101.99999999999682 0.00798218326305143 0.6601372257609555 0.668816538715437 
102.99999999999679 0.005959901696528132 0.7101903653842103 0.7169075762342603 
103.99999999999679 0.004103257001341395 0.7611450549619743 0.7660678115178537 
104.99999999999679 0.002512467979172704 0.8112910146482163 0.8146852396778936 
105.99999999999676 0.0012757249736170702 0.8585200477746465 0.8607373638369009 
106.99999999999676 0.00045223272120003757 0.9003562045369892 0.9018044110448808 
107.99999999999673 5.389699892373707e-05 0.9340357343409917 0.9351310433801578 
108.99999999999673 2.9719104718678862e-05 0.9566466054841292 0.957750424224594 
109.99999999999672 0.0002591477152188338 0.9653324159451291 0.9666817261456879 
110.99999999999672 0.0005626961412131623 0.9575572492560749 0.9592059457677199 
111.99999999999669 0.0007393738823225593 0.9314164794488387 0.9332145674493113 
112.99999999999669 0.0006399437614704787 0.8859645577182441 0.8876110887703048 
113.99999999999669 0.0002815759122537463 0.8215163618330632 0.8227275062634515 
114.99999999999666 2.090275881643564e-06 0.739866871672735 0.7406986400582258 
115.99999999999666 0.0006401227085287062 0.6443688185803736 0.6457201873124665 
116.99999999999663 0.003711729113477635 0.5398139059214 0.5441065199929515 
117.99999999999663 0.011536303719246235 0.43208372133319567 0.44406714355609406 
118.99999999999662 0.027249428452875625 0.32757266542389807 0.35514172005516204 
119.9999999999966 0.05463359736062032 0.2324341934174644 0.287275924864483 
120.9999999999966 0.09770707161808834 0.15175532907233324 0.24958346668191833 
121.99999999999659 0.1600431689825756 0.08880958588856401 0.2489169137407841 
122.99999999999658 0.24385034145108367 0.044558786799618486 0.2884484443697983 
123.99999999999656 0.348923837051264 0.01755447852323846 0.3665223082611887 
124.99999999999656 0.4716691800725117 0.004321294053061462 0.4760618295938943 
125.99999999999653 0.6044720430317069 0.0001925209117875442 0.6047758922542689 
126.99999999999653 0.735716295943098 0.00043438671214840463 0.7363031092254813 
127.99999999999653 0.8506997505407955 0.001378655862258166 0.8522624596529924 
128.9999999999965 0.9335448583960534 0.0012296806781648551 0.9349732728789871 
129.9999999999965 0.969954908191574 0.0002613194285632564 0.9704099152800962 
130.99999999999648 0.9503678895904099 0.0002835540515810943 0.9508226757006338 
131.99999999999648 0.8727917483213316 0.00350768535407752 0.8764372356991688 
132.99999999999645 0.7444725412147168 0.011195664889233852 0.7557699988544737 
133.99999999999645 0.581650234125467 0.02263685378926098 0.6043579476516359 
134.99999999999642 0.4070437422172834 0.03495644962782559 0.442049770495565 
135.99999999999642 0.24533250009390747 0.04398509308427326 0.2893559173717452 
136.99999999999642 0.1176094891796273 0.045969977309991104 0.16361329082908377 
137.9999999999964 0.036324752530166086 0.03945170717669603 0.07580764374669086 
138.9999999999964 0.002358984677416899 0.026394515620729975 0.028780002312628998 
139.9999999999964 0.0053998827906800015 0.011826713119377169 0.017245442547121473 
140.99999999999636 0.027779402790040007 0.0018541391555649972 0.02964409936803773 
141.99999999999636 0.050660545811516 0.0007530487731856072 0.05141920646146008 
142.99999999999636 0.06042557502901011 0.00853144173486114 0.06896386488886555 
143.99999999999633 0.052821060985982535 0.020429400831214552 0.07326409107783825 
144.99999999999633 0.03314212336432851 0.029074609408993476 0.062238277006407675 
145.99999999999633 0.012342231210833492 0.028606492062243024 0.04097347658776558 
146.9999999999963 0.0008184941294412438 0.01868244627349287 0.019520893484819706 
147.9999999999963 0.002858486493286615 0.005761975802471272 0.008629993834043536 
148.99999999999628 0.014596450125075227 6.378052483801788e-05 0.014661555904193357 
149.99999999999628 0.02665615013957406 0.00899446442733464 0.03565463079255096 
150.99999999999625 0.03012153227677388 0.030582769412758094 0.06072444200832229 
151.99999999999625 0.022383201711434337 0.05182137074559014 0.0742459403537249 
152.99999999999625 0.009089967351059075 0.05537400046647527 0.06451513662654464 
153.99999999999622 0.0004403194077278627 0.03371223989564904 0.0341895015612549 
154.99999999999622 0.0036062757157040316 0.004169243005471881 0.007783330479260085 
155.9999999999962 0.01623941971424751 0.014861323879587567 0.031109115027589403 
156.9999999999962 0.026571016282895564 0.13303946033136518 0.15972714056204515 
157.99999999999616 0.022502917810599193 0.41510421153721483 0.4380265775770881 
158.99999999999616 0.00633805287395096 0.8685954010331508 0.8759023713790998 
159.99999999999616 0.0064970522694393455 1.425217204420742 1.4334520580050465 
160.99999999999613 0.07637320591289513 1.9442125066285516 2.0231826858829134 
161.99999999999613 0.27540698520395535 2.2543273980249707 2.53306957730029 
162.9999999999961 0.6371276385727727 2.2234890260868867 2.864340336953629 
163.9999999999961 1.1385229393019638 1.827234170399144 2.9693623101852764 
164.9999999999961 1.6886639052505334 1.1806770331901886 2.8723112736596303 
165.99999999999608 2.1483335413985425 0.5107359732885541 2.66105190017826 
166.99999999999608 2.377934546048615 0.07244718277561663 2.451314098995777 
167.99999999999608 2.2949735684715793 0.042961688568633374 2.338072460872708 
168.99999999999605 1.9139615104118137 0.44289415314867403 2.3566789962036707 
169.99999999999605 1.3467863258407076 1.1259814141715438 2.4728154397723903 
170.99999999999602 0.7595905784926094 1.8461586013562885 2.606440448657869 
171.99999999999602 0.3044143504437233 2.3714064566083843 2.677345544883769 
172.99999999999602 0.058302660843174224 2.587604580428533 2.648217532375249 
173.99999999999602 0.00037748439180408986 2.5389407145112766 2.5422053944709213 
174.99999999999596 0.03845010995896889 2.3843088512354953 2.425960978370408 
175.99999999999596 0.07061390646274172 2.294615849276375 2.368508399981682 
176.99999999999596 0.04817637140675729 2.3487260814001973 2.400061086626096 
177.99999999999596 0.005238482175849872 2.486749194341752 2.494844959779999 
178.99999999999596 0.03833521936086931 2.5471197813894353 2.587821309901135 


==> figures/mimo_beta_-5db_cb/beampattern6.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.601708169164292 0.01693524803467252 2.619593861832638 
-179.0 2.5588755959683027 0.0028821834123615043 2.5626331701739544 
-178.0 2.485389787121633 0.0032092755618114035 2.4893893122070563 
-177.00000000000006 2.424023508231334 0.02335928454655365 2.4481491091797394 
-176.00000000000006 2.416028675841424 0.05345572638971971 2.470324567828865 
-175.00000000000006 2.4757996133054925 0.07221004553848683 2.548991576110022 
-174.00000000000006 2.57698908476145 0.06167153970685557 2.6397591659308905 
-173.00000000000006 2.657975774135619 0.02560288113817873 2.684652357000261 
-172.0000000000001 2.6450228824079334 0.00017565856731963921 2.6460240495074303 
-171.0000000000001 2.4827905091650093 0.04800466664606434 2.531148294756451 
-170.0000000000001 2.158393065066885 0.23468032489419444 2.3928214727800543 
-169.0000000000001 1.7084326857533916 0.5967427295500366 2.3043392547942934 
-168.00000000000014 1.2064769256178538 1.1160076487536756 2.3212418646546924 
-167.00000000000017 0.7371499740956196 1.7137014193276308 2.449480641887137 
-166.00000000000017 0.36824946778072976 2.269363963284686 2.636403200892648 
-165.00000000000017 0.13199864236198502 2.658133530064329 2.789293487798593 
-164.00000000000017 0.02144399753866654 2.791539633784347 2.8125984789043863 
-163.0000000000002 0.0010028804992605433 2.6454350461834983 2.6464582584895426 
-162.0000000000002 0.02463338755852802 2.2646573737024145 2.2895803179731615 
-161.00000000000023 0.053245268975985346 1.7442020135796579 1.7978431720986503 
-160.00000000000023 0.06497408764550806 1.1961085889434244 1.2614505142472705 
-159.00000000000023 0.05621042296555914 0.7157716800644665 0.7722466865160419 
-158.00000000000026 0.035502789593987824 0.3596157858038944 0.39526572369574897 
-157.00000000000026 0.014810917860285263 0.13971418884863807 0.1545824242461713 
-156.00000000000026 0.0024720835366325846 0.03347298662584044 0.035955260620435185 
-155.00000000000028 0.0002940782098993702 0.00130867237296982 0.001601845883287792 
-154.00000000000028 0.004714374735513204 0.004029272457599468 0.008750614581260044 
-153.0000000000003 0.010194964528234452 0.013990761023376291 0.024203201970745707 
-152.0000000000003 0.012560871339309458 0.018178970216593756 0.030761317193597586 
-151.0000000000003 0.010694494684646267 0.015011538891877188 0.025723842021759237 
-150.00000000000034 0.006231399488598245 0.008464042877480246 0.014705701690129271 
-149.00000000000034 0.0019559937197212887 0.0028827685301786254 0.004842243377211735 
-148.00000000000037 3.050832745832287e-05 0.00029510917289354106 0.0003257762078708925 
-147.00000000000037 0.0009729305314713266 0.00026014992547019564 0.001233356784943245 
-146.0000000000004 0.003705360408820746 0.00116316187866356 0.0048705779817087985 
-145.0000000000004 0.0064003558609887785 0.0016390332830725685 0.008042879459915877 
-144.00000000000043 0.007535823985226906 0.0012869261865489044 0.008826242268886675 
-143.00000000000043 0.006605252152272014 0.0005409457623098099 0.007148392500889859 
-142.00000000000043 0.004214276175720345 7.185803750951744e-05 0.004286659598379176 
-141.00000000000045 0.0016360339426024972 0.0002283143380471799 0.0018638336115151402 
-140.00000000000045 0.00012877627438845362 0.0008429754758163087 0.0009713326931848411 
-139.00000000000048 0.00036373028066919886 0.0014261698558669402 0.001790548901412671 
-138.00000000000048 0.002194044158362282 0.0015413881725839858 0.00373748564993196 
-137.00000000000048 0.0048051242013511615 0.0011006070970148952 0.005908800972495064 
-136.0000000000005 0.007120178031754527 0.0004159617604661554 0.007539368358147644 
-135.0000000000005 0.008255387401236405 7.979518145679858e-06 0.008265845775501178 
-134.0000000000005 0.00783864006681123 0.00030135263379340736 0.008141133499321062 
-133.00000000000054 0.006093461300870762 0.001379719426602743 0.00747290016392676 
-132.00000000000054 0.0036960353950613156 0.0029205564853007323 0.006615278346206896 
-131.00000000000054 0.0014937732364097077 0.004331710486862365 0.005823805913716547 
-130.00000000000057 0.0002053666150715319 0.00501673077161896 0.00522075816263618 
-129.00000000000057 0.00020515732586988243 0.00464715829818486 0.004851846794737721 
-128.00000000000057 0.0014465724256335914 0.003328588899962365 0.004775814771902141 
-127.0000000000006 0.0035240883252383197 0.0015998140868623203 0.005125645059829057 
-126.0000000000006 0.005830589137685098 0.0002725274654775296 0.006105700951218837 
-125.00000000000063 0.0077474762833594155 0.00017490167089698883 0.007925445002569781 
-124.00000000000063 0.008808647871646078 0.0018882520870913454 0.010700075776429695 
-123.00000000000065 0.008799374912717685 0.0055587505973545915 0.014361088349272305 
-122.00000000000065 0.007777122924607063 0.01083435698583824 0.01861399247966582 
-121.00000000000068 0.0060245039405728805 0.016935428238390067 0.022961846693729377 
-120.00000000000068 0.003959210469343792 0.022830220421019405 0.02679068005171604 
-119.00000000000068 0.0020303889753484905 0.02746340698546886 0.029494381834692846 
-118.0000000000007 0.0006270695986510734 0.029980123360649525 0.03060718063718847 
-117.00000000000071 1.534267158049158e-05 0.029897600489808544 0.029912460226359888 
-116.00000000000072 0.0003106054349157097 0.02719540906059094 0.027505253031338342 
-115.00000000000072 0.0014822717257950589 0.022317005979226076 0.023798493900058466 
-114.00000000000075 0.0033824683524214167 0.01609403653622393 0.019476012037969382 
-113.00000000000075 0.005787817520556776 0.00961726379738428 0.015405234306420903 
-112.00000000000078 0.008443891203464384 0.00408301403675564 0.012528077290316228 
-111.00000000000078 0.011104309365553434 0.0006425039356721097 0.01174936795548421 
-110.00000000000078 0.013559649437905016 0.00027535194091222326 0.013839263848399112 
-109.00000000000081 0.015654444166898474 0.0037003212374033356 0.019360997446541982 
-108.00000000000081 0.017292996568847398 0.011327984188457964 0.028629362364330998 
-107.00000000000082 0.018436292069513478 0.023253020693573642 0.04169993254810159 
-106.00000000000084 0.019092958212660667 0.03927904383458116 0.058384856693495316 
-105.00000000000085 0.01930719257227225 0.058966340464402835 0.07828853486321823 
-104.00000000000085 0.019146096450499733 0.08169243255899164 0.10085551979125322 
-103.00000000000087 0.018688155401653757 0.1067163754586518 0.12542329959618312 
-102.00000000000088 0.018013887413158413 0.13323961339897886 0.1512738030835307 
-101.00000000000088 0.01719905927339708 0.160458470837898 0.17767910699088585 
-100.00000000000091 0.016310411634500463 0.18760555650767619 0.20393856305677713 
-99.00000000000091 0.01540354453991198 0.21397923021659823 0.22940614727699318 
-98.00000000000094 0.014522476824044101 0.23896170076764386 0.25350811363938924 
-97.00000000000094 0.013700368171262073 0.26202726406671556 0.27575195063869246 
-96.00000000000094 0.012960941756398699 0.2827427017296574 0.2957281991113918 
-95.00000000000097 0.012320232795310007 0.3007620284342272 0.31310694518710114 
-94.00000000000097 0.01178838685367943 0.31581769887340044 0.32763082312223885 
-93.00000000000098 0.011371323389971032 0.3277101542820326 0.33910622351323755 
-92.000000000001 0.011072154872913601 0.33629727955430144 0.34739416815914786 
-91.00000000000101 0.010892306303027031 0.34148500978510427 0.35240203519148494 
-90.00000000000101 0.010832314708091071 0.34322000395725694 0.354077031654573 
-89.00000000000104 0.010892306303027682 0.34148500978511387 0.3524020351914855 
-88.00000000000104 0.011072154872913208 0.3362972795543141 0.347394168159148 
-87.00000000000104 0.011371323389970177 0.32771015428205624 0.33910622351323993 
-86.00000000000107 0.011788386853678662 0.31581769887342587 0.32763082312225444 
-85.00000000000107 0.012320232795308412 0.30076202843426303 0.31310694518710436 
-84.0000000000011 0.012960941756397453 0.2827427017296968 0.29572819911139236 
-83.0000000000011 0.013700368171260826 0.2620272640667603 0.2757519506386942 
-82.00000000000111 0.014522476824042549 0.23896170076769374 0.25350811363939973 
-81.00000000000112 0.01540354453990989 0.21397923021665055 0.22940614727704894 
-80.00000000000114 0.016310411634498357 0.18760555650773075 0.20393856305681468 
-79.00000000000114 0.017199059273394886 0.16045847083795395 0.17767910699089134 
-78.00000000000115 0.018013887413157004 0.1332396133990327 0.1512738030835503 
-77.00000000000117 0.018688155401651307 0.10671637545870377 0.12542329959619658 
-76.00000000000117 0.019146096450499524 0.08169243255903978 0.10085551979135823 
-75.00000000000118 0.019307192572271918 0.05896634046444616 0.07828853486327006 
-74.0000000000012 0.019092958212660428 0.03927904383461785 0.05838485669349715 
-73.00000000000121 0.018436292069515414 0.023253020693602636 0.041699932548159534 
-72.00000000000122 0.017292996568849726 0.011327984188478238 0.028629362364343214 
-71.00000000000124 0.01565444416690137 0.003700321237414445 0.019360997446582307 
-70.00000000000125 0.013559649437909913 0.00027535194091514735 0.013839263848390815 
-69.00000000000126 0.011104309365558283 0.0006425039356679167 0.011749367955497175 
-68.00000000000126 0.008443891203469613 0.004083014036746373 0.012528077290312852 
-67.00000000000128 0.005787817520562661 0.009617263797371538 0.015405234306402256 
-66.0000000000013 0.0033824683524258706 0.016094036536210717 0.019476012037965278 
-65.0000000000013 0.001482271725798295 0.022317005979214658 0.023798493900056478 
-64.00000000000131 0.00031060543491720586 0.02719540906058258 0.027505253031335494 
-63.00000000000132 1.5342671580169568e-05 0.02989760048980511 0.029912460226359808 
-62.000000000001336 0.0006270695986489528 0.02998012336065236 0.03060718063718878 
-61.00000000000135 0.00203038897534522 0.02746340698547606 0.029494381834693082 
-60.00000000000135 0.003959210469339485 0.02283022042103037 0.026790680051717572 
-59.000000000001364 0.006024503940568975 0.01693542823840285 0.022961846693729963 
-58.00000000000138 0.007777122924604256 0.010834356985850294 0.018613992479683667 
-57.00000000000139 0.008799374912716245 0.00555875059736384 0.014361088349286637 
-56.0000000000014 0.00880864787164676 0.001888252087096839 0.010700075776433957 
-55.000000000001414 0.0077474762833623055 0.00017490167089849947 0.007925445002571469 
-54.00000000000143 0.005830589137689572 0.00027252746547587426 0.006105700951210664 
-53.00000000000144 0.003524088325243032 0.0015998140868589042 0.005125645059823035 
-52.00000000000145 0.0014465724256372133 0.00332858889995906 0.004775814771902323 
-51.00000000000146 0.00020515732587127994 0.004647158298182879 0.004851846794742103 
-50.00000000000147 0.00020536661507014633 0.005016730771619303 0.005220758162637545 
-49.00000000000148 0.0014937732364060266 0.00433171048686453 0.005823805913716097 
-48.00000000000149 0.003696035395056235 0.0029205564853039393 0.006615278346206161 
-47.000000000001506 0.006093461300866465 0.0013797194266055102 0.0074729001639262166 
-46.00000000000152 0.007838640066809064 0.00030135263379482094 0.008141133499315762 
-45.00000000000153 0.008255387401237654 7.979518145469228e-06 0.008265845775502387 
-44.000000000001535 0.007120178031758452 0.00041596176046488216 0.007539368358146544 
-43.00000000000155 0.0048051242013562295 0.001100607097013568 0.005908800972496264 
-42.000000000001556 0.0021940441583670925 0.0015413881725836495 0.0037374856499360096 
-41.00000000000157 0.00036373028067142766 0.0014261698558677015 0.0017905489014142337 
-40.000000000001585 0.00012877627438702733 0.0008429754758177106 0.0009713326931844284 
-39.0000000000016 0.0016360339425980273 0.00022831433804808353 0.0018638336115139574 
-38.000000000001606 0.00421427617571476 7.185803750916399e-05 0.004286659598370966 
-37.00000000000161 0.006605252152268164 0.0005409457623083733 0.0071483925008860435 
-36.00000000000163 0.007535823985227436 0.0012869261865475344 0.008826242268886718 
-35.00000000000164 0.006400355860992804 0.0016390332830727224 0.008042879459921555 
-34.00000000000165 0.0037053604088268274 0.0011631618786653055 0.004870577981720953 
-33.00000000000166 0.0009729305314755672 0.0002601499254716669 0.0012333567849525482 
-32.00000000000168 3.0508327457449634e-05 0.00029510917289133574 0.00032577620786895356 
-31.000000000001688 0.001955993719714527 0.0028827685301701512 0.004842243377195323 
-30.000000000001698 0.006231399488588519 0.008464042877466854 0.01470570169011463 
-29.000000000001705 0.010694494684638988 0.015011538891865536 0.025723842021746143 
-28.00000000000172 0.012560871339309792 0.018178970216593964 0.030761317193597586 
-27.00000000000173 0.0101949645282435 0.013990761023392702 0.02420320197076097 
-26.00000000000174 0.004714374735525073 0.004029272457619165 0.008750614581284311 
-25.00000000000175 0.00029407820990343667 0.0013086723729517332 0.0016018458832709403 
-24.000000000001766 0.0024720835366182662 0.0334729866257143 0.035955260620276194 
-23.000000000001776 0.014810917860250187 0.1397141888483195 0.15458242424603663 
-22.00000000000179 0.0355027895939419 0.3596157858033136 0.39526572369541646 
-21.000000000001798 0.05621042296552546 0.7157716800636063 0.7722466865152363 
-20.00000000000181 0.06497408764551048 1.1961085889423546 1.2614505142467016 
-19.000000000001823 0.053245268976029984 1.744202013578537 1.7978431720953032 
-18.000000000001833 0.024633387558591548 2.264657373701463 2.2895803179730576 
-17.000000000001844 0.0010028804992791292 2.645435046182939 2.6464582584894503 
-16.000000000001855 0.021443997538548858 2.7915396337843306 2.812598478904387 
-15.000000000001867 0.1319986423616412 2.658133530064879 2.7892934877985156 
-14.000000000001878 0.3682494677801117 2.269363963285682 2.636403200889144 
-13.000000000001888 0.737149974094751 1.7137014193288445 2.449480641886556 
-12.0000000000019 1.2064769256168415 1.1160076487548447 2.3212418646547244 
-11.000000000001913 1.7084326857523966 0.5967427295509475 2.304339254794279 
-10.000000000001922 2.1583930650660794 0.23468032489474674 2.3928214727803545 
-9.000000000001934 2.4827905091645124 0.048004666646282695 2.5311482947564232 
-8.000000000001945 2.6450228824077686 0.00017565856731862072 2.6460240495074476 
-7.000000000001957 2.6579757741357133 0.025602881138098593 2.684652357000166 
-6.000000000001967 2.5769890847616583 0.061671539706801844 2.6397591659309003 
-5.000000000001979 2.4757996133056728 0.07221004553849864 2.5489915761133353 
-4.00000000000199 2.4160286758414795 0.05345572638977716 2.470324567828885 
-3.0000000000020015 2.424023508231253 0.023359284546610546 2.4481491091765886 
-2.000000000002013 2.48538978712148 0.0032092755618327727 2.4893893122070203 
-1.0000000000020242 2.5588755959681744 0.0028821834123435733 2.5626331701705625 
-2.0355549961366507e-12 2.6017081691642554 0.01693524803463861 2.619593861829239 
0.9999999999979531 2.5929899707086195 0.03132715612205793 2.6252731649508476 
1.9999999999979419 2.5432442892060165 0.034433924779059245 2.578557579960621 
2.9999999999979305 2.4858986389359274 0.024593698345170296 2.511250780620528 
3.999999999997919 2.4562942115215938 0.009869617890571404 2.4668198440436058 
4.999999999997908 2.470437004481558 0.0013078777295541708 2.4723654709119876 
5.999999999997897 2.515592918625304 0.00496767217678162 2.5212190641105816 
6.999999999997885 2.558073105567627 0.018123293968421276 2.5769292582754724 
7.999999999997874 2.5638726271857353 0.0316935309824641 2.5963553433121827 
8.999999999997863 2.520511364257098 0.03668231197604053 2.5579841462030997 
9.99999999999785 2.447466822928395 0.03004916495268767 2.4782569944209736 
10.999999999997842 2.388512487173979 0.016262551734944716 2.40545947720349 
11.99999999999783 2.388914105073129 0.003932961323029903 2.3935246930910363 
12.999999999997817 2.4686786968995604 0.00011702245459284777 2.4695514055380876 
13.999999999997806 2.6055881573353026 0.006095424364508307 2.6125917589822714 
14.999999999997796 2.7373064469107966 0.01711199073603722 2.755498099508884 
15.999999999997783 2.782745933685025 0.025832126974369932 2.8097721792386685 
16.999999999997772 2.673705134823702 0.027005603311531064 2.7019008112116865 
17.999999999997762 2.3829970486371495 0.020361048265326726 2.4044065440842295 
18.99999999999775 1.9369895017125505 0.010182388881448616 1.9479718722014925 
19.999999999997737 1.4075736579201357 0.0022159151608401877 1.4102997607201537 
20.999999999997726 0.8875062321978977 9.096962317100559e-05 0.8878479868574245 
21.99999999999772 0.4597054180724022 0.003460692875618052 0.4632380623992757 
22.999999999997705 0.1726938513607602 0.008763144628296613 0.18144448732790822 
23.999999999997694 0.030758871763745362 0.011824664376594707 0.04256091508719401 
24.99999999999768 0.0006529133167477102 0.010525467523689977 0.011181941952990031 
25.99999999999767 0.02999841331948826 0.005925086920877262 0.035953171225190456 
26.99999999999766 0.06874704013176144 0.001341749830247431 0.07012409892759781 
27.999999999997648 0.08523551329226949 0.00013582976643236754 0.08539117859348742 
28.999999999997634 0.07189080974757973 0.0036189304955599718 0.07550611479619206 
29.999999999997627 0.04051199073910562 0.010291496225235777 0.05078447422082067 
30.999999999997616 0.011107309142128461 0.016742228039450927 0.027832626307303755 
31.999999999997602 2.3225165661681464e-05 0.01958832048134276 0.01961284379211707 
32.99999999999759 0.012286380015057004 0.01732746966897722 0.02963937504740272 
33.99999999999758 0.040489918461186665 0.011124149214844512 0.05165716854866502 
34.99999999999757 0.06953908884152785 0.004196963756678704 0.0737813980562245 
35.999999999997556 0.08437767597239387 0.00021334564653961263 0.08462252388075713 
36.99999999999754 0.07712841620487655 0.0015469670035476756 0.07868407541532677 
37.999999999997534 0.05086622556684508 0.008231224211679718 0.05908596561872121 
38.99999999999753 0.018924041843551835 0.018027096140071697 0.0369333499849116 
39.99999999999751 0.00041831284167064713 0.02746894578977777 0.027883773461027533 
40.9999999999975 0.013914202630432785 0.03333403682005778 0.047279912446561385 
41.999999999997485 0.07150827969125054 0.033867521674826435 0.10545779220838422 
42.99999999999748 0.17514272887512167 0.029286228279300185 0.20456720967325448 
43.99999999999746 0.31600145003242736 0.021449478602883328 0.33764178106727494 
44.999999999997456 0.47678923916987925 0.012941100551653576 0.48996280471389375 
45.99999999999745 0.6359065149679243 0.006009025190710441 0.6421750426330247 
46.999999999997435 0.7721853316122889 0.0018027238077137281 0.774260235421656 
47.99999999999742 0.8689493362376808 0.00017297029990480302 0.8693957997631024 
48.99999999999741 0.9165695391153031 4.992549493488788e-05 0.9168871407319575 
49.9999999999974 0.9132208365115093 0.00019941255523281848 0.9136789676613001 
50.999999999997385 0.864027396685033 4.5467400359070125e-05 0.864322217430484 
51.99999999999738 0.7791053966431141 0.00025984162014851747 0.7796059124974095 
52.99999999999737 0.6711314287978424 0.00292900260141949 0.6742927548314207 
53.99999999999736 0.5530096677306453 0.011262438744189612 0.5644951488101325 
54.99999999999734 0.4360432153765932 0.028946493236314992 0.4652010473152382 
55.99999999999733 0.3288066315256628 0.05933572530228727 0.38833841784394263 
56.99999999999732 0.23672695109367087 0.1046940110826246 0.34159771677872897 
57.99999999999731 0.16224570935598298 0.16565843176536513 0.32805790634035287 
58.99999999999729 0.1053664371173822 0.24102335286119272 0.34651791825477357 
59.99999999999728 0.06438356046058905 0.32785717301305506 0.392342055842506 
60.99999999999728 0.036621725333699326 0.4218928544511011 0.45858955459915884 
61.999999999997264 0.0190685292420324 0.5180891431269184 0.5372082649557449 
62.99999999999725 0.008840621924386702 0.6112458143082788 0.6201158017468563 
63.99999999999724 0.003471056060016502 0.6965687360598881 0.7000518525181975 
64.99999999999723 0.0010388052572237257 0.7701098439619304 0.771147650528516 
65.99999999999721 0.00017883127228193093 0.8290430224515234 0.8292119705809914 
66.9999999999972 1.5596531560448318e-05 0.8717707287577403 0.8717713541513648 
67.9999999999972 5.8586423292005516e-05 0.8978822918500622 0.8979240359749325 
68.99999999999719 8.940440055744224e-05 0.9080007200556972 0.9080739490829556 
69.99999999999717 5.9723478486249555e-05 0.9035607887358215 0.903606850122423 
70.99999999999716 1.0085647043772e-05 0.8865591328587331 0.8865592751104041 
71.99999999999714 1.240385661109484e-05 0.8593097938494073 0.859316628418322 
72.99999999999714 0.00013434570617907086 0.8242289150254819 0.8243622811583525 
73.99999999999713 0.0004213133976702265 0.783662290552214 0.7840871028923937 
74.99999999999712 0.0008909559119543838 0.7397607719866115 0.7406593717907697 
75.9999999999971 0.001535469148397017 0.6944019221071343 0.695948713375301 
76.9999999999971 0.0023278389047520745 0.6491519811810565 0.6514942916570607 
77.99999999999709 0.0032292701574786913 0.6052599705969728 0.608506323984161 
78.99999999999707 0.0041960735717488295 0.5636751731305608 0.5678904313522145 
79.99999999999706 0.0051851159749776105 0.5250797943335086 0.530285736541361 
80.99999999999704 0.0061575433507273574 0.4899298512589678 0.4961094649502895 
81.99999999999704 0.007080865988463297 0.45849886541763857 0.46560271472756 
82.99999999999702 0.007929697292371196 0.4309204767377475 0.4388738039363604 
83.99999999999702 0.008685510733917563 0.4072274685324848 0.4159370489297645 
84.999999999997 0.00933577068601253 0.3873858104554677 0.3967459360618839 
85.99999999999699 0.009872740496531751 0.37132316092598655 0.38122043120614896 
86.99999999999697 0.010292202478395811 0.3589518373780644 0.3692686697054614 
87.99999999999697 0.010592256864690812 0.3501865992242546 0.3608035383958625 
88.99999999999696 0.010772309511388444 0.3449577406361231 0.35575475640032883 
89.99999999999694 0.010832314708090875 0.3432200039572577 0.354077031654573 
90.99999999999694 0.010772309511389083 0.34495774063610096 0.3557547564003285 
91.99999999999692 0.010592256864692702 0.3501865992242133 0.3608035383957514 
92.99999999999692 0.010292202478398349 0.3589518373779987 0.36926866970543154 
93.99999999999689 0.009872740496534898 0.37132316092589884 0.3812204312061041 
94.99999999999689 0.009335770686016175 0.38738581045535747 0.3967459360618326 
95.99999999999689 0.008685510733921955 0.4072274685323509 0.415937048929748 
96.99999999999686 0.007929697292376112 0.43092047673758876 0.43887380393634007 
97.99999999999686 0.007080865988468737 0.4584988654174583 0.4656027147275532 
98.99999999999685 0.0061575433507329155 0.4899298512587628 0.4961094649502763 
99.99999999999685 0.005185115974983558 0.5250797943332816 0.5302857365405994 
100.99999999999682 0.0041960735717546565 0.5636751731303149 0.5678904313521842 
101.99999999999682 0.0032292701574845794 0.6052599705967101 0.6085063239838944 
102.99999999999679 0.00232783890475715 0.6491519811807841 0.6514942916561945 
103.99999999999679 0.0015354691484011959 0.6944019221068551 0.6959487133750536 
104.99999999999679 0.0008909559119578974 0.7397607719863377 0.740659371790282 
105.99999999999676 0.00042131339767243067 0.7836622905519539 0.7840871028919583 
106.99999999999676 0.0001343457061802849 0.8242289150252493 0.8243622811580676 
107.99999999999673 1.2403856611414e-05 0.8593097938492128 0.859316628418291 
108.99999999999673 1.0085647043543071e-05 0.8865591328585966 0.8865592751103865 
109.99999999999672 5.972347848597089e-05 0.9035607887357501 0.9036068501224057 
110.99999999999672 8.940440055741275e-05 0.9080007200557143 0.9080739490830017 
111.99999999999669 5.8586423292356e-05 0.8978822918501717 0.8979240359749778 
112.99999999999669 1.5596531560417246e-05 0.8717707287579518 0.8717713541514209 
113.99999999999669 0.00017883127227949497 0.8290430224518374 0.8292119705810117 
114.99999999999666 0.0010388052572148775 0.7701098439623384 0.7711476505292755 
115.99999999999666 0.003471056059994284 0.696568736060378 0.7000518525183539 
116.99999999999663 0.008840621924341395 0.611245814308829 0.6201158017469915 
117.99999999999663 0.01906852924194995 0.5180891431275039 0.5372082649562304 
118.99999999999662 0.036621725333563934 0.42189285445168706 0.45858955460005135 
119.9999999999966 0.06438356046038243 0.32785717301361245 0.3923420558428795 
120.9999999999966 0.10536643711708456 0.24102335286169163 0.3465179182549714 
121.99999999999659 0.1622457093555815 0.16565843176578365 0.32805790634050563 
122.99999999999658 0.23672695109315975 0.10469401108294996 0.34159771677857925 
123.99999999999656 0.32880663152504974 0.05933572530251678 0.38833841784342815 
124.99999999999656 0.4360432153758995 0.02894649323645886 0.4652010473147508 
125.99999999999653 0.5530096677299149 0.011262438744265295 0.5644951488092175 
126.99999999999653 0.6711314287971412 0.0029290026014493556 0.6742927548313711 
127.99999999999653 0.7791053966425092 0.00025984162015451945 0.7796059124962273 
128.9999999999965 0.8640273966846104 4.546740035783376e-05 0.8643222174304009 
129.9999999999965 0.9132208365113431 0.000199412555232801 0.9136789676612509 
130.99999999999648 0.9165695391154381 4.9925494936039785e-05 0.9168871407320082 
131.99999999999648 0.8689493362381313 0.0001729702999008403 0.8693957997633797 
132.99999999999645 0.7721853316130171 0.0018027238076967996 0.7742602354219936 
133.99999999999645 0.6359065149688491 0.00600902519067627 0.6421750426334674 
134.99999999999642 0.47678923917087784 0.012941100551604506 0.48996280471567577 
135.99999999999642 0.316001450033371 0.021449478602830693 0.33764178106875786 
136.99999999999642 0.17514272887588384 0.02928622827925981 0.2045672096738728 
137.9999999999964 0.07150827969174803 0.03386752167481293 0.1054577922086747 
138.9999999999964 0.013914202630642629 0.03333403682007799 0.04727991244674342 
139.9999999999964 0.0004183128416387111 0.027468945789827236 0.02788377346100637 
140.99999999999636 0.018924041843377107 0.018027096140134282 0.036933349984871425 
141.99999999999636 0.050866225566649007 0.008231224211733341 0.059085965618658705 
142.99999999999636 0.07712841620476484 0.001546967003573356 0.07868407541515264 
143.99999999999633 0.08437767597241994 0.00021334564653019625 0.0846225238807532 
144.99999999999633 0.06953908884167515 0.004196963756642042 0.07378139805625052 
145.99999999999633 0.040489918461379004 0.01112414921480044 0.051657168548853764 
146.9999999999963 0.01228638001519363 0.017327469668948835 0.029639375047482052 
147.9999999999963 2.3225165666960556e-05 0.019588320481344446 0.019612843792106417 
148.99999999999628 0.011107309141992818 0.016742228039482308 0.027832626307208418 
149.99999999999628 0.04051199073889885 0.01029149622527975 0.050784474220767054 
150.99999999999625 0.07189080974742489 0.003618930495593811 0.07550611479615817 
151.99999999999625 0.08523551329227608 0.00013582976643944735 0.08539117859350673 
152.99999999999625 0.06874704013195036 0.001341749830227039 0.07012409892777448 
153.99999999999622 0.029998413319740017 0.00592508692084539 0.03595317122543116 
154.99999999999622 0.0006529133168017015 0.010525467523669478 0.0111819419530086 
155.9999999999962 0.030758871763267002 0.01182466437660068 0.04256091508667117 
156.9999999999962 0.17269385135946652 0.008763144628325734 0.18144448732600493 
157.99999999999616 0.4597054180701911 0.0034606928756491166 0.4632380623975032 
158.99999999999616 0.8875062321949287 9.09696231771913e-05 0.8878479868560146 
159.99999999999616 1.4075736579168328 0.00221591516080759 1.4102997607152816 
160.99999999999613 1.9369895017094798 0.010182388881387672 1.9479718721990296 
161.99999999999613 2.3829970486348406 0.020361048265269424 2.4044065440832374 
162.9999999999961 2.67370513482248 0.027005603311511743 2.701900811210633 
163.9999999999961 2.7827459336848834 0.025832126974403274 2.8097721792386654 
164.9999999999961 2.7373064469114197 0.01711199073610476 2.7554980995102407 
165.99999999999608 2.6055881573362014 0.006095424364567333 2.6125917589823593 
166.99999999999608 2.468678696900267 0.00011702245460162715 2.4695514055382977 
167.99999999999608 2.388914105073372 0.003932961322975823 2.3935246930910443 
168.99999999999605 2.3885124871737617 0.016262551734855725 2.405459477200371 
169.99999999999605 2.447466822927941 0.030049164952617533 2.4782569944208257 
170.99999999999602 2.5205113642567056 0.03668231197603451 2.5579841462030677 
171.99999999999602 2.563872627185616 0.03169353098252782 2.5963553433119215 
172.99999999999602 2.5580731055678023 0.018123293968513702 2.576929258275487 
173.99999999999602 2.515592918625612 0.004967672176840134 2.5212190641139283 
174.99999999999596 2.4704370044817665 0.0013078777295373626 2.472365470913075 
175.99999999999596 2.456294211521544 0.00986961789049011 2.466819844043671 
176.99999999999596 2.4858986389356326 0.024593698345083684 2.511250780619431 
177.99999999999596 2.5432442892056484 0.0344339247790345 2.578557579960606 
178.99999999999596 2.592989970708415 0.03132715612211903 2.6252731649508396 


==> figures/mimo_beta_-5db_cb/beampattern7.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.5890339012844117 0.0028375235133564977 2.593325283889979 
-179.0 2.4997310060336764 0.0312440571713282 2.5323229914722627 
-178.0 2.3748318853546757 0.05704882064750466 2.433149513709316 
-177.00000000000006 2.291085935445178 0.056579479852685036 2.3489161882802834 
-176.00000000000006 2.2890441582989705 0.03491579850093821 2.325248157780216 
-175.00000000000006 2.3602026596587464 0.010987274630680206 2.3725388774108813 
-174.00000000000006 2.4571295433175506 0.0005772565705263722 2.4591023423536593 
-173.00000000000006 2.521527687732817 0.0067347834369564765 2.529666584071344 
-172.0000000000001 2.516430375856684 0.020821095539517272 2.5386250697835306 
-171.0000000000001 2.4466033535575966 0.030722197736886843 2.4786489971255796 
-170.0000000000001 2.356976507715645 0.02946752389212688 2.3877267301809466 
-169.0000000000001 2.3097616138824106 0.018808479938882426 2.329846298846636 
-168.00000000000014 2.351419703978298 0.006549236736175303 2.3592825284873538 
-167.00000000000017 2.4856008340075717 0.0005072595745393722 2.487492705203767 
-166.00000000000017 2.665238842408726 0.003504347795036672 2.6702050716854706 
-165.00000000000017 2.80778725047976 0.012328016635054 2.821624675340956 
-164.00000000000017 2.826790062825352 0.020614044002559697 2.848898123368932 
-163.0000000000002 2.6657974657646637 0.02319446727137591 2.690387900416419 
-162.0000000000002 2.320210510847646 0.018994369257846616 2.3404203972795004 
-161.00000000000023 1.8386812017410115 0.010968829351863748 1.8506234035214213 
-160.00000000000023 1.3049117612290289 0.0036449781380139086 1.309261633615515 
-159.00000000000023 0.8086555254393571 0.0001860946131049589 0.8092915815150049 
-158.00000000000026 0.4180596649845205 0.0008344023011065424 0.4191359651052784 
-157.00000000000026 0.16334677147523025 0.0034130024875848606 0.16685894339312884 
-156.00000000000026 0.035905200527095144 0.005193936527265171 0.0411215952160361 
-155.00000000000028 0.0002491160006581671 0.004736412780013857 0.004983152801907989 
-154.00000000000028 0.011903561152665354 0.0025691022514285956 0.014475526292005068 
-153.0000000000003 0.0334875650016758 0.0004944257222653259 0.03399896977812045 
-152.0000000000003 0.043708586894032384 0.00017427327998942617 0.0439085219741094 
-151.0000000000003 0.037957610054117186 0.0019915182350462163 0.03997300508950323 
-150.00000000000034 0.0227346881090732 0.004863982219520048 0.02761297160747357 
-149.00000000000034 0.007898656370829295 0.007014199062192911 0.014916151979336677 
-148.00000000000037 0.0004432277231139354 0.007122461974726458 0.0075622840541339255 
-147.00000000000037 0.001803825848293886 0.005131525789783331 0.006931878657745362 
-146.0000000000004 0.008665612396998444 0.0022565438280250497 0.01092374195655959 
-145.0000000000004 0.015802332532246745 0.00025596510006355594 0.016066225165719816 
-144.00000000000043 0.019059093775001472 0.00042756010736103354 0.0194983479772617 
-143.00000000000043 0.017085111537966876 0.002899146866969021 0.01999515854637975 
-142.00000000000043 0.011362042994677404 0.006572445645282379 0.017940595001568832 
-141.00000000000045 0.00494064615340784 0.009705533629161874 0.014645974455537236 
-140.00000000000045 0.0007509661628349036 0.010797646504278705 0.011543569121595074 
-139.00000000000048 0.0003161099865276576 0.009322644193115081 0.009632408797277942 
-138.00000000000048 0.003326194511553272 0.005972424484422686 0.009294812260658857 
-137.00000000000048 0.008063204987337926 0.002331287702437752 0.01039564988060342 
-136.0000000000005 0.01232355262432679 0.00016617711428028786 0.012495903728775178 
-135.0000000000005 0.014368258879478226 0.0006671296327033416 0.015044369021051504 
-134.0000000000005 0.013526709550255683 0.003959478874707449 0.01749451215749484 
-133.00000000000054 0.010295550077516565 0.009064744333052502 0.01936466327692384 
-132.00000000000054 0.00599644572979946 0.014290717006574923 0.020285691405110596 
-131.00000000000054 0.002201121565168843 0.017869374937725585 0.020063352555258655 
-130.00000000000057 0.0001673511780929007 0.018590485217714284 0.018747111570553213 
-129.00000000000057 0.00047181026882764956 0.016209942629602153 0.01667068973985454 
-128.00000000000057 0.0029195046786889933 0.011515994339523078 0.014427393623368272 
-127.0000000000006 0.006703396089176562 0.006064111257694428 0.012764667904726126 
-126.0000000000006 0.01071652126252355 0.001695030468385832 0.012414622194987991 
-125.00000000000063 0.01389559516486479 1.1374150736284869e-06 0.013904538835038956 
-124.00000000000063 0.015493872295534354 0.0018983168130560877 0.01740209372587992 
-123.00000000000065 0.015224630078269845 0.007407895721723392 0.022641140748235648 
-122.00000000000065 0.013265367283447183 0.01568089365601423 0.028950296598075072 
-121.00000000000068 0.010151404629464504 0.02522917918403074 0.03537761251545041 
-120.00000000000068 0.006608311904744384 0.03428270960470665 0.04087998918094514 
-119.00000000000068 0.003375109429548301 0.041175784963217665 0.04453229837285025 
-118.0000000000007 0.0010592085747019074 0.04467560248830397 0.045710548728670544 
-117.00000000000071 4.6363348498476885e-05 0.044194556680971185 0.0442138807282605 
-116.00000000000072 0.0004708577669292363 0.03986275686788915 0.040307125780697756 
-115.00000000000072 0.00223714236042445 0.032469467857260924 0.034683856060909846 
-114.00000000000075 0.00507612882222291 0.023305262662017243 0.02836490601326524 
-113.00000000000075 0.008617249062138448 0.013948100006129942 0.02255665237565958 
-112.00000000000078 0.01245975284279655 0.0060370607858154365 0.01849622395769091 
-111.00000000000078 0.01623160826855202 0.0010699407165002239 0.017308168781480913 
-110.00000000000078 0.01962995167798835 0.0002489526201183363 0.019890753117365555 
-109.00000000000081 0.022441966923878617 0.004385865772373631 0.026842084881232364 
-108.00000000000081 0.024548623520738416 0.013866565617699734 0.03842846933096479 
-107.00000000000082 0.025915674155617578 0.028666727951959382 0.05459109483674884 
-106.00000000000084 0.026576890131272367 0.048405526500108764 0.07498295464536034 
-105.00000000000085 0.02661408320902003 0.07242273270153433 0.09902592280572708 
-104.00000000000085 0.026137455583254938 0.09986547833257547 0.12597780769480163 
-103.00000000000087 0.02526861261580071 0.12977343382181644 0.15500048028950605 
-102.00000000000088 0.024127436208043168 0.16115435880217638 0.18522223902922838 
-101.00000000000088 0.022823106286863147 0.1930452338296049 0.21578991254842875 
-100.00000000000091 0.021448931877474667 0.2245570331618397 0.24590842420087425 
-99.00000000000091 0.020080300277766118 0.2549034113121978 0.274867400206721 
-98.00000000000094 0.018774921896691426 0.28341508604052335 0.30205578089505747 
-97.00000000000094 0.01757457330639638 0.3095425611950546 0.326966279365979 
-96.00000000000094 0.01650765795301571 0.3328501647404431 0.34919198026099313 
-95.00000000000097 0.01559206033474984 0.3530043254382774 0.3684174758051236 
-94.00000000000097 0.014837927978614322 0.36975871627471607 0.384406799521181 
-93.00000000000098 0.01425015355286967 0.3829384720466989 0.3969901355815368 
-92.000000000001 0.013830436221458917 0.3924252310396503 0.4060509315062604 
-91.00000000000101 0.01357887469778334 0.39814431455516314 0.4115146792296408 
-90.00000000000101 0.013495087515642486 0.400054974202821 0.4133402892786201 
-89.00000000000104 0.013578874697783168 0.39814431455517124 0.41151467922964097 
-88.00000000000104 0.013830436221458362 0.39242523103966453 0.4060509315062627 
-87.00000000000104 0.014250153552869094 0.38293847204672293 0.3969901355815388 
-86.00000000000107 0.014837927978612886 0.3697587162747451 0.3844067995212071 
-85.00000000000107 0.015592060334748331 0.3530043254383174 0.36841747580555195 
-84.0000000000011 0.0165076579530132 0.3328501647404868 0.3491919802609956 
-83.0000000000011 0.017574573306394344 0.30954256119510387 0.3269662793659819 
-82.00000000000111 0.018774921896689105 0.28341508604057997 0.3020557808950706 
-81.00000000000112 0.020080300277763804 0.25490341131225797 0.2748674002067465 
-80.00000000000114 0.021448931877471992 0.22455703316190248 0.24590842420092812 
-79.00000000000114 0.022823106286859757 0.1930452338296708 0.2157899125484446 
-78.00000000000115 0.024127436208040608 0.16115435880223988 0.18522223902926202 
-77.00000000000117 0.025268612615798068 0.12977343382187956 0.15500048028951677 
-76.00000000000117 0.026137455583253835 0.09986547833263386 0.12597780769483302 
-75.00000000000118 0.026614083209019923 0.07242273270158735 0.09902592280573662 
-74.0000000000012 0.02657689013127233 0.048405526500154006 0.07498295464543805 
-73.00000000000121 0.025915674155619954 0.028666727951994694 0.054591094836754686 
-72.00000000000122 0.024548623520741303 0.013866565617724723 0.038428469330991664 
-71.00000000000124 0.022441966923882957 0.004385865772387495 0.02684208488125805 
-70.00000000000125 0.019629951677994407 0.00024895262012148887 0.019890753117392388 
-69.00000000000126 0.01623160826855955 0.0010699407164939398 0.017308168781480875 
-68.00000000000126 0.012459752842804206 0.006037060785802029 0.0184962239576911 
-67.00000000000128 0.008617249062146353 0.013948100006111961 0.022556652375656887 
-66.0000000000013 0.005076128822229649 0.02330526266199798 0.028364906013263254 
-65.0000000000013 0.0022371423604291324 0.03246946785724384 0.03468385606090917 
-64.00000000000131 0.0004708577669314936 0.039862756867876784 0.04030712578069601 
-63.00000000000132 4.636334849785951e-05 0.04419455668096521 0.04421388072827434 
-62.000000000001336 0.001059208574698426 0.04467560248830732 0.04571054872867088 
-61.00000000000135 0.0033751094295426144 0.041175784963227983 0.044532298372851435 
-60.00000000000135 0.006608311904737252 0.0342827096047235 0.04087998918096211 
-59.000000000001364 0.010151404629457694 0.025229179184050217 0.03537761251545646 
-58.00000000000138 0.013265367283441904 0.015680893656032546 0.028950296598077976 
-57.00000000000139 0.015224630078267649 0.007407895721737938 0.022641140748241386 
-56.0000000000014 0.015493872295535793 0.001898316813063901 0.017402093725889686 
-55.000000000001414 0.013895595164869753 1.1374150736703699e-06 0.013904538835053541 
-54.00000000000143 0.010716521262531083 0.0016950304683793162 0.012414622194975442 
-53.00000000000144 0.00670339608918487 0.006064111257683936 0.012764667904734895 
-52.00000000000145 0.0029195046786955913 0.011515994339512385 0.01442739362336069 
-51.00000000000146 0.00047181026883054357 0.016209942629594562 0.01667068973985082 
-50.00000000000147 0.0001673511780911287 0.018590485217712862 0.01874711157055106 
-49.00000000000148 0.0022011215651626236 0.017869374937729932 0.02006335255525214 
-48.00000000000149 0.0059964457297907595 0.014290717006584488 0.020285691405110926 
-47.000000000001506 0.010295550077508313 0.009064744333063545 0.019364663276924647 
-46.00000000000152 0.013526709550251302 0.003959478874716476 0.01749451215749519 
-45.00000000000153 0.014368258879479278 0.0006671296327072972 0.015044369021054537 
-44.000000000001535 0.012323552624333454 0.00016617711427836687 0.012495903728794045 
-43.00000000000155 0.008063204987348022 0.0023312877024313445 0.010395649880612614 
-42.000000000001556 0.003326194511561909 0.005972424484414933 0.009294812260655157 
-41.00000000000157 0.00031610998653063265 0.009322644193109788 0.009632408797277899 
-40.000000000001585 0.0007509661628300645 0.010797646504278306 0.011543569121598521 
-39.0000000000016 0.004940646153396401 0.009705533629166553 0.014645974455535043 
-38.000000000001606 0.011362042994663592 0.006572445645289908 0.01794059500156607 
-37.00000000000161 0.01708511153795769 0.0028991468669758227 0.019995158546404893 
-36.00000000000163 0.019059093775002162 0.00042756010736386493 0.019498347977261774 
-35.00000000000164 0.015802332532259076 0.000255965100061427 0.0160662251657399 
-34.00000000000165 0.008665612397014504 0.0022565438280195416 0.010923741956562458 
-33.00000000000166 0.0018038258483038694 0.00513152578977778 0.006931878657740514 
-32.00000000000168 0.00044322772310824866 0.007122461974724504 0.0075622840541430866 
-31.000000000001688 0.00789865637080527 0.007014199062195498 0.01491615197930719 
-30.000000000001698 0.02273468810903956 0.004863982219525643 0.027612971607446735 
-29.000000000001705 0.03795761005409251 0.001991518235051541 0.03997300508944862 
-28.00000000000172 0.04370858689403589 0.0001742732799910898 0.043908521974169064 
-27.00000000000173 0.033487565001711954 0.0004944257222625134 0.03399896977814878 
-26.00000000000174 0.01190356115270925 0.002569102251423576 0.014475526292043931 
-25.00000000000175 0.00024911600064856184 0.004736412780010686 0.00498315280190357 
-24.000000000001766 0.03590520052694409 0.005193936527266784 0.04112159521580313 
-23.000000000001776 0.1633467714748514 0.00341300248759004 0.16685894339266213 
-22.00000000000179 0.4180596649838637 0.0008344023011108185 0.4191359651047984 
-21.000000000001798 0.8086555254384394 0.00018609461310253842 0.8092915815146671 
-20.00000000000181 1.3049117612279548 0.0036449781380024004 1.3092616336146206 
-19.000000000001823 1.8386812017399505 0.010968829351846801 1.8506234035206317 
-18.000000000001833 2.3202105108467843 0.01899436925783284 2.3404203972792708 
-17.000000000001844 2.6657974657641472 0.0231944672713738 2.6903879004153306 
-16.000000000001855 2.8267900628252187 0.020614044002571778 2.8488981233689294 
-15.000000000001867 2.8077872504799495 0.012328016635073522 2.8216246753409617 
-14.000000000001878 2.665238842409086 0.0035043477950505632 2.6702050716854973 
-13.000000000001888 2.4856008340079128 0.0005072595745364398 2.487492705205854 
-12.0000000000019 2.351419703978484 0.0065492367361547725 2.359282528487364 
-11.000000000001913 2.309761613882395 0.018808479938856155 2.329846298846614 
-10.000000000001922 2.3569765077154834 0.029467523892112855 2.3877267301808516 
-9.000000000001934 2.446603353557415 0.030722197736896543 2.4786489971254895 
-8.000000000001945 2.516430375856599 0.020821095539545278 2.5386250697834605 
-7.000000000001957 2.5215276877328843 0.006734783436981186 2.5296665840716033 
-6.000000000001967 2.4571295433177314 0.0005772565705234101 2.459102342353669 
-5.000000000001979 2.360202659658938 0.010987274630641888 2.3725388774109684 
-4.00000000000199 2.2890441582990513 0.034915798500885144 2.325248157780217 
-3.0000000000020015 2.2910859354450848 0.056579479852657266 2.3489161882802874 
-2.000000000002013 2.374831885354444 0.05704882064753281 2.433149513709295 
-1.0000000000020242 2.49973100603343 0.031244057171396826 2.5323229914722245 
-2.0355549961366507e-12 2.5890339012843255 0.002837523513384168 2.5933252838899534 
0.9999999999979531 2.559821107608463 0.026044273372096482 2.5873807914767646 
1.9999999999979419 2.3567946396326667 0.1685537618077709 2.526794405469914 
2.9999999999979305 1.9755092210998595 0.47992309349911705 2.456609689738526 
3.999999999997919 1.4663555575593865 0.9592757109734049 2.4263236526850585 
4.999999999997908 0.919473077454862 1.539344610823876 2.458860306872573 
5.999999999997897 0.43834458575510404 2.0980440890519017 2.5357304909878717 
6.999999999997885 0.11281461187039563 2.496125893491786 2.607676421033092 
7.999999999997874 0.00011755278047446468 2.6264030727818812 2.624880892054417 
8.999999999997863 0.11726769115138788 2.453473008914099 2.56904037637579 
9.99999999999785 0.443059016975323 2.0265218662160263 2.468146204305509 
10.999999999997842 0.9254158823515599 1.4599327242125466 2.3844438217409625 
11.99999999999783 1.49045315716047 0.890880403297836 2.381109209122436 
12.999999999997817 2.0519879129592486 0.43266528931049514 2.4851271891422253 
13.999999999997806 2.5222570998178835 0.14283169857712688 2.666159892084329 
14.999999999997796 2.824721548150462 0.016710966752567304 2.842916847500203 
15.999999999997783 2.9080387441222624 0.0047853804902264685 2.9145015033109516 
16.999999999997772 2.757895907177421 0.042428202662066185 2.8019821774680627 
17.999999999997762 2.402197995190991 0.07742733547237526 2.4810936109383874 
18.99999999999775 1.9062300639064942 0.08466309263751359 1.9920633095090985 
19.999999999997737 1.3576554998255514 0.06527669029797395 1.4237639534655018 
20.999999999997726 0.8451433130808967 0.03512262441099424 0.8807801742915405 
21.99999999999772 0.43716111159274046 0.010829781681996773 0.448252579315666 
22.999999999997705 0.16767659831242845 0.0005901568405712918 0.16836211912747778 
23.999999999997694 0.033022302214915124 0.002531977508448768 0.035567458891458195 
24.99999999999768 6.821080731855383e-05 0.009027013501362187 0.009089984736368842 
25.99999999999767 0.02186326157931695 0.012808497160012698 0.034682429933925375 
26.99999999999766 0.054646662886988995 0.011050768339004206 0.0657303135272899 
27.999999999997648 0.07035378471717585 0.005735824785158009 0.07613267740667069 
28.999999999997634 0.06112354856018404 0.001098873179663978 0.062258546112519214 
29.999999999997627 0.035694282330953134 0.00034764130722381983 0.03606016332072465 
30.999999999997616 0.01053289735020567 0.003719673592284546 0.01425357220983791 
31.999999999997602 7.955763794472543e-06 0.008723073819352308 0.008725480482475276 
32.99999999999759 0.009550480345008295 0.012005129349436735 0.021557699566526076 
33.99999999999758 0.03396348439935471 0.011496017531635786 0.045479171159080935 
34.99999999999757 0.06073434429434272 0.007569754965844041 0.06834189345587724 
35.999999999997556 0.07631908698464158 0.002711634650754168 0.0790774918828593 
36.99999999999754 0.07253376865919173 5.8196671613060945e-05 0.07263333533930014 
37.999999999997534 0.050536934412262625 0.0017073204663042652 0.052267757848870326 
38.99999999999753 0.021094317174905588 0.007681884241179727 0.028778052017111373 
39.99999999999751 0.0013069707195558842 0.015981851696242888 0.017277658800812664 
40.9999999999975 0.009187016066724852 0.023575656563268575 0.032758953484568476 
41.999999999997485 0.058018518301804684 0.02776437301146685 0.08581430958293092 
42.99999999999748 0.15227403004303453 0.027263923386725095 0.17963256372333886 
43.99999999999746 0.28615445960577074 0.022570661580254205 0.3089044471212544 
44.999999999997456 0.44490368414026477 0.015549963958177634 0.4607277680872813 
45.99999999999745 0.6082434035627641 0.008526128978414616 0.617135274352585 
46.999999999997435 0.7547980722889388 0.0033191050694860703 0.7585594784192159 
47.99999999999742 0.8663052784021208 0.0006324540581510391 0.8674333265012293 
48.99999999999741 0.9306694644942053 2.2892126847370033e-06 0.9311938666150994 
49.9999999999974 0.943369909997398 0.0002723407983173998 0.9441649852536775 
50.999999999997385 0.90721285462587 0.0003667789059241707 0.9080810877641323 
51.99999999999738 0.8307921184573652 5.077423579788604e-05 0.8313066029374752 
52.99999999999737 0.7262238656147929 0.00040681203144852845 0.7270454997846121 
53.99999999999736 0.6067441071369525 0.003877179416067689 0.6109801987714079 
54.99999999999734 0.48464381975817766 0.013874010608721213 0.49881628675166806 
55.99999999999733 0.36983000868128546 0.03408517173918056 0.4041495925046549 
56.99999999999732 0.26910457547212824 0.06767386953536429 0.3369451816306652 
57.99999999999731 0.18609289133331633 0.11657379457057118 0.3027617452904844 
58.99999999999729 0.12165421357543052 0.18103241144547486 0.3027059202254834 
59.99999999999728 0.07456909758341952 0.2594769658642391 0.33398611896570357 
60.99999999999728 0.04231256987813073 0.34869688390780734 0.3908682530037053 
61.999999999997264 0.021766898731021517 0.44427263647930254 0.4658172753958449 
62.99999999999725 0.009784960988426331 0.5411454659987072 0.550630006256141 
63.99999999999724 0.0035692519861964716 0.6342157688134087 0.6374121706063491 
64.99999999999723 0.0008733034810419272 0.7188745504650381 0.7193109163374306 
65.99999999999721 5.822623635857731e-05 0.791402866085406 0.7909705065228385 
66.9999999999972 4.820294318331281e-05 0.8492088810516913 0.8487246844991101 
67.9999999999972 0.000228473829762977 0.8909034421306387 0.890570154884522 
68.99999999999719 0.00032199228994136546 0.9162381303478562 0.9159813181284129 
69.99999999999717 0.00027045945474755615 0.9259429741603195 0.925629121823421 
70.99999999999716 0.00013487291822646943 0.921504998692893 0.9210603099598403 
71.99999999999714 2.1878001389268044e-05 0.9049256812852471 0.904381399887948 
72.99999999999714 3.588104640368157e-05 0.8784878363405637 0.8779778456658451 
73.99999999999713 0.00025310218281154764 0.8445529966963212 0.8442856158296823 
74.99999999999712 0.0007120870320718969 0.8054009914957228 0.8056213955629519 
75.9999999999971 0.0014150540296723666 0.7631154460957931 0.7640695124172402 
76.9999999999971 0.0023352185303622272 0.7195129885002874 0.7214185128753233 
77.99999999999709 0.003426405823021142 0.6761101527793275 0.679137696985846 
78.99999999999707 0.004632489267119978 0.6341200857298088 0.6383832597116211 
79.99999999999706 0.005895257145264096 0.594470768132798 0.6000243603149297 
80.99999999999704 0.007160128566776475 0.5578370849622838 0.5646808803315466 
81.99999999999704 0.00837969125374757 0.524680285882152 0.5327663892643185 
82.99999999999702 0.009515355616266083 0.4952898192983518 0.5045315992433318 
83.99999999999702 0.010537564150231363 0.4698239513489609 0.4801051618047505 
84.999999999997 0.011425019698426324 0.4483468412603997 0.45952994316964013 
85.99999999999699 0.012163350034997304 0.43086075958687514 0.44279388295647315 
86.99999999999697 0.012743547458340047 0.41733288543315505 0.42985521125218273 
87.99999999999697 0.013160436334388723 0.40771661858340214 0.42066221283220695 
88.99999999999696 0.013411343947808381 0.40196762812241 0.4151679351506347 
89.99999999999694 0.013495087515642625 0.40005497420282254 0.4133402892786201 
90.99999999999694 0.013411343947809448 0.40196762812238546 0.4151679351506327 
91.99999999999692 0.013160436334391162 0.4077166185833524 0.42066221283220506 
92.99999999999692 0.012743547458342795 0.4173328854330827 0.4298552112521228 
93.99999999999689 0.01216335003500075 0.4308607595867791 0.44279388295638034 
94.99999999999689 0.011425019698431156 0.44834684126027985 0.45952994316925805 
95.99999999999689 0.010537564150237192 0.46982395134881555 0.4801051618047397 
96.99999999999686 0.009515355616272408 0.49528981929818167 0.5045315992433229 
97.99999999999686 0.008379691253754493 0.5246802858819615 0.5327663892641142 
98.99999999999685 0.007160128566784002 0.5578370849620712 0.5646808803314949 
99.99999999999685 0.005895257145271761 0.5944707681325635 0.6000243603148266 
100.99999999999682 0.004632489267127482 0.63412008572956 0.6383832597113508 
101.99999999999682 0.003426405823028289 0.6761101527790646 0.6791376969855638 
102.99999999999679 0.002335218530368494 0.7195129885000208 0.7214185128752836 
103.99999999999679 0.0014150540296773556 0.7631154460955306 0.7640695124172152 
104.99999999999679 0.0007120870320755113 0.8054009914954705 0.805621395562404 
105.99999999999676 0.00025310218281363153 0.8445529966960981 0.8442856158295938 
106.99999999999676 3.588104640431897e-05 0.8784878363403762 0.8779778456658198 
107.99999999999673 2.1878001388894858e-05 0.9049256812851127 0.904381399887224 
108.99999999999673 0.00013487291822557562 0.9215049986928261 0.9210603099597967 
109.99999999999672 0.00027045945474687326 0.9259429741603363 0.9256291218234214 
110.99999999999672 0.00032199228994147974 0.9162381303479614 0.9159813181284203 
111.99999999999669 0.000228473829763968 0.8909034421308439 0.8905701548845881 
112.99999999999669 4.820294318429363e-05 0.849208881051995 0.8487246844993772 
113.99999999999669 5.822623635685622e-05 0.7914028660858041 0.7909705065233544 
114.99999999999666 0.0008733034810325943 0.7188745504655214 0.7193109163384919 
115.99999999999666 0.0035692519861712487 0.634215768813956 0.6374121706064595 
116.99999999999663 0.009784960988373542 0.5411454659992936 0.5506300062570424 
117.99999999999663 0.021766898730924706 0.44427263647989723 0.4658172753964523 
118.99999999999662 0.04231256987797311 0.348696883908376 0.39086825300414757 
119.9999999999966 0.0745690975831799 0.2594769658647546 0.3339861189657237 
120.9999999999966 0.1216542135750929 0.18103241144591464 0.3027059202250992 
121.99999999999659 0.1860928913328658 0.11657379457091863 0.30276174529040495 
122.99999999999658 0.2691045754715628 0.06767386953561508 0.33694518163024534 
123.99999999999656 0.3698300086806214 0.03408517173934208 0.40414959250404253 
124.99999999999656 0.48464381975744375 0.013874010608810015 0.4988162867515486 
125.99999999999653 0.606744107136201 0.0038771794161050806 0.6109801987705261 
126.99999999999653 0.726223865614095 0.0004068120314570437 0.7270454997844096 
127.99999999999653 0.8307921184568006 5.0774235796171155e-05 0.8313066029365915 
128.9999999999965 0.9072128546255162 0.0003667789059230902 0.9080810877640801 
129.9999999999965 0.943369909997321 0.000272340798319326 0.9441649852535065 
130.99999999999648 0.9306694644944394 2.28921268494358e-06 0.9311938666151194 
131.99999999999648 0.866305278402666 0.0006324540581418609 0.867433326502076 
132.99999999999645 0.7547980722897435 0.003319105069461954 0.7585594784212926 
133.99999999999645 0.6082434035637339 0.008526128978375916 0.6171352743538294 
134.99999999999642 0.44490368414127013 0.015549963958132332 0.4607277680883177 
135.99999999999642 0.2861544596066839 0.02257066158021616 0.30890444712189113 
136.99999999999642 0.15227403004374362 0.027263923386708067 0.1796325637239977 
137.9999999999964 0.05801851830224316 0.02776437301147856 0.08581430958365155 
138.9999999999964 0.009187016066888732 0.02357565656330681 0.03275895348476215 
139.9999999999964 0.0013069707195025454 0.015981851696294607 0.017277658800791167 
140.99999999999636 0.02109431717473601 0.007681884241226174 0.028778052017015998 
141.99999999999636 0.050536934412089674 0.001707320466328765 0.05226775784878589 
142.99999999999636 0.07253376865910714 5.819667160881832e-05 0.07263333533928239 
143.99999999999633 0.07631908698468287 0.002711634650728241 0.07907749188288912 
144.99999999999633 0.06073434429448449 0.00756975496581394 0.06834189345605053 
145.99999999999633 0.03396348439952625 0.011496017531620585 0.04547917115918169 
146.9999999999963 0.009550480345122113 0.01200512934944615 0.021557699566617038 
147.9999999999963 7.955763791568294e-06 0.008723073819380766 0.008725480482483762 
148.99999999999628 0.010532897350085769 0.003719673592313635 0.014253572209768606 
149.99999999999628 0.03569428233078079 0.0003476413072332243 0.036060163320541565 
150.99999999999625 0.06112354856006285 0.0010988731796455395 0.06225854611232521 
151.99999999999625 0.07035378471719454 0.005735824785123098 0.0761326774066598 
152.99999999999625 0.05464666288715573 0.011050768338978586 0.06573031352744861 
153.99999999999622 0.021863261579522265 0.012808497160019113 0.03468242993420691 
154.99999999999622 6.821080733389547e-05 0.009027013501399289 0.009089984736417056 
155.9999999999962 0.03302230221444705 0.0025319775084833274 0.0355674588911184 
156.9999999999962 0.1676765983112152 0.000590156840552068 0.16836211912668542 
157.99999999999616 0.43716111159065474 0.010829781681888436 0.4482525793119565 
158.99999999999616 0.8451433130780301 0.035122624410814235 0.8807801742875209 
159.99999999999616 1.3576554998222252 0.06527669029780339 1.4237639534634767 
160.99999999999613 1.906230063903206 0.08466309263746474 1.9920633095051674 
161.99999999999613 2.402197995188306 0.077427335472515 2.481093610938046 
162.9999999999961 2.757895907175824 0.042428202662328794 2.801982177468215 
163.9999999999961 2.908038744122052 0.004785380490369224 2.914501503310783 
164.9999999999961 2.824721548151676 0.0167109667522101 2.8429168475050313 
165.99999999999608 2.522257099820315 0.1428316985758885 2.6661598920842007 
166.99999999999608 2.0519879129624905 0.4326652893081831 2.48512718914209 
167.99999999999608 1.490453157164005 0.8908804032946045 2.381109209121446 
168.99999999999605 0.9254158823548452 1.4599327242089386 2.384443821740162 
169.99999999999605 0.44305901697785965 2.0265218662128515 2.4681462043051376 
170.99999999999602 0.11726769115278116 2.4534730089121743 2.569040376372296 
171.99999999999602 0.00011755278049137004 2.6264030727817422 2.6248808920512587 
172.99999999999602 0.11281461186901769 2.49612589349348 2.6076764210322243 
173.99999999999602 0.43834458575256036 2.098044089054962 2.535730490987619 
174.99999999999596 0.9194730774516154 1.5393446108274997 2.4588603068748633 
175.99999999999596 1.4663555575560518 0.9592757109767451 2.426323652684889 
176.99999999999596 1.97550922109706 0.4799230935015681 2.4566096897382863 
177.99999999999596 2.3567946396308552 0.16855376180912807 2.5267944054686033 
178.99999999999596 2.559821107607786 0.026044273372536012 2.587380791471205 


==> figures/mimo_beta_-5db_cb/beampattern8.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.4745589662593237 0.008641107696214971 2.483633516239696 
-179.0 2.484175621877393 0.0047073811789848175 2.489344571285956 
-178.0 2.500852650296653 0.0010685841851209097 2.5024130499073056 
-177.00000000000006 2.523191928935141 0.0005718666067087214 2.524276524568524 
-176.00000000000006 2.5450845195682277 0.004164874148254185 2.5497660197149883 
-175.00000000000006 2.5563726905889115 0.010177556233421908 2.567052687398019 
-174.00000000000006 2.546488910939269 0.015291110259740786 2.562255933173544 
-173.00000000000006 2.5102964128064023 0.016575538187585868 2.5273191670552118 
-172.0000000000001 2.4536347383864596 0.01329323989629646 2.4673551755800416 
-171.0000000000001 2.3952311922905727 0.007334804693835502 2.402989767199969 
-170.0000000000001 2.36248174443532 0.0020436343311677333 2.36496509200006 
-169.0000000000001 2.381148314608511 0.0002024512847028806 2.3818230347214784 
-168.00000000000014 2.462266529547159 0.002443641998897931 2.4652243661133326 
-167.00000000000017 2.5918614278122964 0.007022141217265717 2.599439127194478 
-166.00000000000017 2.728970336904258 0.011002240933201056 2.7405582670774717 
-165.00000000000017 2.8145826848794107 0.012048073475588053 2.8272257966207404 
-164.00000000000017 2.7894872335395173 0.009704792935357894 2.7997689406320343 
-163.0000000000002 2.6147742030207834 0.005457400294611463 2.6207606093424984 
-162.0000000000002 2.286988009853242 0.001652139335604008 2.289094492208315 
-161.00000000000023 1.8416731056373807 3.779581442328747e-05 1.8420720912874997 
-160.00000000000023 1.3436273522088258 0.0008337987846780776 1.3447226953668903 
-159.00000000000023 0.86752324231959 0.0028205106531426025 0.8705121585679866 
-158.00000000000026 0.47626763446451487 0.00428150088235809 0.48064170307776477 
-157.00000000000026 0.20496225053177858 0.00413564536434976 0.2091379244229679 
-156.00000000000026 0.0555676055944874 0.002554389497855917 0.05813294226759454 
-155.00000000000028 0.0027983947194381406 0.0007420402974466577 0.0035409244415951246 
-154.00000000000028 0.007503550136748081 9.019763953908088e-05 0.007594883404072891 
-153.0000000000003 0.03156264430011605 0.0012701819490378845 0.03283829687159223 
-152.0000000000003 0.04880064363121261 0.0038131194223200823 0.05262213936997907 
-151.0000000000003 0.04897238347246625 0.006394783960876966 0.055375088471254046 
-150.00000000000034 0.03509298708023099 0.007616909491244121 0.04271476546944708 
-149.00000000000034 0.01684575750807038 0.0068096135195927264 0.02365667516166295 
-148.00000000000037 0.003637745235984514 0.004402996903667651 0.008039874932393174 
-147.00000000000037 9.93218958360325e-05 0.0016857088561615737 0.0017841472718646237 
-146.0000000000004 0.005117663936581386 0.00011172160684231323 0.005230108599580421 
-145.0000000000004 0.013773682510698416 0.0005432219176201811 0.014319562462221892 
-144.00000000000043 0.020528417173026513 0.002822116041610812 0.023354202510788243 
-143.00000000000043 0.021927034373273396 0.005867620504127839 0.02779783569512553 
-142.00000000000043 0.017749056937455418 0.0082229689096346 0.025973510780157808 
-141.00000000000045 0.010469568165744488 0.008763823024971746 0.019232871238310835 
-140.00000000000045 0.003649033220889215 0.007227525072192523 0.010874711498297983 
-139.00000000000048 0.00017494311658940937 0.004331770925893455 0.004504802124181059 
-138.00000000000048 0.001125911901805214 0.0014535441217333888 0.0025786759184931373 
-137.00000000000048 0.005597692125543844 3.262276103072989e-05 0.005631228074881427 
-136.0000000000005 0.011366076775278938 0.0009661729525664877 0.012334535887187982 
-135.0000000000005 0.01595766902323095 0.004241167106879157 0.020201448083232498 
-134.0000000000005 0.01763494969640274 0.008934592174829148 0.02657116231009729 
-133.00000000000054 0.015941476277285233 0.013557867857990506 0.029498933793239195 
-132.00000000000054 0.01169209908034288 0.016596197065729023 0.028285510542532033 
-131.00000000000054 0.006517848719453648 0.017038522379850953 0.023551697012153348 
-130.00000000000057 0.0022076734696429446 0.014718285861178815 0.01692054068762566 
-129.00000000000057 0.00010606919259717615 0.010367853090717291 0.010469157965293997 
-128.00000000000057 0.0007508068568412709 0.005392508659332692 0.006140380217345093 
-127.0000000000006 0.0038175264827583566 0.0014559943671563038 0.005272969035987913 
-126.0000000000006 0.008327758338321325 1.4310452694644273e-05 0.0083436384170038 
-125.00000000000063 0.01300735483046871 0.0019317552885750168 0.014941769967620103 
-124.00000000000063 0.016664165879746024 0.007272718792748407 0.0239390943133283 
-123.00000000000065 0.018478597103241658 0.015303493497650774 0.03378218727496414 
-122.00000000000065 0.018149308153794577 0.024680465297762702 0.04282637723891497 
-121.00000000000068 0.015888154169864735 0.03375964827446643 0.04964013998128422 
-120.00000000000068 0.012298193527492108 0.04094476415201316 0.05323103688169215 
-119.00000000000068 0.008188918187725129 0.04499616186637246 0.05316969103514081 
-118.0000000000007 0.004384118758876441 0.04524445430679719 0.049611131294262666 
-117.00000000000071 0.0015652988124862375 0.04168201879779073 0.043229595309725005 
-116.00000000000072 0.00017452751309424098 0.034934122909966246 0.035092457020219035 
-115.00000000000072 0.0003816311202427997 0.026133414115962407 0.026501917554506062 
-114.00000000000075 0.0021060945646890167 0.016733957893672775 0.018831003756057927 
-113.00000000000075 0.005075868380081767 0.008303875215729605 0.013375102439386137 
-112.00000000000078 0.008903230309545204 0.0023308704524475387 0.011233451074583244 
-111.00000000000078 0.013160391962372425 6.547879797139134e-05 0.01322808712567398 
-110.00000000000078 0.017442638276120567 0.002415681040180495 0.019861679160883314 
-109.00000000000081 0.021412563402978924 0.009896050586945943 0.031310961453112615 
-108.00000000000081 0.02482405983867118 0.022626371097051526 0.04744936569098772 
-107.00000000000082 0.02752839015575209 0.04036937287721595 0.06789082987637918 
-106.00000000000084 0.029466732859705514 0.06259484780557016 0.09204644083718469 
-105.00000000000085 0.030654237470411228 0.0885574116863784 0.11918622066441766 
-104.00000000000085 0.031160238589278046 0.11737686281057001 0.14849966185260602 
-103.00000000000087 0.03108829903940713 0.14811268632994887 0.17915023620501164 
-102.00000000000088 0.030558556427935445 0.17982713475367723 0.21032078626326337 
-101.00000000000088 0.029693708321486007 0.2116340076893097 0.24124826018535248 
-100.00000000000091 0.02860904711308198 0.24273247597430941 0.2712475476507835 
-99.00000000000091 0.027406307777071724 0.27242692531286145 0.29972515533684685 
-98.00000000000094 0.026170712216679208 0.30013483239933914 0.3261841181317782 
-97.00000000000094 0.02497043519195584 0.3253852093751072 0.3502219058921213 
-96.00000000000094 0.02385771568824212 0.3478102755463283 0.371523207277817 
-95.00000000000097 0.022870932060007284 0.3671328621622118 0.3898494134868677 
-94.00000000000097 0.022037098039021815 0.3831517390843075 0.4050264465966141 
-93.00000000000098 0.021374382709353157 0.3957266620007992 0.4169323331720877 
-92.000000000001 0.020894387846819712 0.4047645407248397 0.425485656258073 
-91.00000000000101 0.02060401929149954 0.4102077639189684 0.4306357570284728 
-90.00000000000101 0.02050686253034106 0.41202540324124 0.4323553188253313 
-89.00000000000104 0.020604019291499222 0.4102077639189764 0.4306357570284729 
-88.00000000000104 0.020894387846819094 0.4047645407248537 0.42548565625807905 
-87.00000000000104 0.021374382709351842 0.3957266620008221 0.41693233317211187 
-86.00000000000107 0.0220370980390202 0.38315173908433636 0.4050264465966148 
-85.00000000000107 0.02287093206000531 0.36713286216224866 0.3898494134868701 
-84.0000000000011 0.02385771568823993 0.34781027554636973 0.37152320727785765 
-83.0000000000011 0.024970435191953584 0.3253852093751548 0.35022190589212643 
-82.00000000000111 0.026170712216676693 0.30013483239939404 0.3261841181319042 
-81.00000000000112 0.0274063077770692 0.2724269253129199 0.2997251553369877 
-80.00000000000114 0.028609047113079728 0.24273247597437111 0.27124754765078923 
-79.00000000000114 0.029693708321483752 0.2116340076893743 0.24124826018537263 
-78.00000000000115 0.030558556427933942 0.17982713475374146 0.21032078626327225 
-77.00000000000117 0.03108829903940632 0.14811268633001262 0.17915023620502737 
-76.00000000000117 0.031160238589278792 0.11737686281063144 0.14849966185262578 
-75.00000000000118 0.03065423747041317 0.0885574116864348 0.11918622066451182 
-74.0000000000012 0.029466732859708113 0.06259484780561975 0.09204644083720896 
-73.00000000000121 0.027528390155756796 0.040369372877256705 0.06789082987647792 
-72.00000000000122 0.02482405983867711 0.022626371097082786 0.04744936569100705 
-71.00000000000124 0.02141256340298647 0.009896050586966456 0.03131096145312198 
-70.00000000000125 0.01744263827612896 0.002415681040190324 0.019861679160889698 
-69.00000000000126 0.013160391962381376 6.54787979712338e-05 0.01322808712569142 
-68.00000000000126 0.00890323030955349 0.0023308704524388434 0.011233451074586757 
-67.00000000000128 0.005075868380088734 0.008303875215714514 0.013375102439385082 
-66.0000000000013 0.0021060945646939537 0.016733957893654134 0.018831003756036843 
-65.0000000000013 0.0003816311202448056 0.02613341411594349 0.026501917554485877 
-64.00000000000131 0.00017452751309303904 0.034934122909949926 0.03509245702021778 
-63.00000000000132 0.0015652988124818159 0.04168201879777983 0.043229595309723375 
-62.000000000001336 0.004384118758869626 0.045244454306793705 0.049611131294261666 
-61.00000000000135 0.008188918187716806 0.0449961618663768 0.053169691035137835 
-60.00000000000135 0.012298193527484035 0.040944764152025026 0.05323103688169651 
-59.000000000001364 0.01588815416985816 0.033759648274483293 0.04964013998128898 
-58.00000000000138 0.018149308153791698 0.024680465297781853 0.042826377238934454 
-57.00000000000139 0.018478597103242872 0.015303493497669055 0.033782187275045304 
-56.0000000000014 0.016664165879751915 0.007272718792762455 0.02393909431334142 
-55.000000000001414 0.013007354830477616 0.0019317552885824625 0.014941769967646013 
-54.00000000000143 0.008327758338331267 1.4310452694960159e-05 0.008343638417015443 
-53.00000000000144 0.0038175264827663815 0.0014559943671504465 0.005272969035986993 
-52.00000000000145 0.0007508068568452365 0.005392508659323157 0.006140380217332496 
-51.00000000000146 0.00010606919259569811 0.010367853090707207 0.010469157965290335 
-50.00000000000147 0.002207673469636277 0.014718285861171802 0.016920540687603364 
-49.00000000000148 0.006517848719443596 0.01703852237984879 0.0235516970121438 
-48.00000000000149 0.011692099080332745 0.016596197065732805 0.02828551054252997 
-47.000000000001506 0.01594147627727881 0.01355786785799886 0.02949893379324067 
-46.00000000000152 0.017634949696402853 0.008934592174839218 0.026571162310077164 
-45.00000000000153 0.01595766902323803 0.004241167106887718 0.02020144808323662 
-44.000000000001535 0.011366076775290513 0.0009661729525709549 0.012334535887205416 
-43.00000000000155 0.005597692125555139 3.2622761030076495e-05 0.00563122807488635 
-42.000000000001556 0.0011259119018113737 0.0014535441217285578 0.0025786759184944384 
-41.00000000000157 0.00017494311658685976 0.004331770925887131 0.004504802124165919 
-40.000000000001585 0.003649033220878082 0.0072275250721876225 0.01087471149827097 
-39.0000000000016 0.01046956816572899 0.008763823024970665 0.019232871238307376 
-38.000000000001606 0.017749056937442706 0.008222968909637763 0.025973510780155043 
-37.00000000000161 0.021927034373270225 0.005867620504133816 0.027797835695147908 
-36.00000000000163 0.020528417173035038 0.002822116041616695 0.023354202510831486 
-35.00000000000164 0.01377368251071587 0.0005432219176231636 0.01431956246224419 
-34.00000000000165 0.005117663936597239 0.00011172160684102847 0.005230108599590733 
-33.00000000000166 9.932189583875944e-05 0.0016857088561568125 0.0017841472718602871 
-32.00000000000168 0.0036377452359671234 0.004402996903661983 0.008039874932366811 
-31.000000000001688 0.016845757508035963 0.006809613519589158 0.02365667516161698 
-30.000000000001698 0.035092987080194274 0.00761690949124456 0.0427147654694416 
-29.000000000001705 0.048972383472449636 0.006394783960881225 0.05537508847125213 
-28.00000000000172 0.048800643631231266 0.003813119422325805 0.05262213936998463 
-27.00000000000173 0.03156264430016417 0.0012701819490419984 0.03283829687162683 
-26.00000000000174 0.007503550136788728 9.019763953958115e-05 0.007594883404114165 
-25.00000000000175 0.002798394719403442 0.000742040297443753 0.0035409244415425963 
-24.000000000001766 0.05556760559429438 0.0025543894978520307 0.05813294226730256 
-23.000000000001776 0.20496225053135714 0.00413564536434773 0.20913792442229379 
-22.00000000000179 0.47626763446383696 0.004281500882359587 0.4806417030774997 
-21.000000000001798 0.8675232423186915 0.0028205106531466245 0.870512158565449 
-20.00000000000181 1.3436273522078106 0.0008337987846814706 1.344722695365771 
-19.000000000001823 1.841673105636398 3.7795814422668926e-05 1.8420720912855808 
-18.000000000001833 2.2869880098524398 0.0016521393355981395 2.2890944922079934 
-17.000000000001844 2.614774203020267 0.005457400294602538 2.6207606093411986 
-16.000000000001855 2.7894872335393224 0.00970479293535044 2.79976894063203 
-15.000000000001867 2.81458268487949 0.012048073475586486 2.8272257966207452 
-14.000000000001878 2.728970336904506 0.01100224093320667 2.740558267077511 
-13.000000000001888 2.591861427812586 0.007022141217275432 2.5994391271945 
-12.0000000000019 2.462266529547382 0.0024436419989057588 2.4652243661133357 
-11.000000000001913 2.381148314608612 0.00020245128470351158 2.3818230347214855 
-10.000000000001922 2.3624817444352986 0.002043634331159843 2.3649650920000624 
-9.000000000001934 2.3952311922904714 0.007334804693822927 2.4029897671999625 
-8.000000000001945 2.4536347383863353 0.013293239896286058 2.4673551755800185 
-7.000000000001957 2.5102964128063023 0.01657553818758361 2.527319167055209 
-6.000000000001967 2.5464889109392215 0.01529111025974799 2.562255933173542 
-5.000000000001979 2.556372690588915 0.0101775562334344 2.5670526873980193 
-4.00000000000199 2.545084519568264 0.004164874148264887 2.5497660197138994 
-3.0000000000020015 2.523191928935189 0.0005718666067119946 2.524276524568465 
-2.000000000002013 2.5008526502966943 0.001068584185115969 2.5024130499073705 
-1.0000000000020242 2.48417562187742 0.004707381178976035 2.4893445712859728 
-2.0355549961366507e-12 2.474558966259337 0.008641107696208822 2.4836335162396814 
0.9999999999979531 2.4702059558794205 0.01004811349017003 2.4806723220967224 
1.9999999999979419 2.4682904612016037 0.007995006337961219 2.4767074816859824 
2.9999999999979305 2.466479975631003 0.004016076035818104 2.470939789458427 
3.999999999997919 2.463360770267 0.001042872465858535 2.464879663876882 
4.999999999997908 2.4581767663798195 0.001408846367127043 2.4600936922942656 
5.999999999997897 2.4507124288088935 0.005256469986354606 2.456498824938583 
6.999999999997885 2.4419203751090555 0.01039437691176779 2.4528508254576353 
7.999999999997874 2.435154903302289 0.013687990448070023 2.4493703362744688 
8.999999999997863 2.4370435023975956 0.013066048183367226 2.450620441342036 
9.99999999999785 2.456646068751324 0.008843279341490136 2.4659859308828302 
10.999999999997842 2.502013880717783 0.0035271611090842924 2.5060351296876067 
11.99999999999783 2.5745643227146897 0.00026323393339729986 2.5753360210888525 
12.999999999997817 2.6633079884843456 0.0009254172579995916 2.664771048046016 
13.999999999997806 2.742012150178461 0.0050386097013449165 2.747622869797546 
14.999999999997796 2.772039130883384 0.010150791664694108 2.782787182334379 
15.999999999997783 2.7116300162155342 0.013351703522361947 2.7255795773208984 
16.999999999997772 2.5294625954726664 0.012959858991809705 2.542985698494331 
17.999999999997762 2.217745205494722 0.009368634788749042 2.227605260941525 
18.99999999999775 1.7993275536761546 0.004624496325172352 1.8043424500379837 
19.999999999997737 1.3250137139838618 0.0011002939756881447 1.3263901451120628 
20.999999999997726 0.8609553107494617 0.00012775078737356155 0.8612507377287157 
21.99999999999772 0.47012616896021237 0.001391845569015721 0.47159929852190335 
22.999999999997705 0.1945344556058483 0.003358371583012274 0.19791859708092796 
23.999999999997694 0.04472162628126196 0.004368952307046143 0.04909126933461412 
24.99999999999768 0.00020843379875128937 0.0036831767380443602 0.0038895357100992376 
25.99999999999767 0.020154377009367806 0.0018534167192276896 0.0220135180890628 
26.99999999999766 0.05954995756206037 0.0002722129053325053 0.059835595075577584 
27.999999999997648 0.08444666641406351 0.00023296977220636447 0.08469455564443568 
28.999999999997634 0.08069662641291477 0.002098492262132878 0.08280483069879772 
29.999999999997627 0.05380292160748813 0.005060519874490693 0.05886495270574117 
30.999999999997616 0.021264681792132936 0.007598830684792064 0.028858869944291588 
31.999999999997602 0.0015949828298071555 0.008347255860987605 0.009936974077262678 
32.99999999999759 0.004952422419849485 0.00686899331958219 0.01182133581710802 
33.99999999999758 0.028997482158694125 0.003924788313103886 0.03293036345813718 
34.99999999999757 0.06098030000733632 0.0011115283813213082 0.0621067577380703 
35.999999999997556 0.08441548552419006 8.013482721274741e-05 0.08451239406390373 
36.99999999999754 0.08706805284891792 0.0017378015075775921 0.08881824594307491 
37.999999999997534 0.0668547516542972 0.005818144979771315 0.07267649179887323 
38.99999999999753 0.033472901728521964 0.010999077650768775 0.04446657035411842 
39.99999999999751 0.00543526679682673 0.015480554624289997 0.020906246560051314 
40.9999999999975 0.003910374617457901 0.017734896652787126 0.021640472644097544 
41.999999999997485 0.04573756902518579 0.017093197401172378 0.06284150718233082 
42.99999999999748 0.13798666122493478 0.013934954938618788 0.15195771351388915 
43.99999999999746 0.2756334956725274 0.009439581426175911 0.2851410581393738 
44.999999999997456 0.44274027065928456 0.0050450696353578186 0.4478871615530006 
45.99999999999745 0.6164234478246967 0.0018644770826290946 0.6184209624514356 
46.999999999997435 0.7721994360363448 0.00030384624821157025 0.7726613755854612 
47.99999999999742 0.8891479722535487 2.4137180374727296e-05 0.8893471668415561 
48.99999999999741 0.9536543048322584 0.00024633446772058033 0.9540842444951851 
49.9999999999974 0.9610856163379394 0.00027193056154146435 0.961542122683085 
50.999999999997385 0.9153937003489857 2.3274320334369413e-05 0.9155962865887504 
51.99999999999738 0.8271302690230129 0.0004143187349741121 0.8277136127393069 
52.99999999999737 0.7106175551082777 0.0034289955506484463 0.7142009192316121 
53.99999999999736 0.5810306845125762 0.011881228589049248 0.5930472174499717 
54.99999999999734 0.45198142790304885 0.028923190420810405 0.4810158613465866 
55.99999999999733 0.33393655837929564 0.05743047840340492 0.3914484071224353 
56.99999999999732 0.2335450567283081 0.09941233529197054 0.3330024279900233 
57.99999999999731 0.15374784684200749 0.15557429299596445 0.3093242306102217 
58.99999999999729 0.09442932156539212 0.22511248932273456 0.31949490384873996 
59.99999999999728 0.05333998777395479 0.3057605254374619 0.3589998635411938 
60.99999999999728 0.027053400493007963 0.39405688715101816 0.420953096941692 
61.999999999997264 0.01178994483786467 0.4857643707938117 0.4973401483105674 
62.99999999999725 0.004018549036692019 0.5763569582689263 0.580106429922125 
63.99999999999724 0.0008159524547352387 0.6614927921367406 0.6619891892653449 
64.99999999999723 1.1574369159576595e-05 0.7374091274599068 0.737057099252622 
65.99999999999721 0.00017210994024304587 0.8011996506356693 0.8009720151486834 
66.9999999999972 0.00048691156796831867 0.8509599953854837 0.8510197960793117 
67.9999999999972 0.0006088427147755046 0.885808895095332 0.8859723118733052 
68.99999999999719 0.0004918521644019585 0.9058075200966289 0.9058444163245863 
69.99999999999717 0.00025118868507596244 0.9118074579355137 0.9116022446536339 
70.99999999999716 5.845134893894268e-05 0.9052592827208659 0.9048669557331156 
71.99999999999714 7.334011044390227e-05 0.8880103605923 0.8876444128615119 
72.99999999999714 0.0004074701574742081 0.8621143650173575 0.8620986268009272 
73.99999999999713 0.0011125006095552541 0.8296676899846046 0.8303763913421212 
74.99999999999712 0.0021842369827258777 0.7926809128567797 0.7944829185807545 
75.9999999999971 0.003575348490211116 0.7529875453402005 0.7562033533890639 
76.9999999999971 0.005211074345728857 0.7121879363908982 0.7170624073666709 
77.99999999999709 0.007004177983029202 0.671623409999757 0.6783134579179878 
78.99999999999707 0.008867077005523962 0.6323743494011523 0.6409487562879043 
79.99999999999706 0.010720357366557767 0.5952756681106655 0.6057233975868259 
80.99999999999704 0.012497739283583784 0.5609435937471993 0.5731870502482108 
81.99999999999704 0.014148049210766575 0.5298086159235794 0.5437188532605762 
82.99999999999702 0.015634954006423948 0.5021505576186192 0.5175621991732471 
83.99999999999702 0.01693522382535126 0.4781328347370514 0.49485723551449845 
84.999999999997 0.01803619118963589 0.45783395340783234 0.4756698025344073 
85.99999999999699 0.018932927639391386 0.4412750978863942 0.460016181969875 
86.99999999999697 0.019625508374815116 0.42844326462815374 0.4478834828942316 
87.99999999999697 0.020116603713517735 0.4193098089415849 0.4392457697826846 
88.99999999999696 0.020409534896945022 0.4138445143420635 0.43407618019638783 
89.99999999999694 0.020506862530341053 0.41202540324124126 0.43235531882533135 
90.99999999999694 0.020409534896946368 0.41384451434204106 0.4340761801963878 
91.99999999999692 0.020116603713520073 0.41930980894153963 0.43924576978265495 
92.99999999999692 0.0196255083748187 0.42844326462808513 0.44788348289419205 
93.99999999999689 0.018932927639396 0.4412750978863047 0.4600161819698496 
94.99999999999689 0.01803619118964203 0.45783395340771876 0.4756698025344007 
95.99999999999689 0.01693522382535862 0.47813283473691476 0.4948572355144532 
96.99999999999686 0.015634954006432455 0.5021505576184598 0.5175621991732055 
97.99999999999686 0.014148049210776073 0.5298086159234003 0.5437188532605497 
98.99999999999685 0.012497739283594274 0.5609435937469991 0.5731870502476412 
99.99999999999685 0.010720357366568931 0.5952756681104464 0.6057233975864649 
100.99999999999682 0.008867077005535347 0.6323743494009187 0.6409487562878943 
101.99999999999682 0.00700417798304057 0.671623409999512 0.6783134579170825 
102.99999999999679 0.005211074345739352 0.7121879363906489 0.717062407366651 
103.99999999999679 0.0035753484902204305 0.7529875453399538 0.7562033533890088 
104.99999999999679 0.002184236982733453 0.7926809128565434 0.7944829185807241 
105.99999999999676 0.001112500609560719 0.8296676899843904 0.8303763913413194 
106.99999999999676 0.00040747015747733694 0.8621143650171766 0.8620986268008664 
107.99999999999673 7.334011044490082e-05 0.8880103605921663 0.887644412861507 
108.99999999999673 5.84513489382348e-05 0.905259282720791 0.9048669557331156 
109.99999999999672 0.00025118868507446743 0.9118074579355097 0.9116022446536336 
110.99999999999672 0.0004918521644007071 0.9058075200967071 0.9058444163245969 
111.99999999999669 0.0006088427147754384 0.8858088950954993 0.8859723118734129 
112.99999999999669 0.00048691156796989835 0.8509599953857425 0.8510197960794392 
113.99999999999669 0.0001721099402450782 0.8011996506360177 0.8009720151489599 
114.99999999999666 1.157436915872591e-05 0.7374091274603363 0.7370570992526825 
115.99999999999666 0.0008159524547248505 0.6614927921372369 0.661989189265927 
116.99999999999663 0.004018549036660948 0.5763569582694684 0.5801064299224402 
117.99999999999663 0.011789944837797509 0.48576437079437457 0.4973401483107853 
118.99999999999662 0.027053400492885196 0.3940568871515725 0.4209530969425096 
119.9999999999966 0.0533399877737529 0.3057605254379815 0.358999863541496 
120.9999999999966 0.09442932156508797 0.22511248932319708 0.3194949038488973 
121.99999999999659 0.1537478468415836 0.15557429299635037 0.30932423061009773 
122.99999999999658 0.23354505672775447 0.09941233529227095 0.3330024279895394 
123.99999999999656 0.3339365583786257 0.05743047840361856 0.39144840712173506 
124.99999999999656 0.45198142790228635 0.028923190420946907 0.4810158613462462 
125.99999999999653 0.5810306845117725 0.011881228589123957 0.5930472174493243 
126.99999999999653 0.710617555107509 0.00342899555068031 0.7142009192305188 
127.99999999999653 0.8271302690223725 0.0004143187349820057 0.8277136127381837 
128.9999999999965 0.915393700348563 2.3274320333310453e-05 0.9155962865886049 
129.9999999999965 0.9610856163378166 0.0002719305615403977 0.9615421226830675 
130.99999999999648 0.9536543048324762 0.00024633446772182434 0.9540842444953811 
131.99999999999648 0.8891479722541131 2.4137180375415382e-05 0.8893471668416825 
132.99999999999645 0.7721994360371963 0.00030384624820661664 0.7726613755866973 
133.99999999999645 0.6164234478257284 0.0018644770826146673 0.6184209624517352 
134.99999999999642 0.442740270660351 0.005045069635333881 0.4478871615539691 
135.99999999999642 0.2756334956734791 0.009439581426147346 0.2851410581403028 
136.99999999999642 0.13798666122564937 0.013934954938593851 0.1519577135147011 
137.9999999999964 0.04573756902559528 0.01709319740115993 0.06284150718269498 
138.9999999999964 0.003910374617568114 0.017734896652792088 0.021640472644162596 
139.9999999999964 0.005435266796715761 0.015480554624311787 0.020906246559989648 
140.99999999999636 0.03347290172831259 0.010999077650800129 0.044466570353872165 
141.99999999999636 0.06685475165411797 0.005818144979801399 0.07267649179877561 
142.99999999999636 0.08706805284886032 0.0017378015075959863 0.08881824594292695 
143.99999999999633 0.0844154855242788 8.013482721429584e-05 0.08451239406406853 
144.99999999999633 0.060980300007521804 0.0011115283813081514 0.062106757738219574 
145.99999999999633 0.02899748215888223 0.003924788313084421 0.03293036345831444 
146.9999999999963 0.0049524224199419065 0.006868993319567346 0.011821335817140444 
147.9999999999963 0.0015949828297531392 0.008347255860985212 0.009936974077221291 
148.99999999999628 0.02126468179195722 0.0075988306848031794 0.02885886994411726 
149.99999999999628 0.0538029216072859 0.005060519874509186 0.05886495270556746 
150.99999999999625 0.08069662641280718 0.00209849226214893 0.08280483069865509 
151.99999999999625 0.08444666641413152 0.00023296977221220062 0.08469455564450248 
152.99999999999625 0.059549957562282506 0.0002722129053265718 0.05983559507575515 
153.99999999999622 0.020154377009592068 0.0018534167192156938 0.02201351808924023 
154.99999999999622 0.00020843379872341884 0.0036831767380355444 0.0038895357100627898 
155.9999999999962 0.044721626280702254 0.004368952307047225 0.049091269333913175 
156.9999999999962 0.19453445560455493 0.003358371583022749 0.19791859707917903 
157.99999999999616 0.470126168958148 0.0013918455690274827 0.4715992985198625 
158.99999999999616 0.8609553107467932 0.00012775078737557106 0.8612507377270131 
159.99999999999616 1.3250137139809262 0.00110029397567387 1.3263901451075928 
160.99999999999613 1.7993275536733613 0.004624496325144946 1.8043424500338658 
161.99999999999613 2.217745205492451 0.009368634788721011 2.2276052609389594 
162.9999999999961 2.5294625954711494 0.012959858991796035 2.5429856984935966 
163.9999999999961 2.7116300162148157 0.013351703522371227 2.7255795773208322 
164.9999999999961 2.772039130883333 0.010150791664722145 2.782787182334342 
165.99999999999608 2.742012150178835 0.005038609701376225 2.747622869797636 
166.99999999999608 2.6633079884848914 0.0009254172580159005 2.6647710480504454 
167.99999999999608 2.574564322715202 0.00026323393338855566 2.575336021089117 
168.99999999999605 2.502013880718148 0.0035271611090551542 2.5060351296877488 
169.99999999999605 2.4566460687515157 0.008843279341457726 2.4659859308828573 
170.99999999999602 2.437043502397651 0.013066048183350753 2.4506204413431067 
171.99999999999602 2.4351549033022666 0.013687990448079203 2.4493703362741988 
172.99999999999602 2.441920375109002 0.010394376911796616 2.4528508254579093 
173.99999999999602 2.4507124288088398 0.0052564699863852 2.4564988249414363 
174.99999999999596 2.4581767663797804 0.0014088463671411177 2.4600936922945187 
175.99999999999596 2.4633607702669744 0.0010428724658490974 2.4648796638768653 
176.99999999999596 2.46647997563099 0.004016076035793741 2.470939789454946 
177.99999999999596 2.468290461201595 0.007995006337940135 2.4767074816856764 
178.99999999999596 2.4702059558794067 0.010048113490167696 2.4806723220967397 


==> figures/mimo_beta_-5db_cb/beampattern9.txt <==
angles Ephi0 Ephi1 sum 
-180.0 2.536662947870873 0.07405791215511377 2.6109295782982858 
-179.0 2.5149010866751724 0.05860495271765138 2.5736850157203297 
-178.0 2.4593137592723258 0.026074525053459238 2.4856783491652212 
-177.00000000000006 2.409414805174297 0.002851917447140909 2.412784870290623 
-176.00000000000006 2.405069643959641 0.006804067912943545 2.412672849608218 
-175.00000000000006 2.4654575183591283 0.031736403819912495 2.4982488488653676 
-174.00000000000006 2.575496626802064 0.0512292957538599 2.627937611699631 
-173.00000000000006 2.6862583636436828 0.04165286465077241 2.7291170034275463 
-172.0000000000001 2.7302336838767967 0.010065134578317802 2.7412834055548543 
-171.0000000000001 2.645939722135148 0.007260229752590731 2.6537133838546287 
-170.0000000000001 2.402071668584972 0.11348256724996164 2.5153468100184257 
-169.0000000000001 2.0112583651240725 0.4002553987200556 2.4103908993942365 
-168.00000000000014 1.5276928007937287 0.8868552723494844 2.4124330669799576 
-167.00000000000017 1.029655035672008 1.5150537407431073 2.5416892413365666 
-166.00000000000017 0.5941670951709076 2.1576211254224154 2.748121679149239 
-165.00000000000017 0.27391104188264515 2.6592217713646864 2.9292007395884463 
-164.00000000000017 0.08492704948200355 2.8920466895130335 2.9731948941520416 
-163.0000000000002 0.008476900420290945 2.8014778925882444 2.8066868047805826 
-162.0000000000002 0.004381535121807128 2.4224779801578245 2.4243229120588414 
-161.00000000000023 0.02892040065014844 1.8616989378809463 1.8888682459322308 
-160.00000000000023 0.049672777048067183 1.2556980673657614 1.3043147827979604 
-159.00000000000023 0.05232059346930416 0.7246119118148694 0.7763940683119461 
-158.00000000000026 0.03872779255101625 0.3397638692919544 0.3782740911458713 
-157.00000000000026 0.019365505058634755 0.11483055036768357 0.13413628140587575 
-156.00000000000026 0.004787202715472097 0.01875374829533571 0.02353472312904849 
-155.00000000000028 6.465851575741505e-05 0.00021811614917811842 0.00028239163153619 
-154.00000000000028 0.0037530561563418646 0.0113420401751049 0.01509036453228637 
-153.0000000000003 0.01048148266724652 0.02183754558164672 0.032315002989014026 
-152.0000000000003 0.014835390015819893 0.021290815579339355 0.0361276709625359 
-151.0000000000003 0.014226704337024023 0.012837735450423353 0.027070424964096024 
-150.00000000000034 0.009563037444945393 0.004057059603220502 0.013625928459614996 
-149.00000000000034 0.003928335731855855 0.00010600435358460162 0.004036179761499853 
-148.00000000000037 0.0004289149315311838 0.0013320591704646808 0.0017586343058623064 
-147.00000000000037 0.0004995447575836171 0.004703136832232347 0.005199196184960858 
-146.0000000000004 0.003432639365103277 0.006787282370792461 0.010218920100272736 
-145.0000000000004 0.007111425405685431 0.006041979095254842 0.013156468197790278 
-144.00000000000043 0.009334796031523023 0.0033064003151991234 0.012646905686640815 
-143.00000000000043 0.008959426499505362 0.0007220038423675578 0.009686443019316227 
-142.00000000000043 0.006331379980317036 0.0001107606235832836 0.006443376259550473 
-141.00000000000045 0.0029243450569009653 0.0018681058674560231 0.004788961541148133 
-140.00000000000045 0.0004915417592200604 0.0048890560554653364 0.005374085246942037 
-139.00000000000048 0.00020546759275302402 0.007371258692937083 0.00757054496827691 
-138.00000000000048 0.0021775761989692496 0.007905508859934816 0.01008038992888681 
-137.00000000000048 0.005510382674384872 0.006228964625387068 0.011741408645162727 
-136.0000000000005 0.008776925868790525 0.0033007415894220327 0.012083179623923088 
-135.0000000000005 0.010661322462947175 0.0007522617348953847 0.01141923292344746 
-134.0000000000005 0.010475628191321053 5.577251988359761e-05 0.01053334679893485 
-133.00000000000054 0.008368375542857645 0.0018317938034004841 0.010195734014277839 
-132.00000000000054 0.005192551619169195 0.005590778272694932 0.010772152033986541 
-131.00000000000054 0.0021343587221047157 0.00997327157712066 0.012091855007227297 
-130.00000000000057 0.0002724951955484352 0.013335933931047707 0.013591912579869575 
-129.00000000000057 0.00023064381491968582 0.01441389431711637 0.0146314272724546 
-128.00000000000057 0.0020234482506929084 0.012798782730803131 0.01481546586044098 
-127.0000000000006 0.005113327363094558 0.009077086454430039 0.014190669365932612 
-126.0000000000006 0.008625033917580157 0.004616271036099455 0.013246686946641979 
-125.00000000000063 0.011627028952965255 0.0011076250874095571 0.012741189669778556 
-124.00000000000063 0.01338750133970698 3.776441201641646e-05 0.013427984188883028 
-123.00000000000065 0.013539356272613894 0.0022568870546385103 0.015790496229777233 
-122.00000000000065 0.012127633550282714 0.0077570232152288695 0.01986730673476069 
-121.00000000000068 0.009549881059263533 0.015695846421882292 0.025215915670194395 
-120.00000000000068 0.006425081585905711 0.02462922400921478 0.031013653681839063 
-119.00000000000068 0.003436203416376788 0.03286793916942476 0.03625639852236711 
-118.0000000000007 0.0011871221893638858 0.03885815761888286 0.03999554006760328 
-117.00000000000071 0.00010154898803563207 0.041497732525098925 0.041552992021566836 
-116.00000000000072 0.0003754981803054911 0.04033119513341772 0.04066864309427645 
-115.00000000000072 0.0019805121444822077 0.035603201785724146 0.03755720057411965 
-114.00000000000075 0.00470515988576202 0.02818307368303901 0.03287451675588322 
-113.00000000000075 0.00821805390514717 0.019395532349719462 0.027611674473057454 
-112.00000000000078 0.012136056023884331 0.010802709129861669 0.022945517603454795 
-111.00000000000078 0.016084903934321836 0.003981313919349239 0.020076698156149222 
-110.00000000000078 0.019744445854181617 0.00032982986075904267 0.020082269991694067 
-109.00000000000081 0.02287556742067495 0.0009277179387474297 0.02380189290935118 
-108.00000000000081 0.02532979048384767 0.0064553847998136465 0.031767390725125494 
-107.00000000000082 0.027045008395101374 0.017172568927239333 0.044176802702260425 
-106.00000000000084 0.028031913299759716 0.032945122187460145 0.060907483859356376 
-105.00000000000085 0.028355649630651274 0.053306153351447 0.08155877686798035 
-104.00000000000085 0.02811648524066913 0.07753667684259702 0.10551320824728448 
-103.00000000000087 0.027432208574245987 0.10475240847831545 0.13200557179704617 
-102.00000000000088 0.026423838432629694 0.13398621230582844 0.16019099740646367 
-101.00000000000088 0.025205267760141446 0.16425907842864632 0.18920550941220618 
-100.00000000000091 0.023876749187244823 0.19463576364463947 0.2182151134248499 
-99.00000000000091 0.02252168424100691 0.2242639577516243 0.24645173342644752 
-98.00000000000094 0.02120596644891798 0.2523978669137444 0.27323613660508217 
-97.00000000000094 0.01997909299476042 0.2784084136086344 0.29798925555389233 
-96.00000000000094 0.01887633737189429 0.30178292760828934 0.32023407042441393 
-95.00000000000097 0.017921411362624106 0.32211738398753686 0.33959053166238495 
-94.00000000000097 0.0171291967047298 0.33910408452289315 0.35576599698344713 
-93.00000000000098 0.016508267445503322 0.35251731634330175 0.36854343528330286 
-92.000000000001 0.016063038342818352 0.36219906664884 0.377769309947232 
-91.00000000000101 0.01579545749723586 0.36804640233689406 0.3833426676584825 
-90.00000000000101 0.015706213880086816 0.3700016847609695 0.3852065728009842 
-89.00000000000104 0.015795457497235665 0.3680464023369066 0.38334266765848274 
-88.00000000000104 0.01606303834281781 0.3621990666488531 0.3777693099472338 
-87.00000000000104 0.0165082674455022 0.35251731634332956 0.3685434352833053 
-86.00000000000107 0.01712919670472829 0.33910408452292046 0.3557659969834496 
-85.00000000000107 0.01792141136262231 0.32211738398757783 0.33959053166238606 
-84.0000000000011 0.018876337371892246 0.3017829276083347 0.3202340704244177 
-83.0000000000011 0.019979092994758193 0.27840841360868546 0.2979892555539045 
-82.00000000000111 0.021205966448915446 0.25239786691380056 0.2732361366050885 
-81.00000000000112 0.02252168424100412 0.22426395775168315 0.24645173342687765 
-80.00000000000114 0.023876749187242183 0.194635763644701 0.2182151134248548 
-79.00000000000114 0.025205267760138678 0.16425907842870865 0.18920550941220934 
-78.00000000000115 0.02642383843262718 0.13398621230588778 0.1601909974066717 
-77.00000000000117 0.027432208574243985 0.10475240847837175 0.13200557179708888 
-76.00000000000117 0.02811648524066807 0.07753667684264877 0.10551320824732899 
-75.00000000000118 0.028355649630651323 0.053306153351492344 0.08155877686801606 
-74.0000000000012 0.02803191329976047 0.03294512218749685 0.060907483859373994 
-73.00000000000121 0.027045008395104375 0.01717256892726702 0.04417680270227345 
-72.00000000000122 0.02532979048385186 0.006455384799830392 0.03176739072514725 
-71.00000000000124 0.022875567420680656 0.0009277179387534212 0.023801892909352872 
-70.00000000000125 0.019744445854188653 0.00032982986075563047 0.020082269991659064 
-69.00000000000126 0.01608490393432982 0.003981313919338094 0.020076698156158417 
-68.00000000000126 0.01213605602389196 0.010802709129845996 0.022945517603452637 
-67.00000000000128 0.008218053905155146 0.01939553234970083 0.027611674473056083 
-66.0000000000013 0.0047051598857683445 0.02818307368302233 0.032874516755841465 
-65.0000000000013 0.0019805121444866785 0.03560320178571152 0.03755720057410209 
-64.00000000000131 0.00037549818030742116 0.04033119513341117 0.04066864309427997 
-63.00000000000132 0.00010154898803474217 0.04149773252509989 0.04155299202158107 
-62.000000000001336 0.0011871221893604799 0.03885815761889238 0.03999554006760309 
-61.00000000000135 0.003436203416371146 0.03286793916943964 0.03625639852241731 
-60.00000000000135 0.006425081585899197 0.024629224009232717 0.031013653681843837 
-59.000000000001364 0.00954988105925748 0.01569584642190016 0.02521591567020257 
-58.00000000000138 0.012127633550278363 0.007757023215242987 0.019867306734769403 
-57.00000000000139 0.01353935627261203 0.002256887054646481 0.0157904962297774 
-56.0000000000014 0.01338750133970912 3.7764412017424674e-05 0.01342798418888316 
-55.000000000001414 0.011627028952970516 0.0011076250874045449 0.012741189669779376 
-54.00000000000143 0.008625033917587177 0.004616271036090926 0.013246686946639281 
-53.00000000000144 0.005113327363101503 0.009077086454421072 0.01419066936593317 
-52.00000000000145 0.00202344825069803 0.012798782730797287 0.014815465860440918 
-51.00000000000146 0.00023064381492154113 0.014413894317115566 0.014631427272453841 
-50.00000000000147 0.00027249519554643157 0.013335933931052445 0.013591912579863344 
-49.00000000000148 0.002134358722099459 0.009973271577128965 0.01209185500721155 
-48.00000000000149 0.005192551619162465 0.005590778272703645 0.010772152033988 
-47.000000000001506 0.008368375542852101 0.0018317938034062937 0.010195734014276665 
-46.00000000000152 0.01047562819131864 5.577251988466776e-05 0.010533346798928284 
-45.00000000000153 0.010661322462949043 0.0007522617348917182 0.011419232923446168 
-44.000000000001535 0.008776925868796175 0.003300741589416005 0.012083179623910163 
-43.00000000000155 0.005510382674391983 0.0062289646253819355 0.01174140864517683 
-42.000000000001556 0.002177576198975041 0.007905508859933727 0.010080389928904353 
-41.00000000000157 0.00020546759275487795 0.007371258692940398 0.0075705449682723185 
-40.000000000001585 0.0004915417592170717 0.004889056055471471 0.005374085246945599 
-39.0000000000016 0.002924345056894466 0.001868105867461425 0.0047889615411410465 
-38.000000000001606 0.00633137998031031 0.00011076062358459107 0.0064433762595435045 
-37.00000000000161 0.008959426499502007 0.0007220038423639306 0.009686443019310953 
-36.00000000000163 0.009334796031524817 0.0033064003151928854 0.012646905686639943 
-35.00000000000164 0.007111425405691872 0.00604197909525071 0.01315646819779461 
-34.00000000000165 0.0034326393651107376 0.0067872823707939385 0.01021892010027868 
-33.00000000000166 0.0004995447575872309 0.004703136832238829 0.005199196184964316 
-32.00000000000168 0.00042891493152765614 0.001332059170470603 0.0017586343058654304 
-31.000000000001688 0.003928335731845792 0.00010600435358247577 0.004036179761489088 
-30.000000000001698 0.009563037444933538 0.00405705960320664 0.013625928459566469 
-29.000000000001705 0.014226704337017842 0.012837735450403297 0.027070424964037176 
-28.00000000000172 0.014835390015824084 0.021290815579327927 0.03612767096253551 
-27.00000000000173 0.010481482667259399 0.02183754558165755 0.032315002989018064 
-26.00000000000174 0.003753056156354563 0.011342040175133478 0.015090364532314236 
-25.00000000000175 6.465851575778414e-05 0.0002181161491843616 0.00028239163154280715 
-24.000000000001766 0.004787202715451999 0.01875374829523767 0.023534723128944286 
-23.000000000001776 0.01936550505859749 0.11483055036737398 0.13413628140565972 
-22.00000000000179 0.03872779255097886 0.3397638692913405 0.3782740911446373 
-21.000000000001798 0.052320593469290376 0.7246119118139254 0.7763940683117468 
-20.00000000000181 0.04967277704809267 1.2556980673645721 1.304314782796748 
-19.000000000001823 0.02892040065020226 1.8616989378797182 1.8888682459316664 
-18.000000000001833 0.004381535121841422 2.422477980156827 2.424322912058742 
-17.000000000001844 0.008476900420224606 2.801477892587742 2.8066868047805573 
-16.000000000001855 0.08492704948174562 2.89204668951318 2.973194894152298 
-15.000000000001867 0.2739110418821299 2.6592217713654644 2.9292007395884707 
-14.000000000001878 0.5941670951701296 2.1576211254236277 2.7481216791493286 
-13.000000000001888 1.0296550356710366 1.5150537407444489 2.5416892413363383 
-12.0000000000019 1.5276928007927049 0.8868552723506486 2.4124330669768588 
-11.000000000001913 2.0112583651231613 0.400255398720846 2.4103908993901504 
-10.000000000001922 2.4020716685843153 0.11348256725034218 2.5153468100216476 
-9.000000000001934 2.6459397221348184 0.007260229752666809 2.6537133838546194 
-8.000000000001945 2.730233683876772 0.010065134578258788 2.741283405554602 
-7.000000000001957 2.6862583636438626 0.04165286465072087 2.7291170034275485 
-6.000000000001967 2.575496626802309 0.051229295753874436 2.62793761169971 
-5.000000000001979 2.4654575183593135 0.03173640381996796 2.4982488488653862 
-4.00000000000199 2.4050696439596972 0.006804067912979361 2.412672849608318 
-3.0000000000020015 2.40941480517423 0.002851917447118885 2.412784870290577 
-2.000000000002013 2.4593137592722036 0.026074525053393686 2.4856783491651977 
-1.0000000000020242 2.5149010866750836 0.058604952717594694 2.5736850157203253 
-2.0355549961366507e-12 2.53666294787088 0.07405791215511259 2.610929578299259 
0.9999999999979531 2.504731721749373 0.059358969660741064 2.5644353266471724 
1.9999999999979419 2.428390698034819 0.02600436333705527 2.454895686896209 
2.9999999999979305 2.3420197065139003 0.001974979775302607 2.344571376884462 
3.999999999997919 2.289289491050339 0.009820838636637784 2.2996230348162907 
4.999999999997908 2.302148312493057 0.04710427489803865 2.349582208573355 
5.999999999997897 2.383317448863002 0.08493702572461927 2.4683852198045653 
6.999999999997885 2.499834662742344 0.08863619018582648 2.5885257232860828 
7.999999999997874 2.59103184154301 0.04900117872182865 2.6402333714635526 
8.999999999997863 2.5886692929062955 0.003622244360223184 2.592850371092478 
9.99999999999785 2.4419120261828082 0.031375173992919184 2.4742838872688377 
10.999999999997842 2.137498347533461 0.21820849589614874 2.357006689167538 
11.99999999999783 1.7069675652906922 0.6097513523291715 2.317983986089031 
12.999999999997817 1.217778496485257 1.1756929805380345 2.394266762054236 
13.999999999997806 0.7516038592000865 1.8064879039225727 2.5580445539894567 
14.999999999997796 0.37826808150953595 2.34697475095842 2.7241867137114206 
15.999999999997783 0.13539722678635943 2.6527877435963636 2.786226524562717 
16.999999999997772 0.021145037996470464 2.6441132464199644 2.662740165685372 
17.999999999997762 0.0016150429818792566 2.333088236090463 2.3320834344973473 
18.99999999999775 0.028483303292722494 1.8143625846322848 1.8405468088254582 
19.999999999997737 0.05860155860201807 1.2256058094579876 1.2824964759213726 
20.999999999997726 0.06753767227065079 0.697210802313015 0.7636905390990121 
21.99999999999772 0.05267499682623656 0.3126730019169644 0.36483533913351535 
22.999999999997705 0.02662753501357823 0.09338729488314199 0.1198488105024821 
23.999999999997694 0.005817886900313806 0.008997486126995368 0.0147972501903877 
24.99999999999768 0.00035970032170375187 0.003581735943557355 0.003935860174318486 
25.99999999999767 0.009666223858057366 0.023503244479428177 0.03312365274628388 
26.99999999999766 0.024709696333774997 0.035446878018383816 0.06008067794424256 
27.999999999997648 0.03449577747720402 0.03024491874563343 0.06466973947753178 
28.999999999997634 0.0326674974271919 0.015356194138612644 0.04798356283844575 
29.999999999997627 0.020740386838559353 0.0029633622277237077 0.023695512970856866 
30.999999999997616 0.006674207982703474 0.0005195239277088626 0.007197891004602562 
31.999999999997602 1.0474221840660305e-05 0.007372812258240523 0.0073756480510414925 
32.99999999999759 0.006396630220413821 0.0171282306313999 0.02349220135485524 
33.99999999999758 0.024352874608171243 0.022730682179230428 0.047030351575681154 
34.99999999999757 0.045810355852898166 0.02077747360000077 0.06653189434640662 
35.999999999997556 0.06005087249664988 0.012917442863874147 0.0729293617403229 
36.99999999999754 0.059139220511122186 0.004229355686050619 0.0633566097207436 
37.999999999997534 0.042392245712559604 3.584555382156205e-05 0.04243761734216664 
38.99999999999753 0.01798096949654832 0.0030737387934305703 0.0210671023494544 
39.99999999999751 0.0010411140525691462 0.01236331744301272 0.013396750385836462 
40.9999999999975 0.00906080281770738 0.024028630387411407 0.033045283275571984 
41.999999999997485 0.0562638751389433 0.033351561235934205 0.08953314657788917 
42.99999999999748 0.14892057527196567 0.03691224163106429 0.18572780949145654 
43.99999999999746 0.28302928305515285 0.033847826384914376 0.31677797054664436 
44.999999999997456 0.44490706420185294 0.025832317578015088 0.47067950624153365 
45.99999999999745 0.6142799570366981 0.01600592548243378 0.6302938565197678 
46.999999999997435 0.768791954951376 0.0074848501768175315 0.7763686478818216 
47.99999999999742 0.8886139166298928 0.0021432835935594353 0.8909325058033105 
48.99999999999741 0.9600156884030104 0.00012875515783092632 0.9603869370932077 
49.9999999999974 0.9772248634509241 0.00020405301400078672 0.9777105662914043 
50.999999999997385 0.9424416546323816 0.0006747942501909834 0.9434034582272014 
51.99999999999738 0.8643411103553833 0.00047873929557414903 0.8650787059260666 
52.99999999999737 0.7556684725163875 1.502608600955726e-05 0.7558856609323504 
53.99999999999736 0.6305969006554367 0.0014384947424673966 0.6321598923949248 
54.99999999999734 0.50240843523942 0.00835575645692256 0.5107981085477576 
55.99999999999733 0.3818521458083979 0.025053260422156422 0.4068427622040996 
56.99999999999732 0.276304885342586 0.055506951258029645 0.33165160222467166 
57.99999999999731 0.18966915922427807 0.10244889395185147 0.2918620434898123 
58.99999999999729 0.12282109893706626 0.16671205320310825 0.28918433927281895 
59.99999999999728 0.07437467610876099 0.246973401558532 0.3209095960157797 
60.99999999999728 0.04154240072668359 0.3399051840290074 0.38092244643459483 
61.999999999997264 0.020924924831628333 0.4406544827318439 0.46097076311536195 
62.99999999999725 0.009128741163821685 0.543518730296943 0.5519591628048575 
63.99999999999724 0.003174093501113864 0.6426722415553016 0.6450834854161969 
64.99999999999723 0.0007032561998182363 0.7328185967486714 0.7326912961863088 
65.99999999999721 2.8554119521225316e-05 0.8096829966614365 0.808821988138154 
66.9999999999972 7.122914377467616e-05 0.8703041600989518 0.8694372476187733 
67.9999999999972 0.0002408432710851789 0.9131262973841023 0.9123921744984699 
68.99999999999719 0.0002955846333451897 0.9379217226324 0.9372180275829475 
69.99999999999717 0.00021133423373278896 0.9455915166884389 0.944791879395063 
70.99999999999716 7.511525600107937e-05 0.9378963319089535 0.9369608867024795 
71.99999999999714 8.604298765923096e-06 0.9171648867286706 0.9161743833308954 
72.99999999999714 0.00012051559369271212 0.8860175645653615 0.8851599947379859 
73.99999999999713 0.0004827818880059714 0.8471301921025057 0.8466637467210695 
74.99999999999712 0.0011239668596277734 0.8030511251931113 0.8032607097630584 
75.9999999999971 0.0020334979012616807 0.7560748485101556 0.757232958600134 
76.9999999999971 0.003171387799074548 0.708168133263628 0.7105055510604349 
77.99999999999709 0.0044795527856684265 0.6609404436913442 0.6646283214575646 
78.99999999999707 0.005892251093480835 0.6156483484112955 0.6207907699753551 
79.99999999999706 0.007344348772328164 0.5732235791666126 0.5798584016177977 
80.99999999999704 0.008776987287371871 0.5343154534248292 0.5424208110419003 
81.99999999999704 0.010140785502720623 0.49934007904340816 0.508844069987688 
82.99999999999702 0.011397008901463774 0.46853065628898505 0.47932217075316824 
83.99999999999702 0.012517250229194718 0.44198499107352807 0.4539241881993777 
84.999999999997 0.013482155377820368 0.4197078636658511 0.4326353419593145 
85.99999999999699 0.014279651857151765 0.40164708672015487 0.41539125233174046 
86.99999999999697 0.014903035240930331 0.3877229297220119 0.4021054241338467 
87.99999999999697 0.015349167697813982 0.3778511186436031 0.3926904222624321 
88.99999999999696 0.015616956411634355 0.37195989381068667 0.38707339025396176 
89.99999999999694 0.015706213880086795 0.3700016847609696 0.3852065728009842 
90.99999999999694 0.015616956411635624 0.3719598938106608 0.38707339025395987 
91.99999999999692 0.01534916769781616 0.37785111864355725 0.39269042226242207 
92.99999999999692 0.014903035240933608 0.3877229297219382 0.4021054241338323 
93.99999999999689 0.014279651857155901 0.401647086720055 0.41539125233173346 
94.99999999999689 0.013482155377825758 0.41970786366572743 0.43263534195909004 
95.99999999999689 0.01251725022920107 0.4419849910733778 0.4539241881993711 
96.99999999999686 0.011397008901471094 0.4685306562888057 0.4793221707527814 
97.99999999999686 0.010140785502728674 0.49934007904320654 0.5088440699875709 
98.99999999999685 0.00877698728738046 0.5343154534246005 0.5424208110415634 
99.99999999999685 0.007344348772337003 0.5732235791663605 0.579858401617777 
100.99999999999682 0.005892251093489613 0.615648348411027 0.6207907699750482 
101.99999999999682 0.004479552785676899 0.6609404436910588 0.6646283214575389 
102.99999999999679 0.0031713877990820513 0.7081681332633376 0.7105055510603084 
103.99999999999679 0.0020334979012680047 0.7560748485098621 0.7572329586000346 
104.99999999999679 0.0011239668596325482 0.8030511251928325 0.803260709762192 
105.99999999999676 0.000482781888008996 0.8471301921022522 0.8466637467202576 
106.99999999999676 0.00012051559369410688 0.8860175645651462 0.8851599947377986 
107.99999999999673 8.604298765968096e-06 0.9171648867285049 0.9161743833307148 
108.99999999999673 7.511525600035574e-05 0.9378963319088681 0.9369608867024751 
109.99999999999672 0.000211334233732016 0.9455915166884348 0.9447918793950631 
110.99999999999672 0.0002955846333450829 0.9379217226325012 0.9372180275829646 
111.99999999999669 0.00024084327108595457 0.9131262973843077 0.912392174498531 
112.99999999999669 7.122914377572085e-05 0.8703041600992698 0.8694372476188956 
113.99999999999669 2.8554119520106863e-05 0.8096829966618603 0.8088219881383987 
114.99999999999666 0.0007032561998100307 0.7328185967491871 0.7326912961872355 
115.99999999999666 0.0031740935010900824 0.642672241555886 0.6450834854162882 
116.99999999999663 0.009128741163769893 0.543518730297569 0.5519591628055784 
117.99999999999663 0.02092492483153254 0.4406544827324731 0.4609707631156211 
118.99999999999662 0.04154240072652339 0.33990518402960507 0.3809224464349143 
119.9999999999966 0.07437467610851586 0.24697340155906547 0.3209095960158949 
120.9999999999966 0.1228210989367153 0.16671205320355253 0.2891843392728415 
121.99999999999659 0.1896691592238093 0.1024488939521912 0.2918620434897184 
122.99999999999658 0.276304885341993 0.05550695125826418 0.3316516022244319 
123.99999999999656 0.38185214580770466 0.025053260422296532 0.40684276220271676 
124.99999999999656 0.5024084352386531 0.008355756456990236 0.5107981085474605 
125.99999999999653 0.630596900654649 0.0014384947424885964 0.6321598923944143 
126.99999999999653 0.7556684725156547 1.5026086009435812e-05 0.7558856609314432 
127.99999999999653 0.8643411103547972 0.0004787392955708057 0.8650787059259167 
128.9999999999965 0.9424416546320266 0.0006747942501922591 0.9434034582271261 
129.9999999999965 0.9772248634508655 0.00020405301400401758 0.977710566291395 
130.99999999999648 0.9600156884032816 0.0001287551578267281 0.9603869370932404 
131.99999999999648 0.8886139166304867 0.0021432835935378328 0.8909325058035287 
132.99999999999645 0.7687919549522327 0.007484850176774553 0.7763686478830725 
133.99999999999645 0.6142799570377099 0.016005925482375685 0.6302938565211652 
134.99999999999642 0.44490706420288645 0.025832317577957176 0.4706795062422976 
135.99999999999642 0.28302928305607505 0.03384782638487774 0.31677797054810025 
136.99999999999642 0.14892057527266858 0.03691224163106564 0.18572780949182904 
137.9999999999964 0.05626387513936984 0.03335156123597608 0.08953314657838563 
138.9999999999964 0.009060802817865178 0.024028630387479818 0.03304528327589539 
139.9999999999964 0.0010411140525246028 0.012363317443081575 0.013396750385835196 
140.99999999999636 0.01798096949640401 0.003073738793471058 0.021067102349319352 
141.99999999999636 0.042392245712420756 3.58455538171124e-05 0.042437617341980136 
142.99999999999636 0.05913922051106461 0.004229355686006888 0.06335660972073599 
143.99999999999633 0.06005087249669517 0.012917442863817925 0.07292936174028122 
144.99999999999633 0.0458103558530173 0.02077747359996713 0.06653189434644348 
145.99999999999633 0.024352874608302457 0.022730682179242387 0.04703035157576109 
146.9999999999963 0.006396630220493541 0.01712823063145283 0.02349220135493831 
147.9999999999963 1.0474221837394903e-05 0.007372812258299091 0.007375648051090111 
148.99999999999628 0.006674207982631296 0.000519523927726891 0.007197891004534375 
149.99999999999628 0.020740386838469765 0.002963362227674863 0.02369551297066134 
150.99999999999625 0.03266749742714393 0.015356194138517985 0.04798356283836804 
151.99999999999625 0.034495777477231114 0.030244918745559554 0.06466973947751818 
152.99999999999625 0.024709696333860862 0.03544687801840291 0.060080677944328115 
153.99999999999622 0.009666223858143579 0.023503244479546725 0.03312365274641672 
154.99999999999622 0.0003597003217214763 0.0035817359436483114 0.003935860174421413 
155.9999999999962 0.005817886900228477 0.008997486126781704 0.01479725019011929 
156.9999999999962 0.026627535013420044 0.09338729488226437 0.11984881050181707 
157.99999999999616 0.05267499682609448 0.312673001915128 0.3648353391310504 
158.99999999999616 0.06753767227062536 0.6972108023101734 0.763690539096791 
159.99999999999616 0.05860155860215084 1.225605809454459 1.2824964759166364 
160.99999999999613 0.028483303292933033 1.8143625846287519 1.8405468088207466 
161.99999999999613 0.0016150429819518956 2.3330882360877987 2.332083434495314 
162.9999999999961 0.021145037996107584 2.644113246418927 2.662740165684753 
163.9999999999961 0.1353972267852886 2.652787743597309 2.786226524563027 
164.9999999999961 0.3782680815076349 2.346974750961129 2.724186713711583 
165.99999999999608 0.7516038591974628 1.8064879039263186 2.5580445539894363 
166.99999999999608 1.217778496482254 1.1756929805418377 2.394266762054957 
167.99999999999608 1.7069675652878005 0.6097513523321724 2.317983986092292 
168.99999999999605 2.137498347531162 0.21820849589790445 2.3570066891658157 
169.99999999999605 2.4419120261814196 0.03137517399349837 2.474283887268394 
170.99999999999602 2.5886692929058737 0.003622244360076017 2.592850371091354 
171.99999999999602 2.5910318415433453 0.049001178721505056 2.6402333714634283 
172.99999999999602 2.4998346627430483 0.08863619018570432 2.5885257232897554 
173.99999999999602 2.383317448863656 0.08493702572477493 2.4683852198087517 
174.99999999999596 2.302148312493363 0.04710427489830674 2.3495822085753963 
175.99999999999596 2.2892894910501957 0.009820838636793842 2.299623034816959 
176.99999999999596 2.3420197065134345 0.0019749797752402353 2.3445713768842897 
177.99999999999596 2.4283906980342778 0.026004363336849034 2.454895686896252 
178.99999999999596 2.5047317217490206 0.05935896966057049 2.5644353266467976 


==> figures/mimo_beta_-5db_cb/betasweep_BER.txt <==
beta BER0 BER1 
0.0 0.019738499999999992 0.019747000000000015 
0.01 0.01990633333333336 0.019701999999999997 
0.02 0.01999383333333335 0.01918499999999998 
0.03 0.020279999999999992 0.019744166666666674 
0.04 0.01981333333333332 0.019129666666666684 
0.05 0.01959133333333332 0.019320833333333343 
0.06 0.020223333333333315 0.02023916666666667 
0.07 0.02006049999999998 0.019910166666666645 
0.08 0.019362833333333357 0.02016533333333337 
0.09 0.02145016666666666 0.019528833333333356 
0.1 0.020351333333333305 0.01985183333333332 
0.15 0.022732833333333313 0.019483166666666663 
0.2 0.019556500000000004 0.019630666666666657 
0.25 0.019930000000000003 0.019082666666666664 
0.3 0.02040016666666669 0.020022000000000012 
0.35 0.019983 0.019913666666666663 
0.4 0.01990650000000002 0.019991833333333348 
0.45 0.019849833333333317 0.020112833333333302 
0.5 0.02006883333333334 0.019799166666666673 
0.55 0.01967900000000003 0.019974999999999965 
0.6 0.019791166666666665 0.020610666666666666 
0.65 0.01985183333333332 0.019840999999999998 
0.7 0.01920050000000001 0.019808166666666654 
0.75 0.01971566666666663 0.019373500000000016 
0.8 0.019655333333333302 0.020044000000000006 
0.85 0.019551000000000013 0.020233833333333312 
0.9 0.01938733333333334 0.019338166666666656 
0.95 0.019371499999999986 0.01972916666666666 
0.99 0.019198333333333345 0.020103999999999983 
1.0 0.019301000000000013 0.019687499999999997 


==> figures/mimo_beta_-5db_cb/betasweep_BMI.txt <==
beta BER0 BER1 
0.0 3.748936653137207 3.748936653137207 
0.01 3.750013589859009 3.750013589859009 
0.02 3.756312847137451 3.756312847137451 
0.03 3.749417781829834 3.749417781829834 
0.04 3.756939172744751 3.756939172744751 
0.05 3.7551565170288086 3.7551565170288086 
0.06 3.742166519165039 3.742166519165039 
0.07 3.7472081184387207 3.7472081184387207 
0.08 3.742912530899048 3.742912530899048 
0.09 3.7515451908111572 3.7515451908111572 
0.1 3.7484383583068848 3.7484383583068848 
0.15 3.752748727798462 3.752748727798462 
0.2 3.7505531311035156 3.7505531311035156 
0.25 3.7577404975891113 3.7577404975891113 
0.3 3.745086908340454 3.745086908340454 
0.35 3.7469804286956787 3.7469804286956787 
0.4 3.746212959289551 3.746212959289551 
0.45 3.74406099319458 3.74406099319458 
0.5 3.7489466667175293 3.7489466667175293 
0.55 3.746983289718628 3.746983289718628 
0.6 3.7386817932128906 3.7386817932128906 
0.65 3.7485735416412354 3.7485735416412354 
0.7 3.748603582382202 3.748603582382202 
0.75 3.753354072570801 3.753354072570801 
0.8 3.7450027465820312 3.7450027465820312 
0.85 3.743133306503296 3.743133306503296 
0.9 3.753946542739868 3.753946542739868 
0.95 3.749377727508545 3.749377727508545 
0.99 3.744586944580078 3.744586944580078 
1.0 3.749437093734741 3.749437093734741 


==> figures/mimo_beta_-5db_cb/betasweep_Pd.txt <==
beta detect_prob_29 detect_prob_bm29 detect_prob_bm_theo29 false_alarm_29 false_alarm_bm29 false_alarm_bm_theo29 
0.0 0.8791574835777283 0.8791574835777283 0.919545590877533 0.009730807505548 0.009730807505548 0.0077429236844182014 
0.01 0.8787636756896973 0.8787636756896973 0.9243120551109314 0.009930129162967205 0.009930129162967205 0.0077429236844182014 
0.02 0.8831581473350525 0.8831581473350525 0.9377570748329163 0.010089753195643425 0.010089753195643425 0.0077429236844182014 
0.03 0.882793664932251 0.882793664932251 0.9110912680625916 0.01033825147897005 0.01033825147897005 0.0077429236844182014 
0.04 0.8798406720161438 0.8798406720161438 0.917458176612854 0.01037315372377634 0.01037315372377634 0.0077429236844182014 
0.05 0.8804393410682678 0.8804393410682678 0.9255980849266052 0.010555833578109741 0.010555833578109741 0.0077429236844182014 
0.06 0.8831733465194702 0.8831733465194702 0.9313110709190369 0.010419785976409912 0.010419785976409912 0.0077429236844182014 
0.07 0.8840915560722351 0.8840915560722351 0.9293103218078613 0.009814525954425335 0.009814525954425335 0.0077429236844182014 
0.08 0.8826602101325989 0.8826602101325989 0.9179315567016602 0.01029335055500269 0.01029335055500269 0.0077429236844182014 
0.09 0.883190929889679 0.883190929889679 0.9291074872016907 0.010275684297084808 0.010275684297084808 0.0077429236844182014 
0.1 0.880608081817627 0.880608081817627 0.9250463843345642 0.010444959625601768 0.010444959625601768 0.0077429236844182014 
0.15 0.8764694333076477 0.8764694333076477 0.9319202303886414 0.009443777613341808 0.009443777613341808 0.0077429236844182014 
0.2 0.8798398971557617 0.8798398971557617 0.9278051853179932 0.009955022484064102 0.009955022484064102 0.0077429236844182014 
0.25 0.8801706433296204 0.8801706433296204 0.9369295239448547 0.009345234371721745 0.009345234371721745 0.0077429236844182014 
0.3 0.8822340369224548 0.8822340369224548 0.9173406362533569 0.01007093582302332 0.01007093582302332 0.0077429236844182014 
0.35 0.8831278681755066 0.8831278681755066 0.9292089939117432 0.010425768792629242 0.010425768792629242 0.0077429236844182014 
0.4 0.8823070526123047 0.8823070526123047 0.9344991445541382 0.010597032494843006 0.010597032494843006 0.0077429236844182014 
0.45 0.8834280967712402 0.8834280967712402 0.9293803572654724 0.00994286872446537 0.00994286872446537 0.0077429236844182014 
0.5 0.8827944397926331 0.8827944397926331 0.9365164041519165 0.009038075804710388 0.009038075804710388 0.0077429236844182014 
0.55 0.8886380791664124 0.8886380791664124 0.9236617088317871 0.010012415237724781 0.010012415237724781 0.0077429236844182014 
0.6 0.8870567083358765 0.8870567083358765 0.9270182847976685 0.010121780447661877 0.010121780447661877 0.0077429236844182014 
0.65 0.8831793665885925 0.8831793665885925 0.9303287863731384 0.010039319284260273 0.010039319284260273 0.0077429236844182014 
0.7 0.8853268027305603 0.8853268027305603 0.9241067171096802 0.010487698018550873 0.010487698018550873 0.0077429236844182014 
0.75 0.8820737600326538 0.8820737600326538 0.9336855411529541 0.009408333338797092 0.009408333338797092 0.0077429236844182014 
0.8 0.8822954893112183 0.8822954893112183 0.9298791885375977 0.010134050622582436 0.010134050622582436 0.0077429236844182014 
0.85 0.882788896560669 0.882788896560669 0.9210119843482971 0.01062448788434267 0.01062448788434267 0.0077429236844182014 
0.9 0.8776026368141174 0.8776026368141174 0.9350930452346802 0.010178474709391594 0.010178474709391594 0.0077429236844182014 
0.95 0.8861314654350281 0.8861314654350281 0.9324284195899963 0.010284778662025928 0.010284778662025928 0.0077429236844182014 
0.99 0.886996328830719 0.886996328830719 0.9222347736358643 0.009528595954179764 0.009528595954179764 0.0077429236844182014 
1.0 0.8810214996337891 0.8810214996337891 0.9309991598129272 0.01026078686118126 0.01026078686118126 0.0077429236844182014 


==> figures/mimo_beta_-5db_cb/betasweep_rmse.txt <==
SNR rmse_h0 rmse_h1 rmse_h2 rmse_h3 rmse_h4 rmse_h5 rmse_h6 rmse_h7 rmse_h8 rmse_h9 rmse_h10 rmse_h11 rmse_h12 rmse_h13 rmse_h14 rmse_h15 rmse_h16 rmse_h17 rmse_h18 rmse_h19 rmse_h20 rmse_h21 rmse_h22 rmse_h23 rmse_h24 rmse_h25 rmse_h26 rmse_h27 rmse_h28 rmse_h29 rmse_esprit CRB0 CRB1 CRB2 CRB3 CRB4 CRB5 CRB6 CRB7 CRB8 CRB9 CRB10 CRB11 CRB12 CRB13 CRB14 CRB15 CRB16 CRB17 CRB18 CRB19 CRB20 CRB21 CRB22 CRB23 CRB24 CRB25 CRB26 CRB27 CRB28 CRB29 
0.0 0.20188078922202493 
0.01 0.20190414926876407 
0.02 0.2013547122025011 
0.03 0.20101906240869696 
0.04 0.20148369779025543 
0.05 0.20227199961377496 
0.06 0.20134315791347185 
0.07 0.20152567334828658 
0.08 0.20126013069836052 
0.09 0.20108672997493288 
0.1 0.20156824081584632 
0.15 0.20172705475889066 
0.2 0.20181232650208303 
0.25 0.20118166149741656 
0.3 0.2011513745871373 
0.35 0.20244635407087094 
0.4 0.2017419662973683 
0.45 0.20101365098454707 
0.5 0.20155190247761826 
0.55 0.20085190817368337 
0.6 0.20190224882883764 
0.65 0.2008215437062781 
0.7 0.20154257757217503 
0.75 0.2010524265509779 
0.8 0.20203493221140212 
0.85 0.20116225469604262 
0.9 0.20115039303347929 
0.95 0.20168958176778817 
0.99 0.2016167305286973 
1.0 0.20161067919119724 


==> figures/pd_mgf.txt <==
p t0 t1 
1.0 1.66446390586101e-322 1.3017124641099e-334 
3.001335113484646 2.04410390344298e-217 4.46583528085185e-229 
5.002670226969292 2.89927319526369e-172 1.3358992930364e-183 
7.004005340453938 9.33930430767885e-145 1.15158995064956e-155 
9.005340453938585 4.92602825924872e-126 1.68320996628188e-136 
11.006675567423231 7.71512202967005e-112 3.10024444479601e-122 
13.008010680907876 3.11494304742935e-100 1.97379978679522e-110 
15.009345794392523 4.82048484073765e-91 7.46631057750474e-101 
17.01068090787717 1.02824439304913e-83 4.18118472023272e-93 
19.012016021361816 7.85892349956399e-78 8.90006179289276e-87 
21.013351134846463 4.72634395792825e-73 1.42038851108388e-81 
23.01468624833111 2.10899155771536e-68 3.19076396023459e-77 
25.016021361815753 1.01040484771208e-63 5.72722428623988e-73 
27.0173564753004 1.17866421909539e-59 1.14541757351032e-68 
29.018691588785046 3.69984244444165e-56 7.50602482300421e-65 
31.020026702269693 3.71632362542498e-53 1.63959822890033e-61 
33.02136181575434 1.37749160390095e-50 1.37248194646999e-58 
35.02269692923898 2.118815265932e-48 4.96596084306748e-56 
37.02403204272363 1.49142956173751e-46 8.59494141527755e-54 
39.025367156208276 5.21652161321571e-45 7.75683582363364e-52 
41.026702269692926 9.72348113284183e-44 3.93168992282814e-50 
43.02803738317757 1.02561602506452e-42 1.19397960818409e-48 
45.02937249666222 6.45664266740507e-42 2.2994028864832e-47 
47.03070761014686 2.74466539621871e-41 2.95344240537159e-46 
49.032042723631506 3.71171465452676e-40 2.64703441828751e-45 
51.033377837116156 2.90497464607749e-38 1.727916310685e-44 
53.0347129506008 1.88869859537094e-36 8.91157222881874e-44 
55.03604806408545 8.76696775571903e-35 6.47877288208999e-43 
57.03738317757009 2.96632853938563e-33 1.80911491650926e-41 
59.03871829105474 7.47685872795342e-32 6.81770111685454e-40 
61.040053404539385 1.43177876504186e-30 2.07632893494913e-38 
63.041388518024036 2.1202700701873e-29 4.97011627569655e-37 
65.04272363150868 2.46742748146325e-28 9.47994302803859e-36 
67.04405874499332 2.28970895480158e-27 1.46269702853223e-34 
69.04539385847796 1.71705243255183e-26 1.85135783873952e-33 
71.04672897196262 1.05327787344232e-25 1.94722962418646e-32 
73.04806408544727 5.3444914050132e-25 1.72231895794861e-31 
75.04939919893191 2.26635812318668e-24 1.29533185601032e-30 
77.05073431241655 8.10797424592272e-24 8.36921778740344e-30 
79.05206942590121 2.46856806604593e-23 4.69018503098741e-29 
81.05340453938585 6.44807261597079e-23 2.30033915326575e-28 
83.0547396528705 1.45583971322193e-22 9.95734238560714e-28 
85.05607476635514 2.86095375039928e-22 3.83422946694295e-27 
87.05740987983978 4.92522609645111e-22 1.32321289151565e-26 
89.05874499332444 7.47261740597599e-22 4.1214468114756e-26 
91.06008010680908 1.00482284552464e-21 1.16633000527373e-25 
93.06141522029372 1.20380538447126e-21 3.01767635378118e-25 
95.06275033377837 1.29124125569487e-21 7.18100978533498e-25 
97.06408544726301 1.24578680027976e-21 1.58053880280904e-24 
99.06542056074767 1.0857845130952e-21 3.23479384614625e-24 
101.06675567423231 8.58366570866809e-22 6.18728880329667e-24 
103.06809078771695 6.17864091264379e-22 1.11131489056356e-23 
105.0694259012016 4.0641526482409e-22 1.88283103794044e-23 
107.07076101468625 2.45121386461284e-22 3.02179225612883e-23 
109.0720961281709 1.35994610325063e-22 4.61241493309243e-23 
111.07343124165554 6.96162367257808e-23 6.7208886194167e-23 
113.07476635514018 3.29758594721294e-23 9.38164343241516e-23 
115.07610146862483 1.44930940346478e-23 1.25864285595707e-22 
117.07743658210948 5.92552715708615e-24 1.62785683582012e-22 
119.07877169559413 2.25921848285866e-24 2.03537032443523e-22 
121.08010680907877 8.05130095185778e-25 2.46669892675514e-22 
123.08144192256341 2.68789296665661e-25 2.90455026159372e-22 
125.08277703604807 8.42385595445977e-26 3.33037640075635e-22 
127.08411214953271 2.48332951719624e-26 3.72599933070226e-22 
129.08544726301736 6.8994210096381e-27 4.07508961031045e-22 
131.08678237650201 1.80983228498311e-27 4.3643329412269e-22 
133.08811748998664 4.49018295907721e-28 4.58419072783831e-22 
135.0894526034713 1.05531774201087e-28 4.72923172384878e-22 
137.09078771695593 2.35360636018283e-29 4.79807030966203e-22 
139.0921228304406 5.02408051482345e-30 4.79298657853748e-22 
141.09345794392524 1.00948408019747e-30 4.71932326380321e-22 
143.09479305740987 1.50728701273637e-31 4.58475730608551e-22 
145.09612817089453 8.03921993218726e-32 4.39853411604891e-22 
147.09746328437916 -4.28564320153227e-32 4.17073533112213e-22 
149.09879839786382 -1.05503304645774e-31 3.91163053328002e-22 
151.10013351134847 4.39727410179305e-32 3.63114337562748e-22 
153.1014686248331 -2.56092040162222e-31 3.33844506959056e-22 
155.10280373831776 3.48540043432292e-31 3.0416743628038e-22 
157.10413885180242 -3.36433375866656e-31 2.74777331222574e-22 
159.10547396528705 -5.45004233061534e-31 2.46242208186497e-22 
161.1068090787717 8.06716645889003e-31 2.19005309348835e-22 
163.10814419225633 -1.56986296567257e-30 1.93392441385593e-22 
165.109479305741 -1.39928313096616e-30 1.69623354658631e-22 
167.11081441922565 1.20694278397805e-30 1.47825515804488e-22 
169.11214953271028 -1.69791436341721e-30 1.28048916847717e-22 
171.11348464619493 6.12361697919348e-31 1.10280867556639e-22 
173.11481975967956 -5.15657272489081e-30 9.4460006404625e-23 
175.11615487316422 4.6793044146014e-30 8.04890216836815e-23 
177.11748998664888 -5.32717211328142e-30 6.82457889192331e-23 
179.1188251001335 3.28185217678344e-31 5.75928010374133e-23 
181.12016021361816 6.54159932248044e-31 4.83848958085796e-23 
183.1214953271028 9.19690909835592e-31 4.0475374472866e-23 
185.12283044058745 2.76761870377457e-29 3.37206636733208e-23 
187.1241655540721 -6.83133283495365e-29 2.79837035529315e-23 
189.12550066755674 -3.60949413340854e-30 2.31362575140712e-23 
191.1268357810414 -1.30186248492481e-28 1.90603358123837e-23 
193.12817089452602 -1.04243898961968e-28 1.56489132280193e-23 
195.12950600801068 -1.16923847295745e-29 1.28061023363533e-23 
197.13084112149534 -2.15324925553791e-28 1.04469229474414e-23 
199.13217623497997 8.04549635392435e-29 8.4967869204783e-24 
201.13351134846462 -6.51723454896724e-29 6.89079356036209e-24 
203.13484646194928 -5.78851350697461e-29 5.57291451710271e-24 
205.1361815754339 -2.56528319076981e-29 4.49512717697831e-24 
207.13751668891857 7.3273498675995e-29 3.61654110338583e-24 
209.1388518024032 -1.39813040753019e-28 2.90254944083341e-24 
211.14018691588785 5.76307336125199e-28 2.32402987416917e-24 
213.1415220293725 -8.23387730921581e-28 1.85660009309189e-24 
215.14285714285714 2.39921596612981e-27 1.47994874043308e-24 
217.1441922563418 -1.44120819019413e-27 1.17723183080905e-24 
219.14552736982643 4.74578864136479e-27 9.34537951509888e-25 
221.14686248331108 9.77451891036827e-27 7.404294844542e-25 
223.14819759679574 3.29920999852552e-26 5.85538538856334e-25 
225.14953271028037 1.05346678532816e-25 4.62204918362008e-25 
227.15086782376503 3.15292286910863e-25 3.64214588985286e-25 
229.15220293724965 9.23292360685285e-25 2.86512222277038e-25 
231.1535380507343 2.68184647914366e-24 2.25017858615498e-25 
233.15487316421897 7.73567438868173e-24 1.76438349232337e-25 
235.1562082777036 2.18677687730623e-23 1.38146642348425e-25 
237.15754339118826 6.08332342577571e-23 1.08003783888768e-25 
239.1588785046729 1.66317718751524e-22 8.43226483263243e-26 
241.16021361815754 4.4700735460495e-22 6.57263847167218e-26 
243.1615487316422 1.18183293898693e-21 5.11880967593411e-26 
245.16288384512683 3.07403602057642e-21 3.98069123337033e-26 
247.16421895861149 7.86965484416327e-21 3.08891097457266e-26 
249.16555407209614 1.98336275667292e-20 2.39748373022468e-26 
251.16688918558077 4.92206297098407e-20 1.86343985694834e-26 
253.16822429906543 1.20314125182512e-19 1.45667561484027e-26 
255.16955941255006 2.89734676386815e-19 1.15770408216875e-26 
257.1708945260347 6.87546487278805e-19 9.74103509901169e-27 
259.17222963951934 1.60811500098147e-18 9.5726365552877e-27 
261.17356475300403 3.7080311361946e-18 1.25989501599595e-26 
263.17489986648866 8.43087615504055e-18 2.25670653406548e-26 
265.1762349799733 1.89059890916579e-17 4.85885350092378e-26 
267.177570093458 4.18226441358538e-17 1.11726865159727e-25 
269.1789052069426 9.12849079858813e-17 2.62137688395667e-25 
271.18024032042723 1.9663042987287e-16 6.1266628758522e-25 
273.18157543391186 4.18068875103126e-16 1.41938550633522e-24 
275.18291054739655 8.77555708174646e-16 3.24905167024418e-24 
277.1842456608812 1.8189095306343e-15 7.34995019416835e-24 
279.1855807743658 3.72337174998379e-15 1.64310702899025e-23 
281.1869158878505 7.52883650909756e-15 3.63027452642966e-23 
283.1882510013351 1.50404539270299e-14 7.92780327645434e-23 
285.18958611481975 2.9689969059826e-14 1.71155327440121e-22 
287.19092122830443 5.79224820577272e-14 3.65362142356086e-22 
289.19225634178906 1.11697571423174e-13 7.71301595029811e-22 
291.1935914552737 2.12945702875415e-13 1.61051685117013e-21 
293.1949265687583 4.0141264844931e-13 3.32671282741794e-21 
295.196261682243 7.48301914577716e-13 6.79897257228042e-21 
297.19759679572763 1.37972229697382e-12 1.37504407852271e-20 
299.19893190921226 2.51651481684803e-12 2.75233533124359e-20 
301.20026702269695 4.5411228949923e-12 5.45333458777674e-20 
303.2016021361816 8.10856909821934e-12 1.06970160889153e-19 
305.2029372496662 1.4328570119613e-11 2.07761569033299e-19 
307.2042723631509 2.50609854819076e-11 3.99605131966838e-19 
309.2056074766355 4.33898550106705e-11 7.61237613748574e-19 
311.20694259012015 7.43754779484987e-11 1.43645410435877e-18 
313.20827770360484 1.26234626883556e-10 2.6853661403372e-18 
315.20961281708946 2.12172592060453e-10 4.97407546803454e-18 
317.2109479305741 3.5319586904385e-10 9.13007181471954e-18 
319.2122830440587 5.82385136104785e-10 1.66090136962191e-17 
321.2136181575434 9.51316095817604e-10 2.99485099436504e-17 
323.21495327102804 1.53960729275276e-9 5.35329634526596e-17 
325.21628838451267 2.46896770344513e-9 9.4871133360334e-17 
327.21762349799735 3.92364774961581e-9 1.66711203221027e-16 
329.218958611482 6.17990442739171e-9 2.9051172439163e-16 
331.2202937249666 9.64800730170565e-9 5.02088371923783e-16 
333.2216288384513 1.49315147816569e-8 8.60721987824648e-16 
335.2229639519359 2.29100424137403e-8 1.46372562019116e-15 
337.22429906542055 3.4853647005569e-8 2.46954825441253e-15 
339.2256341789052 5.25792878298874e-8 4.13411620257027e-15 
341.22696929238987 7.86625998591268e-8 6.8675316830658e-15 
343.2283044058745 1.16721613770443e-7 1.13218206509233e-14 
345.2296395193591 1.71792879341836e-7 1.85256537887546e-14 
347.2309746328438 2.50824976052348e-7 3.00895616687952e-14 
349.23230974632844 3.63319066244888e-7 4.8516103805905e-14 
351.23364485981307 5.22151826080517e-7 7.7665070485671e-14 
353.23497997329775 7.44621155068223e-7 1.23445913536447e-13 
355.2363150867824 1.05376064934699e-6 1.94840664120051e-13 
357.237650200267 1.47997384871972e-6 3.05403863657296e-13 
359.2389853137517 2.06304345672162e-6 4.75445815694868e-13 
361.2403204272363 2.85457311496712e-6 7.35187399510984e-13 
363.24165554072096 3.92092068045738e-6 1.12928607884462e-12 
365.2429906542056 5.34667777655925e-6 1.72328297572591e-12 
367.24432576769027 7.23874837968367e-6 2.61272189937625e-12 
369.2456608811749 9.73106423691645e-6 3.93595806289635e-12 
371.2469959946595 1.29899641296788e-5 5.89202564892188e-12 
373.2483311081442 1.72202340968222e-5 8.76539258217155e-12 
375.24966622162884 2.26717960420265e-5 1.29600261683414e-11 
377.2510013351135 2.9646970459999e-5 1.90459589736494e-11 
379.25233644859816 3.8508222811331e-5 2.78225215165979e-11 
381.2536715620828 4.96862423206735e-5 4.04036456649283e-11 
383.2550066755674 6.36881418633076e-5 5.83321970271064e-11 
385.25634178905204 8.11055552717976e-5 8.37322319947836e-11 
387.25767690253673 0.000102622241413762 1.19510470666799e-10 
389.25901201602136 0.000129020929661943 1.69621215534589e-10 
391.260347129506 0.00016118887158905 2.3941252170792e-10 
393.2616822429907 0.000200121695601768 3.36075740674954e-10 
395.2630173564753 0.000246925010882232 4.69225726617358e-10 
397.26435246995993 0.000302813291027924 6.51645128828205e-10 
399.2656875834446 0.000369105449825754 9.00233414985998e-10 
401.26702269692925 0.000447216700303581 1.23720969784821e-9 
403.2683578104139 0.000538646088180457 1.69162818671856e-9 
405.26969292389856 0.000644959752435653 2.30127626003586e-9 
407.2710280373832 0.000767768726466056 3.11503784497358e-9 
409.2723631508678 0.00090870251995363 4.19581905948845e-9 
411.27369826435245 0.00106937757675302 5.62414895483353e-9 
413.27503337783713 0.00125136063088006 7.50258568516461e-9 
415.27636849132176 0.00145612875157622 9.96107746795075e-9 
417.2777036048064 0.00168502481312583 1.31634481674983e-8 
419.2790387182911 0.0019392111223036 1.73151990464553e-8 
421.2803738317757 0.00221962188492647 2.26728409228829e-8 
423.28170894526033 0.00252691343953878 2.95549942875915e-8 
425.283044058745 0.00286141784949331 3.8355518435971e-8 
427.28437917222965 0.00322309897004068 4.95589538003651e-8 
429.2857142857143 0.00361150989706652 6.37585837909782e-8 
431.28704939919896 0.00402576104082573 8.16774428158085e-8 
433.2883845126836 0.00446449248776447 1.04192614912574e-7 
435.2897196261682 0.00492585607664976 1.3236318165724e-7 
437.29105473965285 0.00540750785565073 1.67462187708386e-7 
439.29238985313754 0.0059066122996845 2.11012996442019e-7 
441.29372496662216 0.00641985782201214 2.64830405539444e-7 
443.2950600801068 0.00694348365405 3.31066881977468e-7 
445.2963951935915 0.00747332580147182 4.1226425658536e-7 
447.2977303070761 0.00800485856758577 5.1141118913357e-7 
449.29906542056074 0.00853327189265958 6.32006674838443e-7 
451.3004005340454 0.00905353031264222 7.78129811486457e-7 
453.30173564753005 0.00956046885649357 9.54515982358758e-7 
455.3030707610147 0.0100488657317956 1.16663953347938e-6 
457.3044058744993 0.0105135519972488 1.4208029341608e-6 
459.305740987984 0.0109494891163082 1.72423230756353e-6 
461.3070761014686 0.0113518734762514 2.08517910346169e-6 
463.30841121495325 0.0117162202639153 2.51302755936429e-6 
465.30974632843794 0.0120384521582836 3.01840745982603e-6 
467.31108144192257 0.0123149677329118 3.61331155859511e-6 
469.3124165554072 0.0125427563035617 4.31121687613123e-6 
471.3137516688919 0.0127193454528642 5.12720892832781e-6 
473.3150867823765 0.0128429534887268 6.07810778331842e-6 
475.31642189586114 0.0129124688972965 7.18259468512986e-6 
477.3177570093458 0.0129274592091438 8.46133782874889e-6 
479.31909212283045 0.0128882173666102 9.93711572401351e-6 
481.3204272363151 0.0127956658233613 1.16349364493595e-5 
483.3217623497997 0.0126513837683295 1.35821509741554e-5 
485.3230974632844 0.012457579964004 1.58085586234713e-5 
487.324432576769 0.0122169883366256 1.83465026757231e-5 
489.32576769025366 0.0119328534576485 2.12309540234604e-5 
491.32710280373834 0.0116088048707727 2.44995807953963e-5 
493.32843791722297 0.0112488655388767 2.81928018345401e-5 
495.3297730307076 0.0108573071307474 3.23538219556097e-5 
497.3311081441923 0.0104385623951549 3.70286469672766e-5 
499.3324432576769 0.00999720086582124 4.22660765394567e-5 
501.33377837116154 0.00953780923694241 4.81176731286598e-5 
503.3351134846462 0.00906493578207968 5.46377053369003e-5 
505.33644859813086 0.00858301609220611 6.18830642796385e-5 
507.3377837116155 0.0080963085652526 6.99131517684235e-5 
509.3391188251001 0.00760884832805662 7.87897393729791e-5 
511.3404539385848 0.00712439936195321 8.85767977149228e-5 
513.3417890520694 0.00664642131514971 9.93402956543271e-5 
515.3431241655541 0.00617802368606818 0.000111147969360955 
517.3444592790387 0.00572197499378529 0.000124069061602813 
519.3457943925233 0.00528067544459346 0.00013817403194279 
521.3471295060081 0.00485613517963168 0.000153534238888816 
523.3484646194927 0.00445002940367438 0.000170221595401779 
525.3497997329773 0.00406365563528434 0.000188308199521521 
527.351134846462 0.00369797976410703 0.00020786594220491 
529.3524699599466 0.00335364501132965 0.000228966094800996 
531.3538050734312 0.0030309986275162 0.000251678878884922 
533.355140186916 0.00273012229264146 0.000276073021457486 
535.3564753004006 0.00245085272198569 0.000302215298746656 
537.3578104138852 0.00219281193513477 0.000330170072078783 
539.3591455273698 0.00195544810724748 0.000359998819442479 
541.3604806408545 0.00173804994889526 0.000391759666512033 
543.3618157543391 0.0015397809198322 0.000425506920981914 
545.3631508678237 0.00135971837613691 0.000461290614111812 
547.3644859813085 0.00119684538424878 0.000499156053382667 
549.3658210947931 0.00105013552596136 0.000539143390124532 
551.3671562082777 0.000918480475771857 0.00058128720588253 
553.3684913217623 0.000800804605847536 0.000625616121167022 
555.369826435247 0.000696031134683657 0.000672152430058622 
557.3711615487316 0.000603094102937526 0.000720911763932944 
559.3724966622163 0.000520950122877698 0.000771902787324598 
561.373831775701 0.000448622310832683 0.000825126928680202 
563.3751668891856 0.00038516503177652 0.000880578148443582 
565.3765020026702 0.000329685180313588 0.000938242746592215 
567.3778371161549 0.000281358798888114 0.000998099211400128 
569.3791722296395 0.000239399931242157 0.00106011811084064 
571.3805073431241 0.00020309960642623 0.00112426202767524 
573.3818424566089 0.000171797707984836 0.00119048553889534 
575.3831775700935 0.000144896690850056 0.0012587352398131 
577.3845126835781 0.000121856848511401 0.00132894981271629 
579.3858477970628 0.000102187199546947 0.00140106013964794 
581.3871829105474 8.54485599806281e-5 0.00147498945849961 
583.388518024032 7.12471854667423e-5 0.00155065356129065 
585.3898531375166 5.92393654585554e-5 0.00162796103315997 
587.3911882510014 4.91196768768948e-5 0.00170681353031256 
589.392523364486 4.06146852577965e-5 0.00178710609489006 
591.3938584779706 3.34905388145197e-5 0.00186872750445702 
593.3951935914553 2.75408837258431e-5 0.00195156065361474 
595.3965287049399 2.25869657680927e-5 0.00203548296500867 
597.3978638184245 1.84725908362666e-5 0.00212036682688612 
599.3991989319093 1.50676466560173e-5 0.00220608005416634 
601.4005340453939 1.22586572796391e-5 0.00229248636993956 
603.4018691588785 9.94655665347309e-6 0.00237944590419185 
605.4032042723632 8.04922739912428e-6 0.00246681570653404 
607.4045393858478 6.49700076396067e-6 0.00255445026968252 
609.4058744993324 5.23019785902138e-6 0.00264220206047219 
611.407209612817 4.19949241861871e-6 0.00272992205517243 
613.4085447263018 3.36365461932253e-6 0.00281746027601407 
615.4098798397864 2.68718144433285e-6 0.00290466632584448 
617.411214953271 2.14140043133864e-6 0.00299138991797816 
619.4125500667557 1.70197459175061e-6 0.00307748139842889 
621.4138851802403 1.34942075692624e-6 0.00316279225783485 
623.4152202937249 1.06728121194798e-6 0.00324717563056382 
625.4165554072097 8.41996435231989e-7 0.00333048677864406 
627.4178905206943 6.6274835713791e-7 0.0034125835583387 
629.4192256341789 5.2034513544513e-7 0.00349332686739292 
631.4205607476636 4.07579012011132e-7 0.00357258107114644 
633.4218958611482 3.18460975894147e-7 0.00365021440590897 
635.4232309746328 2.48256568829285e-7 0.00372609935823995 
637.4245660881174 1.93067109198539e-7 0.00380011301888144 
639.4259012016022 1.49786672402452e-7 0.00387213741039025 
641.4272363150868 1.15942708218511e-7 0.00394205978764195 
643.4285714285714 8.95287507989488e-8 0.00400977291063542 
645.4299065420561 6.89120175771234e-8 0.0040751752891129 
647.4312416555407 5.30324811933718e-8 0.0041381713988061 
649.4325767690253 4.06679345694584e-8 0.00419867186923338 
651.4339118825101 3.11247143101233e-8 0.00425659364311534 
653.4352469959947 2.37592327173559e-8 0.00431186010766234 
655.4365821094793 1.80718073569393e-8 0.00436440119814619 
657.437917222964 1.37468348298863e-8 0.00441415347429257 
659.4392523364486 1.04263617315302e-8 0.00446106017007598 
661.4405874499332 7.88852301823258e-9 0.00450507121777435 
663.4419225634178 5.95518729682643e-9 0.00454614324707284 
665.4432576769026 4.4875413084864e-9 0.00458423956024421 
667.4445927903872 3.3704266270441e-9 0.00461933008433277 
669.4459279038718 2.52615642667948e-9 0.0046513913016007 
671.4472630173565 1.89223133519172e-9 0.00468040615926942 
673.4485981308411 1.41182068172009e-9 0.00470636395978378 
675.4499332443257 1.0538825074822e-9 0.00472926023296995 
677.4512683578104 7.84157523450988e-10 0.00474909659122289 
679.4526034712951 5.81610068982608e-10 0.00476588056903269 
681.4539385847797 4.30929228100897e-10 0.00477962544829588 
683.4552736982644 3.1907392504636e-10 0.00479035007058 
685.456608811749 2.34997855230354e-10 0.00479807863772804 
687.4579439252336 1.73254857848355e-10 0.00480284050201591 
689.4592790387183 1.27365895566048e-10 0.00480466994726955 
691.460614152203 9.38137339110254e-11 0.00480360596212689 
693.4619492656876 6.84637650592464e-11 0.00479969200657539 
695.4632843791723 5.02509699226906e-11 0.0047929757731608 
697.4646194926569 3.67721928540148e-11 0.00478350894391231 
699.4659546061415 2.66535838122632e-11 0.00477134694398999 
701.4672897196261 1.93899644708183e-11 0.00475654869330154 
703.4686248331108 1.41073463412221e-11 0.00473917635705677 
705.4699599465955 1.0199025908879e-11 0.00471929509612478 
707.4712950600801 7.39970786347699e-12 0.00469697281825562 
709.4726301735648 5.23847356201075e-12 0.00467227993092294 
711.4739652870494 3.71006942081409e-12 0.00464528909665891 
713.475300400534 2.66124777031229e-12 0.00461607499156342 
715.4766355140187 1.89764761582318e-12 0.00458471406783638 
717.4779706275034 1.40059765808802e-12 0.00455128432071719 
719.479305740988 9.36070487522252e-13 0.00451586506073758 
721.4806408544727 6.85016825263615e-13 0.00447853669157156 
723.4819759679573 5.83153770413061e-13 0.00443938049409882 
725.4833110814419 3.09872829607071e-13 0.00439847841695914 
727.4846461949265 2.2096363538562e-13 0.00435591287431454 
729.4859813084112 1.66786565212084e-13 0.00431176655067065 
731.4873164218959 1.10754211955587e-13 0.00426612221347538 
733.4886515353805 6.57938995826677e-14 0.00421906253345046 
735.4899866488652 4.5523479438287e-14 0.00417066991298611 
737.4913217623498 5.72087599600891e-14 0.00412102632272678 
739.4926568758344 4.09737847842101e-14 0.00407021314639752 
741.493991989319 1.37877252461026e-14 0.00401831103405565 
743.4953271028038 1.07918015286387e-14 0.0039653997636906 
745.4966622162884 6.19849717231499e-15 0.00391155811127726 
747.497997329773 3.64934630773649e-15 0.00385686372917926 
749.4993324432577 2.47607627130832e-15 0.00380139303289852 
751.5006675567423 6.59331683514726e-16 0.00374522109606545 
753.502002670227 3.78338395823118e-15 0.00368842155355396 
755.5033377837116 4.97250453470343e-15 0.00363106651261233 
757.5046728971963 1.58051758601556e-14 0.00357322647190452 
759.506008010681 1.51298148199079e-14 0.00351497024810743 
761.5073431241656 3.44130962631169e-16 0.00345636491014036 
763.5086782376502 -3.455170135257e-15 0.00339747572075095 
765.5100133511348 2.72352130336501e-15 0.00333836608481729 
767.5113484646195 2.04005372588476e-15 0.00327909750505963 
769.5126835781041 5.11555578078782e-14 0.00321972954392782 
771.5140186915888 2.92279576046143e-15 0.00316031979208461 
773.5153538050735 1.17476610395576e-15 0.00310092384299268 
775.5166889185581 1.61652158063256e-15 0.00304159527328491 
777.5180240320427 9.79327128989271e-15 0.0029823856288177 
779.5193591455273 1.23066991896843e-15 0.00292334441613888 
781.520694259012 8.68223702625418e-16 0.00286451909887516 
783.5220293724967 1.12075779531306e-15 0.00280595509904693 
785.5233644859813 8.53388522398113e-16 0.00274769580293277 
787.524699599466 1.48844502787617e-15 0.00268978257117674 
789.5260347129506 6.04827544401811e-16 0.00263225475291948 
791.5273698264352 2.93657207320087e-16 0.00257514970383175 
793.5287049399199 3.54053461754988e-16 0.00251850280744084 
795.5300400534045 -5.34275033288595e-17 0.0024623474998592 
797.5313751668892 1.77757875002036e-16 0.00240671529761329 
799.5327102803739 2.51995473949451e-16 0.00235163582795762 
801.5340453938585 1.60132690842971e-16 0.00229713686212369 
803.5353805073431 2.67983950966963e-16 0.00224324435056318 
805.5367156208277 5.45368176645324e-17 0.00218998246053341 
807.5380507343124 2.42335958323629e-16 0.00213737361531547 
809.5393858477971 -1.52015164446829e-16 0.00208543853544661 
811.5407209612817 6.13618072740576e-17 0.00203419628105256 
813.5420560747664 -1.13235499210686e-16 0.00198366429586661 
815.543391188251 -5.60535580473947e-17 0.00193385845206369 
817.5447263017356 2.31665272399022e-17 0.00188479309614705 
819.5460614152203 7.13683268468535e-18 0.00183648109563559 
821.5473965287049 -1.23353399612204e-16 0.00178893388634685 
823.5487316421896 -5.09187583048383e-17 0.00174216152007698 
825.5500667556743 -2.21979379358294e-17 0.00169617271273431 
827.5514018691589 -1.42141399675739e-16 0.00165097489252273 
829.5527369826435 -4.63554894535783e-17 0.00160657424833403 
831.5540720961282 -1.42806818224133e-16 0.00156297577790064 
833.5554072096128 -1.55499337452697e-17 0.00152018333600252 
835.5567423230975 -6.872100944127e-17 0.00147819968220013 
837.5580774365822 -4.0925291880895e-17 0.00143702652831989 
839.5594125500668 -3.02145620842866e-17 0.00139666458545671 
841.5607476635514 -3.86404535122238e-17 0.00135711361039959 
843.562082777036 -6.86374517045172e-17 0.00131837245153514 
845.5634178905207 -2.41196679068744e-17 0.00128043909392964 
847.5647530040053 -2.73584652111882e-17 0.00124331070377119 
849.56608811749 -2.67199923705259e-17 0.00120698367196252 
851.5674232309747 -3.87133642950921e-17 0.00117145365686558 
853.5687583444593 -9.12508440473412e-17 0.00113671562610753 
855.5700934579439 -2.06631672261132e-17 0.00110276389753855 
857.5714285714286 -4.25507228345153e-17 0.00106959217901147 
859.5727636849132 -8.91639954376729e-18 0.00103719360744988 
861.5740987983979 -4.14541083547284e-17 0.00100556078654956 
863.5754339118826 -2.31388790647923e-17 0.000974685823669621 
865.5767690253672 -1.03514485963622e-17 0.00094456036546253 
867.5781041388518 -2.01519541349073e-17 0.000915175632547211 
869.5794392523364 -1.64966103964608e-17 0.000886522453035822 
871.5807743658211 5.28590978092042e-18 0.000858591294871346 
873.5821094793057 -2.41369680332246e-17 0.000831372297171016 
875.5834445927904 3.03674283799467e-17 0.000804855300356734 
877.5847797062751 -3.17764923131661e-18 0.000779029875240925 
879.5861148197597 -1.01704184800485e-17 0.000753885350920616 
881.5874499332443 -1.13959981802127e-17 0.000729410841663478 
883.588785046729 -1.61282648344667e-18 0.000705595272641838 
885.5901201602136 -3.59192704375484e-18 0.000682427404563742 
887.5914552736982 -3.08032949029188e-19 0.000659895857298834 
889.592790387183 -5.48801580374932e-19 0.000637989132426849 
891.5941255006676 -8.81492422859179e-18 0.000616695634698995 
893.5954606141522 -5.63679508485081e-18 0.000596003692457519 
895.5967957276368 1.4335544666901e-19 0.000575901577461818 
897.5981308411215 8.88970132487859e-18 0.000556377522735945 
899.5994659546061 1.21566375230335e-18 0.000537419740713722 
901.6008010680908 1.20417125338331e-17 0.000519016439601238 
903.6021361815755 7.4618704746577e-18 0.000501155839044613 
905.6034712950601 2.79471141564054e-19 0.0004838261849084 
907.6048064085447 1.65365031109323e-17 0.000467015763400805 
909.6061415220294 -3.41838130210763e-18 0.000450712913830034 
911.607476635514 3.00729936180859e-17 0.00043490604121223 
913.6088117489986 9.71606012685372e-19 0.000419583627503107 
915.6101468624834 -1.91879819716906e-18 0.000404734242473246 
917.611481975968 -2.62395557673768e-18 0.000390346553636497 
919.6128170894526 1.36742222573832e-18 0.000376409335427485 
921.6141522029372 3.76026580390643e-19 0.000362911477897285 
923.6154873164219 -2.89362628708295e-18 0.000349841994534873 
925.6168224299065 2.128347159462e-18 0.00033719002954357 
927.6181575433912 5.75379510345978e-19 0.000324944864552949 
929.6194926568759 2.4819108599863e-18 0.000313095924574773 
931.6208277703605 7.23674322269787e-19 0.000301632783631985 
933.6221628838451 -3.11917534268733e-19 0.000290545169566906 
935.6234979973298 -8.350139558861e-18 0.000279822968627961 
937.6248331108144 -5.65490037122404e-20 0.000269456229245115 
939.626168224299 5.08370696928799e-18 0.000259435165712078 
941.6275033377838 3.68075276712539e-18 0.000249750161082237 
943.6288384512684 -1.35186810165854e-18 0.000240391769683667 
945.630173564753 -1.16584103908047e-18 0.000231350719536572 
947.6315086782377 1.39564399819031e-18 0.000222617913977671 
949.6328437917223 -4.10816532396083e-19 0.000214184433118241 
951.6341789052069 2.27700091725215e-18 0.000206041535092362 
953.6355140186917 9.88672025375468e-18 0.000198180656637361 
955.6368491321763 -7.97105073649328e-19 0.00019059341363966 
957.6381842456609 2.88317412543522e-19 0.000183271601360098 
959.6395193591455 -3.08203215381244e-19 0.000176207194271 
961.6408544726302 4.22463660705275e-18 0.000169392345652289 
963.6421895861148 -2.32879893547702e-18 0.000162819387189802 
965.6435246995994 -2.10963168870052e-18 0.000156480827978603 
967.6448598130842 1.45385115290189e-18 0.000150369353559104 
969.6461949265688 -8.26394898063074e-19 0.0001444778246975 
971.6475300400534 8.11559700642542e-18 0.000138799276059947 
973.648865153538 1.56433776386141e-18 0.000133326914551486 
975.6502002670227 1.35494211705299e-18 0.00012805411768479 
977.6515353805073 1.21121598364523e-18 0.000122974431657519 
979.6528704939919 1.37369438374789e-19 0.000118081569424154 
981.6542056074767 -1.66837874022667e-18 0.000113369408508051 
983.6555407209613 -1.49044313199982e-18 0.000108831989096379 
985.6568758344459 -4.89904523376026e-19 0.000104463511171913 
987.6582109479306 9.76135209985531e-20 0.000100258332689646 
989.6595460614152 -1.83733870908015e-18 9.62109668413535e-5 
991.6608811748998 -3.60537828669185e-19 9.23160795102359e-5 
993.6622162883846 -1.72495483955264e-19 8.85684867637824e-5 
995.6635514018692 1.17603770114446e-18 8.49631521186498e-5 
997.6648865153538 5.79404066025274e-19 8.14951839875193e-5 
999.6662216288385 1.15913615776396e-18 7.81598327604357e-5 
1001.6675567423231 -2.26986275467146e-18 7.49524882535044e-5 
1003.6688918558077 5.42233587997083e-19 7.18686766898224e-5 
1005.6702269692923 -8.10515858789356e-19 6.89040581760728e-5 
1007.6715620827771 -5.81263525987584e-19 6.60544236246595e-5 
1009.6728971962617 -1.03624611012496e-19 6.33156920967529e-5 
1011.6742323097463 3.51654779254584e-19 6.06839079206813e-5 
1013.675567423231 -7.74515809302076e-19 5.81552378847968e-5 
1015.6769025367156 -1.37022933628366e-18 5.57259684192865e-5 
1017.6782376502002 4.94519919319539e-19 5.33925027453657e-5 
1019.679572763685 3.99102827507052e-19 5.11513581981833e-5 
1021.6809078771696 -1.05611594543198e-18 4.89991633414163e-5 
1023.6822429906542 -9.37043489845379e-19 4.69326552361706e-5 
1025.6835781041389 5.42803991598906e-20 4.49486767936848e-5 
1027.6849132176235 -8.48607522422563e-19 4.30441739870469e-5 
1029.6862483311081 6.02955083259256e-20 4.12161931825306e-5 
1031.6875834445927 -3.9055487174042e-19 3.94618785481239e-5 
1033.6889185580774 5.09998596301166e-19 3.77784694207553e-5 
1035.690253671562 2.6348861151959e-19 3.61632977336325e-5 
1037.6915887850466 3.52058657906861e-20 3.46137854639064e-5 
1039.6929238985315 -4.4390555153919e-19 3.31274421578829e-5 
1041.6942590120161 -3.29966370945797e-19 3.17018625011332e-5 
1043.6955941255007 1.07793002451382e-19 3.03347238040659e-5 
1045.6969292389854 -2.37718517405954e-19 2.90237837635788e-5 
1047.69826435247 -8.43165020213385e-21 2.77668780102259e-5 
1049.6995994659546 -2.57788316463596e-19 2.65619178819604e-5 
1051.7009345794393 1.28238725332414e-19 2.54068881750895e-5 
1053.702269692924 -9.41538841863048e-20 2.42998449370553e-5 
1055.7036048064085 -3.1116803648982e-19 2.32389132981557e-5 
1057.7049399198931 2.48080726403431e-19 2.22222854244681e-5 
1059.7062750333778 -5.41790466558803e-20 2.12482183455635e-5 
1061.7076101468624 -4.14909736265466e-19 2.03150320427536e-5 
1063.708945260347 -1.57940750800403e-19 1.94211074175998e-5 
1065.710280373832 4.00857648123928e-19 1.85648843891815e-5 
1067.7116154873165 -2.46017621834262e-19 1.77448600174593e-5 
1069.7129506008012 -2.50079480062257e-19 1.69595866351112e-5 
1071.7142857142858 -1.7324091188718e-19 1.62076701072807e-5 
1073.7156208277704 -2.16824972175909e-19 1.54877680626097e-5 
1075.716955941255 9.92630705221455e-20 1.47985881314343e-5 
1077.7182910547397 -2.67143065590294e-19 1.41388864461077e-5 
1079.7196261682243 -2.21980781102222e-19 1.35074658485425e-5 
1081.720961281709 -1.1604940578682e-19 1.29031744551167e-5 
1083.7222963951936 -6.68210559933166e-20 1.23249040310594e-5 
1085.7236315086782 1.92284181767082e-20 1.17715885846691e-5 
1087.7249666221628 -8.37867228505946e-20 1.12422028652092e-5 
1089.7263017356474 -1.99206567918811e-19 1.07357609905117e-5 
1091.7276368491323 3.43989419477813e-20 1.02513150908554e-5 
1093.728971962617 -1.9554865079757e-19 9.78795393152977e-6 
1095.7303070761016 -1.71453993709919e-19 9.34480167704126e-6 
1097.7316421895862 -1.95425330866341e-19 8.92101664614098e-6 
1099.7329773030708 -3.95846221418779e-19 8.51579007055958e-6 
1101.7343124165554 -1.34951552270194e-19 8.1283449322452e-6 
1103.73564753004 -3.21932995123156e-20 7.75793483376493e-6 
1105.7369826435247 -9.6997389571947e-20 7.40384289385533e-6 
1107.7383177570093 -7.13728808388298e-20 7.06538063842013e-6 
1109.739652870494 -3.3913390296474e-19 6.74188705354262e-6 
1111.7409879839786 -2.30987788657449e-19 6.43272748584709e-6 
1113.7423230974632 -1.02957784593813e-19 6.1372927320534e-6 
1115.7436582109478 -8.1960625165805e-20 5.85499807817084e-6 
1117.7449933244327 -2.31571991651385e-19 5.58528238846738e-6 
1119.7463284379173 -7.04694298848739e-20 5.32760723165341e-6 
1121.747663551402 -1.30438657844809e-19 5.08145603280577e-6 
1123.7489986648866 -8.32503635782891e-20 4.84633324771315e-6 
1125.7503337783712 -2.37299760052103e-19 4.62176355514636e-6 
1127.7516688918558 -1.911267853477e-21 4.40729110496859e-6 
1129.7530040053405 -2.31135298831607e-19 4.20247878364492e-6 
1131.754339118825 -9.20122694622554e-20 4.00690747799383e-6 
1133.7556742323097 -4.42484611475103e-20 3.82017538160505e-6 
1135.7570093457944 -2.55509320808783e-19 3.64189733985865e-6 
1137.758344459279 -1.84710491451948e-19 3.47170420665325e-6 
1139.7596795727636 -5.17233992925622e-20 3.30924220121918e-6 
1141.7610146862482 -2.12662839837039e-19 3.15417233746657e-6 
1143.7623497997329 2.14193722785403e-20 3.00616981098798e-6 
1145.7636849132177 4.25941730834707e-20 2.86492347976047e-6 
1147.7650200267024 1.880270069225e-20 2.7301352732813e-6 
1149.766355140187 3.61376579046996e-19 2.60151974093173e-6 
1151.7676902536716 7.59616080326324e-20 2.4788034773863e-6 
1153.7690253671562 1.0542154656683e-19 2.36172471137303e-6 
1155.7703604806409 -2.23623294597193e-19 2.25003279169905e-6 
1157.7716955941255 2.24270906534031e-19 2.14348772493348e-6 
1159.7730307076101 -1.55848334749479e-19 2.04185983541313e-6 
1161.7743658210948 -1.56918156145049e-19 1.94492925061161e-6 
1163.7757009345794 -2.93932103589566e-20 1.85248554540405e-6 
1165.777036048064 5.78311147345251e-20 1.7643273592385e-6 
1167.7783711615486 -2.22866533319663e-19 1.68026202014298e-6 
1169.7797062750333 -9.65917763596847e-20 1.60010518338887e-6 
1171.7810413885181 5.32389271332607e-21 1.52368050101412e-6 
1173.7823765020028 8.42760221773585e-20 1.45081928429646e-6 
1175.7837116154874 -2.53067873583387e-20 1.38136018331732e-6 
1177.785046728972 -8.0754548090345e-20 1.31514890397198e-6 
1179.7863818424566 1.25489911282291e-19 1.25203788126866e-6 
1181.7877169559413 9.95611503236265e-20 1.19188602453814e-6 
1183.789052069426 -2.54923527125407e-20 1.13455844083126e-6 
1185.7903871829105 -7.11955509222457e-20 1.07992617308803e-6 
1187.7917222963952 -1.21191421449276e-19 1.02786594647074e-6 
1189.7930574098798 -5.9299556535622e-20 9.78259941467495e-7 
1191.7943925233644 2.58755909320091e-19 9.30995535462489e-7 
1193.795727636849 2.61759123065483e-20 8.85965139704024e-7 
1195.7970627503337 -3.38398316955591e-20 8.43065911065091e-7 
1197.7983978638185 -4.95372555980532e-21 8.02199598674889e-7 
1199.7997329773032 -5.2800616751317e-20 7.63272346287517e-7 
1201.8010680907878 2.97073745294113e-19 7.26194475345328e-7 
1203.8024032042724 -3.90119267409386e-21 6.90880346487463e-7 
1205.803738317757 -6.34663137559702e-21 6.57248148733629e-7 
1207.8050734312417 6.08579381726783e-20 6.25219748752381e-7 
1209.8064085447263 1.02552799454938e-19 5.94720547190746e-7 
1211.807743658211 -4.17077631220492e-20 5.65679286233968e-7 
1213.8090787716956 1.06529933074491e-19 5.3802795562194e-7 
1215.8104138851802 9.01189017961534e-20 5.11701609296025e-7 
1217.8117489986648 -5.41223168194611e-21 4.8663824806491e-7 
1219.8130841121495 2.04233858810998e-20 4.62778706980501e-7 
1221.814419225634 -1.85682988187451e-20 4.40066485834548e-7 
1223.815754339119 1.12039281326385e-19 4.18447685349694e-7 
1225.8170894526036 4.98943231295292e-20 3.97870860662093e-7 
1227.8184245660882 -6.39830182761972e-20 3.78286908713925e-7 
1229.8197596795728 -3.82098552964195e-20 3.59648994911174e-7 
1231.8210947930575 -7.69893591370516e-20 3.41912435079836e-7 
1233.822429906542 -3.69088663714888e-20 3.25034578907022e-7 
1235.8237650200267 -2.70003331097263e-20 3.08974755981099e-7 
1237.8251001335113 -1.80401635208376e-19 2.93694178764826e-7 
1239.826435246996 5.25922125074256e-21 2.79155827285881e-7 
1241.8277703604806 2.37502934617564e-19 2.65324418161924e-7 
1243.8291054739652 -1.82146176874469e-20 2.52166286827662e-7 
1245.8304405874499 -6.63678086377564e-20 2.39649348196861e-7 
1247.8317757009345 2.36262291659057e-20 2.27742991029446e-7 
1249.8331108144193 -2.62758436571041e-20 2.16418038372321e-7 
1251.834445927904 -5.38218329648483e-20 2.05646674541709e-7 
1253.8357810413886 -3.85981447678453e-20 1.95402367391926e-7 
1255.8371161548732 3.6550749559026e-20 1.85659866106338e-7 
1257.8384512683579 3.22634883027248e-20 1.76395045625318e-7 
1259.8397863818425 3.4859902520246e-19 1.67584951248131e-7 
1261.8411214953271 1.52280479782686e-19 1.59207696038558e-7 
1263.8424566088117 1.35310357354471e-19 1.51242419196063e-7 
1265.8437917222964 2.19287713103225e-20 1.43669248881488e-7 
1267.845126835781 3.33688160548482e-20 1.36469237187242e-7 
1269.8464619492656 -3.59692536264115e-20 1.29624353491295e-7 
1271.8477970627503 -3.62034037065632e-20 1.23117395079028e-7 
1273.849132176235 5.9930137577734e-20 1.16931987880718e-7 
1275.8504672897197 5.91306404714156e-20 1.11052531505738e-7 
1277.8518024032044 -4.62531618843978e-20 1.05464164831946e-7 
1279.853137516689 6.49048551579808e-20 1.00152734699063e-7 
1281.8544726301736 2.29952179639312e-20 9.51047608164644e-8 
1283.8558077436583 -1.33063893310776e-20 9.03074052736994e-8 
1285.857142857143 -7.98956434945546e-20 8.57484390506369e-8 
1287.8584779706275 6.73553519682842e-20 8.14162235670792e-8 
1289.8598130841121 9.70120225613213e-20 7.72996760716139e-8 
1291.8611481975968 3.5829963680026e-20 7.33882401872238e-8 
1293.8624833110814 9.09435186045164e-20 6.96718700279807e-8 
1295.863818424566 -1.8764488686132e-20 6.61409999498793e-8 
1297.8651535380507 1.22893488350704e-19 6.27865237467894e-8 
1299.8664886515353 -4.7522422555677e-20 5.95997760446672e-8 
1301.8678237650201 -8.09287092305084e-20 5.65725078911807e-8 
1303.8691588785048 -5.53804574145095e-20 5.36968618815154e-8 
1305.8704939919894 1.51037871171097e-19 5.09653727994986e-8 
1307.871829105474 9.03913342768669e-20 4.83709266631609e-8 
1309.8731642189587 1.59252744398197e-19 4.59067551538237e-8 
1311.8744993324433 4.20636734589448e-20 4.3566424036055e-8 
1313.875834445928 7.14158741904063e-21 4.13437997100576e-8 
1315.8771695594126 -6.24447415499765e-20 3.92330591286003e-8 
1317.8785046728972 -2.52334419910623e-19 3.72286549900622e-8 
1319.8798397863818 -2.3651913754404e-21 3.53253111143938e-8 
1321.8811748998664 6.04924893635581e-21 3.35180101850873e-8 
1323.882510013351 -9.84446005361705e-20 3.1801977482115e-8 
1325.8838451268357 -7.80361118610011e-20 3.01726727338675e-8 
1327.8851802403206 -4.05809268060337e-20 2.8625777947104e-8 
1329.8865153538052 -1.05637971777596e-20 2.71571875477209e-8 
1331.8878504672898 1.99704716689767e-20 2.57629882963334e-8 
1333.8891855807744 3.95964216301695e-22 2.44394740715646e-8 
1335.890520694259 1.65539524933644e-19 2.31831095048996e-8 
1337.8918558077437 -1.29849293654606e-19 2.19905353871008e-8 
1339.8931909212283 -1.78119186087057e-19 2.0858559840478e-8 
1341.894526034713 4.10033985725928e-20 1.97841467096937e-8 
1343.8958611481976 -2.18578646644919e-20 1.87644071989092e-8 
1345.8971962616822 -1.01761551532226e-20 1.77966005312345e-8 
1347.8985313751668 1.50521966995097e-19 1.68781169607407e-8 
1349.8998664886515 -4.8580301578072e-20 1.60064756919502e-8 
1351.901201602136 -6.48956558576861e-20 1.51793214944763e-8 
1353.9025367156207 8.14650924400084e-20 1.43944139435636e-8 
1355.9038718291056 5.6440205376315e-20 1.36496242546812e-8 
1357.9052069425902 -1.8571766563567e-20 1.29429268233783e-8 
1359.9065420560748 9.87183627540423e-20 1.22724018424207e-8 
1361.9078771695595 1.53832178294921e-19 1.16362197675251e-8 
1363.909212283044 -1.98510572908829e-20 1.10326464181175e-8 
1365.9105473965287 1.31715370617258e-19 1.04600297313329e-8 
1367.9118825100134 6.90259071343571e-20 9.9168036070658e-9 
1369.913217623498 -2.0963786277033e-19 9.40147633782613e-9 
1371.9145527369826 -8.13446770376553e-20 8.91263587497754e-9 
1373.9158878504672 6.03186784899188e-21 8.44893611327657e-9 
1375.9172229639519 -6.30150408686856e-20 8.00910053663704e-9 
1377.9185580774365 -1.30218055851468e-19 7.59191636908956e-9 
1379.9198931909211 1.34811711199372e-19 7.19622991573342e-9 
1381.921228304406 1.23074406496867e-19 6.82094812505326e-9 
1383.9225634178906 -5.54401108409129e-21 6.4650296165058e-9 
1385.9238985313752 -1.78611666094596e-19 6.12749256977249e-9 
1387.9252336448599 1.32628555190939e-19 5.80739208484191e-9 
1389.9265687583445 -3.30673305775862e-20 5.50384194876017e-9 
1391.9279038718291 -4.50042210978877e-20 5.21599452111688e-9 
1393.9292389853138 -7.72471772566843e-20 4.94304835138315e-9 
1395.9305740987984 -1.87304296659157e-19 4.68423947723832e-9 
1397.931909212283 9.13622077324317e-20 4.43884730262879e-9 
1399.9332443257676 7.84049435670465e-20 4.20618022334511e-9 
1401.9345794392523 -1.95540140183468e-20 3.98558733384554e-9 
1403.935914552737 2.58371611123903e-19 3.77644950497643e-9 
1405.9372496662215 1.00637067617877e-19 3.57817869832794e-9 
1407.9385847797064 6.26119870420085e-20 3.39021525064835e-9 
1409.939919893191 1.0096366258285e-19 3.21202970901e-9 
1411.9412550066756 6.51772025608128e-20 3.04312011909049e-9 
1413.9425901201603 9.94073086042699e-20 2.883007227377e-9 
1415.943925233645 -1.39244246001279e-19 2.73123851989217e-9 
1417.9452603471295 6.26307149088739e-20 2.58738435008232e-9 
1419.9465954606142 2.25238848174648e-19 2.45103609736193e-9 
1421.9479305740988 -1.02598596226272e-19 2.32180506715677e-9 
1423.9492656875834 2.6115573767615e-20 2.19932483198389e-9 
1425.950600801068 -4.53404819974675e-20 2.08324610217858e-9 
1427.9519359145527 -1.78812453022957e-19 1.97323827541582e-9 
1429.9532710280373 -1.17617751536509e-19 1.86898587151552e-9 
1431.954606141522 -1.39464605321506e-20 1.77019204635603e-9 
1433.9559412550068 3.19340496091169e-20 1.67657336810009e-9 
1435.9572763684914 -2.4552913354568e-19 1.58786170923501e-9 
1437.958611481976 1.11765188197681e-19 1.50380241760229e-9 
1439.9599465954607 -1.42679410159926e-19 1.42415390523652e-9 
1441.9612817089453 1.25394143590362e-19 1.3486864345509e-9 
1443.96261682243 -6.78707593992573e-20 1.27718283283887e-9 
1445.9639519359146 5.91286695360639e-20 1.20943794192046e-9 
1447.9652870493992 -1.00119197775401e-19 1.14525548738119e-9 
1449.9666221628838 1.07922767690725e-19 1.08444956568714e-9 
1451.9679572763685 -9.01522535413093e-20 1.02684456878108e-9 
1453.969292389853 -4.52313257803257e-20 9.72273960695723e-10 
1455.9706275033377 9.02252260552847e-20 9.20578640315461e-10 
1457.9719626168223 -4.17898433082206e-21 8.71609312127614e-10 
1459.9732977303072 -7.90848638212205e-21 8.25222716871901e-10 
1461.9746328437918 -7.75583336909741e-20 7.81284981682381e-10 
1463.9759679572765 -1.3403202266967e-19 7.39666775116829e-10 
1465.977303070761 4.86567267547822e-20 7.00247735013384e-10 
1467.9786381842457 -4.84384339171182e-20 6.62912165578765e-10 
1469.9799732977303 -3.00015523997826e-20 6.27551403065897e-10 
1471.981308411215 -2.54440446845357e-19 5.94061677516421e-10 
1473.9826435246996 -2.49339845482674e-20 5.62344598090041e-10 
1475.9839786381842 1.55930142095562e-19 5.32307686883785e-10 
1477.9853137516689 -3.25599321463306e-19 5.03862505303258e-10 
1479.9866488651535 1.06359582868577e-21 4.76925548371298e-10 
1481.987983978638 -2.14791108405897e-20 4.51416743308165e-10 
1483.9893190921227 -1.29492318117655e-19 4.27262700047453e-10 
1485.9906542056076 -2.79411475010341e-19 4.04390627487113e-10 
1487.9919893190922 3.90433549689093e-20 3.82733476708712e-10 
1489.9933244325769 8.3764449208736e-20 3.62227491093624e-10 
1491.9946595460615 -9.53374246757117e-20 3.42812446089454e-10 
1493.995994659546 -5.95175549574838e-20 3.2442880237083e-10 
1495.9973297730307 1.77212777079427e-19 3.07024317067052e-10 
1497.9986648865154 2.15245640781972e-20 2.90546581918811e-10 
1500.0 9.73670295988022e-20 2.74946519178009e-10 


==> figures/pd_mgf2.txt <==
p t0 t1 
1.0 8.20352318950437e-369 1.5333450234897e-378 
3.001335113484646 1.6848298490817e-260 5.6699863570106e-270 
5.002670226969292 4.79641057677002e-213 2.72143490256233e-222 
7.004005340453938 3.83278076127702e-183 3.17890816566534e-192 
9.005340453938585 8.97501441495503e-162 1.20614900146316e-170 
11.006675567423231 1.28106117287446e-145 2.97192980004306e-154 
13.008010680907876 6.07029565302406e-133 2.47599510872578e-141 
15.009345794392523 1.13115020733254e-122 7.39623026333197e-131 
17.01068090787717 7.84927014090296e-114 5.11182547017129e-122 
19.012016021361816 5.73309977807537e-106 4.0226169355669e-114 
21.013351134846463 3.66433650554809e-99 3.85545722611771e-107 
23.01468624833111 2.7096019095277e-93 4.60818365206785e-101 
25.016021361815753 3.27095446260661e-88 9.20834074799095e-96 
27.0173564753004 8.51240001612309e-84 4.0433964801651e-91 
29.018691588785046 5.95015356884899e-80 4.8625056338478e-87 
31.020026702269693 1.33922267773485e-76 1.91242139697275e-83 
33.02136181575434 1.19927055545469e-73 2.85380096339192e-80 
35.02269692923898 8.17420311168444e-71 1.89385864669487e-77 
37.02403204272363 9.29418572212864e-68 8.19218400648341e-75 
39.025367156208276 8.56604599199081e-65 4.8554498691126e-72 
41.026702269692926 4.44558153084078e-62 3.13514781180078e-69 
43.02803738317757 1.3114680826437e-59 1.33215193063473e-66 
45.02937249666222 2.30647025755004e-57 3.46777142902981e-64 
47.03070761014686 2.52878409625588e-55 5.70129724929152e-62 
49.032042723631506 1.7978320552567e-53 6.15112883494521e-60 
51.033377837116156 8.58056194195622e-52 4.51076418440844e-58 
53.0347129506008 2.83484913990037e-50 2.31992471555352e-56 
55.03604806408545 6.66238392254506e-49 8.60579288276552e-55 
57.03738317757009 1.14125787352645e-47 2.36113906026492e-53 
59.03871829105474 1.45635577847611e-46 4.90137137174325e-52 
61.040053404539385 1.41191316960756e-45 7.8579461618771e-51 
63.041388518024036 1.05853941532017e-44 9.91351725920368e-50 
65.04272363150868 6.23654730341665e-44 1.00117894227203e-48 
67.04405874499332 2.92999250837822e-43 8.22229669637474e-48 
69.04539385847796 1.11246603310171e-42 5.57152030798506e-47 
71.04672897196262 3.45817747873949e-42 3.15710058889013e-46 
73.04806408544727 8.99099358601307e-42 1.51482011880803e-45 
75.04939919893191 2.21981982760209e-41 6.22672024589213e-45 
77.05073431241655 1.06144406428914e-40 2.21719039865268e-44 
79.05206942590121 1.44146051869381e-39 6.9202108369674e-44 
81.05340453938585 2.31518307450393e-38 1.93407543857095e-43 
83.0547396528705 3.31785766148491e-37 5.28193453040212e-43 
85.05607476635514 4.14918817613963e-36 2.0063318146694e-42 
87.05740987983978 4.54648485360549e-35 1.55709982675614e-41 
89.05874499332444 4.39062857878085e-34 1.68839500998206e-40 
91.06008010680908 3.75792746897841e-33 1.80010565445219e-39 
93.06141522029372 2.86563029465257e-32 1.74441118155974e-38 
95.06275033377837 1.95648381917686e-31 1.52349896010768e-37 
97.06408544726301 1.20148286378277e-30 1.20235388411685e-36 
99.06542056074767 6.66534276616533e-30 8.61023094652435e-36 
101.06675567423231 3.3539503543732e-29 5.61815222505681e-35 
103.06809078771695 1.53667412681146e-28 3.3534351504206e-34 
105.0694259012016 6.43374470515514e-28 1.83795668964721e-33 
107.07076101468625 2.46990361512404e-27 9.28271985369431e-33 
109.0720961281709 8.72218888513982e-27 4.33486999340287e-32 
111.07343124165554 2.84196890762795e-26 1.87771885966569e-31 
113.07476635514018 8.56860044808066e-26 7.56769341765147e-31 
115.07610146862483 2.39706531418409e-25 2.84601242193328e-30 
117.07743658210948 6.23807712040434e-25 1.00150649198762e-29 
119.07877169559413 1.51386437186848e-24 3.30646275783939e-29 
121.08010680907877 3.43399600267269e-24 1.02675100533483e-28 
123.08144192256341 7.29710650740237e-24 3.00614607399629e-28 
125.08277703604807 1.45564218754826e-23 8.31776267079798e-28 
127.08411214953271 2.73138565035666e-23 2.17982536487229e-27 
129.08544726301736 4.83021426368613e-23 5.42231423270867e-27 
131.08678237650201 8.06486232047376e-23 1.28288820405809e-26 
133.08811748998664 1.27359369998587e-22 2.89263699317133e-26 
135.0894526034713 1.90541930376672e-22 6.22771057437559e-26 
137.09078771695593 2.70499455397721e-22 1.28259928549641e-25 
139.0921228304406 3.64937795452804e-22 2.53135121223618e-25 
141.09345794392524 4.68575999874231e-22 4.7957544320475e-25 
143.09479305740987 5.73396984837579e-22 8.73622374693837e-25 
145.09612817089453 6.69614933042399e-22 1.53266800762278e-24 
147.09746328437916 7.47214970674278e-22 2.59359637001994e-24 
149.09879839786382 7.97720034621749e-22 4.23972010914194e-24 
151.10013351134847 8.15741155341641e-22 6.70474084567605e-24 
153.1014686248331 7.99914182228189e-22 1.02717875834161e-23 
155.10280373831776 7.53002815648662e-22 1.52657744801805e-23 
157.10413885180242 6.81187736218247e-22 2.20379341325801e-23 
159.10547396528705 5.92777378009706e-22 3.09423974362566e-23 
161.1068090787717 4.96697708905691e-22 4.23059712730607e-23 
163.10814419225633 4.01119690223201e-22 5.6393587554572e-23 
165.109479305741 3.12484018825528e-22 7.33729965801386e-23 
167.11081441922565 2.35033755920952e-22 9.32829102629161e-23 
169.11214953271028 1.70822240011621e-22 1.16008804271041e-22 
171.11348464619493 1.20066168575194e-22 1.41269923187813e-22 
173.11481975967956 8.16764896179655e-23 1.68619793320784e-22 
175.11615487316422 5.38145970655285e-23 1.97460938596177e-22 
177.11748998664888 3.43672715660508e-23 2.27072784513756e-22 
179.1188251001335 2.12880869709456e-23 2.56650197210923e-22 
181.12016021361816 1.27988033471895e-23 2.85348964409871e-22 
183.1214953271028 7.47356929158534e-24 3.12333921176687e-22 
185.12283044058745 4.24119523906657e-24 3.36825393366934e-22 
187.1241655540721 2.34054291550829e-24 3.58140118478519e-22 
189.12550066755674 1.25681463327379e-24 3.75723680197018e-22 
191.1268357810414 6.57055577278884e-25 3.89172594336006e-22 
193.12817089452602 3.34619626539484e-25 3.98245340614144e-22 
195.12950600801068 1.66093951955897e-25 4.0286269957808e-22 
197.13084112149534 8.03964415660497e-26 4.03098619502354e-22 
199.13217623497997 3.7968290061852e-26 3.9916344350614e-22 
201.13351134846462 1.75033191527396e-26 3.9138165637609e-22 
203.13484646194928 7.88029672389175e-27 3.80166384100972e-22 
205.1361815754339 3.46648274497159e-27 3.65992742339341e-22 
207.13751668891857 1.49058104323767e-27 3.49371841425802e-22 
209.1388518024032 6.26803979430082e-28 3.30826876081826e-22 
211.14018691588785 2.57871081444313e-28 3.10872313370375e-22 
213.1415220293725 1.03838054786443e-28 2.89996787920727e-22 
215.14285714285714 4.09399605854795e-29 2.68649951783035e-22 
217.1441922563418 1.58194453131436e-29 2.47233227561554e-22 
219.14552736982643 5.97913310823962e-30 2.26094186655885e-22 
221.14686248331108 2.22159727580689e-30 2.05524119551482e-22 
223.14819759679574 8.22100661655973e-31 1.85758275856501e-22 
225.14953271028037 3.19773623821451e-31 1.66978218019043e-22 
227.15086782376503 7.96230871258715e-32 1.49315742428857e-22 
229.15220293724965 8.38296826911405e-32 1.32857862792725e-22 
231.1535380507343 -5.78515195994386e-32 1.17652412105568e-22 
233.15487316421897 1.38390168946746e-32 1.03713891679763e-22 
235.1562082777036 -2.14927945551326e-32 9.10292709199044e-23 
237.15754339118826 -7.68675860916175e-33 7.95635142071118e-23 
239.1588785046729 -3.74249347177761e-32 6.92646775234633e-23 
241.16021361815754 5.51077431484158e-32 6.00684750458749e-23 
243.1615487316422 9.39639677028115e-32 5.19022638071355e-23 
245.16288384512683 4.24932280421333e-32 4.46884325851363e-23 
247.16421895861149 -2.72994992008519e-32 3.83472099935862e-23 
249.16555407209614 2.74568286207511e-31 3.27989272661438e-23 
251.16688918558077 -3.0505936867853e-31 2.79657846903783e-23 
253.16822429906543 3.5696777602899e-31 2.37731782662702e-23 
255.16955941255006 -1.79805820757543e-31 2.01506462078684e-23 
257.1708945260347 -2.0120796324093e-31 1.70324945443106e-23 
259.17222963951934 8.94655545675327e-31 1.43581580985615e-23 
261.17356475300403 -3.22847457086007e-31 1.2072348776184e-23 
263.17489986648866 -5.51254135309142e-31 1.0125037504003e-23 
265.1762349799733 1.5476068101424e-30 8.47131030151723e-24 
267.177570093458 2.16533139007405e-30 7.07113305522337e-24 
269.1789052069426 2.14085422342645e-31 5.88905387232781e-24 
271.18024032042723 -5.35758451564071e-30 4.89386660593725e-24 
273.18157543391186 -6.03826552339528e-30 4.05825413906208e-24 
275.18291054739655 1.79983729005461e-30 3.35842647051782e-24 
277.1842456608812 -7.22511763261403e-31 2.77376426652137e-24 
279.1855807743658 -4.79760413280709e-31 2.2864761863395e-24 
281.1869158878505 -6.02225021253654e-30 1.88127535290196e-24 
283.1882510013351 8.52588848122633e-30 1.54507861279629e-24 
285.18958611481975 1.38882786725143e-29 1.26673059999341e-24 
287.19092122830443 7.81447598571941e-30 1.03675297079868e-24 
289.19225634178906 -1.77055752900133e-30 8.4711947111037e-25 
291.1935914552737 1.49848386664322e-29 6.91054687040094e-25 
293.1949265687583 1.53869170781288e-29 5.62856607366343e-25 
295.196261682243 -3.25897120903447e-29 4.5774040561994e-25 
297.19759679572763 2.83809361203063e-29 3.71701607692358e-25 
299.19893190921226 -5.11754812643835e-29 3.01398108831385e-25 
301.20026702269695 -8.72970762357301e-29 2.44046966779316e-25 
303.2016021361816 2.90659080260936e-29 1.97337303249011e-25 
305.2029372496662 1.66309190161843e-29 1.59353971697581e-25 
307.2042723631509 -1.31828997698069e-29 1.28513436911336e-25 
309.2056074766355 -8.47758775720749e-29 1.03509380506214e-25 
311.20694259012015 9.46550881670331e-29 8.32668956129643e-26 
313.20827770360484 -4.28921402846045e-29 6.69014490404006e-26 
315.20961281708946 1.00701655421873e-29 5.36896243652744e-26 
317.2109479305741 -4.97837117052399e-29 4.30359833218172e-26 
319.2122830440587 -1.18102727326871e-28 3.44578731437784e-26 
321.2136181575434 -6.53656593044515e-29 2.75592751227602e-26 
323.21495327102804 -1.3803324946371e-28 2.20192437070226e-26 
325.21628838451267 -1.63888334533392e-28 1.75721927047118e-26 
327.21762349799735 7.67822570332716e-29 1.4010592976855e-26 
329.218958611482 -1.85015388357555e-28 1.1157272645268e-26 
331.2202937249666 2.08680113989197e-28 8.87850845100964e-27 
333.2216288384513 1.77642364086097e-28 7.05837271615435e-27 
335.2229639519359 -4.93052981252402e-28 5.60190061430307e-27 
337.22429906542055 -5.11580155956009e-28 4.44572090763893e-27 
339.2256341789052 -6.97610639920097e-28 3.5255898736062e-27 
341.22696929238987 -4.72928832294024e-28 2.79275736292276e-27 
343.2283044058745 5.51380113994864e-28 2.20127381114497e-27 
345.2296395193591 -6.88305442853489e-29 1.7479678977412e-27 
347.2309746328438 6.91320357659564e-28 1.37553898497163e-27 
349.23230974632844 3.17194255376212e-27 1.08928844567733e-27 
351.23364485981307 7.36985396851139e-27 8.60815596529655e-28 
353.23497997329775 1.78004649605177e-26 6.75840463342236e-28 
355.2363150867824 3.80940392582835e-26 5.46309492731247e-28 
357.237650200267 7.56643323050625e-26 4.27437799172302e-28 
359.2389853137517 1.5101273857819e-25 3.3496017011719e-28 
361.2403204272363 2.99600897673406e-25 2.43018232836447e-28 
363.24165554072096 5.89686837153014e-25 2.16670749260899e-28 
365.2429906542056 1.17138258357098e-24 1.6826859732132e-28 
367.24432576769027 2.28166929985515e-24 1.19956949715221e-28 
369.2456608811749 4.44856100524206e-24 1.23834757194675e-28 
371.2469959946595 8.60269528162304e-24 1.00391209101102e-28 
373.2483311081442 1.64973092972267e-23 5.93425624252229e-29 
375.24966622162884 3.14724781571194e-23 4.52842004839214e-29 
377.2510013351135 5.96020072380967e-23 2.77886368530989e-29 
379.25233644859816 1.12101639733119e-22 1.00005142624824e-28 
381.2536715620828 2.09494077955002e-22 2.20172167620751e-29 
383.2550066755674 3.88836754029356e-22 1.0756708693595e-28 
385.25634178905204 7.16921392724591e-22 3.89587550710003e-29 
387.25767690253673 1.31369105814866e-21 9.03711956837505e-29 
389.25901201602136 2.3917328940147e-21 2.17097030383948e-28 
391.260347129506 4.32596841032721e-21 4.09727623815257e-28 
393.2616822429907 7.77663652009542e-21 8.93254173425594e-28 
395.2630173564753 1.38936995092152e-20 1.5759272639952e-27 
397.26435246995993 2.46705710070872e-20 3.20230761380752e-27 
399.2656875834446 4.35422372289694e-20 5.61111248814282e-27 
401.26702269692925 7.63898287543934e-20 1.04000662858867e-26 
403.2683578104139 1.33224127834742e-19 1.92160678724664e-26 
405.26969292389856 2.30980792551511e-19 3.49151239496241e-26 
407.2710280373832 3.98136828583316e-19 6.27368827814678e-26 
409.2723631508678 6.82323081317632e-19 1.1202767667216e-25 
411.27369826435245 1.16268836865387e-18 1.99875342423765e-25 
413.27503337783713 1.97005222264864e-18 3.54301992964809e-25 
415.27636849132176 3.31936067995412e-18 6.23830369863681e-25 
417.2777036048064 5.56188799497358e-18 1.09397633647574e-24 
419.2790387182911 9.26834449786839e-18 1.90839834757079e-24 
421.2803738317757 1.53609147101919e-17 3.30890624881793e-24 
423.28170894526033 2.53214603699511e-17 5.70954891501589e-24 
425.283044058745 4.15183929559058e-17 9.799438541322e-24 
427.28437917222965 6.7716410817157e-17 1.67334558667268e-23 
429.2857142857143 1.09867483990957e-16 2.8430392758311e-23 
431.28704939919896 1.77332948361027e-16 4.80570712490515e-23 
433.2883845126836 2.84756836414739e-16 8.08294023123574e-23 
435.2897196261682 4.54929532817007e-16 1.3527978128403e-22 
437.29105473965285 7.23138057260593e-16 2.25304784797684e-22 
439.29238985313754 1.14373105009317e-15 3.73416616440813e-22 
441.29372496662216 1.79999501751539e-15 6.15928651093529e-22 
443.2950600801068 2.81893319094739e-15 1.01110983976231e-21 
445.2963951935915 4.39321207966484e-15 1.65202707194307e-21 
447.2977303070761 6.81370234456661e-15 2.68662496165374e-21 
449.29906542056074 1.05173420698986e-14 4.3489690303814e-21 
451.3004005340454 1.61573251394616e-14 7.00767455217875e-21 
453.30173564753005 2.47053981445309e-14 1.12405880564318e-20 
455.3030707610147 3.76002355432758e-14 1.79493797802577e-20 
457.3044058744993 5.69618128525543e-14 2.85347192353603e-20 
459.305740987984 8.58992400538509e-14 4.5162654597002e-20 
461.3070761014686 1.28950765369546e-13 7.11679893954311e-20 
463.30841121495325 1.92710287500128e-13 1.11662355048609e-19 
465.30974632843794 2.86714158695467e-13 1.74446827343715e-19 
467.31108144192257 4.24691074789003e-13 2.71375465465333e-19 
469.3124165554072 6.26315776828108e-13 4.20384014633006e-19 
471.3137516688919 9.19657350896545e-13 6.48494895426177e-19 
473.3150867823765 1.34458162911692e-12 9.96249482364022e-19 
475.31642189586114 1.95745850310436e-12 1.52421808730464e-18 
477.3177570093458 2.83764307735183e-12 2.32252080677515e-18 
479.31909212283045 4.09636096201823e-12 3.52469451214319e-18 
481.3204272363151 5.8888292397567e-12 5.32780583454038e-18 
483.3217623497997 8.43073372728406e-12 8.02150432180223e-18 
485.3230974632844 1.20204838106444e-11 1.20298188586026e-17 
487.324432576769 1.70692115423423e-11 1.79710443461229e-17 
489.32576769025366 2.41409522767699e-11 2.6743204969068e-17 
491.32710280373834 3.40062631942225e-11 3.96455345079159e-17 
493.32843791722297 4.7713500708739e-11 5.85504713062156e-17 
495.3297730307076 6.66830334416767e-11 8.61462234280846e-17 
497.3311081441923 9.2831417593226e-11 1.26277535137009e-16 
499.3324432576769 1.28734129633002e-10 1.84422567912674e-16 
501.33377837116154 1.77838183035489e-10 2.68357724807031e-16 
503.3351134846462 2.44738444735761e-10 3.89080978972311e-16 
505.33644859813086 3.35535378690301e-10 5.62089409089e-16 
507.3377837116155 4.5829646954813e-10 8.09140233739787e-16 
509.3391188251001 6.23647802036132e-10 1.16066936747205e-15 
511.3404539385848 8.45531499876472e-10 1.65910079890095e-15 
513.3417890520694 1.14216839018543e-9 2.36335844643354e-15 
515.3431241655541 1.53727957221645e-9 3.35499514605651e-15 
517.3444592790387 2.0616271992284e-9 4.74648859258458e-15 
519.3457943925233 2.75495231861472e-9 6.69243034096676e-15 
521.3471295060081 3.66839963631769e-9 9.40456350203633e-15 
523.3484646194927 4.86754101522317e-9 1.31719220690166e-14 
525.3497997329773 6.43612799145859e-9 1.83877087359907e-14 
527.351134846462 8.48073346611782e-9 2.55850419045642e-14 
529.3524699599466 1.11364611071255e-8 3.54843353696477e-14 
531.3538050734312 1.45739509238444e-8 4.90558822879069e-14 
533.355140186916 1.90079327827622e-8 6.76022427755278e-14 
535.3564753004006 2.47076247587424e-8 9.28663375635468e-14 
537.3578104138852 3.20093287164893e-8 1.27172795094581e-13 
539.3591455273698 4.13316116271877e-8 1.73612170131467e-13 
541.3604806408545 5.3193549708879e-8 2.36280247163072e-13 
543.3618157543391 6.82365478667479e-8 3.20587884620211e-13 
545.3631508678237 8.72503067649909e-8 4.33660891962541e-13 
547.3644859813085 1.11203655827342e-7 5.84854437986058e-13 
549.3658210947931 1.41280931271124e-7 7.86412675344534e-13 
551.3671562082777 1.78924785911039e-7 1.05431188650596e-12 
553.3684913217623 2.25886311160826e-7 1.40933480506571e-12 
555.369826435247 2.84283496500063e-7 1.8784352021724e-12 
557.3711615487316 3.56669087885304e-7 2.49646575651466e-12 
559.3724966622163 4.46109052979494e-7 3.30835914502773e-12 
561.373831775701 5.56272947224287e-7 4.37187275910959e-12 
563.3751668891856 6.91537301280436e-7 5.76103212402111e-12 
565.3765020026702 8.57103772753681e-7 7.57043775365579e-12 
567.3778371161549 1.05913313587939e-6 9.92063567604382e-12 
569.3791722296395 1.304897171679e-6 1.29647941790105e-11 
571.3805073431241 1.60294867260812e-6 1.68969797581791e-11 
573.3818424566089 1.96331290055393e-6 2.19623847658974e-11 
575.3831775700935 2.3977000655898e-6 2.84699298138042e-11 
577.3845126835781 2.91974164717395e-6 3.68077467133453e-11 
579.3858477970628 3.54525036365148e-6 4.74621448974636e-11 
581.3871829105474 4.29250606437664e-6 6.10407776181566e-11 
583.388518024032 5.18256752822318e-6 7.83008563157843e-11 
585.3898531375166 6.2396102806581e-6 1.00183414525316e-10 
587.3911882510014 7.49129281450994e-6 1.27854799720519e-10 
589.392523364486 8.96914649413576e-6 1.62756775086929e-10 
591.3938584779706 1.07089947865842e-5 2.0666684696087e-10 
593.3951935914553 1.27513909884305e-5 2.61770700807004e-10 
595.3965287049399 1.51420876584877e-5 3.3074893268814e-10 
597.3978638184245 1.7932513404749e-5 4.16880608533497e-10 
599.3991989319093 2.11802782276663e-5 5.24166573174601e-10 
601.4005340453939 2.49496819975357e-5 6.57475871044299e-10 
603.4018691588785 2.93122313649397e-5 8.22719132373883e-10 
605.4032042723632 3.43471646777333e-5 1.02705332959642e-9 
607.4045393858478 4.01419620460918e-5 1.27912292111664e-9 
609.4058744993324 4.67928440425951e-5 1.58934307811491e-9 
611.407209612817 5.44052484617411e-5 1.97023143988982e-9 
613.4085447263018 6.30942842075296e-5 2.43679566572643e-9 
615.4098798397864 7.29851223993014e-5 3.00698495236152e-9 
617.411214953271 8.42133450055407e-5 3.70221466870473e-9 
619.4125500667557 9.69252390698479e-5 4.54797432074605e-9 
621.4138851802403 0.000111277988470045 5.57453021116365e-9 
623.4152202937249 0.000127439779374522 6.81773538737963e-9 
625.4165554072097 0.000145589833853326 8.31996079174733e-9 
627.4178905206943 0.000165918275047647 1.01311629250522e-8 
629.4192256341789 0.000188625886798932 1.23101048105638e-8 
631.4205607476636 0.000213923704894357 1.49257486001619e-8 
633.4218958611482 0.000242032557961203 1.8058839783475e-8 
635.4232309746328 0.000273182212357172 2.18037046251728e-8 
637.4245660881174 0.000307610747124003 2.62702841970579e-8 
639.4259012016022 0.000345563062887564 3.15864301093219e-8 
641.4272363150868 0.000387290015739117 3.79004888291007e-8 
643.4285714285714 0.000433046769558679 4.5384203237406e-8 
645.4299065420561 0.000483091173153706 5.42359618339647e-8 
647.4312416555407 0.000537681941315302 6.46844276848455e-8 
649.4325767690253 0.00059707636470522 7.69925808493456e-8 
651.4339118825101 0.00066152866529768 9.14622095361699e-8 
653.4352469959947 0.000731286787259575 1.08438886627185e-7 
655.4365821094793 0.000806590498598539 1.2831746941849e-7 
657.437917222964 0.000887668429760888 1.51548161431972e-7 
659.4392523364486 0.000974734912927299 1.78643175896732e-7 
661.4405874499332 0.00106798765299456 2.10184041025094e-7 
663.4419225634178 0.00116760438271999 2.46829587186041e-7 
665.4432576769026 0.00127373997189525 2.89324655994215e-7 
667.4445927903872 0.00138652185372165 3.38509570556734e-7 
669.4459279038718 0.00150605065509909 3.95330405055604e-7 
671.4472630173565 0.00163239323782331 4.60850089957719e-7 
673.4485981308411 0.00176558166754578 5.36260387326536e-7 
675.4499332443257 0.00190561052135138 6.22894767369583e-7 
677.4512683578104 0.00205243434676489 7.22242214494479e-7 
679.4526034712951 0.00220596447965199 8.35961986240155e-7 
681.4539385847797 0.00236606808178602 9.65899344616433e-7 
683.4552736982644 0.00253256521526894 1.1141022726192e-6 
685.456608811749 0.00270522896983933 1.28283918342667e-6 
687.4579439252336 0.00288378317533349 1.47461762204641e-6 
689.4592790387183 0.00306790189720416 1.69220395149887e-6 
691.460614152203 0.00325721003121876 1.93864400698119e-6 
693.4619492656876 0.00345128216159043 2.2172846923287e-6 
695.4632843791723 0.0036496452698272 2.53179648210747e-6 
697.4646194926569 0.00385177850600992 2.88619678344615e-6 
699.4659546061415 0.00405711481239918 3.28487409825506e-6 
701.4672897196261 0.00426504456474632 3.73261291629645e-6 
703.4686248331108 0.00447491617139048 4.23461925560227e-6 
705.4699599465955 0.00468604200097439 4.79654675464353e-6 
707.4712950600801 0.00489769847788117 5.42452320653608e-6 
709.4726301735648 0.00510913399426897 6.12517741259852e-6 
711.4739652870494 0.00531957151085426 6.9056662183252e-6 
713.475300400534 0.0055282124451761 7.77370158093701e-6 
715.4766355140187 0.00573424224024701 8.73757750535136e-6 
717.4779706275034 0.00593683829622692 9.80619666874988e-6 
719.479305740988 0.00613517396480967 1.09890965463981e-5 
721.4806408544727 0.00632842016123869 1.2296474831876e-5 
723.4819759679573 0.00651575924821216 1.37392139399849e-5 
725.4833110814419 0.00669638560924096 1.53289043656172e-5 
727.4846461949265 0.00686951468574547 1.70778666631244e-5 
729.4859813084112 0.00703438486145689 1.89991718021796e-5 
731.4873164218959 0.00719026517179987 2.11066596506983e-5 
733.4886515353805 0.00733646374982607 2.34149553261961e-5 
735.4899866488652 0.00747232446924596 2.59394831565856e-5 
737.4913217623498 0.00759724630679649 2.86964779876676e-5 
739.4926568758344 0.00771067316367531 3.17029935745397e-5 
741.493991989319 0.00781210696229098 3.49769077960824e-5 
743.4953271028038 0.00790110633324974 3.85369244362884e-5 
745.4966622162884 0.00797729114320494 4.24025712834144e-5 
747.497997329773 0.00804035330328459 4.65941943024773e-5 
749.4993324432577 0.00809003741272819 5.11329476567195e-5 
751.5006675567423 0.00812617490850535 5.60407793543667e-5 
753.502002670227 0.00814864371476944 6.13404123255658e-5 
755.5033377837116 0.00815740296897596 6.70553207445782e-5 
757.5046728971963 0.00815250707484214 7.3209701437385e-5 
759.506008010681 0.00813402410235311 7.98284402318938e-5 
761.5073431241656 0.00810213018977937 8.69370731433109e-5 
763.5086782376502 0.00805703958722536 9.45617423029069e-5 
765.5100133511348 0.00799905495744027 0.000102729146574036 
767.5113484646195 0.00792853776386028 0.000111466486830799 
769.5126835781041 0.00784586410613316 0.000120801405902058 
771.5140186915888 0.00775151235307041 0.000130761923220719 
773.5153538050735 0.00764600356197076 0.00014137636425494 
775.5166889185581 0.00752986709761629 0.000152673284823544 
777.5180240320427 0.00740369986838013 0.000164681390451553 
779.5193591455273 0.00726812894981223 0.000177429450937522 
781.520694259012 0.00712381062717036 0.000190946210357431 
783.5220293724967 0.00697142308135749 0.000205260292759517 
785.5233644859813 0.00681166379070423 0.000220400103836262 
787.524699599466 0.00664524735352286 0.000236393728892016 
789.5260347129506 0.00647289651648651 0.000253268827502513 
791.5273698264352 0.00629533468384871 0.000271052525188413 
793.5287049399199 0.0061133010532214 0.000289771302590327 
795.5300400534045 0.00592752280406231 0.000309450882550486 
797.5313751668892 0.00573869543205859 0.000330116115605411 
799.5327102803739 0.00554752568464741 0.000351790864367384 
801.5340453938585 0.00535470459977671 0.000374497887310695 
803.5353805073431 0.00516088580227779 0.000398258722527865 
805.5367156208277 0.00496671387585695 0.000423093571976106 
807.5380507343124 0.00477280423244163 0.00044902118677445 
809.5393858477971 0.00457973658411997 0.000476058754180504 
811.5407209612817 0.00438806609706259 0.000504221786698281 
813.5420560747664 0.00419832363190015 0.000533524014047993 
815.543391188251 0.00401095095542548 0.000563977278429143 
817.5447263017356 0.0038264417518129 0.000595591433730876 
819.5460614152203 0.00364519572445086 0.000628374249187464 
821.5473965287049 0.00346759363303947 0.000662331318062531 
823.5487316421896 0.00329396658788348 0.000697465971877577 
825.5500667556743 0.00312461709942291 0.000733779200570845 
827.5514018691589 0.00295982372923175 0.000771269579336865 
829.5527369826435 0.0027997938120939 0.000809933202240225 
831.5540720961282 0.002644741624234 0.000849763623292944 
833.5554072096128 0.00249481476423151 0.000890751805273593 
835.5567423230975 0.00235014968119159 0.000932886076618374 
837.5580774365822 0.00221084028376329 0.000976152096747349 
839.5594125500668 0.00207694840555247 0.00102053283002203 
841.5607476635514 0.00194852095578837 0.00106600852867976 
843.562082777036 0.001825565424671 0.00111255672477833 
845.5634178905207 0.00170806779691905 0.001160152231382 
847.5647530040053 0.00159599280055198 0.00120876715310487 
849.56608811749 0.00148928583184887 0.00125837090595342 
851.5674232309747 0.0013878748477315 0.00130893024658798 
853.5687583444593 0.00129166351327102 0.00136040931083343 
855.5700934579439 0.00120054183222528 0.00141276966149808 
857.5714285714286 0.00111439037265822 0.00146597034519129 
859.5727636849132 0.00103307461955824 0.00151996795817416 
861.5740987983979 0.000956454899841296 0.00157471672071263 
863.5754339118826 0.000884373408830381 0.00163016856000735 
865.5767690253672 0.000816678154884791 0.00168627320118735 
867.5781041388518 0.00075320052572154 0.00174297826604784 
869.5794392523364 0.000693773996998977 0.00180022937920812 
871.5807743658211 0.000638227810823184 0.00185797028122979 
873.5821094793057 0.000586388294034186 0.00191614294852612 
875.5834445927904 0.000538088374698786 0.00197468771863498 
877.5847797062751 0.000493143820935977 0.0020335434220799 
879.5861148197597 0.000451395642914707 0.00209264751851842 
881.5874499332443 0.000412669647278289 0.00215193623777393 
883.588785046729 0.000376803211543757 0.00221134472472747 
885.5901201602136 0.000343630097751186 0.00227080718781785 
887.5914552736982 0.000312995263301149 0.00233025704996649 
889.592790387183 0.000284746800553347 0.00238962710247584 
891.5941255006676 0.000258733639285606 0.00244884965987608 
893.5954606141522 0.000234815040288933 0.00250785671641964 
895.5967957276368 0.000212847723623483 0.00256658010292392 
897.5981308411215 0.000192711518091926 0.00262495164333021 
899.5994659546061 0.000174272256299653 0.00268290331121373 
901.6008010680908 0.00015740917743409 0.00274036738464807 
903.6021361815755 0.00014200966816303 0.0027972765996011 
905.6034712950601 0.000127969493461571 0.00285356430102586 
907.6048064085447 0.000115182162478013 0.00290916459130432 
909.6061415220294 0.000103551855001841 0.00296401247528767 
911.607476635514 9.2987216315094e-5 0.00301804400211557 
913.6088117489986 8.34052381303671e-5 0.00307119640224164 
915.6101468624834 7.47247505578846e-5 0.00312340822055249 
917.611481975968 6.68706880072456e-5 0.00317461944417345 
919.6128170894526 5.9775166036929e-5 0.00322477162525337 
921.6141522029372 5.33715925864065e-5 0.00327380799793948 
923.6154873164219 4.76005931336741e-5 0.00332167358965547 
925.6168224299065 4.24070994382464e-5 0.00336831532589584 
927.6181575433912 3.77353792544962e-5 0.00341368212891457 
929.6194926568759 3.3542279705441e-5 0.00345772500970254 
931.6208277703605 2.97827301679113e-5 0.00350039715298744 
933.6221628838451 2.64111966422313e-5 0.00354165399546231 
935.6234979973298 2.34012338016725e-5 0.00358145329692332 
937.6248331108144 2.07100675985172e-5 0.00361975520424567 
939.626168224299 1.83084362736887e-5 0.00365652230795483 
941.6275033377838 1.61668785213047e-5 0.00369171969196118 
943.6288384512684 1.42608141536504e-5 0.00372531497557963 
945.630173564753 1.25663315756238e-5 0.00375727834863299 
947.6315086782377 1.10602930109846e-5 0.00378758259954611 
949.6328437917223 9.72601495567195e-6 0.00381620313569824 
951.6341789052069 8.54223973254185e-6 0.0038431179977363 
953.6355140186917 7.49529252051132e-6 0.00386830786609653 
955.6368491321763 6.56943018143251e-6 0.00389175606160036 
957.6381842456609 5.75209701792391e-6 0.00391344853891119 
959.6395193591455 5.03113580435465e-6 0.00393337387396117 
961.6408544726302 4.39597467885031e-6 0.00395152324562004 
963.6421895861148 3.83674496288668e-6 0.00396789040974167 
965.6435246995994 3.34566669753587e-6 0.00398247167014661 
967.6448598130842 2.91419421231933e-6 0.00399526584185467 
969.6461949265688 2.53588673745574e-6 0.00400627421022673 
971.6475300400534 2.20437364851302e-6 0.00401550048483673 
973.648865153538 1.91415100506479e-6 0.00402295074908627 
975.6502002670227 1.660724840125e-6 0.00402863340453374 
977.6515353805073 1.43915559150159e-6 0.00403255911229308 
979.6528704939919 1.24587814324464e-6 0.00403474072955595 
981.6542056074767 1.07769546325304e-6 0.00403519324345792 
983.6555407209613 9.31143493092728e-7 0.00403393370105557 
985.6568758344459 8.0372684692833e-7 0.00403098113681393 
987.6582109479306 6.930891967893e-7 0.00402635649723569 
989.6595460614152 5.97106739731317e-7 0.00402008256325865 
991.6608811748998 5.13841610888725e-7 0.00401218387047588 
993.6622162883846 4.41872452019788e-7 0.00400268662778521 
995.6635514018692 3.79621284840903e-7 0.00399161863432615 
997.6648865153538 3.25729084129843e-7 0.00397900919526527 
999.6662216288385 2.79273912856899e-7 0.00396488903682179 
1001.6675567423231 2.39229972045802e-7 0.00394929022038746 
1003.6688918558077 2.04718820830185e-7 0.00393224605597963 
1005.6702269692923 1.74990196007029e-7 0.00391379101639573 
1007.6715620827771 1.49470126890309e-7 0.00389396065018358 
1009.6728971962617 1.27535462806918e-7 0.00387279149596295 
1011.6742323097463 1.08725547974081e-7 0.00385032099635556 
1013.675567423231 9.25996607132466e-8 0.00382658741341893 
1015.6769025367156 7.87978392758435e-8 0.00380162974395814 
1017.6782376502002 6.69909754959069e-8 0.00377548763732156 
1019.679572763685 5.69038999244375e-8 0.00374820131238591 
1021.6809078771696 4.82927470569627e-8 0.00371981147996447 
1023.6822429906542 4.09299797628017e-8 0.00369035925876912 
1025.6835781041389 3.4667586985683e-8 0.00365988610373298 
1027.6849132176235 2.934177605372e-8 0.00362843372743355 
1029.6862483311081 2.48030979204464e-8 0.00359604402793953 
1031.6875834445927 2.09544104144526e-8 0.00356275901662553 
1033.6889185580774 1.76875013052339e-8 0.00352862075006464 
1035.690253671562 1.49098838179478e-8 0.00349367126199521 
1037.6915887850466 1.25498687736448e-8 0.00345795249925649 
1039.6929238985315 1.05698401660116e-8 0.00342150625919309 
1041.6942590120161 8.88488412702393e-9 0.0033843741299584 
1043.6955941255007 7.46494580664874e-9 0.00334659743330408 
1045.6969292389854 6.265608810884e-9 0.00330821716880836 
1047.69826435247 5.25447397525979e-9 0.0032692739630939 
1049.6995994659546 4.40143396621604e-9 0.0032298080182839 
1051.7009345794393 3.68589504296317e-9 0.00318985906609894 
1053.702269692924 3.08193855680236e-9 0.0031494663228991 
1055.7036048064085 2.57598350883278e-9 0.00310866844724951 
1057.7049399198931 2.15120202119464e-9 0.00306750350095308 
1059.7062750333778 1.79305506092995e-9 0.00302600891185299 
1061.7076101468624 1.49626206771197e-9 0.00298422143980504 
1063.708945260347 1.24589279210722e-9 0.00294217714413626 
1065.710280373832 1.03598603080721e-9 0.0028999113550512 
1067.7116154873165 8.62499369229436e-10 0.00285745864606404 
1069.7129506008012 7.1539053186324e-10 0.00281485280967554 
1071.7142857142858 5.94670058135113e-10 0.00277212683516267 
1073.7156208277704 4.93221314220539e-10 0.00272931288846003 
1075.716955941255 4.09403109612547e-10 0.00268644229478198 
1077.7182910547397 3.38441159058944e-10 0.00264354552275154 
1079.7196261682243 2.79590840926497e-10 0.00260065217113622 
1081.720961281709 2.31938790902508e-10 0.00255779095752438 
1083.7222963951936 1.91725404387491e-10 0.00251498970902819 
1085.7236315086782 1.58224479989303e-10 0.00247227535474766 
1087.7249666221628 1.30348904213568e-10 0.00242967392016619 
1089.7263017356474 1.07639268645667e-10 0.0023872105235967 
1091.7276368491323 8.85543390383527e-11 0.00234490937353938 
1093.728971962617 7.29304672668487e-11 0.00230279376920717 
1095.7303070761016 5.98591982442089e-11 0.00226088610061736 
1097.7316421895862 4.94845450450656e-11 0.00221920785178571 
1099.7329773030708 4.07330169580426e-11 0.00217777960476578 
1101.7343124165554 3.32112768661731e-11 0.00213662104504255 
1103.73564753004 2.73790577398891e-11 0.00209575096774404 
1105.7369826435247 2.23836090766717e-11 0.00205518728637517 
1107.7383177570093 1.83559338421918e-11 0.00201494704105107 
1109.739652870494 1.50300177666237e-11 0.00197504640910656 
1111.7409879839786 1.22092930825532e-11 0.00193550071587018 
1113.7423230974632 1.00514299685782e-11 0.00189632444702556 
1115.7436582109478 8.21713693318891e-12 0.00185753126086952 
1117.7449933244327 6.65656921026738e-12 0.00181913400264971 
1119.7463284379173 5.38427623657062e-12 0.00178114471837635 
1121.747663551402 4.55327414272083e-12 0.00174357467083636 
1123.7489986648866 3.57959976172572e-12 0.00170643435373401 
1125.7503337783712 2.9384878509645e-12 0.0016697335099066 
1127.7516688918558 2.29395220661028e-12 0.00163348114613023 
1129.7530040053405 1.81809906716564e-12 0.00159768555131885 
1131.754339118825 1.52511499562376e-12 0.00156235431392748 
1133.7556742323097 1.30022218546368e-12 0.0015274943400451 
1135.7570093457944 9.69778977648266e-13 0.00149311187109921 
1137.758344459279 7.85269474690669e-13 0.00145921250215681 
1139.7596795727636 6.70138043488815e-13 0.00142580120149258 
1141.7610146862482 5.65447871772917e-13 0.00139288232806307 
1143.7623497997329 4.01914794548505e-13 0.00136045965109575 
1145.7636849132177 3.15443488787186e-13 0.00132853636909885 
1147.7650200267024 2.47133001386329e-13 0.00129711512814467 
1149.766355140187 2.21342323099577e-13 0.00126619804149894 
1151.7676902536716 1.83469614217078e-13 0.00123578670774004 
1153.7690253671562 1.22442328107678e-13 0.00120588223074261 
1155.7703604806409 1.07328183232263e-13 0.00117648523714287 
1157.7716955941255 1.67131079006799e-13 0.00114759589527753 
1159.7730307076101 6.19374639184521e-14 0.00111921393410297 
1161.7743658210948 1.13526907659198e-13 0.00109133866076839 
1163.7757009345794 3.44239241503446e-14 0.00106396897933577 
1165.777036048064 2.96248527737318e-14 0.00103710340726703 
1167.7783711615486 5.76898855372386e-14 0.00101074009489706 
1169.7797062750333 2.06934676460465e-14 0.000984876840382238 
1171.7810413885181 5.86953675154252e-15 0.00095951110968153 
1173.7823765020028 2.04463239712411e-14 0.000934640049676667 
1175.7837116154874 9.75774252990184e-15 0.000910260507376869 
1177.785046728972 6.10713845424237e-15 0.000886369044928513 
1179.7863818424566 8.9769726712461e-16 0.00086296195474328 
1181.7877169559413 -1.37973693324913e-16 0.000840035276122603 
1183.789052069426 4.53062381847257e-15 0.00081758480899423 
1185.7903871829105 3.33794442882637e-16 0.000795606129848909 
1187.7917222963952 5.47514143086722e-16 0.000774094605100295 
1189.7930574098798 1.18300854858684e-14 0.000753045404556616 
1191.7943925233644 6.11592809958237e-15 0.000732453516485315 
1193.795727636849 1.96396456594186e-15 0.000712313759448286 
1195.7970627503337 3.16003714193981e-15 0.000692620795693194 
1197.7983978638185 -4.53524216407603e-16 0.000673369143066679 
1199.7997329773032 2.21050905066706e-15 0.000654553187491473 
1201.8010680907878 7.84704560367093e-16 0.000636167194147096 
1203.8024032042724 2.14895306117674e-15 0.000618205318820001 
1205.803738317757 -1.74149327546005e-15 0.000600661619167725 
1207.8050734312417 2.93160308122615e-15 0.000583530064312488 
1209.8064085447263 2.76275760235031e-15 0.000566804545918459 
1211.807743658211 -1.48686802829337e-18 0.000550478886904936 
1213.8090787716956 1.71324203397142e-15 0.000534546851252461 
1215.8104138851802 1.46194425305886e-15 0.000519002153133794 
1217.8117489986648 1.00678417043921e-15 0.000503838465633741 
1219.8130841121495 1.74699660673385e-15 0.000489049427888931 
1221.814419225634 1.68015250491417e-15 0.000474628654341496 
1223.815754339119 1.71293964884895e-15 0.000460569741805396 
1225.8170894526036 5.44221555048852e-16 0.000446866276318812 
1227.8184245660882 2.14210854307688e-15 0.000433511840221498 
1229.8197596795728 6.53860621946656e-16 0.000420500019250459 
1231.8210947930575 -1.98256739489041e-16 0.000407824407606237 
1233.822429906542 1.10458409262161e-15 0.00039547861518555 
1235.8237650200267 7.7531874493381e-16 0.000383456272140062 
1237.8251001335113 7.37287137516354e-16 0.000371751035039645 
1239.826435246996 3.63623126203343e-16 0.000360356591090681 
1241.8277703604806 3.45375510693384e-16 0.000349266663523551 
1243.8291054739652 6.05750564037171e-16 0.000338475015790265 
1245.8304405874499 -4.44149214726873e-16 0.000327975455228201 
1247.8317757009345 2.35190847021074e-15 0.000317761840002072 
1249.8331108144193 2.8957662175997e-16 0.000307828076331619 
1251.834445927904 4.12849691938215e-16 0.000298168129233898 
1253.8357810413886 2.02037693571729e-16 0.000288776021325142 
1255.8371161548732 4.53262898564422e-16 0.000279645837112773 
1257.8384512683579 4.85536227239291e-16 0.000270771725714773 
1259.8397863818425 2.57344481325177e-16 0.00026214790329082 
1261.8411214953271 3.81656714672571e-16 0.000253768655465686 
1263.8424566088117 2.07849080284518e-16 0.000245628339443347 
1265.8437917222964 9.11598509680827e-17 0.000237721386148036 
1267.845126835781 1.09562176830309e-15 0.000230042301442298 
1269.8464619492656 5.778252755573e-17 0.000222585668799791 
1271.8477970627503 1.50100935524512e-16 0.000215346149513926 
1273.849132176235 3.66469795512452e-17 0.000208318484928119 
1275.8504672897197 -1.85172928791122e-17 0.000201497496805331 
1277.8518024032044 5.94267659477606e-17 0.000194878089244974 
1279.853137516689 -8.49354418334483e-17 0.000188455248343458 
1281.8544726301736 -3.59140233300527e-17 0.000182224043869136 
1283.8558077436583 1.01610397658212e-18 0.000176179629464879 
1285.857142857143 -1.53630488205767e-17 0.000170317242874296 
1287.8584779706275 4.65196268556834e-16 0.000164632206639852 
1289.8598130841121 -8.13006432942005e-17 0.000159119928036813 
1291.8611481975968 3.17966205419238e-17 0.000153775899488213 
1293.8624833110814 -1.09612271285529e-16 0.000148595698258936 
1295.863818424566 -7.07201548249353e-19 0.00014357498657322 
1297.8651535380507 -9.40337757161593e-17 0.00013870951120779 
1299.8664886515353 -6.19284150101549e-17 0.000133995103703497 
1301.8678237650201 -2.11578069861055e-17 0.000129427679476265 
1303.8691588785048 -3.06458447842007e-18 0.000125003237753932 
1305.8704939919894 -1.40221309861947e-17 0.000120717861017238 
1307.871829105474 -5.56312460412668e-17 0.000116567714389865 
1309.8731642189587 5.4781072865583e-17 0.000112549045003048 
1311.8744993324433 -8.65567776334943e-17 0.000108658181514983 
1313.875834445928 -5.46978783532347e-17 0.000104891533297665 
1315.8771695594126 -5.43034663427897e-17 0.000101245589351734 
1317.8785046728972 -3.34820188424729e-17 9.77169181567708e-5 
1319.8798397863818 -8.50026096644491e-17 9.43021662644184e-5 
1321.8811748998664 -2.66621199701555e-17 9.09980573592135e-5 
1323.882510013351 -3.28678318895274e-17 8.78013917460514e-5 
1325.8838451268357 7.59179602216032e-18 8.47090452111756e-5 
1327.8851802403206 -3.89036020300599e-17 8.17179678585241e-5 
1329.8865153538052 -5.55265729470134e-17 7.88251831851046e-5 
1331.8878504672898 -2.86238747584695e-17 7.60277874043066e-5 
1333.8891855807744 -3.8731283148272e-17 7.33229470056313e-5 
1335.890520694259 -2.62643606096213e-17 7.07078999968617e-5 
1337.8918558077437 -1.88319633420823e-17 6.81799528178883e-5 
1339.8931909212283 -1.77936441894995e-17 6.57364798811542e-5 
1341.894526034713 -4.30233417662074e-18 6.33749224076071e-5 
1343.8958611481976 -3.69621073416505e-17 6.10927875556845e-5 
1345.8971962616822 -4.20403705250873e-17 5.88876468940099e-5 
1347.8985313751668 -2.62872463151295e-17 5.67571354207429e-5 
1349.8998664886515 -4.23885885400227e-17 5.46989503075714e-5 
1351.901201602136 -2.58514743556026e-17 5.2710849895649e-5 
1353.9025367156207 -1.48808029142873e-17 5.07906524190173e-5 
1355.9038718291056 -2.15981431908239e-17 4.8936234787783e-5 
1357.9052069425902 -6.69902682888943e-18 4.71455314776996e-5 
1359.9065420560748 -1.27977645945471e-17 4.54165334630521e-5 
1361.9078771695595 -5.43684387066826e-18 4.37472870367383e-5 
1363.909212283044 -1.63235033641131e-17 4.21358922530886e-5 
1365.9105473965287 4.52165649959001e-18 4.05805026509319e-5 
1367.9118825100134 -7.75408434000851e-18 3.90793231978045e-5 
1369.913217623498 2.57592582766199e-18 3.76306096859605e-5 
1371.9145527369826 -1.94336491184966e-17 3.62326673850087e-5 
1373.9158878504672 -9.39944014156185e-18 3.48838502283357e-5 
1375.9172229639519 -6.54941234186656e-18 3.35825594265025e-5 
1377.9185580774365 -1.10833018874104e-17 3.23272422814474e-5 
1379.9198931909211 6.0638251998932e-18 3.11163914975555e-5 
1381.921228304406 -1.36524962564434e-17 2.99485439656511e-5 
1383.9225634178906 -7.8321537390122e-18 2.88222793969013e-5 
1385.9238985313752 -7.46485690711481e-19 2.77362197381103e-5 
1387.9252336448599 -2.85296195173677e-18 2.66890279396187e-5 
1389.9265687583445 -1.83689863723665e-18 2.5679406937895e-5 
1391.9279038718291 1.89710785887197e-18 2.47060987031277e-5 
1393.9292389853138 -9.8215366458908e-19 2.37678830704072e-5 
1395.9305740987984 -5.27060284647642e-18 2.28635773463881e-5 
1397.931909212283 5.4922974779882e-18 2.19920345401236e-5 
1399.9332443257676 -4.4551552027216e-18 2.11521431100508e-5 
1401.9345794392523 -2.37337956879835e-18 2.03428257438058e-5 
1403.935914552737 -1.2029799110528e-17 1.95630383735019e-5 
1405.9372496662215 -4.2426395408276e-18 1.8811769696409e-5 
1407.9385847797064 -9.78579945873541e-18 1.80880397427356e-5 
1409.939919893191 -1.79704912655549e-18 1.73908994644596e-5 
1411.9412550066756 2.11112521400474e-18 1.67194298569694e-5 
1413.9425901201603 -4.56923815756377e-18 1.60727408370481e-5 
1415.943925233645 6.75531282638474e-18 1.54499707927052e-5 
1417.9452603471295 -1.55791593938844e-18 1.48502855113816e-5 
1419.9465954606142 9.13535804626465e-20 1.42728777156448e-5 
1421.9479305740988 1.96689296780444e-18 1.37169660260278e-5 
1423.9492656875834 9.72507521983301e-19 1.31817943881407e-5 
1425.950600801068 1.127215268288e-18 1.26666312890993e-5 
1427.9519359145527 5.00231963564502e-18 1.21707690898793e-5 
1429.9532710280373 1.22161894743662e-18 1.16935232905662e-5 
1431.954606141522 1.14675508850483e-18 1.12342318773696e-5 
1433.9559412550068 -2.00769845354641e-18 1.07922547352778e-5 
1435.9572763684914 5.80128816102489e-19 1.03669729250987e-5 
1437.958611481976 -2.91996650419247e-19 9.9577879407205e-6 
1439.9599465954607 3.21406367884024e-19 9.56412148853066e-6 
1441.9612817089453 -6.92735085544734e-19 9.18541455549446e-6 
1443.96261682243 4.69043731963319e-18 8.82112660035562e-6 
1445.9639519359146 -1.09242741757472e-18 8.47073572855679e-6 
1447.9652870493992 2.27559858743313e-18 8.13373741903927e-6 
1449.9666221628838 6.676814784551e-18 7.80964439555737e-6 
1451.9679572763685 2.45304194072216e-18 7.4979859015254e-6 
1453.969292389853 3.76577121297888e-18 7.19830734131767e-6 
1455.9706275033377 3.96823429205698e-19 6.91016959877042e-6 
1457.9719626168223 1.36595229955761e-18 6.63314876687367e-6 
1459.9732977303072 2.38483358668013e-19 6.36683544238239e-6 
1461.9746328437918 1.63152663448147e-18 6.110834484342e-6 
1463.9759679572765 -1.59241639085125e-20 5.86476436252988e-6 
1465.977303070761 -1.07778609812949e-18 5.62825699128779e-6 
1467.9786381842457 -6.14221040651606e-18 5.40095690445801e-6 
1469.9799732977303 8.85104239174578e-20 5.18252133257214e-6 
1471.981308411215 7.91719339433554e-19 4.97261931657025e-6 
1473.9826435246996 1.35274926871652e-18 4.77093173872819e-6 
1475.9839786381842 1.70671325359759e-18 4.57715062781245e-6 
1477.9853137516689 3.46969752808541e-18 4.39097900787178e-6 
1479.9866488651535 1.18585679242902e-18 4.21213039214397e-6 
1481.987983978638 -6.72330485168061e-19 4.04032852797325e-6 
1483.9893190921227 7.64333053054506e-19 3.87530701893254e-6 
1485.9906542056076 2.0127332293152e-18 3.71680909509914e-6 
1487.9919893190922 -1.39730080556874e-18 3.56458698905914e-6 
1489.9933244325769 -1.3303035238288e-18 3.41840216461242e-6 
1491.9946595460615 2.84347560835101e-18 3.2780243826025e-6 
1493.995994659546 2.53023712517299e-18 3.14323196986289e-6 
1495.9973297730307 7.87297491825098e-19 3.01381122450065e-6 
1497.9986648865154 -9.83666190388572e-20 2.88955617415751e-6 
1500.0 -7.820751440285e-19 2.77026841819394e-6 


==> figures/roc_plot.txt <==
pow-qam pf-qam pd-qam pd-psk 
1.0 7.42512762082716e-370 3.46859154424125e-379 1.934749485735e-381 
3.001335113484646 4.77761554913965e-261 4.00065967902179e-270 2.53723817738617e-272 
5.002670226969292 2.22884263011427e-213 3.17265720185843e-222 2.27238687781396e-224 
7.004005340453938 2.3245593340575e-183 4.80368836568608e-192 3.75170049549541e-194 
9.005340453938585 7.18343859275534e-162 2.36191089631698e-170 2.0482466249547e-172 
11.006675567423231 1.32294115709475e-145 7.43028339522529e-154 7.30550884856025e-156 
13.008010680907876 7.8276569851325e-133 7.67220359625757e-141 8.62717129922989e-143 
15.009345794392523 1.69138820119787e-122 2.72385121084591e-130 3.49303265992397e-132 
17.01068090787717 1.13920309252694e-113 1.96180971030071e-121 2.67008095332719e-123 
19.012016021361816 8.84356493531988e-106 1.51872156327026e-113 2.01141936508032e-115 
21.013351134846463 6.50031598399497e-99 1.6115126492751e-106 2.28268722842245e-108 
23.01468624833111 5.55213777088833e-93 2.19004580801197e-100 3.46902871448203e-102 
25.016021361815753 7.71410021443127e-88 4.96477972413394e-95 8.88983193275458e-97 
27.0173564753004 2.3037356175051e-83 2.4617093084465e-90 5.01245245609791e-92 
29.018691588785046 1.84435438764359e-79 3.32927254116884e-86 7.75101069483667e-88 
31.020026702269693 4.7378151452374e-76 1.46739364346923e-82 3.92737027147883e-84 
33.02136181575434 4.66957562457511e-73 2.442221100753e-79 7.54683970266004e-81 
35.02269692923898 2.74154462858263e-70 1.76773502466594e-76 6.26271748748462e-78 
37.02403204272363 2.45903577859219e-67 7.28160774869861e-74 2.68705185671594e-75 
39.025367156208276 2.33444873682298e-64 3.42313090768971e-71 9.76340056931037e-73 
41.026702269692926 1.32286356954191e-61 2.11577042899638e-68 5.04659459391058e-70 
43.02803738317757 4.28402496971438e-59 9.55895460303505e-66 2.36849346068284e-67 
45.02937249666222 8.27504771252332e-57 2.68556761927073e-63 7.27735028052089e-65 
47.03070761014686 9.96901925321652e-55 4.76895705383372e-61 1.42695698359785e-62 
49.032042723631506 7.79386758793319e-53 5.55295548220857e-59 1.84139429328484e-60 
51.033377837116156 4.09549579738994e-51 4.39115611768616e-57 1.61835332306225e-58 
53.0347129506008 1.49218299170168e-49 2.43366691619852e-55 9.9956305822549e-57 
55.03604806408545 3.87565047451098e-48 9.7230027697273e-54 4.46236474812604e-55 
57.03738317757009 7.35650342202513e-47 2.87196724757993e-52 1.47670778468905e-53 
59.03871829105474 1.04360107047032e-45 6.41667391344811e-51 3.70572502490291e-52 
61.040053404539385 1.12915743101385e-44 1.10708307104701e-49 7.19844780982881e-51 
63.041388518024036 9.49234676611774e-44 1.50307167898484e-48 1.10284754559397e-49 
65.04272363150868 6.30626268576282e-43 1.63381981785673e-47 1.35555228235538e-48 
67.04405874499332 3.36335819396563e-42 1.4445906545192e-46 1.35778567061754e-47 
69.04539385847796 1.46131631916747e-41 1.05429999111037e-45 1.12434970823748e-46 
71.04672897196262 5.24495533260051e-41 6.43815192405961e-45 7.79978190608612e-46 
73.04806408544727 1.5783060062584e-40 3.33139920769269e-44 4.5887972020724e-45 
75.04939919893191 4.10578419543842e-40 1.47806352529883e-43 2.31574645161282e-44 
77.05073431241655 1.10763684978178e-39 5.68582550944331e-43 1.01311263676214e-43 
79.05206942590121 6.39172292333715e-39 1.91704194383084e-42 3.88067539156679e-43 
81.05340453938585 8.55946278914568e-38 5.73815781481243e-42 1.313997704534e-42 
83.0547396528705 1.25810545584183e-36 1.57073821206906e-41 3.97586515097241e-42 
85.05607476635514 1.653535430989e-35 4.47171519693481e-41 1.09872107606266e-41 
87.05740987983978 1.90940215617086e-34 1.98394102294102e-40 3.01618512250521e-41 
89.05874499332444 1.94434227536123e-33 1.67404826882139e-39 1.10416429880116e-40 
91.06008010680908 1.7555160401706e-32 1.74648206239885e-38 7.39289710699659e-40 
93.06141522029372 1.4128469406867e-31 1.74513486307471e-37 6.8773925017737e-39 
95.06275033377837 1.01861675609382e-30 1.58568903691131e-36 6.47149723514576e-38 
97.06408544726301 6.6098012654785e-30 1.30377793229033e-35 5.63021043440989e-37 
99.06542056074767 3.87742987804958e-29 9.72826604864628e-35 4.46581694417945e-36 
101.06675567423231 2.06482454500845e-28 6.61349916699658e-34 3.23222183734576e-35 
103.06809078771695 1.00209870399757e-27 4.11249763494583e-33 2.14182553484409e-34 
105.0694259012016 4.44874690521006e-27 2.34799219717327e-32 1.30416652802922e-33 
107.07076101468625 1.81297317103777e-26 1.2352626162354e-31 7.32293686532728e-33 
109.0720961281709 6.80487549648022e-26 6.00854950098248e-31 3.80456656214723e-32 
111.07343124165554 2.35994217740768e-25 2.71100498929841e-30 1.83477893650139e-31 
113.07476635514018 7.58484802138414e-25 1.13808837684881e-29 8.23839767111608e-31 
115.07610146862483 2.26573544297571e-24 4.4583934970604e-29 3.45413619708057e-30 
117.07743658210948 6.30792741610521e-24 1.63437219289386e-28 1.3560354795526e-29 
119.07877169559413 1.64107662740188e-23 5.6215103807258e-28 4.99779893065752e-29 
121.08010680907877 3.99982856281529e-23 1.81883643721809e-27 1.733611246271e-28 
123.08144192256341 9.1556872079801e-23 5.54926227229026e-27 5.67322790307426e-28 
125.08277703604807 1.97292311218963e-22 1.60028296804092e-26 1.75553365786582e-27 
127.08411214953271 4.01145866956666e-22 4.37176405578919e-26 5.14802588443094e-27 
129.08544726301736 7.71340856113273e-22 1.13385042347213e-25 1.43363034454991e-26 
131.08678237650201 1.40572930698772e-21 2.79768874696811e-25 3.79903533416121e-26 
133.08811748998664 2.43340087986873e-21 6.58051798349875e-25 9.59817640151684e-26 
135.0894526034713 4.00976179875855e-21 1.47835725742193e-24 2.31627325521788e-25 
137.09078771695593 6.30303154253271e-21 3.17811731972903e-24 5.34874309241e-25 
139.0921228304406 9.47200489143442e-21 6.54963298527875e-24 1.18391449140058e-24 
141.09345794392524 1.36376606556343e-20 1.29622414715179e-23 2.51601692696342e-24 
143.09479305740987 1.88539308146822e-20 2.46771299834553e-23 5.14189372942615e-24 
145.09612817089453 2.50845886122947e-20 4.52660769525086e-23 1.01208215525806e-23 
147.09746328437916 3.21928945148238e-20 8.01318403860949e-23 1.92147535820928e-23 
149.09879839786382 3.99481354666669e-20 1.37107414331225e-22 3.52371798636799e-23 
151.10013351134847 4.8049134525268e-20 2.27085742164984e-22 6.25049490039783e-23 
153.1014686248331 5.61604771521789e-20 3.64604694262455e-22 1.07387590961899e-22 
155.10280373831776 6.39540262883985e-20 5.68289948714391e-22 1.78928919329837e-22 
157.10413885180242 7.11472796212939e-20 8.6104728944885e-22 2.89491473720157e-22 
159.10547396528705 7.75314545008497e-20 1.26990125493921e-21 4.55349102286176e-22 
161.1068090787717 8.29852495245474e-20 1.82540191988858e-21 6.97131601795111e-22 
163.10814419225633 8.74739128492011e-20 2.56056492190664e-21 1.0400134598321e-21 
165.109479305741 9.10364061762996e-20 3.50936653324494e-21 1.51354151270751e-21 
167.11081441922565 9.37653229322999e-20 4.70487707422885e-21 2.15101701517395e-21 
169.11214953271028 9.57845844001454e-20 6.17717197309798e-21 2.98838647609983e-21 
171.11348464619493 9.72290752390531e-20 7.95120043753958e-21 4.06264931371953e-21 
173.11481975967956 9.82288417647094e-20 1.00448097046609e-20 5.40985220087169e-21 
175.11615487316422 9.88988402226811e-20 1.24671149066117e-20 7.06280081413922e-21 
177.11748998664888 9.93339101337501e-20 1.52173720303255e-20 9.04866975726412e-21 
179.1188251001335 9.96078544096634e-20 1.82844596536313e-20 1.13867220547526e-20 
181.12016021361816 9.9775225714289e-20 2.16470122946347e-20 1.40863550352653e-20 
183.1214953271028 9.98745151904059e-20 2.52741835819862e-20 1.71456678731269e-20 
185.12283044058745 9.99317430321252e-20 2.91269596664998e-20 2.05507000653597e-20 
187.1241655540721 9.99638103736878e-20 3.31598989830452e-20 2.42754259978124e-20 
189.12550066755674 9.99812899503945e-20 3.73231474986447e-20 2.82825173539599e-20 
191.1268357810414 9.99905638826447e-20 4.15645698833323e-20 3.25248122445563e-20 
193.12817089452602 9.99953557720142e-20 4.58318449907735e-20 3.6947366691589e-20 
195.12950600801068 9.99977684354344e-20 5.00743951676654e-20 4.14899175422702e-20 
197.13084112149534 9.99989527410095e-20 5.42450487666382e-20 4.60895601695876e-20 
199.13217623497997 9.99995198034769e-20 5.83013691836029e-20 5.06834404118183e-20 
201.13351134846462 9.99997847842901e-20 6.22066176175176e-20 5.5211276189852e-20 
203.13484646194928 9.99999056837358e-20 6.5930347293483e-20 5.9617555974473e-20 
205.1361815754339 9.99999595682911e-20 6.94486519184275e-20 6.38533032977987e-20 
207.13751668891857 9.99999830393371e-20 7.27441095497624e-20 6.78773429808261e-20 
209.1388518024032 9.99999930351751e-20 7.58054746807701e-20 7.1657050293211e-20 
211.14018691588785 9.99999971992092e-20 7.86271767203835e-20 7.51686045231755e-20 
213.1415220293725 9.99999988967039e-20 8.12086831692193e-20 7.83968004390292e-20 
215.14285714285714 9.99999995740833e-20 8.35537818989107e-20 8.13344933455346e-20 
217.1441922563418 9.99999998389602e-20 8.56698302999335e-20 8.39817656793726e-20 
219.14552736982643 9.99999999400907e-20 8.75670108499113e-20 8.63449062080427e-20 
221.14686248331108 9.99999999782608e-20 8.92576238637159e-20 8.84352884794784e-20 
223.14819759679574 9.99999999925371e-20 9.0755439590356e-20 9.02682251822875e-20 
225.14953271028037 9.99999999978929e-20 9.20751239644353e-20 9.1861861567457e-20 
227.15086782376503 9.99999999986241e-20 9.32317455384588e-20 9.32361559481435e-20 
229.15220293724965 1.00000000000698e-19 9.42403655781044e-20 9.44119801238955e-20 
231.1535380507343 9.99999999982458e-20 9.51157090213217e-20 9.54103585710306e-20 
233.15487316421897 9.99999999998693e-20 9.58719109123296e-20 9.62518532000314e-20 
235.1562082777036 9.99999999990319e-20 9.65223308893747e-20 9.69560908294061e-20 
237.15754339118826 9.99999999996696e-20 9.70794271644224e-20 9.75414233779589e-20 
239.1588785046729 9.99999999990745e-20 9.75546810060822e-20 9.80247060121448e-20 
241.16021361815754 9.99999999997349e-20 9.79585628532666e-20 9.84211758217728e-20 
243.1615487316422 1.00000000002823e-19 9.83005316901972e-20 9.87444126661366e-20 
245.16288384512683 9.99999999994209e-20 9.85890600702421e-20 9.90063642329467e-20 
247.16421895861149 9.9999999999389e-20 9.88316780769706e-20 9.92174186951547e-20 
249.16555407209614 1.00000000002894e-19 9.90350304691401e-20 9.93865102875242e-20 
251.16688918558077 9.99999999944438e-20 9.92049422099342e-20 9.95212453648179e-20 
253.16822429906543 1.00000000012951e-19 9.93464884827888e-20 9.96280388185296e-20 
255.16955941255006 9.9999999994414e-20 9.94640661188637e-20 9.97122529532605e-20 
257.1708945260347 9.99999999987751e-20 9.95614640907576e-20 9.97783329481867e-20 
259.17222963951934 1.00000000022902e-19 9.96419313486973e-20 9.98299347870409e-20 
261.17356475300403 9.99999999866939e-20 9.97082408059198e-20 9.98700430111073e-20 
263.17489986648866 9.99999999907626e-20 9.97627487044102e-20 9.99010768275966e-20 
265.1762349799733 1.00000000051587e-19 9.98074489355264e-20 9.99249840153835e-20 
267.177570093458 1.00000000071227e-19 9.98440221565792e-20 9.99433227398812e-20 
269.1789052069426 9.99999999897629e-20 9.98738797438037e-20 9.99573318548842e-20 
271.18024032042723 9.99999998787009e-20 9.98982027671542e-20 9.9967990568587e-20 
273.18157543391186 9.99999999113899e-20 9.99179762590088e-20 9.99760685148008e-20 
275.18291054739655 1.00000000054738e-19 9.99340191392842e-20 9.99821673500866e-20 
277.1842456608812 1.00000000017771e-19 9.99470101575937e-20 9.99867549813718e-20 
279.1855807743658 9.99999999434909e-20 9.99575102563354e-20 9.9990193488957e-20 
281.1869158878505 9.99999999239526e-20 9.99659817315937e-20 9.99927617183469e-20 
283.1882510013351 1.00000000121294e-19 9.99728045713248e-20 9.99946734238597e-20 
285.18958611481975 1.00000000449775e-19 9.99782903186366e-20 9.99960917340963e-20 
287.19092122830443 1.00000000149753e-19 9.99826937706367e-20 9.99971406045309e-20 
289.19225634178906 1.00000000028294e-19 9.99862228391687e-20 9.99979138377534e-20 
291.1935914552737 1.00000000316769e-19 9.99890467841099e-20 9.99984821289831e-20 
293.1949265687583 1.00000000107232e-19 9.99913031132867e-20 9.99988985561886e-20 
295.196261682243 9.99999993624596e-20 9.99931033038061e-20 9.99992028186862e-20 
297.19759679572763 1.00000000253795e-19 9.9994537539542e-20 9.99994244984721e-20 
299.19893190921226 9.99999991195311e-20 9.99956786563958e-20 9.99995855678903e-20 
301.20026702269695 9.99999981550534e-20 9.99965853427758e-20 9.99997022810265e-20 
303.2016021361816 1.00000000732214e-19 9.99973048331186e-20 9.99997866311818e-20 
305.2029372496662 1.00000000555602e-19 9.99978750639367e-20 9.99998474409433e-20 
307.2042723631509 1.00000000434636e-19 9.99983264334482e-20 9.99998911634064e-20 
309.2056074766355 9.99999970584426e-20 9.99986832994698e-20 9.99999225296273e-20 
311.20694259012015 1.0000000200268e-19 9.99989651268547e-20 9.9999944973254e-20 
313.20827770360484 9.999999891984e-20 9.99991874285233e-20 9.99999609948766e-20 
315.20961281708946 1.00000001387657e-19 9.99993626300379e-20 9.99999724214489e-20 
317.2109479305741 9.99999980392887e-20 9.99995004841202e-20 9.99999805261692e-20 
319.2122830440587 9.99999955658088e-20 9.99996089090303e-20 9.99999862857346e-20 
321.2136181575434 9.99999981945979e-20 9.99996940773678e-20 9.99999903595881e-20 
323.21495327102804 9.99999986628025e-20 9.99997609684027e-20 9.99999932615898e-20 
325.21628838451267 9.99999968230829e-20 9.99998132895481e-20 9.99999952635691e-20 
327.21762349799735 1.00000005091807e-19 9.99998543527783e-20 9.99999966892115e-20 
329.218958611482 9.99999916813846e-20 9.99998864007258e-20 9.99999976746883e-20 
331.2202937249666 1.00000007505586e-19 9.99999115308955e-20 9.99999983753098e-20 
333.2216288384513 1.00000003186528e-19 9.99999311981271e-20 9.9999998904241e-20 
335.2229639519359 9.99999760628986e-20 9.99999463751369e-20 9.99999992110516e-20 
337.22429906542055 9.99999808631008e-20 9.99999583658759e-20 9.9999999484395e-20 
339.2256341789052 9.99999873103994e-20 9.9999967681768e-20 9.99999996239243e-20 
341.22696929238987 9.99999854792999e-20 9.99999749707574e-20 9.99999997643336e-20 
343.2283044058745 9.99999816713883e-20 9.99999802075788e-20 9.99999996947459e-20 
345.2296395193591 9.99999838505212e-20 9.99999849865497e-20 9.99999999027395e-20 
347.2309746328438 9.99999787889986e-20 9.99999881177789e-20 9.99999998219988e-20 
349.23230974632844 1.00000000995525e-19 9.9999990937058e-20 9.99999999205342e-20 
351.23364485981307 9.99999854332519e-20 9.99999932389312e-20 1.00000000131497e-19 
353.23497997329775 1.00000049107394e-19 9.99999946315555e-20 1.00000000003334e-19 
355.2363150867824 1.00000182341161e-19 9.99999963678105e-20 1.00000000199261e-19 
357.237650200267 1.00000305074421e-19 9.99999969086982e-20 9.99999999194362e-20 
359.2389853137517 1.00000491254064e-19 9.99999976791625e-20 1.00000000072983e-19 
361.2403204272363 1.00000859250671e-19 9.99999972628644e-20 9.99999996381616e-20 
363.24165554072096 1.00001731402981e-19 9.99999991937009e-20 1.00000000271719e-19 
365.2429906542056 1.00003525323856e-19 9.9999999251914e-20 1.00000000140313e-19 
367.24432576769027 1.00006666414089e-19 9.99999987941731e-20 9.99999998076689e-20 
369.2456608811749 1.00013280845016e-19 1.00000000808844e-19 1.0000000077354e-19 
371.2469959946595 1.00026083899972e-19 1.00000000696319e-19 1.00000000481614e-19 
373.2483311081442 1.00050128408081e-19 9.99999993671755e-20 9.99999998353792e-20 
375.24966622162884 1.00096627057095e-19 9.99999990136103e-20 9.99999993853592e-20 
377.2510013351135 1.00184855728265e-19 9.99999987086509e-20 9.99999993496516e-20 
379.25233644859816 1.00351226998905e-19 1.00000003088945e-19 1.00000001453437e-19 
381.2536715620828 1.00662982217971e-19 9.99999997141003e-20 1.00000000152848e-19 
383.2550066755674 1.01244235292e-19 1.00000002364758e-19 1.00000000711738e-19 
385.25634178905204 1.02317469670971e-19 9.9999998997422e-20 9.9999999448066e-20 
387.25767690253673 1.04290311317928e-19 9.999999683706e-20 9.99999978763982e-20 
389.25901201602136 1.07892127510673e-19 1.00000000335087e-19 9.99999997608135e-20 
391.260347129506 1.14426937957614e-19 1.00000000308718e-19 9.99999989094119e-20 
393.2616822429907 1.26206863792729e-19 1.00000007155888e-19 1.00000000613607e-19 
395.2630173564753 1.47314724833031e-19 1.00000009269491e-19 1.00000000190198e-19 
397.26435246995993 1.84897786841442e-19 1.00000029293444e-19 1.00000004332551e-19 
399.2656875834446 2.51409238192396e-19 1.00000037998788e-19 9.99999985571415e-20 
401.26702269692925 3.6842079302744e-19 1.00000073585523e-19 9.99999979125185e-20 
403.2683578104139 5.73037689033822e-19 1.00000150038474e-19 1.00000004795752e-19 
405.26969292389856 9.28741329259514e-19 1.0000027706135e-19 1.00000010702863e-19 
407.2710280373832 1.54346991275164e-18 1.00000497226528e-19 1.0000001831185e-19 
409.2723631508678 2.59976115770678e-18 1.00000873299361e-19 1.00000018010415e-19 
411.27369826435245 4.40435824346558e-18 1.00001594224072e-19 1.00000049355031e-19 
413.27503337783713 7.46992439555194e-18 1.00002841079283e-19 1.00000079249586e-19 
415.27636849132176 1.26483726004684e-17 1.00005033978818e-19 1.00000140454858e-19 
417.2777036048064 2.13472790056074e-17 1.00008910139172e-19 1.00000252065581e-19 
419.2790387182911 3.58796202546724e-17 1.00015712668878e-19 1.00000470030741e-19 
421.2803738317757 6.00248621726626e-17 1.00027435727965e-19 1.00000808090504e-19 
423.28170894526033 9.99252034658543e-17 1.00047770463489e-19 1.0000143903739e-19 
425.283044058745 1.65508089637734e-16 1.00082655459781e-19 1.00002494403988e-19 
427.28437917222965 2.72733619896829e-16 1.00142351165685e-19 1.00004344401841e-19 
429.2857142857143 4.47122675240464e-16 1.00243986358818e-19 1.00007568844883e-19 
431.28704939919896 7.2926914665917e-16 1.00415875110812e-19 1.00013013768785e-19 
433.2883845126836 1.18340785589774e-15 1.00705426895273e-19 1.00022322762043e-19 
435.2897196261682 1.91064683365376e-15 1.01190713605011e-19 1.00038147238033e-19 
437.29105473965285 3.06933019086812e-15 1.01999996777256e-19 1.00064840358211e-19 
439.29238985313754 4.90615925370591e-15 1.03342795676207e-19 1.00109576025366e-19 
441.29372496662216 7.80357646662897e-15 1.05560437752855e-19 1.00184409398545e-19 
443.2950600801068 1.23514645344339e-14 1.09205180811305e-19 1.00308806740337e-19 
445.2963951935915 1.94551737791966e-14 1.15167114488386e-19 1.0051476271905e-19 
447.2977303070761 3.04973772685696e-14 1.24873765080083e-19 1.00854101785055e-19 
449.29906542056074 4.75794551499987e-14 1.40603682827029e-19 1.0141070117007e-19 
451.3004005340454 7.38796165151347e-14 1.65976963815398e-19 1.02319284430597e-19 
453.30173564753005 1.1418168063455e-13 2.06719558729618e-19 1.03796044197786e-19 
455.3030707610147 1.75651979358451e-13 2.71844617544896e-19 1.0618511686634e-19 
457.3044058744993 2.68975344575833e-13 3.75478517849821e-19 1.10033177384799e-19 
459.305740987984 4.10008114590114e-13 5.3966062337214e-19 1.16204066054274e-19 
461.3070761014686 6.22172196511981e-13 7.98623333836475e-19 1.26056803215577e-19 
463.30841121495325 9.39905477945749e-13 1.20530378120762e-18 1.4171995414773e-19 
465.30974632843794 1.41361226588211e-12 1.84120948472686e-18 1.66514021716673e-19 
467.31108144192257 2.11673211255234e-12 2.83129155190787e-18 2.05595103683871e-19 
469.3124165554072 3.15578666259092e-12 4.36628554387439e-18 2.66937702304742e-19 
471.3137516688919 4.68459452658201e-12 6.73610503690231e-18 3.62821550691212e-19 
473.3150867823765 6.92429083848778e-12 1.03795616247782e-17 5.12078496590486e-19 
475.31642189586114 1.01913934015196e-11 1.59580665712797e-17 7.43468263566887e-19 
477.3177570093458 1.49369772421506e-11 2.44644381712698e-17 1.10073556325969e-18 
479.31909212283045 2.18011018784683e-11 3.7382843110469e-17 1.65014531145431e-18 
481.3204272363151 3.1688102288196e-11 5.69229608224956e-17 2.49167420610304e-18 
483.3217623497997 4.58702869454061e-11 8.63613948202221e-17 3.77556088531681e-18 
485.3230974632844 6.61301040375636e-11 1.30537442478232e-16 5.72668579369566e-18 
487.324432576769 9.49542562570157e-11 1.96570100446936e-16 8.68033656019522e-18 
489.32576769025366 1.35797550580568e-10 2.9489090953888e-16 1.31344757729629e-17 
491.32710280373834 1.93440015029798e-10 4.40725875010336e-16 1.98258288671121e-17 
493.32843791722297 2.74468188379405e-10 6.56213369391494e-16 2.98402100422264e-17 
495.3297730307076 3.87921004524663e-10 9.73419176917625e-16 4.47718931614745e-17 
497.3311081441923 5.4615292652684e-10 1.43861214872353e-15 6.69529495266044e-17 
499.3324432576769 7.65982533052682e-10 2.11830428953648e-15 9.97820160668833e-17 
501.33377837116154 1.07021462626273e-9 3.10775101849786e-15 1.48193871058891e-16 
503.3351134846462 1.48964897096642e-9 4.54286853767689e-15 2.19327587257876e-16 
505.33644859813086 2.0657203058223e-9 6.61687957722373e-15 3.23473815850343e-16 
507.3377837116155 2.8539537748778e-9 9.60347718738208e-15 4.75412840136058e-16 
509.3391188251001 3.92846932109013e-9 1.38889404509812e-14 6.96297819856778e-16 
511.3404539385848 5.38782946816206e-9 2.00164989608713e-14 1.01629583141233e-15 
513.3417890520694 7.36260075490806e-9 2.87473955548632e-14 1.47827845007374e-15 
515.3431241655541 1.00250911942422e-8 4.1144630695353e-14 2.14296081949152e-15 
517.3444592790387 1.36018410188218e-8 5.86874030303034e-14 3.09603251684522e-15 
519.3457943925233 1.83895800623348e-8 8.34269449904633e-14 4.45801803414115e-15 
521.3471295060081 2.47755338648604e-8 1.18197980737401e-13 6.3978645299731e-15 
523.3484646194927 3.32631617434445e-8 1.66904659756996e-13 9.15160197646142e-15 
525.3497997329773 4.45046518509537e-8 2.34905858670221e-13 1.30478821404893e-14 
527.351134846462 5.93417858901818e-8 3.29532601263088e-13 1.85428146667471e-14 
529.3524699599466 7.88571300799681e-8 4.60780531787262e-13 2.62673262138559e-14 
531.3538050734312 1.04437910653696e-7 6.42233529702037e-13 3.70913306515852e-14 
533.355140186916 1.37855411402277e-7 8.92291484795413e-13 5.22103927137561e-14 
535.3564753004006 1.81363280394152e-7 1.23579695464493e-12 7.32623869213669e-14 
537.3578104138852 2.37818784052125e-7 1.70618316826002e-12 1.02484025734415e-13 
539.3591455273698 3.10831789920656e-7 2.3483011486998e-12 1.42920207442397e-13 
541.3604806408545 4.04947115261338e-7 3.22212853904933e-12 1.98703115306122e-13 
543.3618157543391 5.25866863917479e-7 4.40761935464767e-12 2.75423127958482e-13 
545.3631508678237 6.80720490561527e-7 6.01102526966494e-12 3.80620199894242e-13 
547.3644859813085 8.78391544826246e-7 8.17310863228972e-12 5.24432805068113e-13 
549.3658210947931 1.12991169619479e-6 1.10797795354206e-11 7.20452317476059e-13 
551.3671562082777 1.44893349567902e-6 1.49758290571545e-11 9.86844409780753e-13 
553.3684913217623 1.85229643708692e-6 2.01826044744178e-11 1.34781643158273e-12 
555.369826435247 2.36070116044421e-6 2.71206873997347e-11 1.83553169911523e-12 
557.3711615487316 2.9995100052699e-6 3.63389012460987e-11 2.49259931333092e-12 
559.3724966622163 3.79969372370447e-6 4.85513009496586e-11 3.37530285792295e-12 
561.373831775701 4.79894698496726e-6 6.46841982019335e-11 4.55777489055961e-12 
563.3751668891856 6.04299744284435e-6 8.59357643570804e-11 6.13737835304179e-12 
565.3765020026702 7.5871363686272e-6 1.13851348701684e-10 8.24162365440709e-12 
567.3778371161549 9.49800134068614e-6 1.5041837217993e-10 1.10370338436575e-11 
569.3791722296395 1.1855644581814e-5 1.98185530666937e-10 1.47404738343572e-11 
571.3805073431241 1.47559232593533e-5 2.6041209511495e-10 1.96335871959475e-11 
573.3818424566089 1.83132514813204e-5 3.41254361639232e-10 2.60811406777376e-11 
575.3831775700935 2.26637559865913e-5 4.45997819859014e-10 3.45542685311432e-11 
577.3845126835781 2.79688807949362e-5 5.81345416453483e-10 4.56598429265165e-11 
579.3858477970628 3.44194882089631e-5 7.55774442235075e-10 6.01774818718027e-11 
581.3871829105474 4.22405061413891e-5 9.79977121542546e-10 7.91060518440512e-11 
583.388518024032 5.1696173005956e-5 1.26740299640116e-9 1.03721941172853e-10 
585.3898531375166 6.30959332452256e-5 1.63492474772329e-9 1.35651884244785e-10 
587.3911882510014 7.68010366653501e-5 2.10365326172997e-9 1.7696372409852e-10 
589.392523364486 9.32318950529877e-5 2.69993262473585e-9 2.30279227713797e-10 
591.3938584779706 0.000112876247880813 3.45655141318752e-9 2.98913938062504e-10 
593.3951935914553 0.000136298187662398 4.41421325119683e-9 3.87050082387121e-10 
595.3965287049399 0.000164148090891627 5.62331726047911e-9 4.99949786651229e-10 
597.3978638184245 0.000197173498086513 7.14610785868997e-9 6.4421730399407e-10 
599.3991989319093 0.000236230976646448 9.05926352817737e-9 8.28120684550417e-10 
601.4005340453939 0.000282298997891679 1.14570058274244e-8 1.06198534173777e-9 
603.4018691588785 0.000336491845084085 1.44548232390945e-8 1.3586743466367e-9 
605.4032042723632 0.000400074561586218 1.81939196139157e-8 1.73417306661861e-9 
607.4045393858478 0.000474478933311869 2.28465141878808e-8 2.20829901105259e-9 
609.4058744993324 0.000561320488581208 2.86221396217609e-8 2.80556152524668e-9 
611.407209612817 0.000662416474604186 3.57751064613673e-8 3.55620035550094e-9 
613.4085447263018 0.000779804760341844 4.46133270690666e-8 4.4974371770271e-9 
615.4098798397864 0.000915763588849754 5.55087196755048e-8 5.67498001627782e-9 
617.411214953271 0.00107283208108708 6.89094439571536e-8 7.14482721865865e-9 
619.4125500667557 0.00125383137446732 8.5354253750995e-8 8.97542530718257e-9 
621.4138851802403 0.00146188624769742 1.05489290356684e-7 1.125024387328e-8 
623.4152202937249 0.00170044706477543 1.3008768162032e-7 1.40708406597876e-8 
625.4165554072097 0.00197331183520842 1.60072357861106e-7 1.7560501372671e-8 
627.4178905206943 0.00228464817987825 1.96542545880861e-7 2.18685516426414e-8 
629.4192256341789 0.00263901493487699 2.40804457026432e-7 2.71754530950133e-8 
631.4205607476636 0.00304138313666656 2.94406744615853e-7 3.36988118544239e-8 
633.4218958611482 0.00349715606970876 3.59181370317525e-7 4.17004461617001e-8 
635.4232309746328 0.00401218806983064 4.37290588096392e-7 5.14946803008666e-8 
637.4245660881174 0.00459280172173745 5.31280828429366e-7 6.34580549303733e-8 
639.4259012016022 0.00524580310619013 6.44144344480786e-7 7.80406693176266e-8 
641.4272363150868 0.0059784947056936 7.79389565727906e-7 9.57793991401387e-8 
643.4285714285714 0.00679868558016609 9.41121193068803e-7 1.17313264611722e-7 
645.4299065420561 0.00771469843342179 1.13413116250184e-6 1.43401257859612e-7 
647.4312416555407 0.00873537314463079 1.36400170152074e-6 1.74942976036511e-7 
649.4325767690253 0.00987006643058481 1.63722180336098e-6 2.13002447557865e-7 
651.4339118825101 0.0111286471776277 1.96131854820907e-6 2.58835583560107e-7 
653.4352469959947 0.0125214871507726 2.34500480727255e-6 3.13921735032979e-7 
655.4365821094793 0.014059446713741 2.79834497390705e-6 3.79999888518666e-7 
657.437917222964 0.0157538552411941 3.33294047543702e-6 4.59110089458696e-7 
659.4392523364486 0.0176164859596166 3.96213692855078e-6 5.53640743119117e-7 
661.4405874499332 0.0196595250290182 4.70125490910851e-6 6.66382507242476e-7 
663.4419225634178 0.0218955345917531 5.56784641281611e-6 8.0058955970873e-7 
665.4432576769026 0.0243374097749006 6.58197918416373e-6 9.60049097260572e-7 
667.4445927903872 0.02699832958039 7.76655118779916e-6 1.1491599982367e-6 
669.4459279038718 0.0298917015534995 9.14763758431448e-6 1.37302166304277e-6 
671.4472630173565 0.0330311005038401 1.07548726527507e-5 1.63753413054506e-6 
673.4485981308411 0.036430201320638 1.26218691705753e-5 1.9495106561112e-6 
675.4499332443257 0.0401027061355987 1.47866778171992e-5 2.31680402796307e-6 
677.4512683578104 0.0440622662316531 1.72922892089675e-5 2.74844799120256e-6 
679.4526034712951 0.0483223990544969 2.01871811949306e-5 3.25481524468681e-6 
681.4539385847797 0.0528964007412191 2.35259140484583e-5 3.84779357154002e-6 
683.4552736982644 0.0577972550031699 2.73697761703895e-5 4.54098176185195e-6 
685.456608811749 0.0630375386965487 3.17874828787014e-5 5.34990708202867e-6 
687.4579439252336 0.0686293248733215 3.68559307889269e-5 6.29226614192574e-6 
689.4592790387183 0.0745840844208088 4.26610101968563e-5 7.38819110263773e-6 
691.460614152203 0.0809125866373024 4.92984777433968e-5 8.66054325925978e-6 
693.4619492656876 0.0876248000436346 5.68748914848608e-5 1.01352361167297e-5 
695.4632843791723 0.0947297939724486 6.55086102975424e-5 1.18415901575245e-5 
697.4646194926569 0.102235642425795 7.53308593120238e-5 1.38127215690434e-5 
699.4659546061415 0.110149330861906 8.64868628123471e-5 1.6085967265685e-5 
701.4672897196261 0.118476666570005 9.91370457232538e-5 1.87033485868693e-5 
703.4686248331108 0.12722219459134 0.000113458304466425 2.17120760968528e-5 
705.4699599465955 0.136389118973396 0.000129645347583469 2.51650979348034e-5 
707.4712950600801 0.14597923130088 0.000147912106099341 2.91216941742505e-5 
709.4726301735648 0.155992846643706 0.000168493213134498 3.36481196419697e-5 
711.4739652870494 0.166428748400611 0.00019164555177389 3.88182976207062e-5 
713.475300400534 0.177284142020201 0.000217649869666462 4.47145668060501e-5 
715.4766355140187 0.188554619490267 0.000246812458240604 5.14284838210733e-5 
717.4779706275034 0.200234133537835 0.000279466893835504 5.90616834897165e-5 
719.479305740988 0.212314983538875 0.00031597583738339 6.77267989464763e-5 
721.4806408544727 0.224787812751052 0.000356732888633187 7.75484435082819e-5 
723.4819759679573 0.237641617170168 0.000402164490208235 8.86642560490715e-5 
725.4833110814419 0.250863766646101 0.000452731876076638 0.000101226011403605 
727.4846461949265 0.264440037259375 0.000508933058297796 0.000115400797082006 
729.4859813084112 0.278354656267858 0.000571304845170429 0.000131372257292294 
731.4873164218959 0.292590357936311 0.000640424883174168 0.000149341904957336 
733.4886515353805 0.307128451259097 0.000716913714348003 0.00016953050206276 
735.4899866488652 0.321948897702289 0.000801436840053695 0.000192179508278452 
737.4913217623498 0.33703039981456 0.000894706781312178 0.000217552597406283 
739.4926568758344 0.352350498696479 0.000997485125263758 0.000245937240705415 
741.493991989319 0.36788568063757 0.00111058454660598 0.000277646355720648 
743.4953271028038 0.383611491120236 0.00123487079225295 0.000313020018642144 
745.4966622162884 0.399502655763792 0.00137126461687608 0.000352427237785001 
747.497997329773 0.415533207260722 0.00152074365647941 0.000396267785070278 
749.4993324432577 0.431676616654856 0.00168434422663207 0.000444974081890634 
751.5006675567423 0.447905928226185 0.00186316303166256 0.000499013135065481 
753.502002670227 0.4641938970459 0.00205835877070401 0.000558888517925356 
755.5033377837116 0.480513127405086 0.00227115362626719 0.000625142390978095 
757.5046728971963 0.496836211564383 0.00250283462087022 0.000698357555824546 
759.506008010681 0.513135866882715 0.0027547548270811 0.000779159535381756 
761.5073431241656 0.529385071319298 0.00302833441646278 0.00086821867277747 
763.5086782376502 0.545557195952138 0.00332506153293549 0.000966252240544466 
765.5100133511348 0.561626130832496 0.0036464929763095 0.00107402655106174 
767.5113484646195 0.577566409031467 0.00399425468208885 0.0011923590586789 
769.5126835781041 0.593353321119391 0.00437004198401214 0.00132212044297735 
771.5140186915888 0.608963024921739 0.00477561964644811 0.00146423666236054 
773.5153538050735 0.624372645641659 0.00521282165420968 0.00161969096636471 
775.5166889185581 0.639560369400199 0.00568355074833303 0.00178952585446911 
777.5180240320427 0.654505525917794 0.00618977769705305 0.00197484496893094 
779.5193591455273 0.669188662833953 0.00673354029223234 0.00217681490835773 
781.520694259012 0.683591610498668 0.00731694206258386 0.00239666694862555 
783.5220293724967 0.697697535477485 0.00794215069606644 0.00263569865722928 
785.5233644859813 0.711490985100409 0.00861139616527255 0.00289527538687022 
787.524699599466 0.724957921807594 0.00932696855072474 0.00317683163401673 
789.5260347129506 0.738085747264794 0.0100912155585952 0.0034818722478574 
791.5273698264352 0.750863314082047 0.0109065397306542 0.00381197347514699 
793.5287049399199 0.76328093527115 0.0117753953459739 0.00416878382648404 
795.5300400534045 0.775330373236681 0.0127002850152652 0.00455402474961177 
797.5313751668892 0.787004829766399 0.0136837559705446 0.00496949109562653 
799.5327102803739 0.798298923521318 0.0147283960543192 0.00541705136429735 
801.5340453938585 0.809208656832255 0.0158368294142188 0.00589864771514508 
803.5353805073431 0.819731383351263 0.0170117119106379 0.00641629573129179 
805.5367156208277 0.829865757687048 0.018255726246597 0.00697208392409568 
807.5380507343124 0.839611691546285 0.0195715768307348 0.00756817296677066 
809.5393858477971 0.848970290624016 0.0209619843857889 0.00820679464664805 
811.5407209612817 0.857943801589075 0.0224296803168518 0.0088902505260481 
813.5420560747664 0.866535542776179 0.0239774008545944 0.00962091030315273 
815.543391188251 0.87474983927873 0.0256078809909409 0.0104012098654912 
817.5447263017356 0.882591949953268 0.0273238482251224 0.0112336490290475 
819.5460614152203 0.890067998003471 0.0291280161402411 0.0121207889587038 
821.5473965287049 0.897184898154645 0.0310230778309466 0.0130652492654615 
823.5487316421896 0.903950276761378 0.0330116992043846 0.0140697047786816 
825.5500667556743 0.910372405366866 0.0350965121774315 0.0151368819921284 
827.5514018691589 0.916460122569545 0.0372801077939593 0.0162695551849316 
829.5527369826435 0.922222761464764 0.0395650292871051 0.0174705422194083 
831.5540720961282 0.927670081796486 0.0419537651111813 0.0187427000197614 
833.5554072096128 0.932812195288744 0.0444487419698004 0.0200889197377431 
835.5567423230975 0.937659504615557 0.0470523178655557 0.0215121216117499 
837.5580774365822 0.942222636338891 0.0497667751980242 0.0230152495288607 
839.5594125500668 0.946512378269891 0.0525943139363454 0.0246012653007177 
841.5607476635514 0.950539624474695 0.0555370448925828 0.0262731426648968 
843.562082777036 0.954315319260149 0.0585969831221592 0.0280338610257233 
845.5634178905207 0.957850404835434 0.0617760414768658 0.0298863989515139 
847.5647530040053 0.961155776045952 0.0650760243358654 0.0318337274430902 
849.56608811749 0.964242234549237 0.0684986215393288 0.033878802994306 
851.5674232309747 0.967120450464421 0.0720454025483124 0.036024560463177 
853.5687583444593 0.969800924872645 0.0757178108540998 0.0382739057760489 
855.5700934579439 0.972293958172446 0.0795171586590965 0.0406297084866855 
857.5714285714286 0.974609620519486 0.0834446218495579 0.0430947942148086 
859.5727636849132 0.97675772675406 0.0875012352806187 0.0456719369886095 
861.5740987983979 0.978747815269899 0.0916878883913408 0.048363851517266 
863.5754339118826 0.980589128704935 0.0960053211669758 0.0511731854197034 
865.5767690253672 0.982290598588937 0.100454120463928 0.0541025114386757 
867.5781041388518 0.983860833738547 0.105034716711296 0.0571543196650034 
869.5794392523364 0.98530811065671 0.109747381001294 0.0603310098046467 
871.5807743658211 0.986640365621163 0.114592222579376 0.0636348835132274 
873.5821094793057 0.98786519258652 0.119569186742785 0.0670681368292833 
875.5834445927904 0.988989839309605 0.124678053155079 0.0706328527348591 
877.5847797062751 0.990021208048345 0.129918434582051 0.0743309938717112 
879.5861148197597 0.99096585771912 0.135289776052818 0.0781643954416485 
881.5874499332443 0.991830007752476 0.140791354448145 0.082134758319652 
883.588785046729 0.992619542463207 0.146422278516355 0.0862436424058772 
885.5901201602136 0.993340019023838 0.152181489315467 0.0904924602454529 
887.5914552736982 0.993996673783179 0.158067761078501 0.0948824709395922 
889.592790387183 0.994594431897203 0.164079702497148 0.0994147743742977 
891.5941255006676 0.995137916856612 0.1702157584177 0.104090305791502 
893.5954606141522 0.99563145977526 0.176474211941289 0.108909830722012 
895.5967957276368 0.996079112416841 0.182853186919295 0.113873940304222 
897.5981308411215 0.996484656179019 0.189350650832835 0.118983047008819 
899.5994659546061 0.996851614463308 0.195964418045084 0.124237380783868 
901.6008010680908 0.997183266102839 0.202692153412022 0.129636985641982 
903.6021361815755 0.997482653585702 0.209531376238629 0.135181716700648 
905.6034712950601 0.997752598792301 0.216479464563298 0.140871237689931 
907.6048064085447 0.997995712310981 0.223533659755504 0.146705018940266 
909.6061415220294 0.998214406516458 0.230691071408322 0.15268233585627 
911.607476635514 0.998410906124089 0.237948682508303 0.158802267887835 
913.6088117489986 0.998587259875389 0.24530335486292 0.165063698001925 
915.6101468624834 0.998745351425596 0.252751834767236 0.171465312657421 
917.611481975968 0.998886909782523 0.260290758888879 0.178005602287474 
919.6128170894526 0.999013519707239 0.267916660351249 0.184682862287023 
921.6141522029372 0.999126631295663 0.275625974994566 0.191495194502011 
923.6154873164219 0.999227569650183 0.283415047793179 0.198440509218474 
925.6168224299065 0.999317543588556 0.291280139408996 0.205516527643061 
927.6181575433912 0.999397654453209 0.299217432858979 0.212720784867701 
929.6194926568759 0.999468903868317 0.307223040276848 0.2200506333085 
931.6208277703605 0.999532201767641 0.315293009747044 0.227503246606351 
933.6221628838451 0.999588373424081 0.323423332191253 0.235075623976845 
935.6234979973298 0.999638166358166 0.331609948287914 0.242764594993679 
937.6248331108144 0.999682256434037 0.339848755400037 0.250566824789593 
939.626168224299 0.999721254397886 0.348135614501774 0.25847881965615 
941.6275033377838 0.999755710821498 0.356466357072915 0.266496933023727 
943.6288384512684 0.99978612168688 0.364836791952204 0.274617371801136 
945.630173564753 0.999812933134617 0.373242712127166 0.282836203052426 
947.6315086782377 0.999836545648704 0.381679901444583 0.29114936098988 
949.6328437917223 0.999857318994441 0.390144141226747 0.299552654257057 
951.6341789052069 0.999875574892939 0.398631216773264 0.30804177348117 
953.6355140186917 0.99989160155487 0.407136923741479 0.31661229906559 
955.6368491321763 0.99990565634094 0.415657074383766 0.325259709200488 
957.6381842456609 0.99991796889058 0.424187503633632 0.333979388063789 
959.6395193591455 0.999928743947191 0.432724075026452 0.342766634186247 
961.6408544726302 0.999938163623267 0.441262686444481 0.35161666895542 
963.6421895861148 0.999946389911381 0.449799275674906 0.360524645229714 
965.6435246995994 0.999953566592744 0.458329825772449 0.369485656038128 
967.6448598130842 0.999959821145206 0.466850370217271 0.378494743338787 
969.6461949265688 0.999965266491637 0.475356997860973 0.387546906808593 
971.6475300400534 0.999970002423556 0.483845857653893 0.396637112640768 
973.648865153538 0.999974117252523 0.492313163147457 0.405760302321751 
975.6502002670227 0.999977688765025 0.500755196767895 0.414911401366455 
977.6515353805073 0.999980785626556 0.50916831385517 0.424085327984012 
979.6528704939919 0.999983468182997 0.517548946466302 0.433277001653184 
981.6542056074767 0.999985789579634 0.52589360693898 0.442481351581884 
983.6555407209613 0.999987796416002 0.534198891214099 0.451693325034249 
985.6568758344459 0.999989529591707 0.542461481917351 0.460907895496172 
987.6582109479306 0.999991024970126 0.550678151198399 0.470120070668948 
989.6595460614152 0.999992313833638 0.558845763329986 0.479324900262866 
991.6608811748998 0.999993423738426 0.56696127706598 0.488517483580609 
993.6622162883846 0.999994378519813 0.575021747763019 0.497692976868582 
995.6635514018692 0.999995199082942 0.58302432926589 0.50684660042329 
997.6648865153538 0.999995903606537 0.590966275561169 0.515973645436649 
999.6662216288385 0.999996507913514 0.598844942203303 0.525069480571509 
1001.6675567423231 0.9999970257805 0.606657787515246 0.534129558246459 
1003.6688918558077 0.999997469138397 0.61440237357041 0.543149420629998 
1005.6702269692923 0.999997848328345 0.622076366961158 0.552124705326243 
1007.6715620827771 0.999998172350063 0.629677539355904 0.561051150751087 
1009.6728971962617 0.999998448970988 0.637203767856598 0.569924601182119 
1011.6742323097463 0.999998684895528 0.644653035156766 0.578741011489067 
1013.675567423231 0.99999888591869 0.652023429511329 0.587496451529722 
1015.6769025367156 0.999999057048556 0.659313144521726 0.596187110210128 
1017.6782376502002 0.999999202600784 0.66652047874507 0.604809299215553 
1019.679572763685 0.999999326270456 0.673643835134084 0.613359456396879 
1021.6809078771696 0.999999431262289 0.680681720314988 0.621834148824354 
1023.6822429906542 0.99999952030653 0.687632743711257 0.630230075502875 
1025.6835781041389 0.999999595765626 0.694495616519406 0.638544069753727 
1027.6849132176235 0.999999659647528 0.7012691505477 0.646773101267724 
1029.6862483311081 0.999999713680468 0.707952256920734 0.654914277826904 
1031.6875834445927 0.999999759345985 0.714543944661674 0.662964846707087 
1033.6889185580774 0.999999797900887 0.721043319158298 0.670922195765404 
1035.690253671562 0.999999830423162 0.727449580519693 0.678783854212197 
1037.6915887850466 0.999999857832933 0.733762021832901 0.686547493086535 
1039.6929238985315 0.999999880913517 0.739980027325446 0.694210925436882 
1041.6942590120161 0.999999900330092 0.746103070443057 0.701772106197646 
1043.6955941255007 0.999999916655522 0.752130711846658 0.70922913183108 
1045.6969292389854 0.999999930360821 0.758062597340573 0.7165802396473 
1047.69826435247 0.999999941865178 0.763898455734383 0.723823806907826 
1049.6995994659546 0.999999951508881 0.7696380966484 0.730958349660722 
1051.7009345794393 0.999999959585798 0.775281408267742 0.73798252135126 
1053.702269692924 0.999999966347341 0.780828355052944 0.744895111199074 
1055.7036048064085 0.999999971998109 0.786278975412212 0.751695042365162 
1057.7049399198931 0.999999976720886 0.791633379342314 0.75838136991646 
1059.7062750333778 0.999999980661058 0.796891746044258 0.764953278599798 
1061.7076101468624 0.999999983952707 0.802054321517645 0.771410080435885 
1063.708945260347 0.999999986691164 0.8071214161427 0.777751212149343 
1065.710280373832 0.999999988971949 0.81209340225143 0.783976232442075 
1067.7116154873165 0.999999990868091 0.816970711695821 0.790084819122419 
1069.7129506008012 0.999999992445833 0.821753833416515 0.796076766107386 
1071.7142857142858 0.999999993756649 0.826443311017198 0.801951980302004 
1073.7156208277704 0.999999994843739 0.831039740348556 0.807710478372917 
1075.716955941255 0.999999995745213 0.835543767106427 0.813352383425687 
1077.7182910547397 0.999999996489825 0.839956084448472 0.818877921597411 
1079.7196261682243 0.999999997110476 0.844277430631176 0.824287418574171 
1081.720961281709 0.99999999762035 0.848508586673496 0.829581296048573 
1083.7222963951936 0.999999998042208 0.852650374047897 0.834760068122578 
1085.7236315086782 0.999999998391045 0.856703652402901 0.839824337669913 
1087.7249666221628 0.999999998679051 0.860669317320674 0.844774792661895 
1089.7263017356474 0.999999998915624 0.864548298110112 0.849612202479991 
1091.7276368491323 0.99999999910996 0.868341555640428 0.854337414204393 
1093.728971962617 0.99999999926995 0.87205008021502 0.858951348906461 
1095.7303070761016 0.999999999404778 0.875674889489766 0.863454997939534 
1097.7316421895862 0.999999999509109 0.879217026435395 0.867849419246976 
1099.7329773030708 0.99999999959963 0.882677557347317 0.872135733686711 
1101.7343124165554 0.999999999672611 0.886057569904141 0.87631512138272 
1103.73564753004 0.999999999732562 0.889358171273795 0.88038881811604 
1105.7369826435247 0.999999999781468 0.892580486271856 0.884358111749924 
1107.7383177570093 0.999999999821001 0.895725655571871 0.888224338705992 
1109.739652870494 0.999999999854722 0.898794833964366 0.891988880494175 
1111.7409879839786 0.999999999882688 0.901789188673898 0.895653160295146 
1113.7423230974632 0.999999999902523 0.90470989772403 0.899218639613334 
1115.7436582109478 0.999999999921831 0.90755814836086 0.902686814991105 
1117.7449933244327 0.999999999935521 0.91033513552553 0.906059214799229 
1119.7463284379173 0.999999999947704 0.913042060386245 0.909337396098737 
1121.747663551402 0.999999999957544 0.915680128915633 0.912522941587032 
1123.7489986648866 0.999999999965042 0.91825055053494 0.915617456620699 
1125.7503337783712 0.999999999971581 0.92075453679732 0.918622566324179 
1127.7516688918558 0.99999999997479 0.923193300134255 0.921539912789883 
1129.7530040053405 0.999999999980976 0.925568052650711 0.924371152360315 
1131.754339118825 0.999999999984578 0.927880004972724 0.927117953007852 
1133.7556742323097 0.99999999998679 0.930130365148313 0.92978199179882 
1135.7570093457944 0.999999999990508 0.932320337597264 0.932364952459253 
1137.758344459279 0.999999999991719 0.934451122111878 0.934868523027739 
1139.7596795727636 0.999999999994916 0.936523912910001 0.937294393605264 
1141.7610146862482 0.999999999994721 0.938539897728567 0.939644254201519 
1143.7623497997329 0.999999999995548 0.940500256976385 0.941919792671496 
1145.7636849132177 0.999999999997238 0.942406162923693 0.944122692750322 
1147.7650200267024 0.999999999997635 0.944258778943108 0.946254632181481 
1149.766355140187 0.999999999999605 0.946059258793466 0.948317280935988 
1151.7676902536716 0.999999999998514 0.94780874594718 0.950312299524827 
1153.7690253671562 0.999999999999382 0.949508372961033 0.952241337408069 
1155.7703604806409 0.99999999999886 0.951159260888062 0.95410603148229 
1157.7716955941255 1.00000000000008 0.952762518730118 0.955908004671943 
1159.7730307076101 1.00000000000043 0.954319242929584 0.957648864593701 
1161.7743658210948 1.00000000000008 0.955830516898719 0.959330202318659 
1163.7757009345794 1.00000000000012 0.957297410586731 0.960953591206207 
1165.777036048064 1.00000000000022 0.958720980082621 0.96252058583273 
1167.7783711615486 1.00000000000038 0.960102267252376 0.964032720990123 
1169.7797062750333 1.00000000000072 0.96144229940911 0.965491510768077 
1171.7810413885181 1.0000000000004 0.962742089016773 0.96689844771068 
1173.7823765020028 1.00000000000095 0.964002633424026 0.968255002044287 
1175.7837116154874 1.00000000000096 0.965224914627953 0.969562620981653 
1177.785046728972 1.00000000000155 0.966409899068014 0.970822728091227 
1179.7863818424566 1.0000000000007 0.967558537445299 0.972036722735574 
1181.7877169559413 1.00000000000081 0.968671764570617 0.973205979571514 
1183.789052069426 1.00000000000006 0.969750499237174 0.97433184811659 
1185.7903871829105 1.00000000000053 0.970795644117379 0.975415652371126 
1187.7917222963952 1.00000000000039 0.971808085682626 0.97645869049945 
1189.7930574098798 1.00000000000003 0.972788694146302 0.977462234567168 
1191.7943925233644 1.00000000000026 0.973738323427483 0.978427530327802 
1193.795727636849 0.999999999999674 0.974657811134697 0.97935579706362 
1195.7970627503337 0.999999999999872 0.975547978567829 0.980248227468137 
1197.7983978638185 1.0000000000003 0.976409630740658 0.98110598758245 
1199.7997329773032 0.999999999999494 0.977243556418191 0.981930216767819 
1201.8010680907878 0.999999999999875 0.978050528172101 0.982722027720635 
1203.8024032042724 0.999999999999869 0.978831302449279 0.983482506530436 
1205.803738317757 0.999999999999593 0.979586619657432 0.984212712768736 
1207.8050734312417 1.00000000000027 0.980317204262627 0.984913679610077 
1209.8064085447263 1.00000000000033 0.981023764900134 0.985586413996927 
1211.807743658211 0.999999999999787 0.981706994497072 0.986231896823244 
1213.8090787716956 0.999999999999124 0.982367570406881 0.986851083151251 
1215.8104138851802 0.999999999999546 0.983006154552736 0.987444902452083 
1217.8117489986648 0.999999999999966 0.983623393582754 0.988014258873921 
1219.8130841121495 0.999999999999564 0.984219919031907 0.988560031528172 
1221.814419225634 0.999999999999673 0.984796347494106 0.989083074802733 
1223.815754339119 0.999999999999913 0.985353280800835 0.989584218687682 
1225.8170894526036 0.999999999999456 0.985891306207284 0.990064269120475 
1227.8184245660882 0.999999999999944 0.986410996584446 0.990524008350651 
1229.8197596795728 0.999999999999323 0.98691291061741 0.990964195313056 
1231.8210947930575 0.999999999999867 0.987397593008342 0.991385566016634 
1233.822429906542 0.99999999999966 0.987865574685168 0.991788833946243 
1235.8237650200267 0.999999999999728 0.988317373012859 0.992174690469838 
1237.8251001335113 0.999999999999861 0.988753492010393 0.99254380525938 
1239.826435246996 0.999999999999726 0.989174422568747 0.992896826714941 
1241.8277703604806 0.99999999999961 0.989580642673249 0.993234382398506 
1243.8291054739652 0.999999999999742 0.989972617627516 0.993557079469748 
1245.8304405874499 0.99999999999994 0.990350800279541 0.993865505130197 
1247.8317757009345 0.999999999999367 0.990715631249353 0.9941602270651 
1249.8331108144193 0.999999999999389 0.991067539157334 0.994441793891469 
1251.834445927904 0.999999999999616 0.991406940853842 0.994710735606761 
1253.8357810413886 0.999999999999933 0.991734241649297 0.994967564037659 
1255.8371161548732 0.999999999999823 0.992049835543704 0.995212773284645 
1257.8384512683579 0.999999999999825 0.992354105457688 0.995446840174533 
1259.8397863818425 0.999999999999831 0.992647423460408 0.995670224701727 
1261.8411214953271 0.999999999999343 0.992930150999531 0.99588337047124 
1263.8424566088117 0.999999999999707 0.993202639128523 0.996086705141352 
1265.8437917222964 0.999999999999773 0.993465228733853 0.996280640854871 
1267.845126835781 0.999999999999864 0.993718250759388 0.996465574676388 
1269.8464619492656 1.00000000000037 0.993962026430923 0.99664188901537 
1271.8477970627503 0.999999999999722 0.994196867477492 0.996809952050074 
1273.849132176235 0.999999999999787 0.994423076352053 0.996970118145421 
1275.8504672897197 1.00000000000001 0.994640946448005 0.997122728261927 
1277.8518024032044 0.999999999999953 0.994850762316238 0.997268110361953 
1279.853137516689 1.00000000000012 0.995052799877428 0.997406579807865 
1281.8544726301736 1.00000000000006 0.995247326632845 0.997538439754139 
1283.8558077436583 1.00000000000019 0.995434601872261 0.997663981531852 
1285.857142857143 1.0 0.995614876879527 0.997783485023914 
1287.8584779706275 0.999999999999914 0.99578839513432 0.99789721904163 
1289.8598130841121 0.999999999999976 0.995955392512368 0.998005441682831 
1291.8611481975968 0.999999999999949 0.996116097481149 0.998108400685799 
1293.8624833110814 1.00000000000001 0.996270731293573 0.998206333783479 
1295.863818424566 1.00000000000002 0.99641950817872 0.998299469035052 
1297.8651535380507 0.999999999999964 0.996562635527872 0.998388025165526 
1299.8664886515353 0.999999999999968 0.996700314078929 0.998472211884729 
1301.8678237650201 0.999999999999916 0.996832738097037 0.99855223020624 
1303.8691588785048 0.999999999999995 0.996960095551482 0.998628272754224 
1305.8704939919894 1.00000000000003 0.997082568289992 0.998700524064133 
1307.871829105474 0.999999999999905 0.997200332208985 0.998769160875834 
1309.8731642189587 1.00000000000012 0.997313557420547 0.998834352418701 
1311.8744993324433 0.999999999999909 0.99742240841736 0.998896260685539 
1313.875834445928 0.999999999999975 0.997527044231778 0.998955040705963 
1315.8771695594126 0.999999999999954 0.99762761859407 0.999010840804082 
1317.8785046728972 0.999999999999991 0.997724280085749 0.999063802854741 
1319.8798397863818 0.999999999999975 0.99781717229011 0.999114062528475 
1321.8811748998664 0.999999999999988 0.99790643393909 0.999161749530685 
1323.882510013351 0.999999999999888 0.997992199057681 0.999206987832887 
1325.8838451268357 1.00000000000008 0.998074597103626 0.999249895900296 
1327.8851802403206 1.00000000000045 0.998153753105379 0.999290586902767 
1329.8865153538052 1.00000000000009 0.998229787795765 0.999329168929321 
1331.8878504672898 1.00000000000004 0.998302817743105 0.999365745193595 
1333.8891855807744 1.00000000000016 0.99837295547854 0.999400414225801 
1335.890520694259 0.999999999999935 0.998440309620491 0.999433270066845 
1337.8918558077437 1.00000000000019 0.998504984996619 0.999464402448575 
1339.8931909212283 1.00000000000013 0.998567082761698 0.999493896975924 
1341.894526034713 1.0 0.998626700512989 0.999521835293522 
1343.8958611481976 1.00000000000012 0.998683932403372 0.99954829525348 
1345.8971962616822 1.00000000000006 0.998738869249032 0.999573351076162 
1347.8985313751668 0.999999999999973 0.998791598638421 0.999597073500485 
1349.8998664886515 0.999999999999813 0.998842205033862 0.999619529935447 
1351.901201602136 0.999999999999962 0.998890769873938 0.999640784600996 
1353.9025367156207 1.0000000000001 0.998937371670346 0.999660898666214 
1355.9038718291056 1.00000000000003 0.998982086105047 0.999679930381758 
1357.9052069425902 1.00000000000007 0.999024986121609 0.99969793520658 
1359.9065420560748 1.00000000000002 0.999066142016343 0.999714965931486 
1361.9078771695595 1.00000000000007 0.999105621525638 0.999731072796983 
1363.909212283044 0.999999999999982 0.999143489911279 0.99974630360341 
1365.9105473965287 1.0000000000001 0.999179810043181 0.999760703826094 
1367.9118825100134 0.999999999999951 0.999214642479999 0.999774316714454 
1369.913217623498 0.999999999999988 0.999248045546653 0.999787183393086 
1371.9145527369826 1.00000000000005 0.999280075410649 0.999799342961808 
1373.9158878504672 1.00000000000005 0.999310786155121 0.999810832582968 
1375.9172229639519 0.999999999999894 0.999340229850456 0.999821687573992 
1377.9185580774365 0.99999999999999 0.999368456623107 0.999831941491304 
1379.9198931909211 1.00000000000009 0.999395514723117 0.999841626210994 
1381.921228304406 1.00000000000011 0.999421450588509 0.999850772009162 
1383.9225634178906 1.00000000000017 0.999446308909221 0.999859407633808 
1385.9238985313752 1.00000000000005 0.999470132687094 0.999867560379555 
1387.9252336448599 0.999999999999962 0.999492963295843 0.999875256154157 
1389.9265687583445 1.0000000000001 0.999514840538668 0.999882519545271 
1391.9279038718291 0.999999999999994 0.999535802702192 0.999889373883558 
1393.9292389853138 1.00000000000006 0.999555886612121 0.999895841301677 
1395.9305740987984 1.00000000000004 0.999575127684048 0.999901942792928 
1397.931909212283 1.00000000000007 0.999593559974929 0.999907698266217 
1399.9332443257676 1.00000000000001 0.999611216230331 0.999913126598593 
1401.9345794392523 1.00000000000005 0.999628127932753 0.999918245685239 
1403.935914552737 1.00000000000007 0.999644325347195 0.999923072486349 
1405.9372496662215 1.00000000000004 0.999659837565046 0.999927623076221 
1407.9385847797064 1.00000000000015 0.9996746925465 0.999931912683321 
1409.939919893191 1.00000000000002 0.999688917162483 0.99993595573549 
1411.9412550066756 1.00000000000007 0.999702537234077 0.999939765896512 
1413.9425901201603 1.0 0.999715577571438 0.999943356106819 
1415.943925233645 1.00000000000009 0.999728062010296 0.99994673861884 
1417.9452603471295 1.00000000000004 0.999740013449305 0.99994992502976 
1419.9465954606142 1.00000000000009 0.999751453883605 0.999952926319097 
1421.9479305740988 1.00000000000003 0.999762404439042 0.999955752875366 
1423.9492656875834 1.00000000000009 0.999772885404392 0.999958414528738 
1425.950600801068 1.00000000000002 0.999782916263022 0.999960920578513 
1427.9519359145527 0.999999999999925 0.999792515722641 0.999963279820662 
1429.9532710280373 1.00000000000006 0.999801701744844 0.99996550057421 
1431.954606141522 1.00000000000002 0.99981049157344 0.999967590704864 
1433.9559412550068 1.00000000000002 0.999818901761229 0.99996955764869 
1435.9572763684914 1.00000000000004 0.999826948196605 0.99997140843518 
1437.958611481976 1.00000000000002 0.999834646128641 0.999973149708129 
1439.9599465954607 1.00000000000003 0.999842010191757 0.999974787745198 
1441.9612817089453 1.00000000000006 0.999849054429017 0.999976328477786 
1443.96261682243 1.00000000000003 0.999855792315066 0.999977777509074 
1445.9639519359146 1.00000000000002 0.999862236777818 0.999979140131104 
1447.9652870493992 1.00000000000005 0.999868400219762 0.999980421341765 
1449.9666221628838 1.00000000000006 0.999874294538242 0.999981625860482 
1451.9679572763685 1.00000000000007 0.999879931144988 0.999982758142344 
1453.969292389853 1.00000000000004 0.999885320985086 0.999983822392936 
1455.9706275033377 1.00000000000001 0.999890474555291 0.99998482258114 
1457.9719626168223 1.00000000000007 0.99989540192135 0.999985762452332 
1459.9732977303072 0.999999999999996 0.999900112735152 0.999986645540787 
1461.9746328437918 1.00000000000003 0.999904616250692 0.999987475180095 
1463.9759679572765 1.00000000000002 0.999908921340083 0.999988254514728 
1465.977303070761 0.999999999999997 0.999913036508429 0.999988986511139 
1467.9786381842457 1.00000000000005 0.999916969908402 0.999989673964843 
1469.9799732977303 1.00000000000003 0.999920729354235 0.999990319513178 
1471.981308411215 0.999999999999982 0.999924322335242 0.999990925641433 
1473.9826435246996 1.00000000000003 0.999927756028672 0.999991494692441 
1475.9839786381842 1.00000000000012 0.999931037312314 0.99999202887411 
1477.9853137516689 1.00000000000001 0.999934172776287 0.99999253026711 
1479.9866488651535 1.00000000000001 0.999937168734798 0.999993000831626 
1481.987983978638 0.999999999999999 0.999940031237141 0.999993442414291 
1483.9893190921227 0.999999999999989 0.999942766078374 0.999993856754035 
1485.9906542056076 1.00000000000001 0.999945378809623 0.999994245489285 
1487.9919893190922 0.999999999999999 0.999947874747928 0.999994610162104 
1489.9933244325769 1.00000000000002 0.999950258985759 0.999994952225397 
1491.9946595460615 0.999999999999982 0.999952536400129 0.999995273045699 
1493.995994659546 1.00000000000005 0.999954711661399 0.999995573910101 
1495.9973297730307 1.00000000000001 0.999956789241746 0.9999958560301 
1497.9986648865154 1.0 0.999958773423119 0.999996120544444 
1500.0 1.00000000000001 0.999960668305228 0.999996368526328 


==> figures/whole_corr/NN_loss/SNRsweep_BER.txt <==
SNR NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 ESPRIT 
1.0 0.16456400000000002 0.16727950000000003 0.17290550000000002 0.17543300000000003 0.18368050000000005 0.19497900000000004 0.20632650000000002 0.22393050000000003 0.24144600000000005 0.2668495000000001 0.30185300000000004 0.35415500000000005 0.40379800000000005 0.46209600000000006 
1.289272665977478 0.13682050000000004 0.13900650000000003 0.14395500000000006 0.14717550000000007 0.15369850000000002 0.16442050000000002 0.17632250000000002 0.19265050000000003 0.20957150000000002 0.23420950000000004 0.26880100000000007 0.3256625 0.381351 0.453407 
1.6622241735458374 0.11458100000000004 0.11644300000000005 0.12090550000000005 0.12432300000000007 0.13013350000000007 0.14006900000000003 0.15176750000000003 0.16588450000000002 0.18360900000000005 0.20727650000000003 0.24203800000000006 0.30203350000000007 0.36098300000000005 0.44445250000000003 
2.1430606842041016 0.09602150000000004 0.09853050000000005 0.10183450000000005 0.10553100000000004 0.10966850000000006 0.11947150000000001 0.13019550000000002 0.14430100000000004 0.16041500000000003 0.18399150000000006 0.21825600000000003 0.279513 0.342494 0.43548200000000004 
2.7629897594451904 0.08007000000000006 0.08208750000000006 0.08512250000000005 0.08841450000000003 0.09195450000000005 0.10098100000000004 0.11088250000000002 0.12288300000000005 0.13930700000000001 0.16182450000000007 0.19579400000000005 0.257263 0.3240055 0.4270335 
3.5622477531433105 0.06562750000000003 0.06774700000000003 0.07034700000000008 0.07341450000000002 0.07614800000000005 0.08397700000000002 0.09410500000000002 0.10497350000000005 0.11963300000000002 0.14044450000000003 0.17354600000000003 0.23498900000000003 0.3052785 0.4173025 
4.592709064483643 0.05408200000000002 0.05556150000000004 0.058014500000000024 0.06017250000000002 0.06332900000000002 0.06993600000000005 0.07797200000000004 0.08817350000000002 0.10189600000000004 0.12087500000000007 0.15198000000000006 0.21345650000000002 0.2854265 0.405764 
5.921255111694336 0.043495000000000034 0.04523050000000006 0.047002000000000044 0.04930500000000004 0.051547000000000065 0.05791400000000002 0.06448000000000007 0.07325950000000006 0.08545250000000004 0.10271650000000004 0.13135350000000004 0.19154750000000004 0.2651295 0.39463400000000004 
7.634113311767578 0.035285500000000025 0.03622650000000005 0.03792600000000007 0.039737500000000064 0.04201650000000007 0.046889500000000056 0.052384000000000014 0.06019000000000005 0.07078100000000001 0.08640450000000002 0.11276350000000007 0.17046850000000002 0.24547050000000004 0.3814525 
9.84245491027832 0.028005500000000044 0.028949500000000045 0.03031700000000004 0.031993500000000064 0.03345200000000001 0.03770000000000001 0.04248650000000004 0.04926850000000005 0.05822750000000004 0.07193300000000002 0.09557150000000006 0.14922150000000003 0.22505250000000004 0.36776200000000003 
12.689608573913574 0.022106000000000015 0.023138500000000034 0.024276500000000034 0.025256500000000043 0.026903500000000052 0.030153500000000055 0.034306500000000045 0.03958800000000004 0.04747900000000005 0.059178000000000036 0.07964050000000006 0.12979900000000005 0.20478750000000004 0.352982 
16.360370635986328 0.017483000000000026 0.018257500000000065 0.01915750000000005 0.020035000000000025 0.021287000000000056 0.023953500000000044 0.02721200000000004 0.03175550000000005 0.03839700000000004 0.048087000000000046 0.06635450000000004 0.11129900000000004 0.18425800000000003 0.33805799999999997 
21.092981338500977 0.01404150000000004 0.014373000000000025 0.015129000000000004 0.015710500000000044 0.016688500000000023 0.018766500000000047 0.02172750000000004 0.02542300000000003 0.030531500000000072 0.03897450000000002 0.053855500000000056 0.09410350000000006 0.16545400000000002 0.3211695 
27.194612503051758 0.010823000000000027 0.011226500000000056 0.01181050000000003 0.01228250000000003 0.013317000000000023 0.014906500000000072 0.017234000000000027 0.01984700000000006 0.024213500000000054 0.030989000000000072 0.04373850000000004 0.07875900000000005 0.14645400000000003 0.30416750000000004 
35.06126022338867 0.008555000000000035 0.00877850000000005 0.009346500000000035 0.009793000000000052 0.010260500000000061 0.01177550000000005 0.01360750000000005 0.01581650000000004 0.019121500000000013 0.024988000000000066 0.03494800000000006 0.06569800000000003 0.128643 0.287187 
45.203529357910156 0.006725500000000051 0.006948500000000052 0.00725150000000005 0.007613500000000051 0.007952000000000042 0.009160000000000057 0.010620500000000033 0.01240800000000003 0.015344500000000039 0.019751500000000033 0.02804650000000003 0.054132500000000056 0.11183700000000008 0.26895600000000003 
58.279701232910156 0.005265000000000047 0.005384500000000042 0.0056875000000000675 0.006054000000000059 0.006338500000000052 0.007267500000000066 0.008320500000000036 0.009826500000000071 0.012067500000000037 0.01546750000000005 0.02246300000000004 0.04363800000000004 0.09633700000000003 0.25165400000000004 
75.13842010498047 0.0039825000000000554 0.0041330000000000255 0.004460000000000047 0.004674500000000054 0.005040500000000059 0.0056625000000000425 0.00656400000000007 0.007638000000000034 0.009414000000000061 0.012179500000000038 0.01778300000000005 0.03526150000000003 0.08235950000000006 0.23341850000000003 
96.8739242553711 0.0032620000000000426 0.0032590000000000674 0.003526000000000057 0.0036305000000000365 0.003979000000000038 0.004502000000000034 0.004948000000000036 0.005942000000000058 0.007261000000000045 0.009536500000000059 0.013871000000000022 0.02851150000000008 0.06989850000000003 0.21614300000000006 
124.89688873291016 0.0023790000000000477 0.002557500000000046 0.0026555000000000606 0.002902000000000071 0.003078000000000025 0.0034885000000000332 0.003908000000000023 0.0047090000000000465 0.005774000000000057 0.0076065000000000715 0.011063500000000032 0.022621500000000044 0.058706000000000064 0.19905050000000005 
161.02618408203125 0.001873500000000028 0.002015500000000059 0.0021565000000000334 0.0021400000000000308 0.0023440000000000127 0.00267900000000007 0.00299350000000001 0.0036455000000000792 0.004493500000000039 0.005806000000000061 0.008632500000000043 0.017954000000000025 0.04811950000000004 0.18316900000000005 
207.60675048828125 0.0014555000000000262 0.0015345000000000775 0.001627000000000045 0.0017010000000000636 0.0018295000000000117 0.002050000000000024 0.0023945000000000494 0.0028075000000000183 0.003526000000000029 0.004571500000000034 0.006785000000000041 0.01409750000000004 0.03973750000000001 0.16589650000000003 
267.6617736816406 0.0011910000000000531 0.0011860000000000204 0.0012975000000000347 0.0013305000000000122 0.001460500000000059 0.0015955000000000552 0.0018345000000000722 0.0022400000000000198 0.002712500000000062 0.0036645000000000705 0.00535450000000004 0.011117000000000016 0.032430500000000057 0.15093850000000003 
345.089111328125 0.0009020000000000417 0.0009460000000000579 0.0010015000000000163 0.0010365000000000513 0.0010740000000000471 0.0012385000000000312 0.0014660000000000506 0.0016990000000000338 0.0020990000000000175 0.0027750000000000274 0.004146500000000053 0.008868000000000043 0.026127500000000053 0.13561300000000007 
444.9140625 0.0007025000000000226 0.0007175000000000653 0.0007580000000000642 0.0008285000000000375 0.0008865000000000678 0.000976500000000019 0.0011290000000000466 0.0013370000000000604 0.001639500000000016 0.0021070000000000255 0.0031805000000000583 0.00691500000000006 0.02097700000000005 0.12199300000000005 
573.6152954101562 0.0005320000000000602 0.0005780000000000507 0.0005635000000000501 0.0006155000000000743 0.0006760000000000377 0.0007595000000000796 0.000885500000000039 0.0010465000000000335 0.0012675000000000602 0.001654500000000031 0.002512000000000042 0.005303500000000044 0.016934500000000047 0.10882100000000006 
739.5467529296875 0.0004100000000000492 0.00047700000000003295 0.00047150000000004133 0.00047600000000003195 0.0004885000000000306 0.0005870000000000319 0.0006770000000000387 0.0008110000000000617 0.00098750000000003 0.0013440000000000396 0.0019150000000000555 0.0042730000000000545 0.013442500000000024 0.09639750000000002 
953.4776611328125 0.0003230000000000455 0.00035550000000003634 0.0003270000000000495 0.00038950000000001483 0.0003940000000000332 0.0004970000000000252 0.0005590000000000594 0.0006650000000000267 0.0007810000000000594 0.0010795000000000388 0.001508000000000037 0.0033835000000000393 0.010802500000000048 0.08518600000000004 
1229.292236328125 0.000278000000000056 0.00026750000000005936 0.00030550000000004185 0.0002860000000000362 0.00031500000000003747 0.00037450000000005534 0.0004565000000000541 0.0005115000000000536 0.0006105000000000693 0.0008260000000000489 0.0012120000000000741 0.0025730000000000197 0.00854300000000005 0.07498400000000005 
1584.893310546875 0.00018350000000003086 0.00021800000000002373 0.00022700000000003273 0.00023700000000004273 0.0002800000000000302 0.000289000000000067 0.00031550000000005185 0.0004030000000000422 0.00046650000000003633 0.0006070000000000242 0.0009645000000000348 0.0020355000000000234 0.0068520000000000525 0.06574300000000005 


==> figures/whole_corr/NN_loss/SNRsweep_BER_bm.txt <==
SNR NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 ESPRIT 
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.289272665977478 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.6622241735458374 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.1430606842041016 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.7629897594451904 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
3.5622477531433105 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
4.592709064483643 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
5.921255111694336 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
7.634113311767578 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
9.84245491027832 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
12.689608573913574 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
16.360370635986328 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
21.092981338500977 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
27.194612503051758 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
35.06126022338867 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
45.203529357910156 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
58.279701232910156 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
75.13842010498047 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
96.8739242553711 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
124.89688873291016 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
161.02618408203125 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
207.60675048828125 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
267.6617736816406 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
345.089111328125 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
444.9140625 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
573.6152954101562 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
739.5467529296875 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
953.4776611328125 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1229.292236328125 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1584.893310546875 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> figures/whole_corr/NN_loss/SNRsweep_BMI.txt <==
SNR NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 ESPRIT 
1.0 2.0809407234191895 2.0557384490966797 2.0038669109344482 1.9646821022033691 1.8944721221923828 1.7904269695281982 1.6781282424926758 1.5269103050231934 1.3715094327926636 1.1664376258850098 0.9072064757347107 0.5610279440879822 0.31045395135879517 0.060846149921417236 
1.289272665977478 2.371774911880493 2.349231719970703 2.2969436645507812 2.257871150970459 2.1960456371307373 2.0852367877960205 1.9624131917953491 1.811659336090088 1.642878770828247 1.4233169555664062 1.1383082866668701 0.7288444638252258 0.41898971796035767 0.09745842218399048 
1.6622241735458374 2.620734691619873 2.5969724655151367 2.548179864883423 2.508319139480591 2.4512062072753906 2.3432111740112305 2.2171928882598877 2.074514389038086 1.894924283027649 1.6691092252731323 1.357482671737671 0.8930785059928894 0.5337035655975342 0.13333940505981445 
2.1430606842041016 2.833610773086548 2.8034021854400635 2.765610456466675 2.723052501678467 2.6768548488616943 2.5701398849487305 2.450502872467041 2.301577091217041 2.1326589584350586 1.8963773250579834 1.5701863765716553 1.0671942234039307 0.651911199092865 0.17245537042617798 
2.7629897594451904 3.019835948944092 2.9940385818481445 2.959216594696045 2.921201229095459 2.8819053173065186 2.7783756256103516 2.666226863861084 2.5305817127227783 2.3558897972106934 2.118713617324829 1.788512945175171 1.243865728378296 0.7802922129631042 0.21522974967956543 
3.5622477531433105 3.1877493858337402 3.1630256175994873 3.1314210891723633 3.0973033905029297 3.0616984367370605 2.9727139472961426 2.8570098876953125 2.7346670627593994 2.5717782974243164 2.344799041748047 2.005510091781616 1.4367791414260864 0.9168371558189392 0.2689492702484131 
4.592709064483643 3.327054500579834 3.3094370365142822 3.2798423767089844 3.2523293495178223 3.2160348892211914 3.1367976665496826 3.0430169105529785 2.9252443313598633 2.7692952156066895 2.556950807571411 2.2286312580108643 1.6307671070098877 1.0703437328338623 0.33058929443359375 
5.921255111694336 3.4553818702697754 3.4353437423706055 3.411236047744751 3.3837056159973145 3.356572151184082 3.2815327644348145 3.2016661167144775 3.0975842475891113 2.9564313888549805 2.758610725402832 2.443411350250244 1.8388655185699463 1.2316592931747437 0.3983531594276428 
7.634113311767578 3.557345390319824 3.544541835784912 3.525275707244873 3.500816822052002 3.473506450653076 3.4154486656188965 3.346750020980835 3.2518582344055176 3.128281593322754 2.9446754455566406 2.6469790935516357 2.0469043254852295 1.3990533351898193 0.4813416600227356 
9.84245491027832 3.646981954574585 3.6346335411071777 3.617213249206543 3.5975499153137207 3.578418254852295 3.526305675506592 3.4683873653411865 3.3853867053985596 3.2782974243164062 3.112759590148926 2.842514991760254 2.259038209915161 1.5758936405181885 0.571893036365509 
12.689608573913574 3.720081329345703 3.707514524459839 3.692780017852783 3.679525852203369 3.6595816612243652 3.618760347366333 3.5693421363830566 3.5030946731567383 3.4070730209350586 3.266035556793213 3.023709297180176 2.468973159790039 1.7599431276321411 0.6727041602134705 
16.360370635986328 3.7759640216827393 3.7692489624023438 3.7567386627197266 3.7451541423797607 3.72945499420166 3.696629762649536 3.655524253845215 3.599097490310669 3.518765449523926 3.4010987281799316 3.18013072013855 2.6696057319641113 1.9532569646835327 0.7852460145950317 
21.092981338500977 3.821509838104248 3.8159446716308594 3.806795835494995 3.7999043464660645 3.786250352859497 3.7608304023742676 3.7248637676239014 3.6783652305603027 3.6144304275512695 3.510566234588623 3.3302831649780273 2.8615012168884277 2.1378116607666016 0.9084384441375732 
27.194612503051758 3.8615379333496094 3.85575795173645 3.8487491607666016 3.841935157775879 3.8298349380493164 3.8103041648864746 3.7819974422454834 3.7458770275115967 3.69307804107666 3.608255624771118 3.451204299926758 3.0362465381622314 2.329679250717163 1.0364750623703003 
35.06126022338867 3.8904123306274414 3.8870651721954346 3.8796634674072266 3.8738279342651367 3.868074655532837 3.850024461746216 3.826451063156128 3.7986021041870117 3.7557005882263184 3.68298602104187 3.559826612472534 3.1912906169891357 2.511456251144409 1.1698453426361084 
45.203529357910156 3.9135165214538574 3.9104559421539307 3.906770706176758 3.9018778800964355 3.896979808807373 3.882694959640503 3.8625922203063965 3.841038942337036 3.8044662475585938 3.748957872390747 3.6444473266601562 3.3290271759033203 2.6902549266815186 1.3165698051452637 
58.279701232910156 3.9320340156555176 3.9304230213165283 3.926213264465332 3.9220383167266846 3.9182369709014893 3.906858444213867 3.8932242393493652 3.8736183643341064 3.8456668853759766 3.801297903060913 3.7148325443267822 3.4538769721984863 2.8563144207000732 1.4605400562286377 
75.13842010498047 3.9476633071899414 3.9452128410339355 3.941441774368286 3.9386019706726074 3.934906005859375 3.926846504211426 3.9154059886932373 3.900973320007324 3.8784332275390625 3.843310594558716 3.771860361099243 3.555816173553467 3.01184344291687 1.6115375757217407 
96.8739242553711 3.9567959308624268 3.956611156463623 3.953585386276245 3.9521939754486084 3.94748592376709 3.9407272338867188 3.9340438842773438 3.9223124980926514 3.9050567150115967 3.8758621215820312 3.8208160400390625 3.6390316486358643 3.152667760848999 1.7640641927719116 
124.89688873291016 3.967377185821533 3.965306282043457 3.9637138843536377 3.9608287811279297 3.9587578773498535 3.953322649002075 3.9473536014556885 3.9373884201049805 3.9235310554504395 3.900165557861328 3.8543014526367188 3.708709716796875 3.281707286834717 1.9143714904785156 
161.02618408203125 3.973832368850708 3.972029447555542 3.9704372882843018 3.9702203273773193 3.967384099960327 3.9635114669799805 3.9584672451019287 3.950361490249634 3.9391019344329834 3.9214558601379395 3.8848729133605957 3.766389846801758 3.400739908218384 2.062962532043457 
207.60675048828125 3.9792773723602295 3.9779651165008545 3.9770493507385254 3.9755189418792725 3.9742977619171143 3.9708943367004395 3.965970039367676 3.960862874984741 3.951605796813965 3.9363906383514404 3.9082999229431152 3.811509847640991 3.497715950012207 2.217574119567871 
267.6617736816406 3.982668876647949 3.982365131378174 3.9809677600860596 3.980531930923462 3.978628396987915 3.9764771461486816 3.972832679748535 3.9679760932922363 3.961519718170166 3.948507785797119 3.9255614280700684 3.8486502170562744 3.5827252864837646 2.3575077056884766 
345.089111328125 3.9860129356384277 3.9856185913085938 3.984391927719116 3.983851909637451 3.9834072589874268 3.98109769821167 3.9778432846069336 3.9744536876678467 3.968627691268921 3.95915150642395 3.940333366394043 3.8759684562683105 3.6531426906585693 2.4962759017944336 
444.9140625 3.98879337310791 3.988009452819824 3.987790107727051 3.986605167388916 3.9858713150024414 3.984610080718994 3.9824037551879883 3.978971242904663 3.974398612976074 3.967062473297119 3.951981782913208 3.89955472946167 3.7121591567993164 2.6182658672332764 
573.6152954101562 3.9906129837036133 3.990222215652466 3.9900245666503906 3.9893462657928467 3.988619565963745 3.9875121116638184 3.985222816467285 3.982759952545166 3.9791224002838135 3.9728431701660156 3.9603288173675537 3.9187116622924805 3.7563092708587646 2.7329065799713135 
739.5467529296875 3.9926278591156006 3.991499662399292 3.991591215133667 3.9911835193634033 3.990701913833618 3.9896223545074463 3.9878413677215576 3.98569393157959 3.9827160835266113 3.977088451385498 3.967665195465088 3.9319002628326416 3.795219898223877 2.8401989936828613 
953.4776611328125 3.9935801029205322 3.993178367614746 3.993380546569824 3.9925975799560547 3.9921517372131348 3.990995168685913 3.9896340370178223 3.9878792762756348 3.9852705001831055 3.9806067943573 3.9728269577026367 3.9423723220825195 3.823979377746582 2.933098793029785 
1229.292236328125 3.994399070739746 3.994309902191162 3.9939441680908203 3.9938769340515137 3.993316411972046 3.9925076961517334 3.9912023544311523 3.9900641441345215 3.987708568572998 3.983619213104248 3.9767982959747314 3.9526710510253906 3.849194049835205 3.013493776321411 
1584.893310546875 3.995469570159912 3.9948997497558594 3.994826316833496 3.994363784790039 3.9939677715301514 3.9938573837280273 3.99285888671875 3.9913852214813232 3.9897804260253906 3.9867916107177734 3.9802639484405518 3.959052085876465 3.8683433532714844 3.08599853515625 


==> figures/whole_corr/NN_loss/SNRsweep_BMI_vs_rmse.txt <==
tensor(0.1000, device='cuda:0')_tensor(1., device='cuda:0')bmi tensor(0.1172, device='cuda:0')_tensor(1.2893, device='cuda:0')bmi tensor(0.1374, device='cuda:0')_tensor(1.6622, device='cuda:0')bmi tensor(0.1610, device='cuda:0')_tensor(2.1431, device='cuda:0')bmi tensor(0.1887, device='cuda:0')_tensor(2.7630, device='cuda:0')bmi tensor(0.2212, device='cuda:0')_tensor(3.5622, device='cuda:0')bmi tensor(0.2593, device='cuda:0')_tensor(4.5927, device='cuda:0')bmi tensor(0.3039, device='cuda:0')_tensor(5.9213, device='cuda:0')bmi tensor(0.3562, device='cuda:0')_tensor(7.6341, device='cuda:0')bmi tensor(0.4175, device='cuda:0')_tensor(9.8425, device='cuda:0')bmi tensor(0.4894, device='cuda:0')_tensor(12.6896, device='cuda:0')bmi tensor(0.5736, device='cuda:0')_tensor(16.3604, device='cuda:0')bmi tensor(0.6723, device='cuda:0')_tensor(21.0930, device='cuda:0')bmi tensor(0.7880, device='cuda:0')_tensor(27.1946, device='cuda:0')bmi tensor(0.9237, device='cuda:0')_tensor(35.0613, device='cuda:0')bmi tensor(1.0826, device='cuda:0')_tensor(45.2035, device='cuda:0')bmi tensor(1.2690, device='cuda:0')_tensor(58.2797, device='cuda:0')bmi tensor(1.4874, device='cuda:0')_tensor(75.1384, device='cuda:0')bmi tensor(1.7433, device='cuda:0')_tensor(96.8739, device='cuda:0')bmi tensor(2.0434, device='cuda:0')_tensor(124.8969, device='cuda:0')bmi tensor(2.3950, device='cuda:0')_tensor(161.0262, device='cuda:0')bmi tensor(2.8072, device='cuda:0')_tensor(207.6067, device='cuda:0')bmi tensor(3.2903, device='cuda:0')_tensor(267.6618, device='cuda:0')bmi tensor(3.8566, device='cuda:0')_tensor(345.0891, device='cuda:0')bmi tensor(4.5204, device='cuda:0')_tensor(444.9140, device='cuda:0')bmi tensor(5.2983, device='cuda:0')_tensor(573.6154, device='cuda:0')bmi tensor(6.2102, device='cuda:0')_tensor(739.5467, device='cuda:0')bmi tensor(7.2790, device='cuda:0')_tensor(953.4777, device='cuda:0')bmi tensor(8.5317, device='cuda:0')_tensor(1229.2924, device='cuda:0')bmi tensor(10., device='cuda:0')_tensor(1584.8933, device='cuda:0')bmi tensor(0.1000, device='cuda:0')_tensor(1., device='cuda:0')rmse tensor(0.1172, device='cuda:0')_tensor(1.2893, device='cuda:0')rmse tensor(0.1374, device='cuda:0')_tensor(1.6622, device='cuda:0')rmse tensor(0.1610, device='cuda:0')_tensor(2.1431, device='cuda:0')rmse tensor(0.1887, device='cuda:0')_tensor(2.7630, device='cuda:0')rmse tensor(0.2212, device='cuda:0')_tensor(3.5622, device='cuda:0')rmse tensor(0.2593, device='cuda:0')_tensor(4.5927, device='cuda:0')rmse tensor(0.3039, device='cuda:0')_tensor(5.9213, device='cuda:0')rmse tensor(0.3562, device='cuda:0')_tensor(7.6341, device='cuda:0')rmse tensor(0.4175, device='cuda:0')_tensor(9.8425, device='cuda:0')rmse tensor(0.4894, device='cuda:0')_tensor(12.6896, device='cuda:0')rmse tensor(0.5736, device='cuda:0')_tensor(16.3604, device='cuda:0')rmse tensor(0.6723, device='cuda:0')_tensor(21.0930, device='cuda:0')rmse tensor(0.7880, device='cuda:0')_tensor(27.1946, device='cuda:0')rmse tensor(0.9237, device='cuda:0')_tensor(35.0613, device='cuda:0')rmse tensor(1.0826, device='cuda:0')_tensor(45.2035, device='cuda:0')rmse tensor(1.2690, device='cuda:0')_tensor(58.2797, device='cuda:0')rmse tensor(1.4874, device='cuda:0')_tensor(75.1384, device='cuda:0')rmse tensor(1.7433, device='cuda:0')_tensor(96.8739, device='cuda:0')rmse tensor(2.0434, device='cuda:0')_tensor(124.8969, device='cuda:0')rmse tensor(2.3950, device='cuda:0')_tensor(161.0262, device='cuda:0')rmse tensor(2.8072, device='cuda:0')_tensor(207.6067, device='cuda:0')rmse tensor(3.2903, device='cuda:0')_tensor(267.6618, device='cuda:0')rmse tensor(3.8566, device='cuda:0')_tensor(345.0891, device='cuda:0')rmse tensor(4.5204, device='cuda:0')_tensor(444.9140, device='cuda:0')rmse tensor(5.2983, device='cuda:0')_tensor(573.6154, device='cuda:0')rmse tensor(6.2102, device='cuda:0')_tensor(739.5467, device='cuda:0')rmse tensor(7.2790, device='cuda:0')_tensor(953.4777, device='cuda:0')rmse tensor(8.5317, device='cuda:0')_tensor(1229.2924, device='cuda:0')rmse tensor(10., device='cuda:0')_tensor(1584.8933, device='cuda:0')rmse 
2.0809407234191895 2.371774911880493 2.620734691619873 2.833610773086548 3.019835948944092 3.1877493858337402 3.327054500579834 3.4553818702697754 3.557345390319824 3.646981954574585 3.720081329345703 3.7759640216827393 3.821509838104248 3.8615379333496094 3.8904123306274414 3.9135165214538574 3.9320340156555176 3.9476633071899414 3.9567959308624268 3.967377185821533 3.973832368850708 3.9792773723602295 3.982668876647949 3.9860129356384277 3.98879337310791 3.9906129837036133 3.9926278591156006 3.9935801029205322 3.994399070739746 3.995469570159912 0.20436536359379595 0.20365966524693863 0.20315706476806 0.2028259404993933 0.20266001923584534 0.20245445051184002 0.2022557089162553 0.20215772524519623 0.20207238724810597 0.20192790325871732 0.2019114556479145 0.20160281680048983 0.20167027002424337 0.20140446485286134 0.20131959398970353 0.20089838270126922 0.20055727916459293 0.19970118320548663 0.19897507743546367 0.19749149761428797 0.1960493683459208 0.19394590064628986 0.19125875317420246 0.18841691135581537 0.18534481691520663 0.18177849654154624 0.1786975751373428 0.17520561273037294 0.171641755063448 0.16845716393507001 
2.0557384490966797 2.349231719970703 2.5969724655151367 2.8034021854400635 2.9940385818481445 3.1630256175994873 3.3094370365142822 3.4353437423706055 3.544541835784912 3.6346335411071777 3.707514524459839 3.7692489624023438 3.8159446716308594 3.85575795173645 3.8870651721954346 3.9104559421539307 3.9304230213165283 3.9452128410339355 3.956611156463623 3.965306282043457 3.972029447555542 3.9779651165008545 3.982365131378174 3.9856185913085938 3.988009452819824 3.990222215652466 3.991499662399292 3.993178367614746 3.994309902191162 3.9948997497558594 0.20474212914838405 0.20379571951693812 0.20312835617227162 0.2026502581749558 0.20224706114459795 0.20199475919893428 0.20159613676111474 0.20105642876427826 0.20051567682018695 0.19973217495769963 0.19880715092799614 0.19756559660300077 0.19557396553628578 0.1933681505311889 0.19123345964251495 0.18867785323881753 0.1860911267605756 0.18298941431214885 0.17868875668148174 0.17480356866062924 0.17053544322033684 0.16581154228355163 0.1604508446897197 0.15526244286532356 0.15012950025812224 0.14512012986990527 0.1399018981917978 0.1351645136385178 0.13080234850758657 0.12645244905863134 
2.0038669109344482 2.2969436645507812 2.548179864883423 2.765610456466675 2.959216594696045 3.1314210891723633 3.2798423767089844 3.411236047744751 3.525275707244873 3.617213249206543 3.692780017852783 3.7567386627197266 3.806795835494995 3.8487491607666016 3.8796634674072266 3.906770706176758 3.926213264465332 3.941441774368286 3.953585386276245 3.9637138843536377 3.9704372882843018 3.9770493507385254 3.9809677600860596 3.984391927719116 3.987790107727051 3.9900245666503906 3.991591215133667 3.993380546569824 3.9939441680908203 3.994826316833496 0.20555051257381124 0.2041308733322328 0.2029167630115753 0.20199344055518925 0.20084673336906228 0.1991959259571941 0.19826749818578238 0.19651248419879097 0.1945550344856445 0.19263572334466328 0.18986538147625587 0.18686636512480018 0.18400919356066953 0.18102043675599364 0.17681235846982046 0.1729146389717879 0.16840687986558017 0.16325855257076763 0.15838606582662446 0.15253329711842392 0.14744373246426043 0.1414901558228509 0.13614427581203634 0.13015700202669686 0.12551100410133786 0.12023868851115424 0.1157862452344518 0.11179520685056335 0.10771576819624075 0.10411001443101185 
1.9646821022033691 2.257871150970459 2.508319139480591 2.723052501678467 2.921201229095459 3.0973033905029297 3.2523293495178223 3.3837056159973145 3.500816822052002 3.5975499153137207 3.679525852203369 3.7451541423797607 3.7999043464660645 3.841935157775879 3.8738279342651367 3.9018778800964355 3.9220383167266846 3.9386019706726074 3.9521939754486084 3.9608287811279297 3.9702203273773193 3.9755189418792725 3.980531930923462 3.983851909637451 3.986605167388916 3.9893462657928467 3.9911835193634033 3.9925975799560547 3.9938769340515137 3.994363784790039 0.2036655642486908 0.20204347843415418 0.20054571608359745 0.1992017514325612 0.19723100641736446 0.1957979463671706 0.19351018938816927 0.19113341173319356 0.1885669175428072 0.1854545062186683 0.18260976194900666 0.17867913510376163 0.17444132221268677 0.17074463053822939 0.1660133361658627 0.16103283641617835 0.15554630846565112 0.15048852434082993 0.14473752818090446 0.13897029573813144 0.13276920594680003 0.12770588787557538 0.12177639863749512 0.1171042544013342 0.11168130683992479 0.10645602111146797 0.10228345437971333 0.0988910664976345 0.09527082998031892 0.09252237681578326 
1.8944721221923828 2.1960456371307373 2.4512062072753906 2.6768548488616943 2.8819053173065186 3.0616984367370605 3.2160348892211914 3.356572151184082 3.473506450653076 3.578418254852295 3.6595816612243652 3.72945499420166 3.786250352859497 3.8298349380493164 3.868074655532837 3.896979808807373 3.9182369709014893 3.934906005859375 3.94748592376709 3.9587578773498535 3.967384099960327 3.9742977619171143 3.978628396987915 3.9834072589874268 3.9858713150024414 3.988619565963745 3.990701913833618 3.9921517372131348 3.993316411972046 3.9939677715301514 0.20384960045343783 0.20162030581374202 0.1991170923000289 0.19751980901016053 0.19515055618348595 0.19262336563231425 0.18977420184437835 0.18639884902062565 0.1832192842884657 0.1795269933416719 0.17594294528597607 0.17099449727758098 0.1670553801693061 0.16225429744238445 0.1565316760772676 0.1514747975446447 0.14648639041785735 0.1406312119913285 0.13474186397559434 0.12877046050990965 0.12311810747692838 0.11741620237895693 0.11217252169107952 0.10706017026910687 0.10240089553719878 0.0982342732011678 0.09465213191418143 0.09071282722601522 0.08804359634289467 0.08571883309322395 
1.7904269695281982 2.0852367877960205 2.3432111740112305 2.5701398849487305 2.7783756256103516 2.9727139472961426 3.1367976665496826 3.2815327644348145 3.4154486656188965 3.526305675506592 3.618760347366333 3.696629762649536 3.7608304023742676 3.8103041648864746 3.850024461746216 3.882694959640503 3.906858444213867 3.926846504211426 3.9407272338867188 3.953322649002075 3.9635114669799805 3.9708943367004395 3.9764771461486816 3.98109769821167 3.984610080718994 3.9875121116638184 3.9896223545074463 3.990995168685913 3.9925076961517334 3.9938573837280273 0.20058421066417467 0.19778137016322872 0.19519736711246355 0.19168801879812608 0.18858312648001044 0.18539392290746762 0.18160408431821462 0.17729576192586957 0.1730341620328527 0.16873309417211638 0.16384807266035106 0.15900364602005196 0.15386836389235733 0.14808427041457997 0.14241471136034156 0.1366129261272157 0.13111297033447242 0.12502188044019852 0.11946968069918894 0.11330980730197597 0.10844691799061726 0.1028837314923573 0.09744817023275726 0.09296509370906875 0.08862639912131741 0.0848956487537593 0.08202421351181165 0.07943365650910825 0.07662330033049214 0.07446425389777285 
1.6781282424926758 1.9624131917953491 2.2171928882598877 2.450502872467041 2.666226863861084 2.8570098876953125 3.0430169105529785 3.2016661167144775 3.346750020980835 3.4683873653411865 3.5693421363830566 3.655524253845215 3.7248637676239014 3.7819974422454834 3.826451063156128 3.8625922203063965 3.8932242393493652 3.9154059886932373 3.9340438842773438 3.9473536014556885 3.9584672451019287 3.965970039367676 3.972832679748535 3.9778432846069336 3.9824037551879883 3.985222816467285 3.9878413677215576 3.9896340370178223 3.9912023544311523 3.99285888671875 0.19781194706398098 0.19435776056029638 0.1905364006545069 0.1872596690599823 0.1829292262982019 0.178889878119433 0.1746542938963768 0.16991689280078945 0.16528099993951711 0.1596717425725746 0.15521184431389007 0.14973365039405298 0.14418836464682586 0.1389811921036669 0.13294025895879014 0.12672709370529925 0.1210345731237651 0.11478213292142433 0.10943720530252957 0.10403088770368153 0.09843828829192346 0.09320584465880816 0.08891270593121654 0.08385877310300711 0.08084922337500375 0.07713698954087234 0.07411681252078399 0.07176834491190857 0.0696336774007299 0.06805228329001475 
1.5269103050231934 1.811659336090088 2.074514389038086 2.301577091217041 2.5305817127227783 2.7346670627593994 2.9252443313598633 3.0975842475891113 3.2518582344055176 3.3853867053985596 3.5030946731567383 3.599097490310669 3.6783652305603027 3.7458770275115967 3.7986021041870117 3.841038942337036 3.8736183643341064 3.900973320007324 3.9223124980926514 3.9373884201049805 3.950361490249634 3.960862874984741 3.9679760932922363 3.9744536876678467 3.978971242904663 3.982759952545166 3.98569393157959 3.9878792762756348 3.9900641441345215 3.9913852214813232 0.1947737033146443 0.191129435624994 0.1869745142808622 0.1827211950799755 0.17778702888678463 0.17382824286981938 0.16839831890897528 0.1634631733669645 0.1580831048898784 0.15297360307322486 0.14738001086991837 0.14227308013923085 0.13602515441974805 0.1302263477897396 0.1248720117324546 0.11897772064061118 0.11310722285817357 0.10724365883256487 0.10182849731746015 0.09611767881860545 0.09086685628751093 0.08656681805300077 0.08205901255155482 0.07774165696871711 0.07414455532533615 0.0712552872429789 0.06831456486826183 0.06662566386562171 0.06489637792870562 0.06338283514884996 
1.3715094327926636 1.642878770828247 1.894924283027649 2.1326589584350586 2.3558897972106934 2.5717782974243164 2.7692952156066895 2.9564313888549805 3.128281593322754 3.2782974243164062 3.4070730209350586 3.518765449523926 3.6144304275512695 3.69307804107666 3.7557005882263184 3.8044662475585938 3.8456668853759766 3.8784332275390625 3.9050567150115967 3.9235310554504395 3.9391019344329834 3.951605796813965 3.961519718170166 3.968627691268921 3.974398612976074 3.9791224002838135 3.9827160835266113 3.9852705001831055 3.987708568572998 3.9897804260253906 0.19097537570334147 0.18705294879168502 0.18278673022972314 0.17790112690171989 0.17333918289273506 0.1680616244002118 0.16265124792420027 0.15775878931752943 0.15205998157065162 0.14651241034208923 0.1409991373583601 0.13592981503128373 0.13000097850972325 0.12374433140222417 0.11813432145805831 0.11242602469239417 0.10640648474926478 0.10082554749292416 0.09484378208241556 0.09003528620151005 0.08494927063123518 0.08018328286597262 0.07598478314464444 0.07227067671980887 0.06932576870562589 0.06608926627098867 0.06381646994819738 0.062082248663001036 0.0595627529788374 0.05857910529547862 
1.1664376258850098 1.4233169555664062 1.6691092252731323 1.8963773250579834 2.118713617324829 2.344799041748047 2.556950807571411 2.758610725402832 2.9446754455566406 3.112759590148926 3.266035556793213 3.4010987281799316 3.510566234588623 3.608255624771118 3.68298602104187 3.748957872390747 3.801297903060913 3.843310594558716 3.8758621215820312 3.900165557861328 3.9214558601379395 3.9363906383514404 3.948507785797119 3.95915150642395 3.967062473297119 3.9728431701660156 3.977088451385498 3.9806067943573 3.983619213104248 3.9867916107177734 0.18866274833324176 0.18283951836818513 0.17820395802692407 0.1734584617405423 0.16911394049727205 0.16301485328451432 0.15810342284322626 0.15234922741555407 0.14717349400871638 0.14102107800959204 0.13534306778886673 0.12938709597547998 0.12333033095377761 0.11775139401505637 0.11178076063469723 0.10597843182578168 0.10059377954523482 0.09464452573286658 0.08898716467552917 0.08396697973146382 0.0795708586861803 0.07506180652886477 0.0714498268346827 0.0670744432655857 0.06457464726293013 0.06165000030464113 0.059347398123891934 0.05753717483808917 0.05572415128574884 0.05429695527324643 
0.9072064757347107 1.1383082866668701 1.357482671737671 1.5701863765716553 1.788512945175171 2.005510091781616 2.2286312580108643 2.443411350250244 2.6469790935516357 2.842514991760254 3.023709297180176 3.18013072013855 3.3302831649780273 3.451204299926758 3.559826612472534 3.6444473266601562 3.7148325443267822 3.771860361099243 3.8208160400390625 3.8543014526367188 3.8848729133605957 3.9082999229431152 3.9255614280700684 3.940333366394043 3.951981782913208 3.9603288173675537 3.967665195465088 3.9728269577026367 3.9767982959747314 3.9802639484405518 0.1842700493869383 0.17918860588557417 0.17434452802419867 0.16909603055213795 0.16309298425857582 0.15785645543184879 0.15222126976759473 0.14623011456917076 0.14104423681783596 0.13449144114459796 0.12945522828082684 0.12285533635418364 0.11662576270927322 0.1112693539471224 0.1051539960806704 0.09963382159164559 0.09345047508211342 0.0882721065959741 0.08283443295433655 0.07768599427943747 0.07268978339747333 0.06957240815302136 0.06555885759546137 0.06231540935962173 0.05964341524711358 0.056964456215279034 0.0551063915692443 0.0536164601569997 0.0509744120286749 0.050389937093016604 
0.5610279440879822 0.7288444638252258 0.8930785059928894 1.0671942234039307 1.243865728378296 1.4367791414260864 1.6307671070098877 1.8388655185699463 2.0469043254852295 2.259038209915161 2.468973159790039 2.6696057319641113 2.8615012168884277 3.0362465381622314 3.1912906169891357 3.3290271759033203 3.4538769721984863 3.555816173553467 3.6390316486358643 3.708709716796875 3.766389846801758 3.811509847640991 3.8486502170562744 3.8759684562683105 3.89955472946167 3.9187116622924805 3.9319002628326416 3.9423723220825195 3.9526710510253906 3.959052085876465 0.181940282759095 0.17652908300128925 0.17072865362906822 0.16437429364491402 0.15880163032748212 0.15278938722271193 0.1463925518886669 0.13987795102540776 0.13352826030222345 0.12762034485562693 0.12094584399894383 0.11560195148632274 0.10879853017348651 0.10345470687274447 0.09666942773190357 0.09085362346482119 0.08600317277174095 0.08020644838525147 0.07497023051248217 0.06990553049506794 0.0667423131415332 0.06222320897224888 0.05949767757727299 0.056459422723807294 0.05381848881220874 0.051741705493504896 0.049529968186468286 0.0482293634126583 0.0468237666446127 0.04565184887529449 
0.31045395135879517 0.41898971796035767 0.5337035655975342 0.651911199092865 0.7802922129631042 0.9168371558189392 1.0703437328338623 1.2316592931747437 1.3990533351898193 1.5758936405181885 1.7599431276321411 1.9532569646835327 2.1378116607666016 2.329679250717163 2.511456251144409 2.6902549266815186 2.8563144207000732 3.01184344291687 3.152667760848999 3.281707286834717 3.400739908218384 3.497715950012207 3.5827252864837646 3.6531426906585693 3.7121591567993164 3.7563092708587646 3.795219898223877 3.823979377746582 3.849194049835205 3.8683433532714844 0.17780706994023424 0.17162168323627897 0.16565827449302 0.1594952982464395 0.15289244508902575 0.14618913142919568 0.1395354247136138 0.13250276266897637 0.12620423318334573 0.11947011724483456 0.11240880949247137 0.10521007534825882 0.09969187106591433 0.093789598923388 0.08727067481126197 0.08174711644540116 0.07593861345565854 0.07125576757209669 0.06687036829689233 0.062149769015287674 0.05844982869799351 0.055053355687384516 0.0522363711606724 0.04946800574527799 0.04697828288887581 0.045663906554811604 0.04304534414376693 0.04230148053187904 0.0410432467094965 0.04021748760123574 
0.060846149921417236 0.09745842218399048 0.13333940505981445 0.17245537042617798 0.21522974967956543 0.2689492702484131 0.33058929443359375 0.3983531594276428 0.4813416600227356 0.571893036365509 0.6727041602134705 0.7852460145950317 0.9084384441375732 1.0364750623703003 1.1698453426361084 1.3165698051452637 1.4605400562286377 1.6115375757217407 1.7640641927719116 1.9143714904785156 2.062962532043457 2.217574119567871 2.3575077056884766 2.4962759017944336 2.6182658672332764 2.7329065799713135 2.8401989936828613 2.933098793029785 3.013493776321411 3.08599853515625 0.17621103832603077 0.1698119037850773 0.16322235866043408 0.15602075926499254 0.1495341086737208 0.14245348538236732 0.13517943718084605 0.1287989748008796 0.12195030416858929 0.11566976956372489 0.10745464605358994 0.10147233775627404 0.09573786941745428 0.0892557724066381 0.08264228899400781 0.07723380749455563 0.07181280259341705 0.06759564676965546 0.0631565684754554 0.05883093353548264 0.05558589834773494 0.05183430633191952 0.049299577164384226 0.04654400410943287 0.04490375153208468 0.04279871916340352 0.04150692003191028 0.04024284826794113 0.03932705047228442 0.03847423403612184 


==> figures/whole_corr/NN_loss/SNRsweep_Pd.txt <==
SNR detect_prob_0 detect_prob_1 detect_prob_2 detect_prob_3 detect_prob_4 detect_prob_5 detect_prob_6 detect_prob_7 detect_prob_8 detect_prob_9 detect_prob_10 detect_prob_11 detect_prob_12 detect_prob_13 detect_prob_bm0 detect_prob_bm1 detect_prob_bm2 detect_prob_bm3 detect_prob_bm4 detect_prob_bm5 detect_prob_bm6 detect_prob_bm7 detect_prob_bm8 detect_prob_bm9 detect_prob_bm10 detect_prob_bm11 detect_prob_bm12 detect_prob_bm13 false_alarm_0 false_alarm_1 false_alarm_2 false_alarm_3 false_alarm_4 false_alarm_5 false_alarm_6 false_alarm_7 false_alarm_8 false_alarm_9 false_alarm_10 false_alarm_11 false_alarm_12 false_alarm_13 false_alarm_bm0 false_alarm_bm1 false_alarm_bm2 false_alarm_bm3 false_alarm_bm4 false_alarm_bm5 false_alarm_bm6 false_alarm_bm7 false_alarm_bm8 false_alarm_bm9 false_alarm_bm10 false_alarm_bm11 false_alarm_bm12 false_alarm_bm13 
0.10000000149011612 0.011571003124117851 0.017977330833673477 0.02274591103196144 0.0346885621547699 0.045355625450611115 0.0668012723326683 0.09022041410207748 0.10645822435617447 0.13355238735675812 0.1551208645105362 0.1732468158006668 0.19173824787139893 0.207598015666008 0.2241460680961609 0.010336549021303654 0.012989400885999203 0.01735345833003521 0.0232906062155962 0.02966531366109848 0.043181464076042175 0.05649547651410103 0.07109203934669495 0.08285364508628845 0.09760598093271255 0.11091088503599167 0.12523795664310455 0.13337577879428864 0.13904565572738647 0.010451222769916058 0.01211788784712553 0.009427208453416824 0.010583898983895779 0.010439829900860786 0.010424196720123291 0.010550434701144695 0.008856466971337795 0.010302758775651455 0.010836674831807613 0.010215154848992825 0.009285634383559227 0.009805136360228062 0.01158086583018303 0.010139841586351395 0.009856042452156544 0.010179145261645317 0.009537139907479286 0.010272154584527016 0.010176572017371655 0.010043471120297909 0.010157710872590542 0.010214701294898987 0.01010516844689846 0.009846752509474754 0.010177791118621826 0.009641317650675774 0.01001782901585102 
0.11721021682024002 0.011510883457958698 0.020235488191246986 0.02724628895521164 0.040804438292980194 0.054401103407144547 0.0798851028084755 0.10436531901359558 0.12329013645648956 0.15466654300689697 0.17794829607009888 0.20053301751613617 0.22062517702579498 0.23935720324516296 0.2558296024799347 0.010476827621459961 0.01342504471540451 0.01978166215121746 0.026705604046583176 0.03431830182671547 0.04973539710044861 0.06613117456436157 0.08142615854740143 0.09788778424263 0.11330459266901016 0.13032568991184235 0.14471052587032318 0.1550678163766861 0.16152749955654144 0.010834461078047752 0.012113885022699833 0.009099235758185387 0.010435507632791996 0.010867005214095116 0.010528039187192917 0.01005544699728489 0.00868830643594265 0.010803086683154106 0.010784709826111794 0.010611588135361671 0.009517675265669823 0.009765179827809334 0.011281050741672516 0.009844428859651089 0.009968133643269539 0.009959163144230843 0.009773763827979565 0.009801064617931843 0.009821111336350441 0.009995569474995136 0.009817385114729404 0.009950527921319008 0.010109166614711285 0.01009902823716402 0.00992574729025364 0.009984936565160751 0.009458173997700214 
0.137382373213768 0.011959776282310486 0.02190212719142437 0.03186267614364624 0.048603881150484085 0.06308989226818085 0.09265647083520889 0.12307556718587875 0.1452011913061142 0.17858284711837769 0.20556296408176422 0.22978107631206512 0.25082385540008545 0.27346301078796387 0.29425325989723206 0.010817505419254303 0.014408242888748646 0.02228587120771408 0.03087860345840454 0.039824940264225006 0.05888526886701584 0.07811567187309265 0.09655169397592545 0.11373338848352432 0.1322413980960846 0.1507633626461029 0.1686663180589676 0.180856391787529 0.18954475224018097 0.010339445434510708 0.012049832381308079 0.009647189639508724 0.010399413295090199 0.010491729713976383 0.01062389463186264 0.010342858731746674 0.009032635018229485 0.010747049935162067 0.010656796395778656 0.010839836671948433 0.009705708362162113 0.010176723822951317 0.011273055337369442 0.009992135688662529 0.01014027465134859 0.009767179377377033 0.010006376542150974 0.010008662939071655 0.009964893572032452 0.009576425887644291 0.009825392626225948 0.010242719203233719 0.009909301064908504 0.010287233628332615 0.010017762891948223 0.010400475934147835 0.00990589801222086 
0.16102619469165802 0.01244874857366085 0.025435244664549828 0.03691510111093521 0.05637938529253006 0.07440775632858276 0.10855256766080856 0.1437818855047226 0.16849492490291595 0.20637661218643188 0.2355552315711975 0.26094305515289307 0.2852258086204529 0.31164130568504333 0.3348022401332855 0.01104195136576891 0.016010934486985207 0.024854088202118874 0.03591732308268547 0.04735148325562477 0.06961753964424133 0.0913948118686676 0.11342756450176239 0.13398410379886627 0.15408816933631897 0.1744055449962616 0.1942378133535385 0.20919978618621826 0.21941916644573212 0.01057098526507616 0.012213966809213161 0.009667187929153442 0.01078843791037798 0.010296108201146126 0.010559991002082825 0.01072208397090435 0.009136734530329704 0.01066699717193842 0.010844669304788113 0.010507473722100258 0.009621693752706051 0.009968954138457775 0.011053191497921944 0.009924270212650299 0.009892071597278118 0.009983161464333534 0.01030315924435854 0.009896879084408283 0.009573486633598804 0.009839887730777264 0.010145699605345726 0.009814438410103321 0.010037214495241642 0.009814717806875706 0.0099577521905303 0.009869065135717392 0.009777977131307125 
0.18873916566371918 0.012460771948099136 0.02783728390932083 0.043343640863895416 0.06722678989171982 0.0882665291428566 0.12753334641456604 0.1650092750787735 0.19471785426139832 0.23523768782615662 0.26474297046661377 0.2953934371471405 0.3215433955192566 0.34998777508735657 0.37537524104118347 0.010637146420776844 0.017074067145586014 0.02868240885436535 0.042380284518003464 0.05609637871384621 0.08149955421686172 0.10647764056921005 0.13276107609272003 0.1553061157464981 0.1766754388809204 0.20005354285240173 0.2219049483537674 0.23906488716602325 0.25161099433898926 0.01093027088791132 0.011793623678386211 0.009519200772047043 0.010291127488017082 0.010391922667622566 0.010508069768548012 0.010306932963430882 0.008892500773072243 0.010326774790883064 0.010644803754985332 0.010547517798841 0.00965769961476326 0.009825114160776138 0.011353006586432457 0.010135849937796593 0.010068215429782867 0.010043156333267689 0.01000236626714468 0.010208277963101864 0.00971327442675829 0.009728115983307362 0.010085642337799072 0.009722378104925156 0.010289045050740242 0.00995487067848444 0.010077773593366146 0.010180720128118992 0.009837939403951168 
0.22122162580490112 0.013242325745522976 0.03232961893081665 0.05157633125782013 0.07856490463018417 0.10316330939531326 0.14757972955703735 0.1913992166519165 0.22338244318962097 0.2670767903327942 0.3000428378582001 0.33003559708595276 0.36054855585098267 0.3923867642879486 0.4197665750980377 0.011579019017517567 0.01989176869392395 0.03385884314775467 0.049533430486917496 0.06527411192655563 0.09603358805179596 0.12556464970111847 0.1538928747177124 0.17907851934432983 0.20403793454170227 0.22936153411865234 0.2532394230365753 0.27267012000083923 0.287857323884964 0.010287548415362835 0.011897708289325237 0.009347215294837952 0.010427487082779408 0.01047176867723465 0.010332335717976093 0.01032289955765009 0.008976581506431103 0.010618966072797775 0.010520887561142445 0.010399356484413147 0.009517675265669823 0.010220675729215145 0.01108117401599884 0.010443238541483879 0.009912088513374329 0.009867170825600624 0.0101427361369133 0.009836995042860508 0.01018056645989418 0.010215120390057564 0.010005565360188484 0.009918506257236004 0.010021225549280643 0.010103032924234867 0.010185793042182922 0.010300586931407452 0.010121764615178108 
0.2592943608760834 0.013214269652962685 0.03663810342550278 0.06017305329442024 0.09111981093883514 0.120809406042099 0.17211292684078217 0.22045861184597015 0.2532099187374115 0.3011384606361389 0.33472228050231934 0.368293821811676 0.399801641702652 0.43501800298690796 0.46268901228904724 0.011879616416990757 0.02210596203804016 0.038975272327661514 0.05804299935698509 0.07792655378580093 0.11177344620227814 0.14446328580379486 0.17622752487659454 0.20623670518398285 0.23304954171180725 0.26150643825531006 0.289325088262558 0.3100235164165497 0.3260928690433502 0.010746635496616364 0.01180163025856018 0.009699185378849506 0.010688173584640026 0.010671382769942284 0.01028041448444128 0.010394752956926823 0.008856466971337795 0.01094317901879549 0.010960591025650501 0.01044340431690216 0.009725711308419704 0.010084825567901134 0.010917275212705135 0.010107905603945255 0.0099521204829216 0.010111150331795216 0.010307169519364834 0.01002063974738121 0.01000083889812231 0.010330883786082268 0.010117672383785248 0.009734385646879673 0.010013231076300144 0.00970659963786602 0.010373826138675213 0.00972522422671318 0.00994187593460083 
0.3039195239543915 0.014268365688621998 0.04247334226965904 0.07052992284297943 0.1073889210820198 0.1404152810573578 0.19690249860286713 0.24977855384349823 0.287105530500412 0.33441662788391113 0.37130701541900635 0.4044063985347748 0.43864279985427856 0.4769204258918762 0.5061517953872681 0.012172197923064232 0.024935653433203697 0.046047866344451904 0.06835182756185532 0.09053891897201538 0.13072218000888824 0.16872888803482056 0.2025463730096817 0.23360276222229004 0.2640705108642578 0.2951616942882538 0.32491880655288696 0.34879446029663086 0.3666938841342926 0.01039134245365858 0.012318051420152187 0.009475204162299633 0.01094886101782322 0.010431845672428608 0.01030038483440876 0.010450638830661774 0.008880489505827427 0.010755055584013462 0.01082468219101429 0.010575548745691776 0.00914561003446579 0.010356524959206581 0.011400977149605751 0.010199722833931446 0.009920095093548298 0.010107151232659817 0.009974292479455471 0.009964748285710812 0.009453668259084225 0.010059438645839691 0.010033591650426388 0.010022575035691261 0.010041211731731892 0.009698591195046902 0.00992574729025364 0.009853082709014416 0.009813955053687096 
0.35622477531433105 0.014881584793329239 0.04882016405463219 0.08381903916597366 0.124763123691082 0.16067442297935486 0.2263471484184265 0.28218477964401245 0.321888267993927 0.37001726031303406 0.4068910479545593 0.44393521547317505 0.4803994596004486 0.5209091901779175 0.551239550113678 0.012544939294457436 0.02863663248717785 0.055712681263685226 0.08100247383117676 0.10625328123569489 0.15249517560005188 0.19434523582458496 0.2337285578250885 0.26598551869392395 0.2959960997104645 0.32999563217163086 0.36221224069595337 0.39048466086387634 0.4105408787727356 0.010527072474360466 0.012089865282177925 0.009503201581537724 0.010419465601444244 0.010531652718782425 0.01022050529718399 0.010634263977408409 0.009184780530631542 0.010855120606720448 0.01103254221379757 0.01081981509923935 0.0097337132319808 0.009984936565160751 0.011189107783138752 0.010255611501634121 0.010000159963965416 0.010191143490374088 0.009713605046272278 0.010032616555690765 0.009821111336350441 0.009967626072466373 0.010021580383181572 0.009782417677342892 0.009893312118947506 0.00985876563936472 0.010117780417203903 0.01009281724691391 0.010173733346164227 
0.41753190755844116 0.01606794260442257 0.05688558146357536 0.09748018532991409 0.1445230394601822 0.18498538434505463 0.2548142969608307 0.3157493770122528 0.3571265935897827 0.40780848264694214 0.4461615979671478 0.48076701164245605 0.5169610381126404 0.5635403990745544 0.5929252505302429 0.013458755798637867 0.033660534769296646 0.06380535662174225 0.09302279353141785 0.12402361631393433 0.1749652475118637 0.22077526152133942 0.2633402347564697 0.3001551032066345 0.3340498208999634 0.36671555042266846 0.4001055955886841 0.4327274560928345 0.45412373542785645 0.010543039999902248 0.012350077740848064 0.009739181958138943 0.010559835471212864 0.010268162004649639 0.010296390391886234 0.010406728833913803 0.009008612483739853 0.010302758775651455 0.010944601148366928 0.010559530928730965 0.00925762951374054 0.010340542532503605 0.011305036023259163 0.009820477105677128 0.01006421260535717 0.009987161494791508 0.010283106006681919 0.01028413139283657 0.009960899129509926 0.010023511946201324 0.010061618871986866 0.010070606134831905 0.009769395925104618 0.010038962587714195 0.01002576481550932 0.010004914365708828 0.01026567630469799 
0.48939013481140137 0.01744668371975422 0.06491902470588684 0.11371355503797531 0.16695590317249298 0.21101167798042297 0.2862739861011505 0.34951841831207275 0.39287641644477844 0.445523738861084 0.48152151703834534 0.5190572142601013 0.5569259524345398 0.605034351348877 0.6350311636924744 0.01430042926222086 0.0385245643556118 0.07501430064439774 0.11017358303070068 0.14331288635730743 0.20130518078804016 0.25092488527297974 0.29532167315483093 0.33458051085472107 0.3687532842159271 0.404326468706131 0.44026651978492737 0.47605547308921814 0.497866690158844 0.010674778372049332 0.012065845541656017 0.009563196450471878 0.010752343572676182 0.010571575723588467 0.009956905618309975 0.010606320574879646 0.009000604972243309 0.010799083858728409 0.010604831390082836 0.010231172665953636 0.009449663572013378 0.009765179827809334 0.010973240248858929 0.00990431010723114 0.009940111078321934 0.009919166564941406 0.010218936949968338 0.010060562752187252 0.009924953803420067 0.009883797727525234 0.009685259312391281 0.01015466172248125 0.009797376580536366 0.010038962587714195 0.010273808613419533 0.009885047562420368 0.010373610071837902 
0.573615312576294 0.019354477524757385 0.07626576721668243 0.13288716971874237 0.1918303370475769 0.2408052384853363 0.3200051188468933 0.3860611021518707 0.4299049973487854 0.4809045195579529 0.5198034048080444 0.554934024810791 0.5963830351829529 0.6442698240280151 0.6737630367279053 0.015422659926116467 0.04470352083444595 0.08989955484867096 0.1284773349761963 0.16718299686908722 0.22868669033050537 0.28364378213882446 0.3316589295864105 0.3703450560569763 0.40610653162002563 0.4408665597438812 0.4809633493423462 0.5194435715675354 0.5434547662734985 0.010858413763344288 0.01155743096023798 0.009635190479457378 0.010383370332419872 0.010324053466320038 0.010284408926963806 0.010598337277770042 0.009132730774581432 0.011087273247539997 0.01082468219101429 0.010239181108772755 0.010009761899709702 0.010048866271972656 0.011392981745302677 0.009596921503543854 0.009844033047556877 0.01018714439123869 0.010279095731675625 0.009960755705833435 0.010044772177934647 0.010139275342226028 0.009929492138326168 0.009706367738544941 0.00954154971987009 0.009946862235665321 0.010277808643877506 0.010120785795152187 0.009749993681907654 
0.6723357439041138 0.021426595747470856 0.08869162946939468 0.15315686166286469 0.21847210824489594 0.272225946187973 0.3557392954826355 0.42243143916130066 0.4681044816970825 0.5184119343757629 0.5552994012832642 0.5920295119285583 0.6319648027420044 0.6797651648521423 0.7090367674827576 0.016472747549414635 0.053144633769989014 0.10408874601125717 0.14981308579444885 0.19111323356628418 0.2602144777774811 0.3173847198486328 0.3671729862689972 0.4088837802410126 0.44417625665664673 0.48035144805908203 0.5210282802581787 0.5605290532112122 0.5836875438690186 0.011054025031626225 0.012101874686777592 0.009767179377377033 0.010672131553292274 0.010655413381755352 0.010404227301478386 0.010418703779578209 0.009184780530631542 0.010719032026827335 0.01076472271233797 0.010907911695539951 0.009197618812322617 0.009889042936265469 0.010949254967272282 0.009936247020959854 0.010292398743331432 0.010195143520832062 0.009833922609686852 0.010028624907135963 0.009944923222064972 0.009883797727525234 0.010001561604440212 0.010070606134831905 0.010173123329877853 0.010062988847494125 0.00984573271125555 0.009789153933525085 0.010065799579024315 
0.7880463004112244 0.024268245324492455 0.10341561585664749 0.17474667727947235 0.24536921083927155 0.30236417055130005 0.3933723568916321 0.45973971486091614 0.5045336484909058 0.5550678968429565 0.5921162962913513 0.6274428367614746 0.6671945452690125 0.7163617014884949 0.7421811819076538 0.017903592437505722 0.06368803232908249 0.12130218744277954 0.17195074260234833 0.21570874750614166 0.2942100167274475 0.3529454171657562 0.4024672508239746 0.44593945145606995 0.4825502038002014 0.5192489624023438 0.5590255856513977 0.6029760837554932 0.6267420649528503 0.0106029212474823 0.012073852121829987 0.009507201611995697 0.010523740202188492 0.010276146233081818 0.01027642097324133 0.010362818837165833 0.008840451017022133 0.010530908592045307 0.010884641669690609 0.01022716797888279 0.009313639253377914 0.009960963390767574 0.01108517125248909 0.009932254441082478 0.010040192864835262 0.009971162304282188 0.010134714655578136 0.009625404141843319 0.009968887083232403 0.009791985154151917 0.010041600093245506 0.009950527921319008 0.010001239366829395 0.010283228941261768 0.010277808643877506 0.010196701623499393 0.009961863048374653 
0.9236708283424377 0.027242157608270645 0.11909082531929016 0.20167294144630432 0.2777598202228546 0.3380170464515686 0.4287099242210388 0.4953845739364624 0.5389007925987244 0.5889336466789246 0.6257870197296143 0.660027265548706 0.7030362486839294 0.7478165626525879 0.7752095460891724 0.0200959499925375 0.07462310791015625 0.14181990921497345 0.1974395513534546 0.24818749725818634 0.32799723744392395 0.3885662257671356 0.4393239915370941 0.48070067167282104 0.517573893070221 0.5560288429260254 0.5978667736053467 0.6422115564346313 0.666358470916748 0.010658809915184975 0.012374097481369972 0.00932321697473526 0.011065167374908924 0.010355992242693901 0.009992850944399834 0.01053845975548029 0.009248841553926468 0.01076706312596798 0.010524884797632694 0.01037132553756237 0.009549681097269058 0.009944980964064598 0.010881297290325165 0.010087945498526096 0.010172300972044468 0.009791177697479725 0.009697563014924526 0.009892886504530907 0.00967732910066843 0.010274997912347317 0.010441982187330723 0.00983845442533493 0.00974541250616312 0.009738634340465069 0.010141785256564617 0.01040846761316061 0.0101897232234478 
1.0826367139816284 0.03174711391329765 0.1369682401418686 0.22620700299739838 0.3097594678401947 0.3705679476261139 0.4662267863750458 0.5328090786933899 0.5750023126602173 0.6242344975471497 0.6594898104667664 0.6915647983551025 0.7325150966644287 0.775795578956604 0.800385057926178 0.02321815676987171 0.08702898770570755 0.1621416211128235 0.2246837317943573 0.2789469361305237 0.3632907569408417 0.4265919625759125 0.4758371114730835 0.5202267169952393 0.5556596517562866 0.591074526309967 0.6332325339317322 0.6777108907699585 0.7018963694572449 0.01086240541189909 0.012021809816360474 0.009487203322350979 0.0106039522215724 0.010535645298659801 0.010124650783836842 0.009943675249814987 0.008920527994632721 0.010442850179970264 0.010740739293396473 0.010747736319899559 0.009685704484581947 0.009677277877926826 0.010909279808402061 0.009696722961962223 0.010008166544139385 0.010087152943015099 0.00984194315969944 0.010228238999843597 0.00994092971086502 0.010007544420659542 0.010057615116238594 0.009790422394871712 0.009897309355437756 0.010062988847494125 0.010069772601127625 0.010356524959206581 0.010361617431044579 
1.268960952758789 0.03608373552560806 0.15632043778896332 0.2558175027370453 0.34187081456184387 0.40629294514656067 0.5015122890472412 0.5686022043228149 0.6083184480667114 0.6554660201072693 0.6877008676528931 0.7227587699890137 0.7604021430015564 0.8054124116897583 0.8274297118186951 0.026416515931487083 0.10090166330337524 0.18703971803188324 0.25438544154167175 0.31116917729377747 0.3995937705039978 0.46412065625190735 0.5128737092018127 0.5536847710609436 0.5890302062034607 0.6264079809188843 0.6694821715354919 0.7157090306282043 0.7383908629417419 0.011417302303016186 0.012149914167821407 0.009519200772047043 0.010700205340981483 0.010256185196340084 0.010336330160498619 0.010278989560902119 0.009012616239488125 0.010979202575981617 0.010748733766376972 0.010635614395141602 0.009265630505979061 0.009881052188575268 0.011357003822922707 0.010291540063917637 0.010332431644201279 0.009915167465806007 0.009906112216413021 0.00990087166428566 0.010204530321061611 0.010075406171381474 0.010109664872288704 0.010050592944025993 0.010225087404251099 0.010367320850491524 0.009965754114091396 0.010112795047461987 0.010213708505034447 
1.4873521327972412 0.04198747128248215 0.1792537271976471 0.28818419575691223 0.3772096633911133 0.4418897330760956 0.5383200645446777 0.6028001308441162 0.6415227055549622 0.6876729130744934 0.7187018394470215 0.7500090003013611 0.7884772419929504 0.8292988538742065 0.847890317440033 0.030552739277482033 0.11965835839509964 0.21416199207305908 0.2860420048236847 0.34462180733680725 0.4355483055114746 0.5001903772354126 0.5497624278068542 0.5910483002662659 0.6230411529541016 0.6589763760566711 0.7024083733558655 0.7477324604988098 0.7682972550392151 0.010798532515764236 0.012193949893116951 0.009547198191285133 0.010543793439865112 0.01056758314371109 0.010364287532866001 0.010306932963430882 0.009088688530027866 0.01074304711073637 0.011044533923268318 0.01044340431690216 0.00956968404352665 0.010064847767353058 0.01144494954496622 0.009956207126379013 0.009451712481677532 0.009859171696007252 0.009785795584321022 0.009801064617931843 0.010208523832261562 0.009815935976803303 0.0100175766274333 0.010106629692018032 0.009733419865369797 0.00985876563936472 0.009561683051288128 0.010104804299771786 0.010377607308328152 
1.7433288097381592 0.048223868012428284 0.20307429134845734 0.32021889090538025 0.4119700491428375 0.47816380858421326 0.5719150304794312 0.6340720653533936 0.6744152307510376 0.7176012396812439 0.747973620891571 0.7776467800140381 0.8129289150238037 0.8503221273422241 0.8688672184944153 0.0355546809732914 0.13720004260540009 0.2419443279504776 0.31911081075668335 0.38230660557746887 0.4738343358039856 0.5354825258255005 0.5845052003860474 0.6250499486923218 0.6580008268356323 0.6925317645072937 0.7337708473205566 0.7764162421226501 0.7965066432952881 0.010598929598927498 0.011625486426055431 0.00920722633600235 0.010792449116706848 0.010475761257112026 0.01021651178598404 0.010135283693671227 0.009224819019436836 0.010775068774819374 0.010560860857367516 0.010263207368552685 0.009501672349870205 0.009952971711754799 0.011069181375205517 0.009784548543393612 0.009455716237425804 0.009575195610523224 0.010138725861907005 0.010232231579720974 0.009757207706570625 0.010031495243310928 0.01032987516373396 0.009670344181358814 0.00968945026397705 0.010199137032032013 0.010097777470946312 0.009960963390767574 0.01026967354118824 
2.0433595180511475 0.057329971343278885 0.22913701832294464 0.3532416820526123 0.4472610056400299 0.514373779296875 0.6071364283561707 0.6646104454994202 0.7022886276245117 0.7439959645271301 0.7728784680366516 0.8018763661384583 0.8362008333206177 0.8702842593193054 0.885077178478241 0.04252053052186966 0.15919409692287445 0.2728109061717987 0.354126513004303 0.41751864552497864 0.5088794827461243 0.5704500079154968 0.6162868142127991 0.6559057235717773 0.6887215971946716 0.721751868724823 0.7637456059455872 0.8037745952606201 0.8228108286857605 0.01085042953491211 0.012189947068691254 0.009555197320878506 0.010680153034627438 0.010415876284241676 0.010236481204628944 0.009915731847286224 0.009216811507940292 0.010598952881991863 0.010712758637964725 0.010331281460821629 0.00933364313095808 0.00991701241582632 0.01104519609361887 0.01005201693624258 0.010160290636122227 0.009927165694534779 0.010066535323858261 0.010084516368806362 0.010112669318914413 0.009831903502345085 0.009985546581447124 0.010242719203233719 0.010061198845505714 0.010058984160423279 0.009877738542854786 0.009960963390767574 0.010005836375057697 
2.395026445388794 0.0664200410246849 0.2551158368587494 0.38696449995040894 0.4832262098789215 0.5486239194869995 0.6380272507667542 0.6960547566413879 0.7328553795814514 0.7695311903953552 0.7981916069984436 0.8242079615592957 0.8544536232948303 0.8873711824417114 0.9010470509529114 0.049935270100831985 0.1813480257987976 0.30574166774749756 0.39056646823883057 0.45456621050834656 0.5439846515655518 0.6046799421310425 0.6513612866401672 0.6865176558494568 0.719058096408844 0.7500808835029602 0.7878453135490417 0.8288543820381165 0.8453607559204102 0.010203715413808823 0.012270011939108372 0.009327216073870659 0.010295137763023376 0.010926889255642891 0.010436179116368294 0.010590353049337864 0.008984589017927647 0.01129140704870224 0.010948598384857178 0.010363317094743252 0.0096817035228014 0.009996923618018627 0.011301038786768913 0.010191738605499268 0.009619849734008312 0.009999159723520279 0.010034451261162758 0.010208277963101864 0.010032790713012218 0.01025104708969593 0.010165718384087086 0.009834451600909233 0.009865331463515759 0.009846752509474754 0.009689705446362495 0.010296591557562351 0.009973855689167976 
2.807216167449951 0.0777425542473793 0.2863183617591858 0.4228475093841553 0.517970621585846 0.5833670496940613 0.6698154211044312 0.7246090769767761 0.7600933313369751 0.7952103614807129 0.8200343251228333 0.8443059921264648 0.8736782073974609 0.9023077487945557 0.914879560470581 0.060087453573942184 0.20806622505187988 0.33814841508865356 0.42513933777809143 0.4892812967300415 0.5789296627044678 0.6378918290138245 0.6836743950843811 0.7174973487854004 0.7473652362823486 0.7763082981109619 0.8143966794013977 0.849741518497467 0.8649327754974365 0.011233667843043804 0.01190171204507351 0.00951520074158907 0.010543793439865112 0.010280138812959194 0.01030038483440876 0.010462614707648754 0.008848459459841251 0.010462863370776176 0.010688774287700653 0.010335286147892475 0.0097337132319808 0.009984936565160751 0.011233080178499222 0.01007197704166174 0.00998014397919178 0.010203142650425434 0.010078567080199718 0.010156378149986267 0.009988856501877308 0.010079397819936275 0.010053611360490322 0.010178676806390285 0.010177120566368103 0.009830735623836517 0.010061770677566528 0.010024892166256905 0.010029821656644344 
3.290344715118408 0.08993879705667496 0.31499895453453064 0.4556782841682434 0.5521405339241028 0.61490797996521 0.6979941725730896 0.7502214312553406 0.7844740152359009 0.8173797726631165 0.8395155072212219 0.8634251356124878 0.8900593519210815 0.9144852757453918 0.9260144233703613 0.07078872621059418 0.23453262448310852 0.3710871636867523 0.4603146016597748 0.5255032777786255 0.6116833090782166 0.6681376695632935 0.7126187086105347 0.7447794079780579 0.771953821182251 0.8013728857040405 0.836968719959259 0.8688507080078125 0.8829118609428406 0.010710706934332848 0.01220195647329092 0.00951520074158907 0.01061999425292015 0.010559598915278912 0.010424196720123291 0.01043067965656519 0.008996600285172462 0.010899149812757969 0.010460928082466125 0.01073972787708044 0.009553681127727032 0.010344537906348705 0.011508910916745663 0.00990431010723114 0.009928101673722267 0.009899168275296688 0.010082577355206013 0.010004671290516853 0.009693305008113384 0.010203144513070583 0.009729301556944847 0.009918506257236004 0.01021309569478035 0.009738634340465069 0.009885739535093307 0.009753193706274033 0.009849932044744492 
3.8566205501556396 0.1028524711728096 0.34739652276039124 0.4920213222503662 0.5860112905502319 0.6486892700195312 0.7274668216705322 0.777721643447876 0.8082393407821655 0.8387017846107483 0.8603855967521667 0.8798232078552246 0.9042648673057556 0.9274636507034302 0.9365128874778748 0.08340580761432648 0.26350897550582886 0.40742623805999756 0.49589282274246216 0.5601221323013306 0.6455426216125488 0.7000268697738647 0.741435170173645 0.7720295190811157 0.7974870800971985 0.8235726356506348 0.8564972281455994 0.8878557682037354 0.8988096714019775 0.010778572410345078 0.012009800411760807 0.009727182798087597 0.010467592626810074 0.010252192616462708 0.010536027140915394 0.010207136161625385 0.009260853752493858 0.010935173369944096 0.010644803754985332 0.010339290834963322 0.00992574729025364 0.009932993911206722 0.011169119738042355 0.01013185828924179 0.010060208849608898 0.010251139290630817 0.009974292479455471 0.009964748285710812 0.009805135428905487 0.010502533055841923 0.010009569115936756 0.009886485524475574 0.009909301064908504 0.01014708075672388 0.010181792080402374 0.010064847767353058 0.00990190077573061 
4.520353317260742 0.11775810271501541 0.3791186511516571 0.5266842246055603 0.6176359057426453 0.6782864332199097 0.7545719146728516 0.7987366318702698 0.8305859565734863 0.8561583757400513 0.875667929649353 0.8949986696243286 0.9151269197463989 0.9378951787948608 0.9448099732398987 0.09734151512384415 0.29348450899124146 0.44358524680137634 0.5310600996017456 0.5936509370803833 0.6783323287963867 0.7260079383850098 0.7665591835975647 0.7946147322654724 0.8194339275360107 0.8448613882064819 0.8739461898803711 0.9024238586425781 0.9114574790000916 0.010455215349793434 0.012282022275030613 0.009239223785698414 0.010359306819736958 0.010483745485544205 0.010308372788131237 0.010211128741502762 0.009164761751890182 0.010675002820789814 0.01020510122179985 0.010547517798841 0.009401654824614525 0.009561405517160892 0.01132502406835556 0.009896325878798962 0.010084228590130806 0.009891169145703316 0.010034451261162758 0.010004671290516853 0.01004077773541212 0.010310924611985683 0.009985546581447124 0.010058598592877388 0.009741414338350296 0.009738634340465069 0.009613691829144955 0.009936990216374397 0.00994187593460083 
5.298316955566406 0.13524886965751648 0.41350656747817993 0.5594229698181152 0.6494321227073669 0.7064167857170105 0.7803670167922974 0.8234912157058716 0.8487805724143982 0.8734110593795776 0.8930357098579407 0.9086437821388245 0.9269008636474609 0.9454675912857056 0.9534072875976562 0.11384231597185135 0.32621780037879944 0.4778241515159607 0.5655611753463745 0.6271156072616577 0.7074725031852722 0.7565744519233704 0.7910477519035339 0.8172159194946289 0.8408364057540894 0.8634610772132874 0.8908352255821228 0.9151139259338379 0.9246055483818054 0.010790548287332058 0.012402120046317577 0.009387211874127388 0.010423475876450539 0.010248200036585331 0.010256451554596424 0.010658214800059795 0.009228822775185108 0.011303414590656757 0.010624817572534084 0.01059557031840086 0.009677703492343426 0.010136768221855164 0.011053191497921944 0.010099921375513077 0.010248363018035889 0.010075153782963753 0.009966270998120308 0.009665326215326786 0.009589462541043758 0.009987585246562958 0.010281829163432121 0.009966538287699223 0.009881320409476757 0.009998918510973454 0.009697706438601017 0.009701251052320004 0.009801962412893772 
6.210169315338135 0.15337690711021423 0.4470152258872986 0.5937018990516663 0.6815354824066162 0.7341744303703308 0.8004574775695801 0.843103289604187 0.8665595650672913 0.8898762464523315 0.9058203101158142 0.9198275208473206 0.9373030066490173 0.9544855952262878 0.959426999092102 0.13166174292564392 0.3583875596523285 0.5147272348403931 0.6006566882133484 0.6578389406204224 0.7324824333190918 0.7805393934249878 0.8125791549682617 0.8390455842018127 0.8595610857009888 0.8798632025718689 0.9042368531227112 0.9281083345413208 0.9346917867660522 0.01093027088791132 0.01188569888472557 0.009819175116717815 0.010656089521944523 0.01069932896643877 0.010272427462041378 0.01008738111704588 0.009445029310882092 0.010638979263603687 0.01086465548723936 0.010363317094743252 0.009549681097269058 0.009992928244173527 0.01136899646371603 0.010171778500080109 0.010244359262287617 0.010239140130579472 0.010034451261162758 0.00976912584155798 0.010352306067943573 0.00975605845451355 0.010021580383181572 0.010034582577645779 0.009849341586232185 0.010259202681481838 0.009909744374454021 0.010132772848010063 0.009833942167460918 
7.278953552246094 0.17331655323505402 0.48015618324279785 0.6243044137954712 0.708484411239624 0.761314868927002 0.8231959939002991 0.8598134517669678 0.8819928169250488 0.9022641181945801 0.917576253414154 0.9299405217170715 0.9468333721160889 0.9607845544815063 0.9660230875015259 0.15113645792007446 0.3935668468475342 0.546925961971283 0.6321735978126526 0.688281774520874 0.7593832015991211 0.8031255602836609 0.8342584371566772 0.8569098711013794 0.8762483596801758 0.8940996527671814 0.9177104830741882 0.9376909732818604 0.9448339939117432 0.010598929598927498 0.01205383613705635 0.00939521100372076 0.010640047490596771 0.01022424641996622 0.010328342206776142 0.010450638830661774 0.00923282653093338 0.010691013187170029 0.010804696008563042 0.01069167535752058 0.009473667480051517 0.009797144681215286 0.01132502406835556 0.010119881480932236 0.010020176880061626 0.010115150362253189 0.010034451261162758 0.00979307945817709 0.010148614645004272 0.00989577267318964 0.010037596337497234 0.009858467616140842 0.009477593004703522 0.010211150161921978 0.009673702530562878 0.009817122481763363 0.009765984490513802 
8.531679153442383 0.19703169167041779 0.5126856565475464 0.6546069979667664 0.7377792000770569 0.7832211852073669 0.8434185981750488 0.8777060508728027 0.8971782922744751 0.9147799015045166 0.9289519786834717 0.9400215148925781 0.9537001252174377 0.9664788842201233 0.9703177213668823 0.17428648471832275 0.42692363262176514 0.581964910030365 0.6643009185791016 0.7158390283584595 0.7853626012802124 0.8255754709243774 0.853276252746582 0.8739986419677734 0.8924393057823181 0.9089034795761108 0.9288445115089417 0.9465727806091309 0.9520624876022339 0.010399325750768185 0.012330061756074429 0.009479204192757607 0.010680153034627438 0.010555606335401535 0.0101605961099267 0.009975610300898552 0.009144742041826248 0.010642982088029385 0.01077271718531847 0.010587561875581741 0.009393652901053429 0.009449529461562634 0.011065184138715267 0.010395334102213383 0.009743951261043549 0.010147147811949253 0.010287117213010788 0.009805056266486645 0.010404227301478386 0.010119316168129444 0.009925488382577896 0.010066603310406208 0.009997242130339146 0.010399356484413147 0.009937749244272709 0.009829109534621239 0.0099778538569808 
10.0 0.21882301568984985 0.5466979146003723 0.6841534972190857 0.7616482973098755 0.8081814050674438 0.8615140318870544 0.8914621472358704 0.9099540710449219 0.9257646799087524 0.9386865496635437 0.9482005834579468 0.9604309797286987 0.9707996249198914 0.9746003746986389 0.19691947102546692 0.4628782868385315 0.6136915683746338 0.6924507021903992 0.7452799081802368 0.8077685832977295 0.8442175984382629 0.8704838156700134 0.8894045352935791 0.9065608382225037 0.9202311038970947 0.9384148120880127 0.9536246061325073 0.9586825370788574 0.010962206870317459 0.0119857806712389 0.009703184477984905 0.010740311816334724 0.010455799289047718 0.010212518274784088 0.01014326699078083 0.009276868775486946 0.010779070667922497 0.010468922555446625 0.010639618150889874 0.009437660686671734 0.009525446221232414 0.011285047978162766 0.010159802623093128 0.009944114834070206 0.009835174307227135 0.009817879647016525 0.009609434753656387 0.010020808316767216 0.009975610300898552 0.009933496825397015 0.010042588226497173 0.010065196081995964 0.009918831288814545 0.00984573271125555 0.009893038310110569 0.01002182625234127 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.01.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 -0.21609437 0.37265784 
0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 0.3671921 0.22036071 
0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 0.2159136 -0.35965502 
-0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 -0.36488414 -0.21530418 
-0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 -0.9973463 -0.052214246 
0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 0.8472423 -0.5248235 
0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 0.99736536 0.060447793 
-0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 -0.85025257 0.5337461 
-0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 -0.6826978 1.1643624 
1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 1.1580883 0.6946391 
0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 0.69102126 -1.1511071 
-1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 -1.1600075 -0.6852127 
-0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 -0.52602303 -0.8444816 
0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 0.051636863 -0.99487346 
0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 0.52758044 0.85559005 
-0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 -0.052314628 1.0099914 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.05.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 -0.2172379 0.36144954 
0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 0.36687654 0.20751955 
0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 0.21545042 -0.36741012 
-0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 -0.3645076 -0.2220726 
-0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 -0.99628156 -0.061056502 
0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 0.8515228 -0.53206664 
1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 1.0014074 0.048586518 
-0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 -0.85036916 0.5178706 
-0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 -0.69145894 1.1533169 
1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 1.15776 0.6838474 
0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 0.6910531 -1.1619788 
-1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 -1.1604798 -0.69359905 
-0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 -0.52522147 -0.85639703 
0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 0.06021213 -1.0031799 
0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 0.5265333 0.84781677 
-0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 -0.046617404 0.9952868 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.1.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 -0.2143088 0.36930406 
0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 0.36831853 0.21679735 
0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 0.21118715 -0.36101606 
-0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 -0.365035 -0.21308735 
-1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 -1.0016016 -0.03991768 
0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 0.84688735 -0.5285488 
1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 1.0034622 0.047980823 
-0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 -0.8469244 0.53212374 
-0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 -0.6760716 1.161614 
1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 1.1639854 0.6763314 
0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 0.68283284 -1.1613592 
-1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 -1.16396 -0.6757665 
-0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 -0.5333703 -0.843571 
0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 0.04536536 -1.000499 
0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 0.5332347 0.8516815 
-0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 -0.042779163 1.0072306 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.15.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 -0.21995437 0.3613321 
0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 0.36350113 0.21698272 
0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 0.21444102 -0.3689322 
-0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 -0.3677226 -0.2166891 
-1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 -1.0059516 -0.05303282 
0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 0.8516957 -0.52221966 
0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 0.99723464 0.05464183 
-0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 -0.8598606 0.5217252 
-0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 -0.6932146 1.1528475 
1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 1.1485994 0.69192255 
0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 0.69117415 -1.1540177 
-1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 -1.1545618 -0.6908261 
-0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 -0.52553153 -0.855772 
0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 0.04806949 -1.0039327 
0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 0.5189069 0.85738176 
-0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 -0.055565123 1.0010773 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.2.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 -0.21769032 0.36732617 
0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 0.36455882 0.22001146 
0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 0.21852565 -0.36332166 
-0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 -0.3629926 -0.2171958 
-1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 -1.0006493 -0.05371447 
0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 0.8599285 -0.520681 
1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 1.0036955 0.060254168 
-0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 -0.8582572 0.52743125 
-0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 -0.693121 1.1569737 
1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 1.1514217 0.69129974 
0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 0.69086444 -1.1456562 
-1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 -1.1458837 -0.6896727 
-0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 -0.5230744 -0.8562609 
0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 0.0580222 -0.99894905 
0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 0.51832336 0.8597736 
-0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 -0.056536186 1.0083531 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.3.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 -0.22015631 0.36847872 
0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 0.3723044 0.22034284 
0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 0.22156332 -0.36878887 
-0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 -0.36933845 -0.22134322 
-1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 -1.0054927 -0.05296044 
0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 0.85536575 -0.5233707 
1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 1.0097187 0.04850201 
-0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 -0.8561607 0.5263561 
-0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 -0.68562156 1.1523631 
1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 1.152956 0.68611324 
0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 0.684733 -1.1463755 
-1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 -1.142259 -0.6836147 
-0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 -0.52531946 -0.8563358 
0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 0.054209724 -1.0076647 
0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 0.52748704 0.8586714 
-0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 -0.053003587 1.0037899 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.4.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 -0.21706803 0.369883 
0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 0.37557197 0.21702619 
0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 0.21980612 -0.3809656 
-0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 -0.37470675 -0.22201337 
-1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 -1.0036837 -0.04843367 
0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 0.86014766 -0.53282785 
1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 1.008001 0.037421163 
-0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 -0.86306596 0.5289092 
-0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 -0.6661506 1.1442376 
1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 1.151885 0.6675124 
0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 0.6780348 -1.1494682 
-1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 -1.149547 -0.67585367 
-0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 -0.53036916 -0.86246264 
0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 0.04597317 -1.0160412 
0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 0.53661907 0.8555323 
-0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 -0.041268907 1.0016532 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.5.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 -0.21101454 0.3842951 
0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 0.38803828 0.21792741 
0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 0.21796405 -0.38254005 
-0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 -0.38163325 -0.21331589 
-1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 -1.011023 -0.022779746 
0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 0.8510209 -0.54597443 
1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 1.0190743 0.019663457 
-0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 -0.85463184 0.5540868 
-0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 -0.6402522 1.1525735 
1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 1.1592815 0.64328325 
0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 0.6509339 -1.1536034 
-1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 -1.1513709 -0.64727765 
-0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 -0.5425761 -0.8465872 
0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 0.02433799 -1.0118296 
0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 0.5563103 0.85331523 
-0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 -0.018907135 1.0172048 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.6.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 -0.23120879 0.37967744 
0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 0.380253 0.23031425 
0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 0.22398412 -0.38905218 
-0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 -0.38740727 -0.22980838 
-1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 -1.0149873 -0.055273402 
0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 0.87293786 -0.5311818 
1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 1.022241 0.048991818 
-0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 -0.8690231 0.519226 
-0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 -0.67543584 1.1180862 
1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 1.1213287 0.6736514 
0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 0.67769957 -1.1298149 
-1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 -1.1272495 -0.67275393 
-0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 -0.5292509 -0.8767974 
0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 0.048697803 -1.0224763 
0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 0.5247778 0.86961305 
-0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 -0.051456414 1.0213639 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.7.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 -0.24255277 0.38483852 
0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 0.38433042 0.23888172 
0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 0.24230212 -0.3936874 
-0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 -0.3887878 -0.24244715 
-1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 -1.0212264 -0.061823554 
0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 0.88393444 -0.51452464 
1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 1.0171092 0.05680614 
-0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 -0.888407 0.51565886 
-0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 -0.68170446 1.1090044 
1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 1.1072164 0.6810772 
0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 0.6836854 -1.1055975 
-1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 -1.1097828 -0.68537235 
-0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 -0.51543325 -0.8853528 
0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 0.05998902 -1.0292143 
0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 0.513972 0.8838461 
-0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 -0.06160901 1.0207183 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.8.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 -0.24706335 0.42139742 
0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 0.39968303 0.25409946 
0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 0.24732038 -0.4104274 
-0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 -0.41766798 -0.24564762 
-1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 -1.0255412 -0.049737517 
0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 0.8779138 -0.5196379 
1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 1.0262787 0.06307907 
-0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 -0.89264345 0.53038245 
-0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 -0.6655705 1.0995454 
1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 1.0946605 0.6710109 
0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 0.66023874 -1.0910668 
-1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 -1.097915 -0.65670025 
-0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 -0.5311808 -0.8834681 
0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 0.05417868 -1.0302984 
0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 0.52741677 0.9008578 
-0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 -0.057303533 1.0289328 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.9.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 -0.2963735 0.45439765 
0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 0.4817313 0.3096911 
0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 0.31937808 -0.48056227 
-0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 -0.46904105 -0.31935835 
-1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 -1.0210123 -0.10048611 
0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 0.90549886 -0.50366867 
1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 1.0300032 0.08955623 
-0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 -0.9102951 0.49706155 
-0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 -0.67729497 1.0270028 
1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 1.0316678 0.6683994 
0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 0.67926955 -1.028921 
-1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 -1.023028 -0.6935939 
-0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 -0.5001051 -0.9299469 
0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 0.11302248 -1.0386717 
0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 0.5035411 0.9100701 
-0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 -0.10341986 1.0395539 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.95.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 -0.6180466 0.4839648 
0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 0.75788885 0.20200764 
0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 0.6396621 -0.46148938 
-0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 -0.74560815 -0.18267825 
-1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 -1.0852426 -0.1723553 
0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 0.9527679 -0.5661544 
1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 1.1047157 0.19239369 
-0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 -0.9483462 0.5930446 
-0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 -0.43268567 1.0427884 
0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 0.82264394 0.7953624 
0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 0.44228682 -1.0223367 
-0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 -0.8122587 -0.772388 
-0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 -0.41933677 -0.82613856 
0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 0.12765849 -0.908533 
0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 0.46394488 0.82277745 
-0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 -0.08269739 0.96575946 


==> figures/whole_corr/NN_loss/SNRsweep_constellationsNN0.99.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 -0.81726897 0.57959354 
1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 1.0138539 0.10653078 
0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 0.8488285 -0.5114061 
-0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 -0.9909658 -0.054417524 
-0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 -0.9006108 -0.267542 
0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 0.71214145 -0.7100188 
0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 0.9432513 0.35895783 
-0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 -0.6126322 0.7328783 
-0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 -0.30067408 0.9655462 
0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 0.76374567 0.72686046 
0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 0.335697 -0.92673945 
-0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 -0.7234906 -0.6890818 
-0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 -0.55235505 -0.8215947 
0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 0.08772859 -0.97438896 
0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 0.549572 0.8707146 
-0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 -0.035345968 1.0305943 


==> figures/whole_corr/NN_loss/SNRsweep_rmse.txt <==
SNR rmse_h0 rmse_h1 rmse_h2 rmse_h3 rmse_h4 rmse_h5 rmse_h6 rmse_h7 rmse_h8 rmse_h9 rmse_h10 rmse_h11 rmse_h12 rmse_h13 CRB0 CRB1 CRB2 CRB3 CRB4 CRB5 CRB6 CRB7 CRB8 CRB9 CRB10 CRB11 CRB12 CRB13 rmse_esprit 
0.10000000149011612 0.20436536359379595 0.20474212914838405 0.20555051257381124 0.2036655642486908 0.20384960045343783 0.20058421066417467 0.19781194706398098 0.1947737033146443 0.19097537570334147 0.18866274833324176 0.1842700493869383 0.181940282759095 0.17780706994023424 0.17621103832603077 0.0 2.7469731118198707e-10 1.35460384127655e-10 9.853135583659859e-11 8.168546083086818e-11 7.146959624761593e-11 5.941874543026541e-11 5.1863249973616775e-11 4.670530213581629e-11 4.2785060856788334e-11 3.971941690027972e-11 3.716217021084495e-11 3.490895288977541e-11 3.3958994525693997e-11 3.340193168122337e-11 
0.11721021682024002 0.20365966524693863 0.20379571951693812 0.2041308733322328 0.20204347843415418 0.20162030581374202 0.19778137016322872 0.19435776056029638 0.191129435624994 0.18705294879168502 0.18283951836818513 0.17918860588557417 0.17652908300128925 0.17162168323627897 0.1698119037850773 0.0 2.5372991904187015e-10 1.2512081641476502e-10 9.101054710455318e-11 7.545048861201152e-11 6.601438804043307e-11 5.488336953659735e-11 4.790457676848488e-11 4.31403320536112e-11 3.951931911844082e-11 3.668767030305991e-11 3.4325616558015617e-11 3.224438532360222e-11 3.13669366260511e-11 3.0852393041758966e-11 
0.137382373213768 0.20315706476806 0.20312835617227162 0.2029167630115753 0.20054571608359745 0.1991170923000289 0.19519736711246355 0.1905364006545069 0.1869745142808622 0.18278673022972314 0.17820395802692407 0.17434452802419867 0.17072865362906822 0.16565827449302 0.16322235866043408 0.0 2.343629161348837e-10 1.1557044482270221e-10 8.406378393231753e-11 6.969141025655491e-11 6.097556180198047e-11 5.069416431001515e-11 4.424805866193407e-11 3.98474641006284e-11 3.6502840275296747e-11 3.388733019575684e-11 3.1705570076423057e-11 2.9783197446542187e-11 2.8972723479886512e-11 2.849745424257537e-11 
0.16102619469165802 0.2028259404993933 0.2026502581749558 0.20199344055518925 0.1992017514325612 0.19751980901016053 0.19168801879812608 0.1872596690599823 0.1827211950799755 0.17790112690171989 0.1734584617405423 0.16909603055213795 0.16437429364491402 0.1594952982464395 0.15602075926499254 0.0 2.1647419396292986e-10 1.0674904982908917e-10 7.764726800258597e-11 6.437192356787504e-11 5.632134891343604e-11 4.682472127722325e-11 4.0870640753085713e-11 3.680594021447248e-11 3.371660853507308e-11 3.1300738131489694e-11 2.928550970449654e-11 2.7509869998604947e-11 2.6761259443978036e-11 2.63222679852851e-11 
0.18873916566371918 0.20266001923584534 0.20224706114459795 0.20084673336906228 0.19723100641736446 0.19515055618348595 0.18858312648001044 0.1829292262982019 0.17778702888678463 0.17333918289273506 0.16911394049727205 0.16309298425857582 0.15880163032748212 0.15289244508902575 0.1495341086737208 0.0 1.999509163737146e-10 9.860099273885406e-11 7.172052085563516e-11 5.94584727340467e-11 5.2022391155459286e-11 4.325063337024214e-11 3.7751021194291924e-11 3.3996575564281384e-11 3.1143050773406284e-11 2.8911581739620315e-11 2.7050173389904024e-11 2.541006705055689e-11 2.4718596800894025e-11 2.4313112760661237e-11 
0.22122162580490112 0.20245445051184002 0.20199475919893428 0.1991959259571941 0.1957979463671706 0.19262336563231425 0.18539392290746762 0.178889878119433 0.17382824286981938 0.1680616244002118 0.16301485328451432 0.15785645543184879 0.15278938722271193 0.14618913142919568 0.14245348538236732 0.0 1.846888114267472e-10 9.107485519213554e-11 6.624615024520693e-11 5.4920053536110484e-11 4.805156237670136e-11 3.994934598842114e-11 3.4869516032865866e-11 3.140164324145e-11 2.876592601003443e-11 2.670478322027612e-11 2.4985454579659673e-11 2.3470536430891516e-11 2.2831846097110393e-11 2.2457312327992598e-11 
0.2592943608760834 0.2022557089162553 0.20159613676111474 0.19826749818578238 0.19351018938816927 0.18977420184437835 0.18160408431821462 0.1746542938963768 0.16839831890897528 0.16265124792420027 0.15810342284322626 0.15222126976759473 0.1463925518886669 0.1395354247136138 0.13517943718084605 0.0 1.7059167987000975e-10 8.412319132799441e-11 6.118963870923393e-11 5.072805422420256e-11 4.438382896584518e-11 3.690004735232011e-11 3.220795644845562e-11 2.9004784315744555e-11 2.6570247797305026e-11 2.466643019220795e-11 2.3078336732699344e-11 2.16790504745746e-11 2.1089110645277387e-11 2.0743164924129026e-11 
0.3039195239543915 0.20215772524519623 0.20105642876427826 0.19651248419879097 0.19113341173319356 0.18639884902062565 0.17729576192586957 0.16991689280078945 0.1634631733669645 0.15775878931752943 0.15234922741555407 0.14623011456917076 0.13987795102540776 0.13250276266897637 0.1287989748008796 0.0 1.5757056667475564e-10 7.770214191897442e-11 5.6519088875511644e-11 4.685602731682735e-11 4.09960504006943e-11 3.408349928864198e-11 2.9749551016327447e-11 2.6790874385484162e-11 2.4542164341597742e-11 2.2783663542591306e-11 2.1316788184929756e-11 2.0024308691590027e-11 1.9479397914605394e-11 1.9159857743545e-11 
0.35622477531433105 0.20207238724810597 0.20051567682018695 0.1945550344856445 0.1885669175428072 0.1832192842884657 0.1730341620328527 0.16528099993951711 0.1580831048898784 0.15205998157065162 0.14717349400871638 0.14104423681783596 0.13352826030222345 0.12620423318334573 0.12195030416858929 0.0 1.4554334737673602e-10 7.177120558909455e-11 5.2205035705633514e-11 4.327954840043323e-11 3.786685735666986e-11 3.148193633599354e-11 2.7478794584906416e-11 2.4745950415361943e-11 2.2668882370155752e-11 2.1044606085637526e-11 1.968969666088631e-11 1.8495870216177247e-11 1.7992552521104244e-11 1.7697402562266962e-11 
0.41753190755844116 0.20192790325871732 0.19973217495769963 0.19263572334466328 0.1854545062186683 0.1795269933416719 0.16873309417211638 0.1596717425725746 0.15297360307322486 0.14651241034208923 0.14102107800959204 0.13449144114459796 0.12762034485562693 0.11947011724483456 0.11566976956372489 0.0 1.3443413573164995e-10 6.629296648086556e-11 4.8220266531055596e-11 3.9976053487141594e-11 3.497651075574618e-11 2.9078944357666447e-11 2.5381359384913195e-11 2.2857111219544273e-11 2.0938584621126734e-11 1.94382880307773e-11 1.8186797578549142e-11 1.7084095105926244e-11 1.6619195197641877e-11 1.634657338510504e-11 
0.48939013481140137 0.2019114556479145 0.19880715092799614 0.18986538147625587 0.18260976194900666 0.17594294528597607 0.16384807266035106 0.15521184431389007 0.14738001086991837 0.1409991373583601 0.13534306778886673 0.12945522828082684 0.12094584399894383 0.11240880949247137 0.10745464605358994 0.0 1.2417290122863733e-10 6.123288560723142e-11 4.453965667958952e-11 3.6924717795931315e-11 3.2306785240768406e-11 2.6859374572503688e-11 2.3444023277285376e-11 2.1112448411582597e-11 1.9340361454948296e-11 1.7954581035802905e-11 1.6798615290544568e-11 1.578008120752048e-11 1.5350666813549465e-11 1.5098854277698577e-11 
0.573615312576294 0.20160281680048983 0.19756559660300077 0.18686636512480018 0.17867913510376163 0.17099449727758098 0.15900364602005196 0.14973365039405298 0.14227308013923085 0.13592981503128373 0.12938709597547998 0.12285533635418364 0.11560195148632274 0.10521007534825882 0.10147233775627404 0.0 1.1469488231047124e-10 5.655902714280651e-11 4.1139980933122895e-11 3.410628448625604e-11 2.984083492302566e-11 2.4809220773915714e-11 2.1654559978843114e-11 1.95009527318352e-11 1.7864127181811557e-11 1.658412235789005e-11 1.5516390750990595e-11 1.4575600574407843e-11 1.4178962949187236e-11 1.3946370926162708e-11 
0.6723357439041138 0.20167027002424337 0.19557396553628578 0.18400919356066953 0.17444132221268677 0.1670553801693061 0.15386836389235733 0.14418836464682586 0.13602515441974805 0.13000097850972325 0.12333033095377761 0.11662576270927322 0.10879853017348651 0.09969187106591433 0.09573786941745428 0.0 1.059403226293815e-10 5.22419257383869e-11 3.79998024669494e-11 3.150298049206241e-11 2.756310969158179e-11 2.2915554138697234e-11 2.0001686230424985e-11 1.801246159519581e-11 1.6500573895876123e-11 1.5318271081429914e-11 1.4332037854853855e-11 1.3463057704089825e-11 1.3096694929578755e-11 1.28818566813142e-11 
0.7880463004112244 0.20140446485286134 0.1933681505311889 0.18102043675599364 0.17074463053822939 0.16225429744238445 0.14808427041457997 0.1389811921036669 0.1302263477897396 0.12374433140222417 0.11775139401505637 0.1112693539471224 0.10345470687274447 0.093789598923388 0.0892557724066381 0.0 9.785399886582359e-11 4.825434989006166e-11 3.509931348124497e-11 2.9098388844748418e-11 2.5459243231576248e-11 2.116643182481406e-11 1.8474976831257074e-11 1.6637587739242844e-11 1.524110078324662e-11 1.41490417629632e-11 1.3238087160930917e-11 1.2435435457602798e-11 1.2097036725830565e-11 1.1898596946172942e-11 
0.9236708283424377 0.20131959398970353 0.19123345964251495 0.17681235846982046 0.1660133361658627 0.1565316760772676 0.14241471136034156 0.13294025895879014 0.1248720117324546 0.11813432145805831 0.11178076063469723 0.1051539960806704 0.09666942773190357 0.08727067481126197 0.08264228899400781 0.0 9.038488520257906e-11 4.4571134526043284e-11 3.2420212041788404e-11 2.6877332812114257e-11 2.3515960825712904e-11 1.9550815504353505e-11 1.7064797050659834e-11 1.5367654240234957e-11 1.4077760169167382e-11 1.3069057321660986e-11 1.2227635156489755e-11 1.1486249229757892e-11 1.1173679890029315e-11 1.09903865823877e-11 
1.0826367139816284 0.20089838270126922 0.18867785323881753 0.1729146389717879 0.16103283641617835 0.1514747975446447 0.1366129261272157 0.12672709370529925 0.11897772064061118 0.11242602469239417 0.10597843182578168 0.09963382159164559 0.09085362346482119 0.08174711644540116 0.07723380749455563 0.0 8.34858822113106e-11 4.1169057946874245e-11 2.9945604440813123e-11 2.4825808104456012e-11 2.1721006529253093e-11 1.805851809952182e-11 1.5762254781450764e-11 1.4194654336307918e-11 1.3003216301431744e-11 1.2071507010929487e-11 1.1294309841265639e-11 1.0609513219472494e-11 1.032080197249581e-11 1.0151499891895341e-11 
1.268960952758789 0.20055727916459293 0.1860911267605756 0.16840687986558017 0.15554630846565112 0.14648639041785735 0.13111297033447242 0.1210345731237651 0.11310722285817357 0.10640648474926478 0.10059377954523482 0.09345047508211342 0.08600317277174095 0.07593861345565854 0.07181280259341705 0.0 7.711347733672056e-11 3.80266605847971e-11 2.7659882902004816e-11 2.2930876065007743e-11 2.0063061866587667e-11 1.668012748413989e-11 1.4559136401870745e-11 1.3111188773184835e-11 1.2010692572850039e-11 1.1150099677104482e-11 1.0432225455655574e-11 9.799698432880796e-12 9.533024595105573e-12 9.376644650378066e-12 
1.4873521327972412 0.19970118320548663 0.18298941431214885 0.16325855257076763 0.15048852434082993 0.1406312119913285 0.12502188044019852 0.11478213292142433 0.10724365883256487 0.10082554749292416 0.09464452573286658 0.0882721065959741 0.08020644838525147 0.07125576757209669 0.06759564676965546 0.0 7.122746499021639e-11 3.5124114183249606e-11 2.554862479979776e-11 2.118058019296171e-11 1.8531663713238328e-11 1.540694620779797e-11 1.3447848608260318e-11 1.2110421975775218e-11 1.1093925646027044e-11 1.0299021085825977e-11 9.635941574585323e-12 9.051694934382345e-12 8.80537601807331e-12 8.660932571512337e-12 
1.7433288097381592 0.19897507743546367 0.17868875668148174 0.15838606582662446 0.14473752818090446 0.13474186397559434 0.11946968069918894 0.10943720530252957 0.10182849731746015 0.09484378208241556 0.08898716467552917 0.08283443295433655 0.07497023051248217 0.06687036829689233 0.0631565684754554 0.0 6.579073568780119e-11 3.244312258288556e-11 2.359852199845502e-11 1.9563885711242514e-11 1.7117158532154193e-11 1.4230947771668562e-11 1.2421386332127042e-11 1.1186044558649109e-11 1.02471360981813e-11 9.512905826806161e-12 8.900438693059456e-12 8.360787264530571e-12 8.133269843015383e-12 7.999851295517923e-12 
2.0433595180511475 0.19749149761428797 0.17480356866062924 0.15253329711842392 0.13897029573813144 0.12877046050990965 0.11330980730197597 0.10403088770368153 0.09611767881860545 0.09003528620151005 0.08396697973146382 0.07768599427943747 0.06990553049506794 0.062149769015287674 0.05883093353548264 0.0 6.076898998982605e-11 2.996676860341354e-11 2.1797268490479515e-11 1.8070592156673554e-11 1.5810621220546832e-11 1.3144712570766664e-11 1.1473273142594894e-11 1.0332224138543905e-11 9.464981894439253e-12 8.786794566414687e-12 8.221076571146757e-12 7.722616160219826e-12 7.512464758267012e-12 7.38923022403861e-12 
2.395026445388794 0.1960493683459208 0.17053544322033684 0.14744373246426043 0.13276920594680003 0.12311810747692838 0.10844691799061726 0.09843828829192346 0.09086685628751093 0.08494927063123518 0.0795708586861803 0.07268978339747333 0.0667423131415332 0.05844982869799351 0.05558589834773494 0.0 5.6130542971556756e-11 2.7679429869269693e-11 2.013350079192035e-11 1.6691278534158896e-11 1.460380968782855e-11 1.2141387488019511e-11 1.0597527674822818e-11 9.543573508808603e-12 8.742527258019814e-12 8.116105617231574e-12 7.593568374475227e-12 7.133155093174131e-12 6.939044418246987e-12 6.825216162729395e-12 
2.807216167449951 0.19394590064628986 0.16581154228355163 0.1414901558228509 0.12770588787557538 0.11741620237895693 0.1028837314923573 0.09320584465880816 0.08656681805300077 0.08018328286597262 0.07506180652886477 0.06957240815302136 0.06222320897224888 0.055053355687384516 0.05183430633191952 0.0 5.184614544412834e-11 2.5566681234190983e-11 1.8596726851505622e-11 1.541724731643293e-11 1.3489112824554516e-11 1.1214645129784551e-11 9.788627214817362e-12 8.815120473108895e-12 8.075217326367687e-12 7.49661007699031e-12 7.013957610826943e-12 6.588687029324064e-12 6.4093927741226994e-12 6.304253080758818e-12 
3.290344715118408 0.19125875317420246 0.1604508446897197 0.13614427581203634 0.12177639863749512 0.11217252169107952 0.09744817023275726 0.08891270593121654 0.08205901255155482 0.07598478314464444 0.0714498268346827 0.06555885759546137 0.05949767757727299 0.0522363711606724 0.049299577164384226 0.0 4.7888773299969965e-11 2.361519820001632e-11 1.7177254782768494e-11 1.4240461305417316e-11 1.2459500271080991e-11 1.03586407324527e-11 9.041469414734307e-12 8.142269897380082e-12 7.458843129639998e-12 6.924400293774613e-12 6.4785882152415136e-12 6.085778313158593e-12 5.920169369523609e-12 5.8230549277556164e-12 
3.8566205501556396 0.18841691135581537 0.15526244286532356 0.13015700202669686 0.1171042544013342 0.10706017026910687 0.09296509370906875 0.08385877310300711 0.07774165696871711 0.07227067671980887 0.0670744432655857 0.06231540935962173 0.056459422723807294 0.04946800574527799 0.04654400410943287 0.0 4.4233460127242634e-11 2.1812668396773953e-11 1.586612800962442e-11 1.3153498608086642e-11 1.1508476555074805e-11 9.567973992829917e-12 8.351341270976526e-12 7.520776963717023e-12 6.889515384538727e-12 6.395866238591981e-12 5.984082654788444e-12 5.62125554438723e-12 5.468287368420057e-12 5.378585571724373e-12 
4.520353317260742 0.18534481691520663 0.15012950025812224 0.12551100410133786 0.11168130683992479 0.10240089553719878 0.08862639912131741 0.08084922337500375 0.07414455532533615 0.06932576870562589 0.06457464726293013 0.05964341524711358 0.05381848881220874 0.04697828288887581 0.04490375153208468 0.0 4.0857164956848676e-11 2.0147729794234035e-11 1.465508235739284e-11 1.2149505120656921e-11 1.0630045759746997e-11 8.837660280845725e-12 7.713891959235114e-12 6.946723552054947e-12 6.363645516825216e-12 5.907676170426389e-12 5.527323555363332e-12 5.192190857046656e-12 5.050898520496992e-12 4.9680435919620145e-12 
5.298316955566406 0.18177849654154624 0.14512012986990527 0.12023868851115424 0.10645602111146797 0.0982342732011678 0.0848956487537593 0.07713698954087234 0.0712552872429789 0.06608926627098867 0.06165000030464113 0.056964456215279034 0.051741705493504896 0.045663906554811604 0.04279871916340352 0.0 3.773856864840395e-11 1.8609869106097775e-11 1.3536471111420275e-11 1.1222142893169927e-11 9.818662481463081e-12 8.163088479166892e-12 7.125096246377064e-12 6.41648527332145e-12 5.877913402601756e-12 5.4567476582148975e-12 5.105427223053351e-12 4.795874869879045e-12 4.6653672207075106e-12 4.588836607801426e-12 
6.210169315338135 0.1786975751373428 0.1399018981917978 0.1157862452344518 0.10228345437971333 0.09465213191418143 0.08202421351181165 0.07411681252078399 0.06831456486826183 0.06381646994819738 0.059347398123891934 0.0551063915692443 0.049529968186468286 0.04304534414376693 0.04150692003191028 0.0 3.485801606504949e-11 1.7189393952563525e-11 1.250324427885044e-11 1.0365566215745417e-11 9.069212787924331e-12 7.540007017564136e-12 6.581243919369424e-12 5.926720625498003e-12 5.429257454949913e-12 5.040238848176891e-12 4.715734317812324e-12 4.429809908172177e-12 4.309263960939057e-12 4.238574686830264e-12 
7.278953552246094 0.17520561273037294 0.1351645136385178 0.11179520685056335 0.0988910664976345 0.09071282722601522 0.07943365650910825 0.07176834491190857 0.06662566386562171 0.062082248663001036 0.05753717483808917 0.0536164601569997 0.0482293634126583 0.04230148053187904 0.04024284826794113 0.0 3.219733333948657e-11 1.5877342463471218e-11 1.1548882267868928e-11 9.574371402409938e-12 8.376967549633238e-12 6.964484780314756e-12 6.078903310708967e-12 5.474339156507818e-12 5.014846845693391e-12 4.65552191717919e-12 4.355786418069372e-12 4.091686405968369e-12 3.980341521390522e-12 3.915047944094801e-12 
8.531679153442383 0.171641755063448 0.13080234850758657 0.10771576819624075 0.09527082998031892 0.08804359634289467 0.07662330033049214 0.0696336774007299 0.06489637792870562 0.0595627529788374 0.05572415128574884 0.0509744120286749 0.0468237666446127 0.0410432467094965 0.03932705047228442 0.0 2.973973844736766e-11 1.4665438056907473e-11 1.0667365633671842e-11 8.843567557954401e-12 7.73756030418722e-12 6.4328912319765e-12 5.614905716169633e-12 5.056487361747206e-12 4.6320676579595704e-12 4.3001696504348725e-12 4.023312822113391e-12 3.779371234694451e-12 3.676525365080608e-12 3.6162155493609836e-12 
10.0 0.16845716393507001 0.12645244905863134 0.10411001443101185 0.09252237681578326 0.08571883309322395 0.07446425389777285 0.06805228329001475 0.06338283514884996 0.05857910529547862 0.05429695527324643 0.050389937093016604 0.04565184887529449 0.04021748760123574 0.03847423403612184 0.0 2.7469731225038524e-11 1.3546038515259103e-11 9.853135662548276e-12 8.168546457665394e-12 7.146959604690891e-12 5.941874589161383e-12 5.186324959013231e-12 4.6705302247844435e-12 4.2785062062471264e-12 3.971941655576547e-12 3.716217026727778e-12 3.4908953497885804e-12 3.3958995085498558e-12 3.3401931804155276e-12 


==> figures/whole_corr/NN_loss/biases.txt <==
NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 SNR 
-0.017885378 -0.008889202 0.0019390801 -0.0076042125 -0.024084503 -0.0039051324 0.0014227302 0.0148969535 0.0042693997 0.008547415 0.0014347038 0.0011421499 -0.002542124 0.0010958185 0.1 
-0.017580587 -0.009461297 0.0017493903 -0.0066389744 -0.021338528 -0.0036218965 0.0016789328 0.013657488 0.003452814 0.007157789 0.00080243946 0.0015933656 -0.0020850431 0.0002084664 0.11721022 
-0.016415197 -0.009004248 0.0016967829 -0.0056098783 -0.01887423 -0.0028967613 0.002010136 0.012008175 0.003184415 0.006689913 0.00035162497 0.0009277438 -0.002103088 -0.0007121908 0.13738237 
-0.014688648 -0.008197674 0.0017751283 -0.005066895 -0.017069453 -0.002794643 0.0021513358 0.010987194 0.0032732198 0.00547334 6.327228e-05 0.0008540157 -0.0020699496 -0.0009568153 0.1610262 
-0.012775887 -0.0073731984 0.0016122983 -0.0047597764 -0.0151168 -0.0024979147 0.0014730525 0.009626789 0.0029220472 0.004805383 -0.0006203024 0.001085848 -0.0017082995 -0.0012789151 0.18873917 
-0.010804125 -0.0064590047 0.0014057257 -0.004440623 -0.014314488 -0.00255699 0.0016154274 0.008758134 0.002536591 0.004022549 -0.0008859229 0.00091504405 -0.00091555784 -0.0015692239 0.22122163 
-0.009148907 -0.0057709697 0.0006342591 -0.0045801816 -0.013215455 -0.0028169511 0.0011162685 0.0078086285 0.0025762138 0.0033627888 -0.0016377533 0.0009935658 -0.001044077 -0.0012480235 0.25929436 
-0.007681219 -0.0050919084 -0.0002979187 -0.004749154 -0.012352431 -0.003596381 0.0005377252 0.006726383 0.0020422535 0.002619705 -0.0016314929 0.0005617557 -0.00067053566 -0.0014813833 0.30391952 
-0.006615153 -0.0049587954 -0.0013642266 -0.005046876 -0.012380724 -0.0033160066 0.00021758793 0.0060101785 0.0021226609 0.0022136392 -0.0018682384 0.00042715383 -0.00036919405 -0.0013638865 0.35622478 
-0.0058236434 -0.0044927998 -0.0020046358 -0.005007325 -0.012246665 -0.003877012 3.903679e-05 0.005677078 0.001956233 0.0016269058 -0.0022155186 0.00073929323 -0.00032438885 -0.0012925809 0.4175319 
-0.00538108 -0.0041444628 -0.002672768 -0.0051457873 -0.011998308 -0.0035719029 -0.00046376977 0.0053438153 0.0018776723 0.0018314815 -0.0024440037 0.0005149611 -0.00016556986 -0.0011548009 0.48939013 
-0.0052840705 -0.0040861284 -0.0027485893 -0.0052909185 -0.011972046 -0.003728463 -0.0007433394 0.004848862 0.0020980057 0.0011422276 -0.0025925587 0.00043424132 0.00034955156 -0.00094501465 0.5736153 
-0.0056074816 -0.0033393127 -0.003649193 -0.004976268 -0.011971993 -0.0038168037 -0.0014371754 0.0046442403 0.0019568321 0.0012256738 -0.0023295318 0.0004416302 0.0005487385 -0.0008996889 0.67233574 
-0.0060936883 -0.0032378964 -0.0037518572 -0.0050482475 -0.011490434 -0.0037795347 -0.0009402068 0.0043658973 0.002333373 0.0010881061 -0.0024765858 0.0006529115 0.00030214814 -0.00058789033 0.7880463 
-0.006647447 -0.0030383533 -0.0040956275 -0.004669468 -0.011260601 -0.0030853855 -0.00083248253 0.0041397004 0.0020274743 0.0009673898 -0.002497054 0.00094813906 0.0005371817 -0.0006806589 0.9236708 
-0.0074160616 -0.0022103868 -0.004083965 -0.0042688996 -0.011090487 -0.0031925165 -0.0013360011 0.0040628584 0.0023424288 0.00091526035 -0.0026107742 0.00050840474 0.00042580464 -0.00058487226 1.0826367 
-0.008078557 -0.0019908014 -0.0035681908 -0.0042362874 -0.010601506 -0.002423064 -0.0012381856 0.0036530816 0.0022238395 0.0005671521 -0.002209097 0.00072223175 0.00056415296 -0.00018354585 1.268961 
-0.00866458 -0.0013442344 -0.003595928 -0.0043271193 -0.01046032 -0.0025496332 -0.0012706433 0.0036542849 0.0018989329 0.00062641077 -0.0021228106 0.0006500388 0.0008149636 -0.00037938202 1.4873521 
-0.009240089 -0.0010135489 -0.00322197 -0.004251217 -0.010063656 -0.0021071797 -0.0012049834 0.003394439 0.0024415536 0.0008754087 -0.0017096896 0.0008468047 0.00068296393 5.987196e-05 1.7433288 
-0.009510212 -0.00086244947 -0.0031840263 -0.0039214334 -0.010014694 -0.0017610036 -0.0012452623 0.0035037203 0.002388701 0.00088400056 -0.0018367709 0.00079169695 0.000892009 -5.603086e-05 2.0433595 
-0.009890501 -0.00042140103 -0.0027682676 -0.0037652592 -0.009443808 -0.0013727595 -0.0010020488 0.0032576846 0.0024300523 0.00077521376 -0.0013499627 0.00080755766 0.00074984354 0.00020049869 2.3950264 
-0.010032652 -0.00032172914 -0.00225075 -0.0034987668 -0.008813868 -0.0010213085 -0.00087360013 0.0033137896 0.0023883882 0.00060303963 -0.0016089415 0.00072164193 0.0008393337 0.00035302862 2.8072162 
-0.009677152 4.2869317e-05 -0.0019012514 -0.002841337 -0.0087682 -0.0007060104 -0.00094277 0.003344843 0.002593696 0.00097339036 -0.0013966076 0.0008032209 0.000668946 0.00038522758 3.2903447 
-0.0099509545 0.00056985294 -0.0015867449 -0.0026174437 -0.0083578825 -0.0005214766 -0.0010724429 0.0033274633 0.0025042733 0.00076524884 -0.0013643402 0.0009165539 0.000625645 0.0004251292 3.8566206 
-0.009575445 0.00028860022 -0.0012046777 -0.0023195036 -0.007967697 -0.00019856662 -0.000594223 0.00317445 0.0028758978 0.0006793736 -0.0010442332 0.0006874213 0.00070243183 0.0007392114 4.5203533 
-0.009128886 0.0009549016 -0.00074389693 -0.0022569862 -0.008038178 0.00016499883 -0.00058678474 0.003302766 0.0029266854 0.0011362182 -0.00087364577 0.00090946874 0.0007560027 0.0007134764 5.298317 
-0.008717726 0.000960279 -0.00058298017 -0.0018879101 -0.007818414 0.00010476362 -0.00048255245 0.003037377 0.0026229762 0.0009197029 -0.00091563835 0.0008967566 0.0006915827 0.0008115467 6.2101693 
-0.008268607 0.0011550292 -0.00063324807 -0.001878288 -0.007522683 0.0003456105 -0.0006425618 0.0032045438 0.0030002855 0.00106456 -0.0006395549 0.0008888325 0.0008351274 0.0007778198 7.2789536 
-0.0081787 0.0015582409 -0.00018968595 -0.0014239462 -0.0072160233 0.00058565894 -0.00036858735 0.0031477713 0.0028329103 0.0011392572 -0.0008109355 0.0009648064 0.0010280163 0.00093772775 8.531679 
-0.0075431014 0.0016568935 0.00022507644 -0.0012869394 -0.0071795355 0.00066976034 -0.00033052417 0.0032228283 0.0030722988 0.0011997723 -0.0006319135 0.0009768566 0.00079680106 0.0009883898 10.0 


==> figures/whole_corr/NN_loss/ws_beamgain.txt <==
comm sens total ws 
267.56182861328125 3.247616767883301 304.53857421875 0.01 
257.92669677734375 12.483269691467285 301.4710693359375 0.05 
244.55746459960938 24.31118392944336 298.038818359375 0.1 
231.404052734375 35.569984436035156 294.4894714355469 0.15 
218.13565063476562 46.897891998291016 290.4976501464844 0.2 
192.264404296875 68.73854064941406 283.51971435546875 0.3 
166.18145751953125 90.26559448242188 276.3321533203125 0.4 
140.4130401611328 111.5636215209961 269.48895263671875 0.5 
114.60145568847656 132.69393920898438 262.58551025390625 0.6 
87.8304672241211 154.39987182617188 255.4454345703125 0.7 
60.113765716552734 176.61679077148438 248.1861572265625 0.8 
30.8951358795166 199.69137573242188 240.6112518310547 0.9 
14.954150199890137 211.9099884033203 236.55775451660156 0.95 
2.9348080158233643 220.45962524414062 233.70391845703125 0.99 


==> figures/whole_corr/NN_loss/ws_beams.txt <==
NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 ESPRIT angle 
0.05112377554178238 0.05065131187438965 0.05144709348678589 0.0507410503923893 0.04618757590651512 0.04211248457431793 0.03681142255663872 0.03293763846158981 0.02766265906393528 0.020913368090987206 0.015453389845788479 0.008498197421431541 0.00407475046813488 0.00043124507647007704 -1.5707963267948966 
0.051158055663108826 0.0506712831556797 0.05145903676748276 0.050747018307447433 0.046184733510017395 0.042099691927433014 0.0367915965616703 0.032911546528339386 0.0276333075016737 0.020882215350866318 0.015421620570123196 0.008469999767839909 0.004053711425513029 0.00042385843698866665 -1.5620453723280725 
0.05125907436013222 0.05072928965091705 0.051493238657712936 0.05076342821121216 0.04617489501833916 0.042060140520334244 0.03673115745186806 0.03283258527517319 0.02754480391740799 0.02078854665160179 0.015326340682804585 0.008385675959289074 0.003990998957306147 0.0004021564091090113 -1.5532944178612487 
0.051426004618406296 0.050824765115976334 0.05154915526509285 0.05078991875052452 0.04615771397948265 0.041993897408246994 0.03663034737110138 0.03270122408866882 0.027397796511650085 0.02063327096402645 0.015168685466051102 0.008246558718383312 0.0038879471831023693 0.00036737811751663685 -1.5445434633944248 
0.05165550857782364 0.050953611731529236 0.05162210762500763 0.0508214570581913 0.0461285375058651 0.04189622402191162 0.03648483753204346 0.03251340985298157 0.027188772335648537 0.02041361853480339 0.01494673453271389 0.008052045479416847 0.003744931658729911 0.00032112241024151444 -1.5357925089276008 
0.05194278433918953 0.05111134424805641 0.051707807928323746 0.050854235887527466 0.046083882451057434 0.041764479130506516 0.03629271686077118 0.03226812556385994 0.0269174724817276 0.020130261778831482 0.01466197520494461 0.007804565131664276 0.0035647053737193346 0.00026624061865732074 -1.527041554460777 
0.052283093333244324 0.0512930192053318 0.051801227033138275 0.050883207470178604 0.04601915180683136 0.0415947288274765 0.036050762981176376 0.031962886452674866 0.026582220569252968 0.019782541319727898 0.01431485079228878 0.007505975663661957 0.0033499097917228937 0.00020614180539269 -1.5182905999939527 
0.05266781896352768 0.051489632576704025 0.05189286544919014 0.050899114459753036 0.045925986021757126 0.04137928783893585 0.035752467811107635 0.03159229829907417 0.026178868487477303 0.019368037581443787 0.013904610648751259 0.007157742511481047 0.00310332840308547 0.00014491907495539635 -1.5095396455271293 
0.05308988317847252 0.051694247871637344 0.05197596177458763 0.050895556807518005 0.045798543840646744 0.04111367091536522 0.035394445061683655 0.03115425631403923 0.025706525892019272 0.01888730749487877 0.013433258049190044 0.006763641722500324 0.00282951258122921 8.766132668824866e-05 -1.5007886910603052 
0.05353938043117523 0.05189686268568039 0.0520402230322361 0.05086253583431244 0.045627936720848083 0.04078999534249306 0.034970395267009735 0.03064385987818241 0.02516183629631996 0.018338998779654503 0.012901445850729942 0.006326801143586636 0.0025329391937702894 4.007534516858868e-05 -1.492037736593481 
0.05400284752249718 0.05208428576588631 0.05207251384854317 0.05078744888305664 0.04540299251675606 0.040399037301540375 0.034472912549972534 0.030055716633796692 0.024541381746530533 0.017722144722938538 0.0123105114325881 0.005851442925632 0.002219198504462838 8.741184501559474e-06 -1.483286782126657 
0.05446918308734894 0.052245769649744034 0.052062101662158966 0.050660159438848495 0.04511484503746033 0.03993351757526398 0.03389660269021988 0.02938625030219555 0.02384336106479168 0.0170371662825346 0.011663062497973442 0.005342836957424879 0.0018947661155834794 1.0021710750152124e-06 -1.474535827659833 
0.054923076182603836 0.052366793155670166 0.05199477821588516 0.050467200577259064 0.04475194960832596 0.03938420116901398 0.03323475643992424 0.028631046414375305 0.023065650835633278 0.016284704208374023 0.010962334461510181 0.004807231482118368 0.0015671136789023876 2.495175249350723e-05 -1.4657848731930097 
0.055350229144096375 0.05243419110774994 0.051857709884643555 0.05019688606262207 0.04430443048477173 0.03874369338154793 0.03248228505253792 0.027787376195192337 0.022207684814929962 0.015466872602701187 0.010212878696620464 0.004252036102116108 0.0012446836335584521 8.935453661251813e-05 -1.4570339187261854 
0.055730003863573074 0.05242897570133209 0.051632869988679886 0.049832187592983246 0.043757978826761246 0.03800084814429283 0.03163127601146698 0.02685043402016163 0.021267568692564964 0.01458514854311943 0.00941926334053278 0.0036852469202131033 0.0009366706945002079 0.00020359992049634457 -1.4482829642593613 
0.056044455617666245 0.05233481526374817 0.05130452662706375 0.04935877025127411 0.043100789189338684 0.03714697062969208 0.030676141381263733 0.02581750601530075 0.020245209336280823 0.013642568141222 0.008587394841015339 0.003115941770374775 0.0006531467661261559 0.0003777667006943375 -1.4395320097925375 
0.05627531558275223 0.052136365324258804 0.05085868388414383 0.04876423999667168 0.04232346639037132 0.036176249384880066 0.029614361003041267 0.0246890839189291 0.01914377324283123 0.012645299546420574 0.0077259736135602 0.0025553791783750057 0.0004055920580867678 0.0006221329094842076 -1.4307810553257136 
0.0563991442322731 0.05181332305073738 0.05027685686945915 0.04803202301263809 0.041413094848394394 0.035080038011074066 0.02844141609966755 0.02346431463956833 0.01796557940542698 0.011599202640354633 0.006843847688287497 0.0020153082441538572 0.0002060472033917904 0.0009473327663727105 -1.4220301008588896 
0.05639445781707764 0.051348090171813965 0.04954319819808006 0.047148313373327255 0.04035954922437668 0.03385264426469803 0.027155421674251556 0.022144846618175507 0.01671522669494152 0.010512110777199268 0.005951489321887493 0.0015086749335750937 6.734506314387545e-05 0.0013642560224980116 -1.4132791463920658 
0.05623941496014595 0.050723597407341 0.048643242567777634 0.04610104113817215 0.03915493190288544 0.03249094635248184 0.02575761079788208 0.02073550969362259 0.015400453470647335 0.009394741617143154 0.005061890464276075 0.0010501134674996138 3.143071580780088e-06 0.0018832988571375608 -1.4045281919252417 
0.05591088533401489 0.0499223992228508 0.047562673687934875 0.04487859830260277 0.03779219463467598 0.03099319525063038 0.02425060048699379 0.01924271509051323 0.01403059158474207 0.008259356953203678 0.004189332015812397 0.0006550982361659408 2.7445155865279958e-05 0.002514435211196542 -1.3957772374584179 
0.05538954585790634 0.04893107712268829 0.04629111289978027 0.043473273515701294 0.036268170922994614 0.029361257329583168 0.02264045551419258 0.017675993964076042 0.01261768490076065 0.007120348047465086 0.003349632490426302 0.00033990503288805485 0.0001544815895613283 0.0032671464141458273 -1.387026282991594 
0.0546506904065609 0.047732483595609665 0.044815726578235626 0.04187557101249695 0.03457877039909363 0.027597183361649513 0.02093411609530449 0.01604611612856388 0.011175335384905338 0.005993700120598078 0.0025600516237318516 0.00012156324373790994 0.00039841822581365705 0.004149407614022493 -1.37827532852477 
0.05367771163582802 0.046317506581544876 0.04313162714242935 0.04008357971906662 0.03272701054811478 0.025709273293614388 0.01914396695792675 0.014368615113198757 0.009720921516418457 0.004898159299045801 0.0018395333318039775 1.753904507495463e-05 0.0007730885408818722 0.005168197210878134 -1.369524374057946 
0.05245346203446388 0.04467802122235298 0.041235748678445816 0.038097698241472244 0.030718760564923286 0.023709166795015335 0.017285805195569992 0.012662255205214024 0.008274825289845467 0.003854799550026655 0.0012085188645869493 4.538737266557291e-05 0.0012911916710436344 0.006327618844807148 -1.360773419591122 
0.050965141505002975 0.04281037300825119 0.039129871875047684 0.03592308238148689 0.02856425940990448 0.02161257527768612 0.015378957614302635 0.01094871386885643 0.0068597011268138885 0.0028861139435321093 0.0006879939464852214 0.0002220648166257888 0.0019641437102109194 0.007629635278135538 -1.3520224651242982 
0.04920389875769615 0.04071550816297531 0.03682044520974159 0.03356952592730522 0.026278367266058922 0.019439391791820526 0.013446475379168987 0.009252874180674553 0.005500695202499628 0.0020161240827292204 0.0002994092646986246 0.0005636203568428755 0.002801469760015607 0.00907339807599783 -1.3432715106574742 
0.047166693955659866 0.03840028494596481 0.034320469945669174 0.03105315752327442 0.02388184331357479 0.017214730381965637 0.011515745893120766 0.007602974772453308 0.004225412383675575 0.0012700487859547138 6.417112308554351e-05 0.0010844063945114613 0.0038100669626146555 0.010654342360794544 -1.3345205561906504 
0.044852420687675476 0.03587425872683525 0.031645722687244415 0.028392940759658813 0.02139822393655777 0.014966374263167381 0.009616422466933727 0.006029033567756414 0.0030625839717686176 0.0006733339396305382 2.895102852562559e-06 0.0017965659499168396 0.004993725568056107 0.012363802641630173 -1.3257696017238263 
0.04227240011096001 0.03315829113125801 0.02882312797009945 0.025618093088269234 0.01885996200144291 0.012729214504361153 0.0077834404073655605 0.004564688075333834 0.0020430414006114006 0.0002516672539059073 0.00013480674533639103 0.002709098858758807 0.006352349184453487 0.014188939705491066 -1.3170186472570022 
0.03944120183587074 0.03027670830488205 0.025883175432682037 0.022761324420571327 0.016302496194839478 0.010540422052145004 0.006053340621292591 0.0032443576492369175 0.0011975570814684033 2.95281733997399e-05 0.0004767699574586004 0.003827135544270277 0.007881258614361286 0.016111746430397034 -1.3082676927901784 
0.03638257458806038 0.027261992916464806 0.022864116355776787 0.01986226812005043 0.013767050579190254 0.008441494777798653 0.004465215373784304 0.0021035363897681236 0.0005566287436522543 2.9501357857952826e-05 0.0010423227213323116 0.005150908138602972 0.009570321068167686 0.018108608201146126 -1.2995167383233546 
0.03312907740473747 0.024153979495167732 0.019810833036899567 0.01696636527776718 0.011299215257167816 0.006476433482021093 0.003059134352952242 0.0011772739235311747 0.00014911958714947104 0.00027115599368698895 0.0018408868927508593 0.00667549716308713 0.011404282413423061 0.02015150710940361 -1.2907657838565305 
0.02972089685499668 0.020998863503336906 0.016773754730820656 0.014123659580945969 0.008947838097810745 0.004690881818532944 0.001875156769528985 0.0004992102622054517 1.2413212289175135e-06 0.000769978913012892 0.0028766277246177197 0.008389574475586414 0.01336133573204279 0.022206587716937065 -1.2820148293897067 
0.0262086670845747 0.017850646749138832 0.013809962198138237 0.011389657855033875 0.006765233818441629 0.0031315619125962257 0.0009523394401185215 0.00010027973621618003 0.0001351722894469276 0.0015359862009063363 0.00414729118347168 0.010274707339704037 0.015413133427500725 0.024234820157289505 -1.2732638749228828 
0.022646464407444 0.01476527750492096 0.010977673344314098 0.008820152841508389 0.004802835173904896 0.0018428985495120287 0.00032619317062199116 6.87193914927775e-06 0.0005677976296283305 0.00257311575114727 0.005644014570862055 0.012305478565394878 0.01752481795847416 0.02619211934506893 -1.264512920456059 
0.01910136081278324 0.011807573027908802 0.0083415936678648 0.006475640926510096 0.0031139436177909374 0.0008681326289661229 2.8418517104000784e-05 0.00023975323711056262 0.0013090188149362803 0.0038771387189626694 0.007349361199885607 0.014448321424424648 0.019655009731650352 0.028031058609485626 -1.2557619659892347 
0.01564314030110836 0.009042521938681602 0.005965136922895908 0.004414236173033714 0.001748035429045558 0.0002449643216095865 8.404421532759443e-05 0.0008121536229737103 0.0023608317133039236 0.005435699597001076 0.009237994439899921 0.016662495210766792 0.02175661362707615 0.029701078310608864 -1.247011011522411 
0.012347235344350338 0.0065369377844035625 0.003911381587386131 0.002692336682230234 0.0007506255642510951 4.87043598695891e-06 0.0005100315902382135 0.001728217350319028 0.0037155093159526587 0.007226437795907259 0.011275024153292179 0.01889902725815773 0.023776376619935036 0.03114914335310459 -1.2382600570555868 
0.00929182767868042 0.0043565318919718266 0.002239974681288004 0.0013614707859233022 0.00016039502224884927 0.00017049176676664501 0.0013132949825376272 0.0029813931323587894 0.005354608874768019 0.009216729551553726 0.013416416011750698 0.021101893857121468 0.02565665915608406 0.03232184052467346 -1.229509102588763 
0.006553843151777983 0.002562290523201227 0.0010037835454568267 0.000465348333818838 6.8002918851561844e-06 0.0007540687802247703 0.0024897493422031403 0.004554328508675098 0.007249469868838787 0.011365021578967571 0.015611126087605953 0.0232111643999815 0.027338923886418343 0.03316940739750862 -1.2207581481219392 
0.004209144506603479 0.0012099849991500378 0.0002477903326507658 3.8661262806272134e-05 0.0003084800555370748 0.0017554424703121185 0.004022205714136362 0.0064165424555540085 0.009358825162053108 0.0136184087023139 0.01779874600470066 0.02516077272593975 0.02876174822449684 0.033643897622823715 -1.2120071936551151 
0.0023286682553589344 0.0003464151232037693 5.422510639618849e-06 0.00010360510350437835 0.0010701966239139438 0.003159711603075266 0.005878820084035397 0.008523775264620781 0.011629009619355202 0.01591399870812893 0.01991209201514721 0.026882508769631386 0.029865687713027 0.033705051988363266 -1.203256239188291 
0.0009723154944367707 5.318500825524097e-06 0.0002956350799649954 0.0006678182980976999 0.0022822788450866938 0.004938249010592699 0.008015335537493229 0.010821052826941013 0.01399764884263277 0.018183095380663872 0.021881330758333206 0.028309816494584084 0.030596191063523293 0.03332117944955826 -1.1945052847214674 
0.00018973932310473174 0.0002067745808744803 0.0011213639518246055 0.0017226054333150387 0.003918084781616926 0.007045632228255272 0.010371888987720013 0.013239688239991665 0.01639086939394474 0.020349036902189255 0.023632818832993507 0.029378050938248634 0.030904842540621758 0.032472316175699234 -1.1857543302546436 
1.47912496686331e-05 0.000953629903960973 0.0024669833946973085 0.0032411867287009954 0.005933593958616257 0.009420664049685001 0.012875118292868137 0.01570006087422371 0.018726617097854614 0.0223308764398098 0.025092806667089462 0.03002767264842987 0.030752088874578476 0.031151199713349342 -1.1770033757878196 
0.0004630454641301185 0.002229714300483465 0.004297042731195688 0.005177957937121391 0.008267299272119999 0.011987141333520412 0.015439895913004875 0.01811421476304531 0.020917829126119614 0.024047428742051125 0.02619204856455326 0.030209725722670555 0.030112313106656075 0.0293680801987648 -1.1682524213209955 
0.0015292993048205972 0.003998850006610155 0.006556072738021612 0.007468896452337503 0.010841547511518002 0.01465633325278759 0.01797262206673622 0.020389584824442863 0.022876771166920662 0.02542184479534626 0.0268704891204834 0.02989012561738491 0.028977857902646065 0.027153315022587776 -1.1595014668541714 
0.003185712732374668 0.006203985773026943 0.009168180637061596 0.010031510144472122 0.01356291864067316 0.017327383160591125 0.020371640101075172 0.022429415956139565 0.024514786899089813 0.02638096548616886 0.02707589603960514 0.02904723957180977 0.027355395257472992 0.02455275133252144 -1.1507505123873474 
0.0053805019706487656 0.008767751976847649 0.012038836255669594 0.012767532840371132 0.016325974836945534 0.019892793148756027 0.022534310817718506 0.024140739813447 0.025751374661922455 0.026865199208259583 0.026774175465106964 0.02768256887793541 0.02527610771358013 0.02163611724972725 -1.1419995579205238 
0.008037548512220383 0.011593085713684559 0.015056136064231396 0.015564347617328167 0.019015196710824966 0.022240299731492996 0.02435828000307083 0.02543512172996998 0.02651413157582283 0.026827458292245865 0.025947170332074165 0.02581668272614479 0.022790418937802315 0.01849033124744892 -1.1332486034537 
0.01105923019349575 0.014568591490387917 0.01809754967689514 0.018302617594599724 0.021513579413294792 0.024262553080916405 0.025752387940883636 0.026239916682243347 0.02675001695752144 0.02624412067234516 0.02460271492600441 0.023498112335801125 0.019974932074546814 0.015223720110952854 -1.1244976489868757 
0.01432477030903101 0.017566721886396408 0.02102835290133953 0.02085447683930397 0.023700475692749023 0.02585449628531933 0.02663288079202175 0.026493769139051437 0.02642008662223816 0.025108950212597847 0.022767789661884308 0.020795181393623352 0.01692400500178337 0.011957027018070221 -1.1157466945200518 
0.017699643969535828 0.020455939695239067 0.02371533028781414 0.023097869008779526 0.025467000901699066 0.02692922204732895 0.026939723640680313 0.026162344962358475 0.02551455982029438 0.023446660488843918 0.020499859005212784 0.01780475489795208 0.013755504973232746 0.008825726807117462 -1.106995740053228 
0.021033594384789467 0.02309846319258213 0.02602461352944374 0.02491416595876217 0.026713024824857712 0.027414295822381973 0.026632092893123627 0.02523324266076088 0.024046914651989937 0.02130616270005703 0.017879607155919075 0.014643820002675056 0.010602302849292755 0.005970945581793785 -1.0982447855864041 
0.024173973128199577 0.025364546105265617 0.027836645022034645 0.026202529668807983 0.027361251413822174 0.027264917269349098 0.025699874386191368 0.02372555248439312 0.02206171117722988 0.018765952438116074 0.015013395808637142 0.01144869439303875 0.007609003689140081 0.0035340695176273584 -1.08949383111958 
0.02696603164076805 0.027132799848914146 0.02904665097594261 0.026880593970417976 0.02735760249197483 0.026463648304343224 0.02416304498910904 0.02168886363506317 0.019633112475275993 0.015931665897369385 0.012029940262436867 0.00837069284170866 0.004926956724375486 0.001650857855565846 -1.0807428766527563 
0.029266558587551117 0.028302304446697235 0.029576344415545464 0.026894446462392807 0.026679420843720436 0.02502625808119774 0.022074714303016663 0.019203733652830124 0.01686304248869419 0.012931572273373604 0.009073403663933277 0.0055664703249931335 0.0027037402614951134 0.0004408798413351178 -1.0719919221859322 
0.0309476088732481 0.02879624255001545 0.029377080500125885 0.0262216217815876 0.02533797360956669 0.023003019392490387 0.019521409645676613 0.01638105697929859 0.013879716396331787 0.009913825429975986 0.0062995352782309055 0.0031928776297718287 0.0010773466201499104 1.32251295781316e-06 -1.0632409677191084 
0.031906209886074066 0.02856874093413353 0.028435923159122467 0.02487533912062645 0.023380646482110023 0.02047874592244625 0.016620559617877007 0.0133576774969697 0.010831699706614017 0.0070386831648647785 0.0038662797305732965 0.001396473147906363 0.0001658030814724043 0.00039775477489456534 -1.0544900132522843 
0.03207454830408096 0.027612563222646713 0.02678140252828598 0.022908823564648628 0.020893262699246407 0.0175721924751997 0.013517498038709164 0.010291366837918758 0.007881494238972664 0.004470239393413067 0.0019246189622208476 0.0003035374393220991 5.794417666038498e-05 0.0016570858424529433 -1.0457390587854605 
0.03141864389181137 0.025955457240343094 0.024478813633322716 0.020409641787409782 0.01799321547150612 0.014428000897169113 0.010376300662755966 0.007351246662437916 0.005195661913603544 0.0023664075415581465 0.0006087097572162747 1.0796123206091579e-05 0.0008052353514358401 0.0037612896412611008 -1.0369881043186364 
0.02995169721543789 0.023669034242630005 0.02163657359778881 0.01750371791422367 0.01483078207820654 0.01121485698968172 0.007374947424978018 0.004710958804935217 0.0029366835951805115 0.0008692767005413771 2.5768082196009345e-05 0.0005757299368269742 0.0024137813597917557 0.006643014028668404 -1.0282371498518126 
0.02773182839155197 0.020862869918346405 0.018398014828562737 0.014346023090183735 0.011578131467103958 0.00811296608299017 0.004691799636930227 0.0025351475924253464 0.0012498823925852776 9.295529162045568e-05 0.00024571953690610826 0.002008852083235979 0.004839673638343811 0.010185515508055687 -1.0194861953849887 
0.024859417229890823 0.017679115757346153 0.014934001490473747 0.01111221220344305 0.008419869467616081 0.005303713958710432 0.0024948681239038706 0.0009688190766610205 0.0002533706137910485 0.0001143001500167884 0.0012934781843796372 0.004268216900527477 0.007985848933458328 0.01422299724072218 -1.0107352409181647 
0.021479912102222443 0.01429047528654337 0.011438608169555664 0.007992641068994999 0.005545119289308786 0.002960110316053033 0.000930966401938349 0.0001265779574168846 2.784046228043735e-05 0.0009637890616431832 0.0031419640872627497 0.0072558545507490635 0.011702008545398712 0.018545735627412796 -1.0019842864513406 
0.017772046849131584 0.010886439122259617 0.008113066665828228 0.005176403094083071 0.0031314902007579803 0.0012314860941842198 0.00011184428149135783 8.079034887487069e-05 0.0006069859955459833 0.0026191831566393375 0.0057097082026302814 0.010820161551237106 0.015790896490216255 0.022910984233021736 -0.9932333319845168 
0.01394305843859911 0.007665729150176048 0.005156675819307566 0.0028417871799319983 0.0013350342633202672 0.00023372365103568882 0.00010496452887309715 0.0008536915993317962 0.0019712159410119057 0.00500149792060256 0.008859721012413502 0.014758823439478874 0.02001422829926014 0.02705289050936699 -0.9844823775176927 
0.010212712921202183 0.004819957073777914 0.00275005423463881 0.001140384585596621 0.00027544356998987496 3.688519791467115e-05 0.0009244299144484103 0.002411422785371542 0.004044974688440561 0.00797649659216404 0.012405737303197384 0.018830066546797752 0.024107521399855614 0.030700741335749626 -0.9757314230508689 
0.0068033719435334206 0.0025232601910829544 0.0010437191231176257 0.00018665454990696162 2.6771156626637094e-05 0.0006580171175301075 0.0025258578825742006 0.004661667626351118 0.006696788128465414 0.0113583505153656 0.016119487583637238 0.022764571011066437 0.02779442071914673 0.03359565883874893 -0.966980468584045 
0.00392189621925354 0.0009168227552436292 0.00014408108836505562 4.608337258105166e-05 0.0006080498569644988 0.0020557779353111982 0.004805516451597214 0.007456329185515642 0.009745373390614986 0.014919781126081944 0.01974470354616642 0.02628312073647976 0.03080601617693901 0.03551028296351433 -0.958229514117221 
0.0017471830360591412 9.869514178717509e-05 0.0001041451541823335 0.0007279635174199939 0.001978799235075712 0.00412988755851984 0.007603812962770462 0.010598700493574142 0.012969776056706905 0.018406467512249947 0.023015283048152924 0.02911880612373352 0.0329042412340641 0.03627194091677666 -0.9494785596503971 
0.0004141508543398231 0.00011337901378283277 0.000916218152269721 0.0021811507176607847 0.0040382156148552895 0.006724764127284288 0.010713408701121807 0.013854417018592358 0.01612263172864914 0.021552693098783493 0.02567240037024021 0.03103460557758808 0.03389790654182434 0.03577503561973572 -0.9407276051835732 
2.8900631150463596e-06 0.0009464426548220217 0.0025095290038734674 0.004294844344258308 0.00662976922467351 0.009638995863497257 0.013893199153244495 0.01696879044175148 0.018949823454022408 0.024104204028844833 0.02748924121260643 0.03184930235147476 0.03366733714938164 0.03400145471096039 -0.9319766507167493 
0.0005296674207784235 0.0025220713578164577 0.004751637578010559 0.006902934052050114 0.00954913068562746 0.012637244537472725 0.016884194687008858 0.019684450700879097 0.02120908722281456 0.025837808847427368 0.028290001675486565 0.03145471215248108 0.03217814490199089 0.03102833777666092 -0.9232256962499252 
0.0019422497134655714 0.004706305451691151 0.007456526160240173 0.009795340709388256 0.012559077702462673 0.015468982979655266 0.019431326538324356 0.02176416479051113 0.02269299142062664 0.02658403292298317 0.027970442548394203 0.029832523316144943 0.02949286624789238 0.02703123353421688 -0.9144747417831015 
0.004120797850191593 0.0073147304356098175 0.010396343655884266 0.012732124887406826 0.015406705439090729 0.01788789965212345 0.02130456268787384 0.02301201969385147 0.023248683661222458 0.026245202869176865 0.026512598618865013 0.027063503861427307 0.025774747133255005 0.022279473021626472 -0.9057237873162773 
0.006884148344397545 0.010125384666025639 0.013318859040737152 0.015462854877114296 0.017844632267951965 0.01967456378042698 0.022322509437799454 0.023295117542147636 0.022797515615820885 0.024812107905745506 0.02399604022502899 0.023332448676228523 0.02128615230321884 0.017125548794865608 -0.8969728328494535 
0.01000133529305458 0.012895124964416027 0.015966931357979774 0.01774662733078003 0.01965177059173584 0.020655939355492592 0.02236994169652462 0.022558078169822693 0.021345632150769234 0.022369474172592163 0.020596984773874283 0.01891852542757988 0.01637217402458191 0.011980379931628704 -0.8882218783826296 
0.013208839111030102 0.015379944816231728 0.018101446330547333 0.019374694675207138 0.020655618980526924 0.020725224167108536 0.02141459658741951 0.020835736766457558 0.01899196021258831 0.019097881391644478 0.016582828015089035 0.014181369915604591 0.011440402828156948 0.007285441271960735 -0.8794709239158057 
0.016228970140218735 0.0173539649695158 0.019521011039614677 0.020188476890325546 0.020748063921928406 0.01985354535281658 0.019514165818691254 0.01825457625091076 0.015924613922834396 0.01526390016078949 0.012294762767851353 0.009535371325910091 0.006930121220648289 0.0034773049410432577 -0.8707199694489818 
0.01879604533314705 0.01863349974155426 0.02008548192679882 0.020100180059671402 0.019902706146240234 0.018100593239068985 0.01682020165026188 0.015030531212687492 0.012412539683282375 0.011203854344785213 0.008123825304210186 0.005417377222329378 0.0032757683657109737 0.0009478031424805522 -0.8619690149821576 
0.020676469430327415 0.019091365858912468 0.019727395847439766 0.019100088626146317 0.018177110701799393 0.01561002992093563 0.013565907254815102 0.011450784280896187 0.008782069198787212 0.007294459268450737 0.0044755712151527405 0.0022461065091192722 0.0008651598473079503 4.100359092262806e-06 -0.8532180605153338 
0.021693143993616104 0.018674161285161972 0.018465198576450348 0.017265047878026962 0.01571565866470337 0.012603988870978355 0.01005286630243063 0.007854397408664227 0.005392653401941061 0.003922152798622847 0.001734614954330027 0.00038250413490459323 1.566759948445906e-07 0.0008329008123837411 -0.8444671060485098 
0.021741563454270363 0.017407434061169624 0.016402287408709526 0.014752008020877838 0.012736856937408447 0.009362560696899891 0.006622343324124813 0.0045991032384335995 0.002600371837615967 0.001443090965040028 0.00022275777882896364 8.80001753102988e-05 0.0008588269120082259 0.003471340285614133 -0.835716151581686 
0.02080421708524227 0.015398905612528324 0.013723389245569706 0.01178909745067358 0.009518163278698921 0.006201313808560371 0.0036260157357901335 0.0020286215003579855 0.0007232304196804762 0.00014642912719864398 0.0001625244040042162 0.0014904378913342953 0.003467048052698374 0.007789152208715677 -0.826965197114862 
0.018953658640384674 0.012828830629587173 0.010677515529096127 0.008653722703456879 0.006368519738316536 0.003438391722738743 0.001388008357025683 0.0004339832521509379 3.394179657334462e-06 0.00021777044457849115 0.0016449954127892852 0.004558998625725508 0.007682266645133495 0.013486660085618496 -0.8182142426480381 
0.01634998433291912 0.009936323389410973 0.007556726224720478 0.0056478101760149 0.003599361516535282 0.001362523646093905 0.00017019867664203048 2.0170891730231233e-05 0.0005764656234532595 0.001712233410216868 0.004609449300915003 0.009093252010643482 0.013192441314458847 0.02010822854936123 -0.8094632881812142 
0.01322777196764946 0.006996623240411282 0.004667459521442652 0.0030670787673443556 0.001491666305810213 0.00020003407553303987 0.00013950465654488653 0.0008775829337537289 0.0024482712615281343 0.004537917673587799 0.00883652362972498 0.014728646725416183 0.01953245885670185 0.027073511853814125 -0.8007123337143901 
0.009877565316855907 0.004295679274946451 0.0023001180961728096 0.0011702025076374412 0.00026482759858481586 8.670824900036678e-05 0.0013432060368359089 0.0029637820553034544 0.005483838729560375 0.008453982882201672 0.013958048075437546 0.020960496738553047 0.026119301095604897 0.033726394176483154 -0.7919613792475663 
0.006616812665015459 0.0020991384517401457 0.0006960936007089913 0.0001483858795836568 4.9010050133802e-05 0.0010472616413608193 0.0036954896058887243 0.006098886486142874 0.009411751292645931 0.013085905462503433 0.019484976306557655 0.027186188846826553 0.03230352699756622 0.03939642757177353 -0.7832104247807423 
0.003758989740163088 0.0006240556249395013 2.0448656869120896e-05 0.00010224645666312426 0.0008671112591400743 0.002986958948895335 0.006978756282478571 0.009976640343666077 0.013844978995621204 0.017957713454961777 0.024852167814970016 0.032763030380010605 0.03743425011634827 0.0434691496193409 -0.7744594703139184 
0.0015827621100470424 1.4653091966465581e-05 0.00034084668732248247 0.0010267659090459347 0.0026265555061399937 0.005694737192243338 0.010857840068638325 0.014188665896654129 0.018313895910978317 0.022535724565386772 0.029472632333636284 0.037072766572237015 0.04092707484960556 0.0454547293484211 -0.7657085158470944 
0.0002997150586452335 0.00032287329668179154 0.0016154556069523096 0.002807195298373699 0.00512462854385376 0.008862384594976902 0.01491282507777214 0.01826709322631359 0.02231774479150772 0.02628958597779274 0.03280717134475708 0.0395980067551136 0.042340237647295 0.045057687908411026 -0.7569575613802706 
3.043926517420914e-05 0.001500328304246068 0.0036942020524293184 0.005228649824857712 0.008067693561315536 0.012116446159780025 0.01868325285613537 0.021736085414886475 0.02538170851767063 0.028755344450473785 0.03443106636404991 0.03998994082212448 0.04143653064966202 0.04222652316093445 -0.7482066069134466 
0.0007887509418651462 0.0033999988809227943 0.006330911070108414 0.007996009662747383 0.011100162751972675 0.015057602897286415 0.021717581897974014 0.024165431037545204 0.02711261808872223 0.029592951759696007 0.03408999368548393 0.0381193645298481 0.03822498768568039 0.0371781662106514 -0.7394556524466226 
0.0024764598347246647 0.00579030392691493 0.009209360927343369 0.010767290368676186 0.013846264220774174 0.017311036586761475 0.023632047697901726 0.02523011714220047 0.02725755050778389 0.028642458841204643 0.03175034001469612 0.03411659970879555 0.032986950129270554 0.030402446165680885 -0.7307046979797986 
0.004891165066510439 0.008379505947232246 0.011978180147707462 0.013193110004067421 0.01595507562160492 0.01857413537800312 0.024161357432603836 0.024756982922554016 0.025744756683707237 0.025957070291042328 0.0276203490793705 0.028376823291182518 0.026265358552336693 0.02262803167104721 -0.7219537435129747 
0.007746014278382063 0.010848544538021088 0.014292256906628609 0.01495964452624321 0.01714557781815529 0.018659625202417374 0.02320021577179432 0.022757776081562042 0.022707054391503334 0.02181447483599186 0.02214542217552662 0.021535497158765793 0.018822988495230675 0.014758292585611343 -0.7132027890461509 
0.010699422098696232 0.012887705117464066 0.015854502096772194 0.015828890725970268 0.017245113849639893 0.017525717616081238 0.02082633040845394 0.019439823925495148 0.018479781225323677 0.016698846593499184 0.01597154140472412 0.014410190284252167 0.01156805083155632 0.007777922321110964 -0.7044518345793269 
0.013394685462117195 0.014236795715987682 0.016456779092550278 0.015673967078328133 0.016218949109315872 0.015292550437152386 0.017304865643382072 0.015195262618362904 0.013575141318142414 0.011257311329245567 0.009881713427603245 0.007915389724075794 0.0054555051028728485 0.0026407758705317974 -0.695700880112503 
0.015501700341701508 0.014718425460159779 0.0160091370344162 0.014499597251415253 0.014181038364768028 0.012235005386173725 0.013065114617347717 0.010561495088040829 0.008627197705209255 0.006227004341781139 0.004705021623522043 0.002953325165435672 0.0013697361573576927 0.0001479944185120985 -0.686949925645679 
0.016755376011133194 0.014261025935411453 0.014553787186741829 0.01244508009403944 0.011384221725165844 0.008753173053264618 0.008652698248624802 0.0061580706387758255 0.004315390717238188 0.0023432571906596422 0.0012107660295441747 0.0002957236720249057 4.546675882011186e-06 0.0008327708346769214 -0.6781989711788552 
0.016992922872304916 0.012914379127323627 0.012267578393220901 0.00977380946278572 0.00819594506174326 0.005327570717781782 0.00466619897633791 0.0026105009019374847 0.0012774048373103142 0.0002409151493338868 1.231720830219274e-06 0.0004711632209364325 0.0017554908990859985 0.0048669795505702496 -0.6694480167120311 
0.016173768788576126 0.010843595489859581 0.009440463036298752 0.006839880254119635 0.005050544627010822 0.002454291097819805 0.0016759721329435706 0.00046163759543560445 1.5759846064611338e-05 0.00035646994365379214 0.0014137622201815248 0.003671593964099884 0.006639431696385145 0.012004519812762737 -0.6606970622452073 
0.01439122948795557 0.00831324141472578 0.006442595738917589 0.004044465720653534 0.002393728354945779 0.000576634774915874 0.00014373478188645095 8.994722156785429e-05 0.000816661398857832 0.0028496249578893185 0.00545030040666461 0.009695182554423809 0.014256236143410206 0.021573256701231003 -0.6519461077783834 
0.011860807426273823 0.0056517659686505795 0.0036736056208610535 0.0017786629032343626 0.0006173189613036811 1.573025292600505e-05 0.0003481925814412534 0.0016419269377365708 0.0036910586059093475 0.007556073367595673 0.011747420765459538 0.017939085140824318 0.02380586974322796 0.03252634033560753 -0.6431951533115593 
0.008898208849132061 0.0032104142010211945 0.0015097964787855744 0.0003685443371068686 1.2311766113271005e-06 0.0009161129710264504 0.0023327714297920465 0.0049931141547858715 0.008349752053618431 0.013980727642774582 0.019592778757214546 0.027443772181868553 0.0341574065387249 0.04354385659098625 -0.6344441988447355 
0.0058798701502382755 0.0013142477255314589 0.00024852625210769475 2.3348251488641836e-05 0.000664968101773411 0.0032110153697431087 0.005881927907466888 0.009744847193360329 0.01422065682709217 0.021340150386095047 0.027996599674224854 0.03699759393930435 0.04397912696003914 0.05319225788116455 -0.6256932443779115 
0.003194351214915514 0.00021521896997001022 6.228134589036927e-05 0.0007991865277290344 0.0025410770904272795 0.006618200335651636 0.0105352271348238 0.015263129025697708 0.020511005073785782 0.028652824461460114 0.03581169620156288 0.045288171619176865 0.051909010857343674 0.060113582760095596 -0.6169422899110876 
0.0011905347928404808 5.429447628557682e-05 0.0009688793797977269 0.0025836557615548372 0.00537468958646059 0.010667610913515091 0.015638630837202072 0.020755374804139137 0.026307588443160057 0.03486620634794235 0.04188695177435875 0.05108175054192543 0.056745823472738266 0.0632225051522255 -0.6081913354442636 
0.00012944253103341907 0.0008377739577554166 0.0028228971641510725 0.005105177406221628 0.008752107620239258 0.014761547558009624 0.02043161727488041 0.025381598621606827 0.03070903569459915 0.03901301696896553 0.04524460434913635 0.053419336676597595 0.05764733627438545 0.06189724802970886 -0.5994403809774397 
0.0001455966557841748 0.0024324599653482437 0.0053316280245780945 0.007967844605445862 0.012156151235103607 0.01825990341603756 0.0241576936095953 0.02838239073753357 0.032967980951070786 0.04036841541528702 0.04524625837802887 0.05178658291697502 0.05429014191031456 0.056115519255399704 -0.5906894265106157 
0.001224973937496543 0.0045815748162567616 0.00809451937675476 0.010708430781960487 0.015042411163449287 0.020580755546689034 0.026186037808656693 0.029209429398179054 0.0326274111866951 0.03859061002731323 0.041730642318725586 0.04624328389763832 0.04697788134217262 0.04652676731348038 -0.5819384720437918 
0.0032034714240580797 0.006941135972738266 0.010662868618965149 0.012868979945778847 0.016926826909184456 0.021301325410604477 0.026124797761440277 0.027635086327791214 0.02962416782975197 0.0338151715695858 0.03508981317281723 0.037474699318408966 0.036661867052316666 0.03442656621336937 -0.5731875175769678 
0.005785709246993065 0.009129229001700878 0.012607692740857601 0.014070515520870686 0.017466818913817406 0.020239176228642464 0.023902904242277145 0.023818407207727432 0.02433812990784645 0.02668270282447338 0.02626648359000683 0.02675318531692028 0.02486625500023365 0.021633749827742577 -0.5644365631101439 
0.008585500530898571 0.010787112638354301 0.01359336357563734 0.014084364287555218 0.016531927511096 0.017508039250969887 0.019815048202872276 0.018322043120861053 0.017581526190042496 0.018294276669621468 0.016668139025568962 0.01580622047185898 0.013517763465642929 0.010272854007780552 -0.55568560864332 
0.011180358938872814 0.011636852286756039 0.01343605574220419 0.012878461740911007 0.014238741248846054 0.013521893881261349 0.01450128760188818 0.01205409411340952 0.010505272075533867 0.010076338425278664 0.00798546802252531 0.006586624309420586 0.0046817949041724205 0.0024750116281211376 -0.546934654176496 
0.013171721249818802 0.011527772061526775 0.012140781618654728 0.010634010657668114 0.010947628878057003 0.0089500667527318 0.008868908509612083 0.006148237735033035 0.004441217985004187 0.003579498501494527 0.001945985248312354 0.0009819258702918887 0.0002476044755894691 4.3537074816413224e-05 -0.5381836997096722 
0.014248230494558811 0.010467709973454475 0.009911436587572098 0.007728941738605499 0.007219340652227402 0.004624226596206427 0.003960099071264267 0.001789830275811255 0.0006914229597896338 0.0002276117302244529 2.5464731152169406e-05 0.0004916554898954928 0.0015952104004099965 0.004122176673263311 -0.5294327452428481 
0.014233613386750221 0.008625137619674206 0.007123482879251242 0.0046812728978693485 0.0037284179124981165 0.0014032856561243534 0.0007782817119732499 9.169302757072728e-06 0.0002938360848929733 0.00105462281499058 0.0031621356029063463 0.005925115663558245 0.009300310164690018 0.014923942275345325 -0.5206817907760242 
0.013118199072778225 0.006306011229753494 0.004265828523784876 0.00206355401314795 0.0011486884905025363 1.780019920261111e-05 0.00010015288717113435 0.0014742800267413259 0.003800496691837907 0.006470152642577887 0.011519987136125565 0.01716979593038559 0.022928353399038315 0.03157094493508339 -0.5119308363092003 
0.011065365746617317 0.003904431825503707 0.001857404480688274 0.0003985547518823296 2.660004611243494e-05 0.0009185468079522252 0.0023056308273226023 0.006321191322058439 0.011111415922641754 0.016102230176329613 0.024352749809622765 0.03308434039354324 0.04096991568803787 0.05209237337112427 -0.5031798818423763 
0.008390593342483044 0.001835153321735561 0.00035147808375768363 5.3975778428139165e-05 0.0006642749067395926 0.0041571310721337795 0.007257508579641581 0.014056092128157616 0.021400149911642075 0.02875388413667679 0.04000495374202728 0.05155024304986 0.06094694510102272 0.07360177487134933 -0.4944289273755525 
0.0055144065991044044 0.00045689684338867664 4.3436011765152216e-05 0.00115518132224679 0.0030351837631314993 0.00932605005800724 0.014262102544307709 0.02356116846203804 0.03316252678632736 0.042504239827394485 0.05607803165912628 0.0697060227394104 0.07970693707466125 0.09266146272420883 -0.48567797290872844 
0.0028985643293708563 2.4045752979873214e-06 0.001001150463707745 0.0035358374007046223 0.00675314711406827 0.015577957034111023 0.022129442542791367 0.03321840986609459 0.0443984717130661 0.054958611726760864 0.06975775957107544 0.084351547062397 0.09388448297977448 0.10580361634492874 -0.47692701844190466 
0.0009704880067147315 0.0005261078476905823 0.003032526234164834 0.006741322111338377 0.011109701357781887 0.021736551076173782 0.029343023896217346 0.04115501418709755 0.052925024181604385 0.06363663822412491 0.07828358560800552 0.09249287098646164 0.10049170255661011 0.11015585064888 -0.46817606397508066 
5.187887654756196e-05 0.001883132616057992 0.005702023860067129 0.010091381147503853 0.015181509777903557 0.026491187512874603 0.03432236984372139 0.04558290168642998 0.056781888008117676 0.06645055115222931 0.07949768006801605 0.09195314347743988 0.09755314141511917 0.10408339649438858 -0.45942510950825677 
0.0003010860236827284 0.003745777066797018 0.008399507030844688 0.012800855562090874 0.018001852557063103 0.02865753136575222 0.03575272113084793 0.04519568383693695 0.05468454211950302 0.062214598059654236 0.07240570336580276 0.08197074383497238 0.08470287919044495 0.08775795996189117 -0.45067415504143277 
0.001681260415352881 0.0056600868701934814 0.010456851683557034 0.014145337976515293 0.01877482607960701 0.027469731867313385 0.03293452039361 0.039563022553920746 0.04645354300737381 0.05110573396086693 0.05765485763549805 0.06368214637041092 0.06363539397716522 0.06354673951864243 -0.44192320057460877 
0.003959981724619865 0.00713370880112052 0.011293545365333557 0.013643690384924412 0.017095094546675682 0.022849932312965393 0.026087619364261627 0.029446518048644066 0.03333505615592003 0.03497856482863426 0.037828993052244186 0.04038330912590027 0.03830764442682266 0.0361262783408165 -0.43317224610778476 
0.006743640638887882 0.0077467369846999645 0.010574204847216606 0.011234298348426819 0.0131430858746171 0.01561564952135086 0.016561424359679222 0.01698244735598564 0.018154114484786987 0.01747429184615612 0.01749429851770401 0.01750347577035427 0.014829505234956741 0.012265664525330067 -0.42442129164096104 
0.009541647508740425 0.007263015024363995 0.008344096131622791 0.007402116898447275 0.007806118577718735 0.007564549800008535 0.0068837120197713375 0.00566065963357687 0.0052272300235927105 0.003849511733278632 0.002926860237494111 0.0022296402603387833 0.0009919132571667433 0.00024752330500632524 -0.41567033717413704 
0.01185270119458437 0.005723457783460617 0.005116892512887716 0.0032302853651344776 0.002695574192330241 0.0014056332875043154 0.0006181294447742403 7.403123890981078e-05 1.5484491086681373e-05 0.000512919039465487 0.001519931829534471 0.0027897623367607594 0.005453458987176418 0.0089601194486022 -0.4069193827073131 
0.013256601989269257 0.0034982438664883375 0.0018873882945626974 0.00034851563395932317 3.459676736383699e-05 0.0005167373456060886 0.0020143152214586735 0.005433383863419294 0.008521142415702343 0.014286487363278866 0.020901912823319435 0.02744237519800663 0.03664705529808998 0.046741291880607605 -0.39816842824048904 
0.013498611748218536 0.0012841924326494336 5.684087227564305e-05 0.0007726730545982718 0.002415742725133896 0.008541109971702099 0.015476125292479992 0.026888929307460785 0.03648506477475166 0.051465656608343124 0.06785963475704193 0.08328546583652496 0.1015336886048317 0.12011199444532394 -0.3894174737736653 
0.012548781000077724 3.8022826629457995e-05 0.0012677586637437344 0.006642089691013098 0.012445189990103245 0.028858743607997894 0.04489956051111221 0.06872943043708801 0.08847203850746155 0.11678503453731537 0.14719240367412567 0.17502762377262115 0.20435650646686554 0.23256072402000427 -0.3806665193068413 
0.010624488815665245 0.0008476077928207815 0.00716262124478817 0.01988307572901249 0.032315660268068314 0.06400112062692642 0.09297078102827072 0.13357269763946533 0.16697853803634644 0.21244654059410095 0.2606774568557739 0.3039195239543915 0.3456030488014221 0.3835880160331726 -0.37191556484001737 
0.00816857535392046 0.004756091628223658 0.019097214564681053 0.041844043880701065 0.06336724013090134 0.11509226262569427 0.1605250984430313 0.22166559100151062 0.2716943621635437 0.33735522627830505 0.4063009023666382 0.46700847148895264 0.5213332176208496 0.5681586265563965 -0.36316461037319336 
0.005785289686173201 0.012562863528728485 0.037850771099328995 0.07295916229486465 0.10570832341909409 0.18141326308250427 0.24608419835567474 0.3304291069507599 0.3990675210952759 0.4867258667945862 0.5779304504394531 0.6568947434425354 0.723052978515625 0.7767283916473389 -0.35441365590636936 
0.00413860846310854 0.024634208530187607 0.06338375806808472 0.11250380426645279 0.15797008574008942 0.2601819634437561 0.34567418694496155 0.4543556571006775 0.5422828793525696 0.6521721482276917 0.7655375003814697 0.8620944023132324 0.9382156133651733 0.9959067106246948 -0.34566270143954564 
0.003833024762570858 0.04075805842876434 0.09469009935855865 0.15849314630031586 0.2172519415616989 0.3466082513332367 0.45298704504966736 0.5853182673454285 0.6917105317115784 0.8223237991333008 0.956000804901123 1.0680186748504639 1.151355504989624 1.2097299098968506 -0.33691174697272164 
0.00529355788603425 0.0600755400955677 0.12978650629520416 0.20776863396167755 0.2793022692203522 0.434270441532135 0.5599257349967957 0.7133234143257141 0.8358404636383057 0.9839776158332825 1.1344810724258423 1.2585474252700806 1.345796823501587 1.4014755487442017 -0.32816079250589764 
0.008668500930070877 0.08111213892698288 0.16585828363895416 0.25628021359443665 0.33893337845802307 0.5157848000526428 0.6574865579605103 0.8276301622390747 0.9626066088676453 1.1236486434936523 1.2861994504928589 1.4179952144622803 1.5057214498519897 1.555770993232727 -0.3194098380390737 
0.013773876242339611 0.10191585123538971 0.19955913722515106 0.2995488941669464 0.3906385600566864 0.5837135910987854 0.7368942499160767 0.918124258518219 1.060961127281189 1.2293592691421509 1.398425579071045 1.5332430601119995 1.6183557510375977 1.6607528924942017 -0.3106588835722499 
0.02009299211204052 0.12029341608285904 0.2274375706911087 0.3332573473453522 0.4293399155139923 0.6315937042236328 0.7908455729484558 0.976771354675293 1.122485876083374 1.2924168109893799 1.462396264076233 1.595748782157898 1.6759650707244873 1.7099565267562866 -0.3019079291054259 
0.026837840676307678 0.13412009179592133 0.24643908441066742 0.3538978099822998 0.4511699974536896 0.6549549102783203 0.8146892189979553 0.9989354014396667 1.1428163051605225 1.3089221715927124 1.4748833179473877 1.6031131744384766 1.677335500717163 1.7036378383636475 -0.29315697463860196 
0.033062826842069626 0.14167186617851257 0.2544001340866089 0.3593614399433136 0.45414918661117554 0.6521379947662354 0.80732661485672 0.9843248724937439 1.1225957870483398 1.280712604522705 1.439085602760315 1.5598955154418945 1.628449559211731 1.6492377519607544 -0.28440602017177796 
0.037819329649209976 0.1419379711151123 0.25046929717063904 0.34939318895339966 0.4386647939682007 0.6248006224632263 0.7716958522796631 0.9374151229858398 1.067816138267517 1.2155829668045044 1.3647016286849976 1.4775100946426392 1.5421897172927856 1.560868740081787 -0.27565506570495396 
0.040320489555597305 0.13484616577625275 0.23535719513893127 0.3257945477962494 0.4076211750507355 0.5779514908790588 0.7146754264831543 0.8671751022338867 0.9893682599067688 1.1266118288040161 1.267014741897583 1.3730826377868652 1.4369813203811646 1.457756757736206 -0.26690411123813024 
0.04009399190545082 0.12136422097682953 0.21137262880802155 0.29233595728874207 0.36622411012649536 0.5194933414459229 0.6463910937309265 0.786105751991272 0.9018219709396362 1.0306460857391357 1.1650681495666504 1.2673521041870117 1.3344898223876953 1.3617892265319824 -0.25815315677130624 
0.037086859345436096 0.1034381091594696 0.18220248818397522 0.25434350967407227 0.3213782012462616 0.4592640995979309 0.5789473652839661 0.7086366415023804 0.8215246200561523 0.9460610151290894 1.0790972709655762 1.1818342208862305 1.2566133737564087 1.2944380044937134 -0.24940220230448223 
0.03170686960220337 0.0837688073515892 0.15245388448238373 0.21800640225410461 0.2807621359825134 0.40769532322883606 0.5247353315353394 0.6490809321403503 0.764245331287384 0.8900697231292725 1.0275250673294067 1.1355911493301392 1.222151279449463 1.2734500169754028 -0.24065124783765823 
0.024782584980130196 0.06544075161218643 0.12700155377388 0.1894756555557251 0.2516893446445465 0.3742462992668152 0.49453288316726685 0.6194167733192444 0.7426899075508118 0.8759675621986389 1.023973822593689 1.1420905590057373 1.2436413764953613 1.3098101615905762 -0.23190029337083426 
0.017445245757699013 0.05145569145679474 0.11023390293121338 0.17388947308063507 0.23992164433002472 0.36585158109664917 0.495682030916214 0.6272278428077698 0.7642577290534973 0.9107177257537842 1.0747231245040894 1.206627368927002 1.3248540163040161 1.405432105064392 -0.2231493389040105 
0.010947178117930889 0.04423701390624046 0.10530800372362137 0.17447017133235931 0.24862203001976013 0.38562390208244324 0.5306417346000671 0.6741522550582886 0.8294289112091064 0.9933149814605713 1.177091121673584 1.324790358543396 1.4594248533248901 1.5520601272583008 -0.2143983844371865 
0.0064474837854504585 0.045192327350378036 0.11354685574769974 0.19185934960842133 0.27763691544532776 0.4320596754550934 0.596194326877594 0.7551397681236267 0.9311069250106812 1.114255666732788 1.3190767765045166 1.4823123216629028 1.6309419870376587 1.7316325902938843 -0.20564742997036253 
0.0047982484102249146 0.054408248513936996 0.13408640027046204 0.22381696105003357 0.32325735688209534 0.4989205002784729 0.6834990978240967 0.8587213158607483 1.0551177263259888 1.2563297748565674 1.4804681539535522 1.6564897298812866 1.814644455909729 1.918243408203125 -0.19689647550353853 
0.006373588927090168 0.07054543495178223 0.16385991871356964 0.2653753459453583 0.3785466253757477 0.5758787989616394 0.7790706157684326 0.9683570265769958 1.1819137334823608 1.3967417478561401 1.6353819370269775 1.819106936454773 1.980644941329956 2.0815646648406982 -0.18814552103671478 
0.010973497293889523 0.09097004681825638 0.19795666635036469 0.3094700574874878 0.434245228767395 0.6499107480049133 0.866635799407959 1.0647598505020142 1.2893517017364502 1.5103881359100342 1.7560292482376099 1.940602421760559 2.0983502864837646 2.191368818283081 -0.1793945665698908 
0.017828376963734627 0.11212150007486343 0.23033006489276886 0.347991943359375 0.48016056418418884 0.7072822451591492 0.9296531677246094 1.1289411783218384 1.356211543083191 1.57389235496521 1.8172221183776855 1.994937777519226 2.1415352821350098 2.2225937843322754 -0.17064361210306683 
0.025708528235554695 0.1300746649503708 0.2547718584537506 0.37312546372413635 0.5068656206130981 0.7358729243278503 0.9541682004928589 1.1455527544021606 1.3659875392913818 1.5698500871658325 1.8010257482528687 1.9645299911499023 2.093369483947754 2.1602466106414795 -0.16189265763624283 
0.033128879964351654 0.14122191071510315 0.266017347574234 0.3787915110588074 0.5074655413627625 0.727504551410675 0.9315917491912842 1.106056809425354 1.3104004859924316 1.4906688928604126 1.7008544206619263 1.8444792032241821 1.9506357908248901 2.003394603729248 -0.15314170316941883 
0.03861510381102562 0.1429629921913147 0.260804682970047 0.3619523048400879 0.479142427444458 0.6798892617225647 0.860936164855957 1.0111790895462036 1.1920266151428223 1.3413348197937012 1.5243161916732788 1.6453909873962402 1.7264258861541748 1.7675625085830688 -0.1443907487025951 
0.040991343557834625 0.13429474830627441 0.23871351778507233 0.3235664963722229 0.42421793937683105 0.5978643894195557 0.7501223087310791 0.8722074031829834 1.025573492050171 1.1405956745147705 1.294249415397644 1.394199013710022 1.4507297277450562 1.485006332397461 -0.1356397942357711 
0.039632800966501236 0.11618126183748245 0.2026156634092331 0.2689886689186096 0.350500226020813 0.49362966418266296 0.6160313487052917 0.7108040452003479 0.8374373316764832 0.9201935529708862 1.0476009845733643 1.1326749324798584 1.1686375141143799 1.2026116847991943 -0.1268888397689471 
0.03464065119624138 0.09163223952054977 0.15863317251205444 0.2077057659626007 0.27080032229423523 0.3858662247657776 0.48318853974342346 0.5572090744972229 0.6634528040885925 0.7220739126205444 0.832090437412262 0.913585901260376 0.9361436367034912 0.9774645566940308 -0.11813788530212312 
0.026893410831689835 0.06543666124343872 0.11555051803588867 0.1523691713809967 0.20159412920475006 0.2977367341518402 0.3811127543449402 0.4469325840473175 0.5449563264846802 0.593753457069397 0.7009077072143555 0.7948134541511536 0.8139147758483887 0.8704882860183716 -0.10938693083529939 
0.017963601276278496 0.04357708990573883 0.08373730629682541 0.1172245666384697 0.1609724909067154 0.2539899945259094 0.3406251072883606 0.4162956774234772 0.5236039757728577 0.5823603868484497 0.7060354948043823 0.8320818543434143 0.8597092628479004 0.9388440847396851 -0.10063597636847539 
0.00989801250398159 0.03238306939601898 0.07369698584079742 0.11611250042915344 0.16611255705356598 0.27750250697135925 0.3895491361618042 0.4973483383655548 0.6355564594268799 0.7280625700950623 0.890997588634491 1.07117760181427 1.1203572750091553 1.228021264076233 -0.0918850219016514 
0.004893409088253975 0.03754354268312454 0.09444274008274078 0.160319522023201 0.23061874508857727 0.3857313096523285 0.5483860373497009 0.7128580212593079 0.9058171510696411 1.0577667951583862 1.284005880355835 1.540691614151001 1.6243760585784912 1.7646516561508179 -0.0831340674348274 
0.004917515441775322 0.06312622874975204 0.15194004774093628 0.25659164786338806 0.3621228039264679 0.5875943303108215 0.8265931010246277 1.072087287902832 1.3435369729995728 1.579988956451416 1.892486810684204 2.2463219165802 2.3762524127960205 2.551060914993286 -0.07438311296800343 
0.011336869560182095 0.11075915396213531 0.24785955250263214 0.4056243896484375 0.560515820980072 0.8812614679336548 1.220041275024414 1.568021297454834 1.939014196395874 2.2816953659057617 2.699833631515503 3.1676149368286133 3.353282928466797 3.562396287918091 -0.06563215850117968 
0.024619117379188538 0.17912046611309052 0.3788604736328125 0.6012957692146301 0.8171300888061523 1.2532531023025513 1.7101095914840698 2.176551103591919 2.6629395484924316 3.127701759338379 3.6650044918060303 4.257774353027344 4.5055766105651855 4.746883392333984 -0.05688120403435569 
0.044164933264255524 0.2638331949710846 0.5365466475486755 0.8308055996894836 1.1150445938110352 1.6790552139282227 2.264650344848633 2.857839584350586 3.4681293964385986 4.062859535217285 4.725165843963623 5.4467339515686035 5.759399890899658 6.0293684005737305 -0.048130249567531695 
0.06830946356058121 0.3578164577484131 0.7081547975540161 1.0757696628570557 1.4305614233016968 2.125274181365967 2.8408186435699463 3.5598533153533936 4.29368782043457 5.016937732696533 5.801268100738525 6.6473188400268555 7.02363920211792 7.317861557006836 -0.03937929510070771 
0.09450113028287888 0.4520585834980011 0.877910852432251 1.314159870147705 1.7356969118118286 2.5531065464019775 3.3894779682159424 4.223667144775391 5.071159839630127 5.911679744720459 6.805937767028809 7.763831615447998 8.198721885681152 8.512459754943848 -0.030628340633883717 
0.11964081227779388 0.5367261171340942 1.0289005041122437 1.5228712558746338 2.0014023780822754 2.922736167907715 3.8606696128845215 4.789952278137207 5.731959819793701 6.669228553771973 7.652800559997559 8.702115058898926 9.186970710754395 9.515565872192383 -0.021877386167059976 
0.1405298262834549 0.6024519205093384 1.1452001333236694 1.6805669069290161 2.2010891437530518 3.198056697845459 4.209451675415039 5.205819129943848 6.215184688568115 7.220885276794434 8.266079902648926 9.37984848022461 9.90313720703125 10.242277145385742 -0.013126431700235985 
0.1543598622083664 0.6416192650794983 1.213972568511963 1.7704222202301025 2.313981771469116 3.3511393070220947 4.401336193084717 5.431111812591553 6.474757671356201 7.51506233215332 8.589262962341309 9.735809326171875 10.2838716506958 10.629617691040039 -0.0043754772334119955 
0.15916216373443604 0.6494469046592712 1.2272276878356934 1.7823667526245117 2.327831745147705 3.3657779693603516 4.416593074798584 5.4433417320251465 6.484986305236816 7.523422718048096 8.591716766357422 9.736903190612793 10.294848442077637 10.64348030090332 0.0043754772334119955 
0.15414173901081085 0.6247076988220215 1.1829676628112793 1.7144982814788818 2.2405848503112793 3.239651679992676 4.2528076171875 5.24053955078125 6.243785858154297 7.244354248046875 8.272379875183105 9.382086753845215 9.93472957611084 10.282466888427734 0.013126431700235737 
0.13983450829982758 0.569961428642273 1.0855566263198853 1.5734481811523438 2.0607659816741943 2.9847517013549805 3.9253337383270264 4.8416547775268555 5.773088455200195 6.703298568725586 7.65999698638916 8.702576637268066 9.2353515625 9.578033447265625 0.02187738616705973 
0.11805754154920578 0.4912573993206024 0.9452272653579712 1.373629093170166 1.8064961433410645 2.6260132789611816 3.4655444622039795 4.284398078918457 5.116382122039795 5.9499077796936035 6.809910297393799 7.758431434631348 8.258210182189941 8.591029167175293 0.030628340633883717 
0.0916532650589943 0.3973417282104492 0.7767939567565918 1.135453701019287 1.5032646656036377 2.198315143585205 2.9171106815338135 3.6208200454711914 4.333681583404541 5.052327632904053 5.797741889953613 6.631803035736084 7.087604522705078 7.405004501342773 0.03937929510070771 
0.06406566500663757 0.2984789311885834 0.597737193107605 0.882757306098938 1.180759310722351 1.742228627204895 2.3307857513427734 2.9111685752868652 3.4945690631866455 4.0893731117248535 4.710811614990234 5.417776107788086 5.821308612823486 6.117103099822998 0.048130249567531695 
0.03881414607167244 0.20506274700164795 0.42593786120414734 0.6397980451583862 0.8691816926002502 1.2991268634796143 1.7583868503570557 2.216874122619629 2.670219659805298 3.141611099243164 3.6383907794952393 4.213971138000488 4.559981346130371 4.827733039855957 0.05688120403435544 
0.018952805548906326 0.12622275948524475 0.2773878574371338 0.4282437264919281 0.5955727100372314 0.9062790870666504 1.2468044757843018 1.5935568809509277 1.9254577159881592 2.282482385635376 2.662001132965088 3.1101419925689697 3.396599531173706 3.6302003860473633 0.06563215850117943 
0.006601971108466387 0.06863242387771606 0.1641964614391327 0.26456713676452637 0.38064390420913696 0.5926169157028198 0.8327949047088623 1.0849913358688354 1.3118418455123901 1.5705960988998413 1.8470137119293213 2.1791093349456787 2.4071812629699707 2.601611852645874 0.07438311296800343 
0.00263401516713202 0.0357004813849926 0.09318794310092926 0.15822136402130127 0.23654432594776154 0.37572067975997925 0.5392539501190186 0.7187642455101013 0.8626515865325928 1.0441333055496216 1.2365254163742065 1.4700801372528076 1.6439120769500732 1.7960119247436523 0.0831340674348274 
0.006564836483448744 0.02725890278816223 0.06527791172266006 0.11082462221384048 0.1658608466386795 0.2604014575481415 0.37341809272766113 0.5041754841804504 0.5903674364089966 0.7180101275444031 0.8482151031494141 1.005070686340332 1.1313921213150024 1.2405422925949097 0.09188502190165114 
0.01667173020541668 0.03978949412703514 0.07570450752973557 0.11645707488059998 0.1619468778371811 0.23902659118175507 0.32716241478919983 0.4325424134731293 0.48684871196746826 0.5840353965759277 0.6744446754455566 0.7787473201751709 0.8663136959075928 0.9348813891410828 0.10063597636847514 
0.030317295342683792 0.06714200973510742 0.1150616705417633 0.1629878580570221 0.2104971557855606 0.2934752404689789 0.3792763352394104 0.4797936975955963 0.526091992855072 0.6139169931411743 0.6854309439659119 0.76153564453125 0.8204330205917358 0.8538803458213806 0.10938693083529913 
0.04442519694566727 0.10162445157766342 0.1709587275981903 0.2342139035463333 0.29209843277931213 0.39839285612106323 0.49932223558425903 0.6108813881874084 0.6690657138824463 0.7645764350891113 0.8349234461784363 0.9054086208343506 0.9462767839431763 0.9528695940971375 0.11813788530212312 
0.05602509155869484 0.1352832168340683 0.2300393283367157 0.31246668100357056 0.38534975051879883 0.5252267718315125 0.6524692177772522 0.7853301763534546 0.8698700070381165 0.9849339127540588 1.0674983263015747 1.1514688730239868 1.1846857070922852 1.1748006343841553 0.1268888397689471 
0.06277325749397278 0.16117040812969208 0.28004521131515503 0.3812885284423828 0.47007855772972107 0.6464409232139587 0.8045832514762878 0.9631034135818481 1.0823240280151367 1.2232036590576172 1.326425552368164 1.438231110572815 1.4731274843215942 1.4582312107086182 0.13563979423577086 
0.06335637718439102 0.17439447343349457 0.31160780787467957 0.4277757704257965 0.5301753282546997 0.7392964959144592 0.9268448948860168 1.1099557876586914 1.2660566568374634 1.4336607456207275 1.5610233545303345 1.709493637084961 1.7536625862121582 1.7450724840164185 0.14439074870259486 
0.057711489498615265 0.1727965623140335 0.3195075988769531 0.44425979256629944 0.5556535124778748 0.7886820435523987 0.9992786645889282 1.2015691995620728 1.3913073539733887 1.5820281505584717 1.7325632572174072 1.920793890953064 1.9795680046081543 1.9871630668640137 0.15314170316941883 
0.04701686277985573 0.1571490615606308 0.3032192289829254 0.4290885329246521 0.5436531901359558 0.7886292338371277 1.012742519378662 1.225949764251709 1.4418517351150513 1.6488302946090698 1.818040132522583 2.0437233448028564 2.1198623180389404 2.1509287357330322 0.16189265763624283 
0.033462438732385635 0.13086582720279694 0.26669448614120483 0.38644373416900635 0.49830493330955505 0.7423718571662903 0.969197154045105 1.1838829517364502 1.4157905578613281 1.6304073333740234 1.811447262763977 2.067688226699829 2.161322832107544 2.21968412399292 0.17064361210306656 
0.019832856953144073 0.0992777869105339 0.21743512153625488 0.3252524733543396 0.4295170307159424 0.6610186696052551 0.8803187608718872 1.0874849557876587 1.3242210149765015 1.5376150608062744 1.7225871086120605 1.999098777770996 2.107940673828125 2.1935293674468994 0.17939456656989053 
0.008981847204267979 0.06861221790313721 0.16503936052322388 0.25741130113601685 0.3509387671947479 0.5611211061477661 0.7647655606269836 0.9572134613990784 1.1881587505340576 1.3925844430923462 1.5737738609313965 1.8583130836486816 1.9781056642532349 2.0870275497436523 0.18814552103671456 
0.003288854379206896 0.04485044628381729 0.1194644570350647 0.19562335312366486 0.27744242548942566 0.46156179904937744 0.6445836424827576 0.8178583979606628 1.0342602729797363 1.2241209745407104 1.3950495719909668 1.6749451160430908 1.8001203536987305 1.9252208471298218 0.19689647550353853 
0.0041974433697760105 0.03265957906842232 0.08930011838674545 0.15120995044708252 0.2225494086742401 0.38028329610824585 0.5413557887077332 0.6941879391670227 0.8900703191757202 1.0625442266464233 1.2187364101409912 1.4823404550552368 1.6067930459976196 1.738664984703064 0.20564742997036253 
0.011919524520635605 0.03457627072930336 0.08032733201980591 0.1322418451309204 0.19619913399219513 0.33135828375816345 0.4726794362068176 0.606917142868042 0.7795239686965942 0.9347342252731323 1.074133038520813 1.3120601177215576 1.4299579858779907 1.5582363605499268 0.21439838443718628 
0.02536311373114586 0.05057739093899727 0.09458962827920914 0.14227482676506042 0.20320209860801697 0.3228420913219452 0.449497252702713 0.5695798993110657 0.7193449139595032 0.8600989580154419 0.9831258058547974 1.1891480684280396 1.2956844568252563 1.4104657173156738 0.22314933890401026 
0.04229992628097534 0.07810012996196747 0.13010697066783905 0.1798652708530426 0.24258294701576233 0.3556893467903137 0.47462737560272217 0.5867206454277039 0.7168174386024475 0.847987711429596 0.957269012928009 1.128799557685852 1.2207826375961304 1.3139636516571045 0.23190029337083426 
0.05974858999252319 0.11250380426645279 0.18126383423805237 0.23891545832157135 0.3078860938549042 0.42385226488113403 0.5426549911499023 0.6535906791687012 0.769164502620697 0.8968258500099182 0.9966475367546082 1.1347736120224 1.21099054813385 1.277345061302185 0.24065124783765823 
0.07451120018959045 0.14788785576820374 0.23978707194328308 0.30976319313049316 0.3883515000343323 0.5154828429222107 0.6411190032958984 0.7573076486587524 0.8645171523094177 0.9949659705162048 1.0905539989471436 1.1996381282806396 1.260947585105896 1.2987881898880005 0.24940220230448196 
0.08376837521791458 0.17812290787696838 0.2961392402648926 0.38081520795822144 0.47074320912361145 0.6149988174438477 0.7527425289154053 0.8792062401771545 0.9842204451560974 1.1230192184448242 1.2197389602661133 1.3066542148590088 1.3557943105697632 1.367133378982544 0.25815315677130596 
0.0856282114982605 0.1979154348373413 0.34108954668045044 0.4404430091381073 0.5415087938308716 0.7056463360786438 0.8583009243011475 0.997954249382019 1.106034278869629 1.2571978569030762 1.3597792387008667 1.4328869581222534 1.4740315675735474 1.4642285108566284 0.26690411123812996 
0.07952931523323059 0.20372726023197174 0.36720091104507446 0.4788300693035126 0.5889201164245605 0.7721371054649353 0.9396514892578125 1.0929135084152222 1.2076964378356934 1.3731178045272827 1.4849982261657715 1.5529989004135132 1.5911202430725098 1.5680714845657349 0.27565506570495396 
0.06641639769077301 0.19438759982585907 0.3699941337108612 0.48947498202323914 0.6048537492752075 0.8029453754425049 0.9824551939964294 1.1472176313400269 1.2702767848968506 1.449447751045227 1.572310209274292 1.6431047916412354 1.6832420825958252 1.6562302112579346 0.28440602017177796 
0.04865197837352753 0.17130187153816223 0.3486102223396301 0.4701271057128906 0.5859474539756775 0.791932225227356 0.9781861305236816 1.1501256227493286 1.2808377742767334 1.4708914756774902 1.6044353246688843 1.6841531991958618 1.7306692600250244 1.7090537548065186 0.2931569746386017 
0.029660284519195557 0.13821068406105042 0.3058648109436035 0.42300912737846375 0.5339616537094116 0.7390561699867249 0.9251511693000793 1.0983216762542725 1.234047770500183 1.4300872087478638 1.5720605850219727 1.664347529411316 1.7203038930892944 1.7122288942337036 0.3019079291054257 
0.01335921697318554 0.10054799914360046 0.24770724773406982 0.3543276786804199 0.45532992482185364 0.6501235365867615 0.8284263014793396 0.9960387945175171 1.1325592994689941 1.3282338380813599 1.4747064113616943 1.5803707838058472 1.6470805406570435 1.658387303352356 0.31065888357224963 
0.003463850123807788 0.06449467688798904 0.1821785569190979 0.2731568515300751 0.35998427867889404 0.5356436371803284 0.6987655758857727 0.8540417551994324 0.9861838817596436 1.1744226217269897 1.3202615976333618 1.4373050928115845 1.5141483545303345 1.547645092010498 0.3194098380390737 
0.002780062844976783 0.035898275673389435 0.11805428564548492 0.18990962207317352 0.2596863806247711 0.40902820229530334 0.5507217049598694 0.6877127885818481 0.8100733160972595 0.9838913083076477 1.1233787536621094 1.2473968267440796 1.331906795501709 1.387085199356079 0.32816079250589764 
0.012606633827090263 0.019225653260946274 0.0633852630853653 0.11462774872779846 0.16611729562282562 0.2844158113002777 0.4002830684185028 0.5145523548126221 0.6222209334373474 0.7754911780357361 0.9030092358589172 1.0279035568237305 1.116119384765625 1.189347505569458 0.33691174697272136 
0.0323609821498394 0.016739381477236748 0.02419406548142433 0.055397555232048035 0.08906496316194534 0.17450553178787231 0.2624363303184509 0.35152778029441833 0.440717875957489 0.5688320994377136 0.6795292496681213 0.7984267473220825 0.8854619860649109 0.9706183075904846 0.3456627014395454 
0.05951157212257385 0.02804470621049404 0.003531618509441614 0.017129184678196907 0.03498202934861183 0.0887250006198883 0.1490284949541092 0.21267610788345337 0.2811913788318634 0.38153162598609924 0.4718959331512451 0.5781551003456116 0.6588950157165527 0.7483348250389099 0.35441365590636936 
0.08984749019145966 0.05008632317185402 0.0010544692631810904 0.0009019660647027194 0.006142601370811462 0.03201201558113098 0.06724587082862854 0.10731090605258942 0.15479426085948944 0.22696827352046967 0.2952382564544678 0.3834013342857361 0.4532334804534912 0.5389477014541626 0.36316461037319336 
0.11808531731367111 0.07763145118951797 0.013191651552915573 0.003968849778175354 0.0005147600895725191 0.004373133182525635 0.018907923251390457 0.039065103977918625 0.06700727343559265 0.11283145844936371 0.15919525921344757 0.22576093673706055 0.2812390923500061 0.3560304045677185 0.3719155648400171 
0.138735830783844 0.10417298972606659 0.03388883173465729 0.020428193733096123 0.012370916083455086 0.0012766733998432755 0.0006665739347226918 0.005885295104235411 0.017399102449417114 0.040630780160427094 0.06719113141298294 0.11110438406467438 0.15044373273849487 0.20895321667194366 0.3806665193068411 
0.14712537825107574 0.12313409149646759 0.055814970284700394 0.0424497053027153 0.033524103462696075 0.014786109328269958 0.0050324383191764355 0.0009202659130096436 0.0003113516722805798 0.006166655104607344 0.016668489202857018 0.03945810720324516 0.06279328465461731 0.10223332047462463 0.38941747377366503 
0.1404399275779724 0.12920933961868286 0.07185676693916321 0.06187009811401367 0.054998815059661865 0.03524463251233101 0.022043490782380104 0.014129002578556538 0.006316905841231346 0.0008266039658337831 0.00017702070181258023 0.005721007473766804 0.015089278109371662 0.03558226674795151 0.39816842824048904 
0.1186264380812645 0.11963221430778503 0.07666695863008499 0.07190677523612976 0.06887023150920868 0.05323551222681999 0.04129601642489433 0.03432990983128548 0.024186421185731888 0.01345857698470354 0.007087072357535362 0.0010304494062438607 7.365220517385751e-05 0.004555459599941969 0.4069193827073131 
0.0850304663181305 0.09519246965646744 0.06804078817367554 0.06873605400323868 0.0699971541762352 0.0615171454846859 0.05401865392923355 0.0513632707297802 0.0430409274995327 0.032505057752132416 0.025630926713347435 0.014525339007377625 0.00794895738363266 0.0016537555493414402 0.4156703371741368 
0.046642035245895386 0.060822855681180954 0.047894854098558426 0.052681710571050644 0.05737322196364403 0.05662846192717552 0.05486515164375305 0.058031536638736725 0.054354991763830185 0.04806453362107277 0.044950056821107864 0.03522144630551338 0.028078099712729454 0.01768174022436142 0.4244212916409608 
0.013893873430788517 0.025655409321188927 0.0226911511272192 0.02882937714457512 0.03489069640636444 0.03992518410086632 0.043159984052181244 0.05152987688779831 0.0535135455429554 0.053574465215206146 0.05684385821223259 0.05371524393558502 0.050604723393917084 0.043147169053554535 0.43317224610778476 
3.076934945056564e-06 0.0025072558782994747 0.0032259945292025805 0.006962138693779707 0.011395118199288845 0.017892073839902878 0.0234158206731081 0.034168485552072525 0.04070790857076645 0.0468875952064991 0.05698615685105324 0.0634889230132103 0.06777752190828323 0.06951276957988739 0.44192320057460877 
0.019900023937225342 0.006825681775808334 0.003776577301323414 0.0007978315697982907 4.589740285609878e-07 0.0016756159020587802 0.005049029365181923 0.013290373608469963 0.021058151498436928 0.03061230108141899 0.045466262847185135 0.061664894223213196 0.07482530176639557 0.09015453606843948 0.4506741550414325 
0.0888516828417778 0.05520405247807503 0.0407000407576561 0.0266135111451149 0.01674487628042698 0.005897472612559795 0.001334256841801107 0.00040847991476766765 0.003963260445743799 0.011696279048919678 0.026614893227815628 0.049144525080919266 0.07030361145734787 0.10093486309051514 0.45942510950825655 
0.22092081606388092 0.16363105177879333 0.13064518570899963 0.10142184793949127 0.07875411212444305 0.04690661281347275 0.02774760313332081 0.0096962358802557 0.0017926758155226707 0.0003453225363045931 0.008180482313036919 0.03015986457467079 0.0559145025908947 0.10035762935876846 0.4681760639750805 
0.4274241328239441 0.34567102789878845 0.28858789801597595 0.24092043936252594 0.2021402269601822 0.14069731533527374 0.09992340952157974 0.05604708194732666 0.028117505833506584 0.008455912582576275 1.0969089998980053e-05 0.011351978406310081 0.035881154239177704 0.08934605866670609 0.4769270184419045 
0.7155781984329224 0.6107972860336304 0.5259371399879456 0.4574755132198334 0.39990779757499695 0.3007717728614807 0.2315043807029724 0.15297561883926392 0.09573698788881302 0.04779805988073349 0.012449833564460278 0.0005370966391637921 0.01600312814116478 0.07071223109960556 0.48567797290872844 
1.0874608755111694 0.9630589485168457 0.8489283323287964 0.7583765387535095 0.6801165342330933 0.5362090468406677 0.4321577847003937 0.3106350898742676 0.21476686000823975 0.12820464372634888 0.05468563362956047 0.005362711381167173 0.0025613228790462017 0.04844294860959053 0.49442892737555216 
1.5394418239593506 1.4002652168273926 1.257521152496338 1.144598126411438 1.0445525646209717 0.8502090573310852 0.7060328125953674 0.534225344657898 0.3910573422908783 0.2560221552848816 0.13328684866428375 0.03204336017370224 0.0012289609294384718 0.02690196968615055 0.5031798818423763 
2.0621349811553955 1.9137637615203857 1.7449171543121338 1.6102019548416138 1.4880460500717163 1.2392663955688477 1.0508288145065308 0.8229739665985107 0.6251243352890015 0.4330098032951355 0.25110915303230286 0.08435247838497162 0.016152862459421158 0.010091416537761688 0.5119308363092002 
2.6408746242523193 2.4888508319854736 2.2977681159973145 2.1424570083618164 1.9985287189483643 1.6930876970291138 1.457603096961975 1.1698216199874878 0.9117355942726135 0.6558309197425842 0.4067131578922272 0.16299153864383698 0.04930966719985008 0.001047929166816175 0.5206817907760242 
3.256730794906616 3.105807304382324 2.897075653076172 2.72269868850708 2.5578489303588867 2.195267915725708 1.9113373756408691 1.5618492364883423 1.2401883602142334 0.916179895401001 0.594344437122345 0.2653985023498535 0.10020764917135239 0.0014512849738821387 0.5294327452428481 
3.8878958225250244 3.741412878036499 3.519666910171509 3.327796697616577 3.1432254314422607 2.72464656829834 2.3921961784362793 1.9813828468322754 1.5952448844909668 1.2015286684036255 0.8044719696044922 0.38600876927375793 0.16595393419265747 0.011469591408967972 0.5381836997096718 
4.5113420486450195 4.370780944824219 4.140058994293213 3.932058334350586 3.7291574478149414 3.257122039794922 2.8772687911987305 2.4075937271118164 1.9585448503494263 1.4963325262069702 1.0247573852539062 0.5168812870979309 0.24163459241390228 0.029835183173418045 0.5469346541764959 
5.104654312133789 4.9694437980651855 4.732673168182373 4.509492874145508 4.289699077606201 3.7678909301757812 3.342738389968872 2.8185245990753174 2.310443162918091 1.783644676208496 1.241398572921753 0.6486438512802124 0.3209676444530487 0.05411921441555023 0.55568560864332 
5.647698402404785 5.515260696411133 5.273888111114502 5.0359649658203125 4.800662517547607 4.233608722686768 3.7660253047943115 3.1931285858154297 2.631887435913086 2.0467982292175293 1.4405752420425415 0.7715606689453125 0.3970901072025299 0.08114060759544373 0.5644365631101439 
6.124151706695557 5.990189552307129 5.744030952453613 5.49125862121582 5.241706371307373 4.634492874145508 4.1278510093688965 3.513244152069092 2.906259298324585 2.2710788249969482 1.6098906993865967 0.8766273856163025 0.4633912742137909 0.10744332522153854 0.5731875175769676 
6.52265739440918 6.381636142730713 6.128915309906006 5.860713481903076 5.598010063171387 4.955999851226807 4.41394567489624 3.7652487754821777 3.120933771133423 2.4451520442962646 1.7396323680877686 0.9565541744232178 0.5142866373062134 0.12977318465709686 0.5819384720437916 
6.837551593780518 6.683304786682129 6.420899391174316 6.13633918762207 5.861423492431641 5.190016746520996 4.616228103637695 3.9412293434143066 3.2683932781219482 2.562106132507324 1.8237121105194092 1.006520390510559 0.5458359122276306 0.14549309015274048 0.5906894265106156 
7.06902551651001 6.895440101623535 6.619254112243652 6.317248344421387 6.030911922454834 5.335327625274658 4.733325958251953 4.039511680603027 3.346773386001587 2.6199843883514404 1.860158085823059 1.0246074199676514 0.5561246871948242 0.15287673473358154 0.5994403809774396 
7.222857475280762 7.024522304534912 6.7299957275390625 6.409488677978516 6.112410068511963 5.39752197265625 4.7705078125 4.064654350280762 3.359891891479492 2.6218490600585938 1.8512187004089355 1.01193106174469 0.5454215407371521 0.15127530694007874 0.6081913354442636 
7.309650897979736 7.082437515258789 6.76506233215332 6.425252437591553 6.118015766143799 5.388221263885498 4.7389607429504395 4.026784896850586 3.3166825771331787 2.575309991836548 1.8029909133911133 0.9724177122116089 0.5160629153251648 0.14113086462020874 0.6169422899110873 
7.343719005584717 7.085214138031006 6.741064071655273 6.38156270980835 6.064695835113525 5.3238205909729 4.654569625854492 3.9404919147491455 3.2301981449127197 2.491654872894287 1.7247065305709839 0.9123131036758423 0.4721282720565796 0.1238565444946289 0.6256932443779113 
7.341682434082031 7.051440715789795 6.67762565612793 6.29860258102417 5.972581386566162 5.223832130432129 4.536312580108643 3.823319673538208 3.1162426471710205 2.3846499919891357 1.62772798538208 0.8394660949707031 0.4189397990703583 0.10161028057336807 0.6344441988447352 
7.32097864151001 7.0005927085876465 6.595606327056885 6.197859764099121 5.8631157875061035 5.1090569496154785 4.404475688934326 3.6940901279449463 2.9918558597564697 2.269191026687622 1.5244097709655762 0.7625066637992859 0.36247166991233826 0.07700216770172119 0.6431951533115593 
7.298340320587158 6.951310157775879 6.51524543762207 6.100232124328613 5.757143020629883 4.99971866607666 4.278825759887695 3.5712032318115234 2.873737335205078 2.1599066257476807 1.4269170761108398 0.6899824738502502 0.3087209463119507 0.05276991426944733 0.651946107778383 
7.28842306137085 6.919864177703857 6.454488754272461 6.024277687072754 5.673160552978516 4.913727283477783 4.176908493041992 3.471017360687256 2.7767715454101562 2.06984281539917 1.3461110591888428 0.6295436024665833 0.26310908794403076 0.031464047729969025 0.6606970622452071 
7.3026909828186035 6.9189133644104 6.427586555480957 5.984772205352783 5.625880718231201 4.865284442901611 4.112693786621094 3.4065730571746826 2.712848424911499 2.009418487548828 1.290664792060852 0.5872958302497864 0.23000231385231018 0.015185798518359661 0.669448016712031 
7.348578453063965 6.956582546234131 6.444068431854248 5.9916534423828125 5.625160217285156 4.863840579986572 4.09553337097168 3.386625051498413 2.689971923828125 1.9856334924697876 1.2663978338241577 0.5673144459724426 0.21235154569149017 0.005392347928136587 0.678198971178855 
7.429065704345703 7.036003589630127 6.508169651031494 6.049404621124268 5.6754279136657715 4.9135308265686035 4.1296257972717285 3.4151182174682617 2.7117812633514404 2.0016469955444336 1.2759181261062622 0.5713924169540405 0.2115020751953125 0.002790213329717517 0.686949925645679 
7.542593002319336 7.155270099639893 6.618712902069092 6.156962871551514 5.775578498840332 5.013087272644043 4.21392297744751 3.4911210536956787 2.7774815559387207 2.0567238330841064 1.3185911178588867 0.5990201830863953 0.22717565298080444 0.0073166778311133385 0.695700880112503 
7.683360576629639 7.307771682739258 6.769430160522461 6.308006286621094 5.919294357299805 5.15617561340332 4.342462062835693 3.609118938446045 2.8821170330047607 2.1464850902557373 1.390752911567688 0.6475526690483093 0.2575896382331848 0.018203435465693474 0.704451834579327 
7.8419318199157715 7.482914924621582 6.949676990509033 6.491734504699707 6.095820426940918 5.332170486450195 4.505115509033203 3.7597362995147705 3.017228603363037 2.2634952068328857 1.486215591430664 0.7125866413116455 0.2997283339500427 0.03410817310214043 0.7132027890461505 
8.006077766418457 7.667086601257324 7.145427703857422 6.693849086761475 6.290983200073242 5.527157783508301 4.6885762214660645 3.9306507110595703 3.171696424484253 2.3980188369750977 1.5969117879867554 0.7884337306022644 0.3496859669685364 0.053292166441679 0.7219537435129746 
8.161798477172852 7.844796180725098 7.3404860496521 6.8978166580200195 6.488431930541992 5.725165843963623 4.877544403076172 4.107711315155029 3.3327479362487793 2.5389137268066406 1.71364426612854 0.86866694688797 0.40305793285369873 0.07381661236286163 0.7307046979797985 
8.294389724731445 7.999878406524658 7.517748832702637 7.0861687660217285 6.6709489822387695 5.909454822540283 5.055989742279053 4.27610445022583 3.487039566040039 2.67458438873291 1.826888084411621 0.9466997385025024 0.4553557336330414 0.09374679625034332 0.7394556524466225 
8.389541625976562 8.11669635772705 7.660506248474121 7.241826057434082 6.821767807006836 6.063792705535889 5.208365440368652 4.421506881713867 3.621682643890381 2.79388427734375 1.9275405406951904 1.0163164138793945 0.5023794770240784 0.11133021116256714 0.7482066069134464 
8.434311866760254 8.181215286254883 7.753601551055908 7.349278926849365 6.925727367401123 6.173585891723633 5.320713043212891 4.531081676483154 3.7251625061035156 2.886913299560547 2.0075762271881104 1.0721282958984375 0.5405358672142029 0.1251409947872162 0.7569575613802704 
8.417950630187988 8.181880950927734 7.784367084503174 7.395558834075928 6.970236301422119 6.2267913818359375 5.381525993347168 4.594297409057617 3.78806209564209 2.945643901824951 2.0605545043945312 1.1099176406860352 0.5670711398124695 0.1341799795627594 0.7657085158470944 
8.33257007598877 8.110321044921875 7.743414402008057 7.371023654937744 6.946019649505615 6.214629650115967 5.382425308227539 4.603517055511475 3.8035969734191895 2.964365243911743 2.0819685459136963 1.126857876777649 0.5802109837532043 0.13792093098163605 0.7744594703139184 
8.173505783081055 7.961714267730713 7.625049591064453 7.269776821136475 6.847524166107178 6.131959915161133 5.318515777587891 4.55433464050293 3.7678964138031006 2.9399168491363525 2.0694215297698975 1.121613621711731 0.5792161226272583 0.13631632924079895 0.7832104247807423 
7.939545631408691 7.7350053787231445 7.42750358581543 7.089908599853516 6.6731276512146 5.977449893951416 5.188516616821289 4.445676803588867 3.6800804138183594 2.871731758117676 2.022632360458374 1.094311237335205 0.5643410682678223 0.12974949181079865 0.7919613792475658 
7.632830619812012 7.432737827301025 7.152804851531982 6.833343982696533 6.424962520599365 5.753378391265869 4.994573593139648 4.279603958129883 3.542083263397217 2.7616569995880127 1.9432770013809204 1.04639732837677 0.5367223620414734 0.11896531283855438 0.8007123337143898 
7.258639335632324 7.060798645019531 6.806509017944336 6.5055742263793945 6.108631134033203 5.465333461761475 4.741952896118164 4.061017036437988 3.35835337638855 2.6136765480041504 1.834725022315979 0.98042893409729 0.49821195006370544 0.10496532171964645 0.8094632881812139 
6.824956893920898 6.627898693084717 6.397166728973389 6.1151018142700195 5.732642650604248 5.121645927429199 4.43848180770874 3.7971248626708984 3.135376214981079 2.4334778785705566 1.7016750574111938 0.8997932076454163 0.45117104053497314 0.08889850974082947 0.8182142426480379 
6.341943264007568 6.144993305206299 5.935723781585693 5.672818660736084 5.307785987854004 4.732759475708008 4.093944072723389 3.4968807697296143 2.8811471462249756 2.2279810905456543 1.5497558116912842 0.8084139227867126 0.3982599079608917 0.07195508480072021 0.8269651971148619 
5.821300506591797 5.624564170837402 5.434767246246338 5.191265106201172 4.846373081207275 4.3105082511901855 3.7193782329559326 3.1703298091888428 2.60459041595459 2.0048282146453857 1.3851003646850586 0.7104501128196716 0.3422263562679291 0.05526650324463844 0.8357161515816859 
5.275643348693848 5.079929828643799 4.907805919647217 4.6838765144348145 4.36151647567749 3.8673858642578125 3.3263907432556152 2.827972888946533 2.3149731159210205 1.771877646446228 1.213930606842041 0.6100062727928162 0.28570738434791565 0.03982003778219223 0.8444671060485098 
4.717822074890137 4.52453088760376 4.368521213531494 4.1642374992370605 3.8663883209228516 3.4158589839935303 2.9264986515045166 2.4801688194274902 2.0213847160339355 1.5367560386657715 1.0422024726867676 0.5108970403671265 0.23107780516147614 0.026401512324810028 0.8532180605153338 
4.160376071929932 3.971341133117676 3.830142021179199 3.645453691482544 3.373608112335205 2.967771291732788 2.5305795669555664 2.1366348266601562 1.7322852611541748 1.3064762353897095 0.8753037452697754 0.4164513647556305 0.18032503128051758 0.015556556172668934 0.8619690149821578 
3.6149742603302 3.432300329208374 3.3048582077026367 3.1395621299743652 2.8946845531463623 2.533827066421509 2.1483848094940186 1.8060122728347778 1.4551355838775635 1.0871381759643555 0.7178244590759277 0.32938069105148315 0.13497686386108398 0.007579602766782045 0.8707199694489813 
3.0919947624206543 2.917876720428467 2.8033506870269775 2.657076358795166 2.439577579498291 2.123183250427246 1.7881795167922974 1.4955536127090454 1.196121335029602 0.8837029933929443 0.5733985304832458 0.25169283151626587 0.09606140851974487 0.002522347029298544 0.8794709239158053 
2.600252628326416 2.436812162399292 2.3345389366149902 2.2067267894744873 2.016461133956909 1.7432540655136108 1.4565623998641968 1.210968255996704 0.9600361585617065 0.6999154090881348 0.444657564163208 0.18468733131885529 0.06412100046873093 0.00022199425438884646 0.8882218783826292 
2.1467559337615967 1.995897650718689 1.9053295850753784 1.7952301502227783 1.6315269470214844 1.3995314836502075 1.1583213806152344 0.9563115239143372 0.750194787979126 0.5382480621337891 0.33320751786231995 0.12896880507469177 0.039241619408130646 0.0003403438604436815 0.8969728328494534 
1.7366048097610474 1.5998961925506592 1.5205565690994263 1.427232027053833 1.2889364957809448 1.0955731868743896 0.8964387774467468 0.7340051531791687 0.5684680938720703 0.39995142817497253 0.23969146609306335 0.0845169872045517 0.021117381751537323 0.0024127457290887833 0.9057237873162773 
1.3730462789535522 1.2516305446624756 1.1830599308013916 1.1053954362869263 0.9909324645996094 0.8331226706504822 0.6722197532653809 0.544966459274292 0.4154093861579895 0.28517773747444153 0.16390572488307953 0.05078510567545891 0.009130320511758327 0.005899334792047739 0.9144747417831013 
1.0575220584869385 0.9520682096481323 0.8937832117080688 0.8305112719535828 0.737960696220398 0.6122499704360962 0.48543819785118103 0.3887561857700348 0.29040127992630005 0.19312329590320587 0.1049295961856842 0.026809409260749817 0.002436033682897687 0.010235234163701534 0.9232256962499252 
0.7898419499397278 0.7005234360694885 0.6519854068756104 0.601716160774231 0.5288959741592407 0.4315797686576843 0.33456525206565857 0.2637982964515686 0.19185738265514374 0.12221202254295349 0.06128493323922157 0.011329722590744495 5.218908336246386e-05 0.014875037595629692 0.9319766507167493 
0.5684153437614441 0.4949258863925934 0.4555175304412842 0.41677260398864746 0.36132553219795227 0.2885746657848358 0.2170402854681015 0.16762933135032654 0.11745281517505646 0.0702982246875763 0.03110395185649395 0.002909520175307989 0.0009413126390427351 0.01933014765381813 0.9407276051835732 
0.39047771692276 0.33206820487976074 0.301087886095047 0.2723384201526642 0.23181909322738647 0.1797977089881897 0.12952536344528198 0.0971357598900795 0.0643375888466835 0.034853581339120865 0.012283718213438988 4.379295205581002e-05 0.00408340897411108 0.023196855559945107 0.9494785596503967 
0.2523675858974457 0.20790790021419525 0.1845700442790985 0.16427728533744812 0.13623325526714325 0.10120822489261627 0.068181112408638 0.04880505055189133 0.029360134154558182 0.013156993314623833 0.002634996548295021 0.001254953327588737 0.008534662425518036 0.026172121986746788 0.9582295141172207 
0.14979003369808197 0.11784172058105469 0.10128653049468994 0.08793960511684418 0.069985032081604 0.04841849207878113 0.028906293213367462 0.01893981546163559 0.009254866279661655 0.0024510023649781942 3.9614742490812205e-06 0.005169487092643976 0.013473622500896454 0.028065312653779984 0.9669804685840446 
0.07806012779474258 0.056962285190820694 0.0462762825191021 0.03842932730913162 0.02830955944955349 0.016936328262090683 0.007561211474239826 0.0038566100411117077 0.0008147087646648288 8.25027163955383e-05 0.002375989221036434 0.01057440135627985 0.018226992338895798 0.02879096381366253 0.9757314230508687 
0.032347217202186584 0.020301714539527893 0.01453957986086607 0.010841858573257923 0.0064843338914215565 0.0023696322459727526 0.00014996576646808535 4.321280721342191e-05 0.00102352281101048 0.0036066945176571608 0.007949411869049072 0.016455696895718575 0.02228724956512451 0.028366316109895706 0.9844823775176926 
0.007862758822739124 0.0030195650178939104 0.0012311587342992425 0.00045400788076221943 7.84767689765431e-06 0.0005880247917957604 0.0029647029004991055 0.004282079637050629 0.0071584018878638744 0.010864567011594772 0.015185903757810593 0.02201593853533268 0.02531113475561142 0.026891740038990974 0.9932333319845168 
3.6641267797676846e-05 0.000570860633160919 0.0018274695612490177 0.0028833907563239336 0.00474528456106782 0.007849015295505524 0.012692419812083244 0.013737435452640057 0.016858069226145744 0.020030219107866287 0.02283650077879429 0.026677172631025314 0.027111489325761795 0.024535369127988815 1.0019842864513406 
0.00464289914816618 0.008822214789688587 0.012241744436323643 0.01419733464717865 0.017025098204612732 0.020878540351986885 0.026480406522750854 0.026005463674664497 0.028158778324723244 0.029630789533257484 0.029946034774184227 0.03006916120648384 0.027639050036668777 0.021512223407626152 1.0107352409181647 
0.017894892022013664 0.024135831743478775 0.028905345126986504 0.03098793886601925 0.03370305523276329 0.03692076355218887 0.04197271168231964 0.0391385555267334 0.039507731795310974 0.038548052310943604 0.03584355115890503 0.03200943395495415 0.0269596166908741 0.018063290044665337 1.0194861953849887 
0.03650468960404396 0.04341382160782814 0.04880780354142189 0.05040533468127251 0.05218546837568283 0.053748417645692825 0.05730981379747391 0.05163661390542984 0.04974763095378876 0.04599594324827194 0.040115002542734146 0.03247356787323952 0.025227244943380356 0.014436802826821804 1.0282371498518126 
0.05771208181977272 0.06411497294902802 0.06950888782739639 0.0701647475361824 0.07042758911848068 0.06965197622776031 0.07111046463251114 0.062423862516880035 0.058089401572942734 0.05148998647928238 0.04257085174322128 0.031564243137836456 0.02265782095491886 0.010871175676584244 1.0369881043186362 
0.07928764820098877 0.08424380421638489 0.08912260830402374 0.08852580189704895 0.086907297372818 0.0834059938788414 0.08243292570114136 0.07080749422311783 0.06407064199447632 0.05480566248297691 0.04320703446865082 0.029477758333086967 0.019503101706504822 0.007581133395433426 1.04573905878546 
0.09951038658618927 0.10231608897447586 0.10627750307321548 0.10424872487783432 0.10057569295167923 0.09421545267105103 0.09071873128414154 0.07642248272895813 0.06750167161226273 0.0559280663728714 0.04215987026691437 0.026469310745596886 0.016025107353925705 0.004745839163661003 1.054490013252284 
0.11713564395904541 0.11731693148612976 0.1200702115893364 0.11654520779848099 0.11080609261989594 0.10166240483522415 0.09573901444673538 0.07918038964271545 0.06841819733381271 0.055008940398693085 0.03967013582587242 0.022827066481113434 0.012479299679398537 0.0025039997417479753 1.0632409677191081 
0.1313394010066986 0.12863601744174957 0.12999725341796875 0.12500976026058197 0.11732423305511475 0.10563700646162033 0.09752842038869858 0.07920800149440765 0.06702582538127899 0.05231878533959389 0.036044538021087646 0.018846580758690834 0.009098815731704235 0.0009504312183707952 1.071991922185932 
0.14166921377182007 0.13601154088974 0.1358938068151474 0.1295553594827652 0.12014306336641312 0.10627225041389465 0.09632071107625961 0.07678769528865814 0.0636451244354248 0.048199087381362915 0.031616535037755966 0.01480482704937458 0.0060784886591136456 0.000133398367324844 1.0807428766527563 
0.14798079431056976 0.13946311175823212 0.13786619901657104 0.13034863770008087 0.11950074136257172 0.10388694703578949 0.09249838441610336 0.07231378555297852 0.058675847947597504 0.04303445294499397 0.026728015393018723 0.010952562093734741 0.0035741087049245834 5.999123095534742e-05 1.08949383111958 
0.1503688097000122 0.13921985030174255 0.13621659576892853 0.12773384153842926 0.11578603088855743 0.09891527891159058 0.08652570843696594 0.06623353064060211 0.0525444820523262 0.037209536880254745 0.021696865558624268 0.00749607989564538 0.0016936521278694272 0.0006987173110246658 1.0982447855864041 
0.14912733435630798 0.13567858934402466 0.13140042126178741 0.12219192087650299 0.10950049757957458 0.09187217056751251 0.07891954481601715 0.05902160704135895 0.04568424075841904 0.031094733625650406 0.016808658838272095 0.0045961057767271996 0.0005003759870305657 0.001986386487260461 1.106995740053228 
0.14467167854309082 0.12932875752449036 0.12395244836807251 0.11426863819360733 0.10119148343801498 0.08329341560602188 0.0701962485909462 0.0511370524764061 0.03849977254867554 0.025020161643624306 0.012300750240683556 0.0023631188087165356 1.4406688933377154e-05 0.003834580769762397 1.1157466945200516 
0.13751515746116638 0.12072843313217163 0.11446138471364975 0.10455121845006943 0.09142987430095673 0.07371735572814941 0.06085672229528427 0.04301045462489128 0.03135765716433525 0.01926998421549797 0.008360398933291435 0.0008600151049904525 0.00021759160154033452 0.0061366502195596695 1.1244976489868757 
0.12820453941822052 0.11044421046972275 0.1035117357969284 0.09361234307289124 0.08075983822345734 0.0636410191655159 0.05134933814406395 0.03501512482762337 0.02456442266702652 0.014068108052015305 0.005118378438055515 0.00010417115845484659 0.0010596343781799078 0.008776195347309113 1.1332486034536995 
0.11730245500802994 0.09903628379106522 0.0916699543595314 0.08199849724769592 0.06968986243009567 0.053514763712882996 0.04206788167357445 0.027467261999845505 0.01836889609694481 0.009582665748894215 0.0026551864575594664 7.466137321898714e-05 0.002464854624122381 0.01163172721862793 1.1419995579205235 
0.10534918308258057 0.08702397346496582 0.07945124059915543 0.07019918411970139 0.05866561084985733 0.043720144778490067 0.033333852887153625 0.02061351016163826 0.012954074889421463 0.005922636017203331 0.0010022809728980064 0.0007182571571320295 0.004339911509305239 0.014584980905056 1.1507505123873474 
0.09284871071577072 0.07487554103136063 0.06731194257736206 0.05864127352833748 0.0480663925409317 0.03457023575901985 0.025400061160326004 0.014635841362178326 0.008443295955657959 0.003145282156765461 0.00015010205970611423 0.0019568372517824173 0.006579678039997816 0.017523204907774925 1.1595014668541714 
0.08025052398443222 0.06299414485692978 0.05563609302043915 0.04767696186900139 0.03819650039076805 0.026303399354219437 0.018446870148181915 0.00965101644396782 0.004902038257569075 0.0012600943446159363 5.401844100560993e-05 0.003695134539157152 0.009075061418116093 0.02034638077020645 1.1682524213209955 
0.06793959438800812 0.051711298525333405 0.044731929898262024 0.03758256509900093 0.02928580343723297 0.019087396562099457 0.01258863415569067 0.0057181683368980885 0.002346138935536146 0.0002374539035372436 0.0006426310283131897 0.005827066022902727 0.011716852895915508 0.022965963929891586 1.1770033757878196 
0.05623602122068405 0.04128904640674591 0.03483465313911438 0.028561891987919807 0.021494193002581596 0.013024779036641121 0.007880119606852531 0.0028455147985368967 0.0007490115822292864 1.6085263268905692e-05 0.0018252187874168158 0.008243173360824585 0.014402744360268116 0.02531181275844574 1.1857543302546436 
0.04539043828845024 0.031919337809085846 0.026107806712388992 0.020749153569340706 0.014916637912392616 0.008159809745848179 0.004324649460613728 0.0009992922423407435 5.047512604505755e-05 0.0005113653023727238 0.0034989062696695328 0.010834943503141403 0.017038702964782715 0.027328738942742348 1.194505284721467 
0.03558742627501488 0.02372933365404606 0.018650060519576073 0.014216406270861626 0.009590620175004005 0.004486837889999151 0.0018830220215022564 0.00011222494504181668 0.00016488306573592126 0.0016227697487920523 0.005555059295147657 0.013499675318598747 0.01954246498644352 0.02897745743393898 1.203256239188291 
0.026953745633363724 0.01679072342813015 0.012504788115620613 0.008983258157968521 0.005506499670445919 0.0019601688254624605 0.0004827748634852469 9.213104203809053e-05 0.0009888936765491962 0.0032405864913016558 0.007884630002081394 0.016143999993801117 0.021845743060112 0.030236119404435158 1.212007193655115 
0.019557727500796318 0.011122031137347221 0.007664540782570839 0.0050223348662257195 0.002613523043692112 0.0005013472400605679 2.617554673634004e-05 0.0008297759341076016 0.0024088947102427483 0.005252348259091377 0.010383215732872486 0.018686354160308838 0.02389437146484852 0.031096262857317924 1.220758148121939 
0.013421828858554363 0.006701155565679073 0.004083115141838789 0.002270945580676198 0.0008310282719321549 9.151111953542568e-06 0.0003991670673713088 0.0022063851356506348 0.004307261202484369 0.00754769891500473 0.01295433659106493 0.02105863206088543 0.025649089366197586 0.03156372904777527 1.229509102588763 
0.00852750800549984 0.003471528645604849 0.0016828099032863975 0.000638687692116946 5.6012293498497456e-05 0.0003671186277642846 0.0014785287203267217 0.004100047051906586 0.006567914504557848 0.010022659786045551 0.015512170270085335 0.023206660524010658 0.027084311470389366 0.031654488295316696 1.2382600570555868 
0.0048254914581775665 0.0013517754850909114 0.0003639731148723513 1.6270147170871496e-05 0.00017112665227614343 0.0014502458507195115 0.0031372332014143467 0.006389624439179897 0.00907898135483265 0.012580996379256248 0.01798146404325962 0.025088634341955185 0.02818603627383709 0.03139304369688034 1.247011011522411 
0.0022398745641112328 0.00024082290474325418 1.0563783689576667e-05 0.0002815863990690559 0.0010508217383176088 0.003131238045170903 0.005250910762697458 0.008961016312241554 0.011738660745322704 0.015139272436499596 0.020302006974816322 0.02667837403714657 0.02895403280854225 0.03081272728741169 1.2557619659892347 
0.0006772865308448672 2.6080717361764982e-05 0.000498058449011296 0.0013065895764157176 0.0025671320036053658 0.005284679122269154 0.007700205314904451 0.011707702651619911 0.014454408548772335 0.01762462966144085 0.022424472495913506 0.027959611266851425 0.029395615682005882 0.029949752613902092 1.264512920456059 
3.167235990986228e-05 0.0005885583232156932 0.0016988121205940843 0.0029629201162606478 0.004595167934894562 0.007792429532855749 0.010376177728176117 0.014535979367792606 0.01714780554175377 0.01997913233935833 0.024314647540450096 0.02892949990928173 0.029528604820370674 0.028845546767115593 1.2732638749228824 
0.000190852239029482 0.0018082166789099574 0.0034867292270064354 0.005125695373862982 0.0070158313028514385 0.010544667951762676 0.013179928995668888 0.01736310124397278 0.019751517102122307 0.022155527025461197 0.025947678834199905 0.029591865837574005 0.029374638572335243 0.027540570124983788 1.2820148293897065 
0.0010400275932624936 0.003566667204722762 0.005739799700677395 0.007675762753933668 0.00971770379692316 0.013441585004329681 0.01602422073483467 0.020118745043873787 0.0222109854221344 0.024119021371006966 0.02731047011911869 0.02996012568473816 0.028962183743715286 0.026077698916196823 1.2907657838565305 
0.0024660476483404636 0.005751836113631725 0.008344889618456364 0.010504443198442459 0.012601382099092007 0.016397077590227127 0.01883605122566223 0.022746911272406578 0.024485090747475624 0.02584676258265972 0.028399473056197166 0.030053313821554184 0.02832186594605446 0.02449699304997921 1.2995167383233543 
0.004360479768365622 0.008259576745331287 0.011198604479432106 0.013513769954442978 0.015579098835587502 0.019337482750415802 0.021555349230766296 0.025203917175531387 0.026544298976659775 0.027326088398694992 0.029219483956694603 0.029895642772316933 0.027486786246299744 0.022836914286017418 1.3082676927901784 
0.006621200125664473 0.01099455077201128 0.014207865111529827 0.016616709530353546 0.01857442781329155 0.022200703620910645 0.024133265018463135 0.027456579729914665 0.028368353843688965 0.028551828116178513 0.029780616983771324 0.029513346031308174 0.026489542797207832 0.02113248221576214 1.3170186472570022 
0.009154923260211945 0.013872544281184673 0.01729220524430275 0.019739311188459396 0.021524250507354736 0.024938039481639862 0.026533832773566246 0.02948342263698578 0.029947519302368164 0.029527459293603897 0.03009920008480549 0.028935618698596954 0.02536308392882347 0.01941549777984619 1.3257696017238263 
0.011876569129526615 0.016818907111883163 0.020381467416882515 0.02281818725168705 0.02437584288418293 0.027510739862918854 0.028730541467666626 0.031271275132894516 0.03127903863787651 0.03026162087917328 0.030194856226444244 0.02819203957915306 0.02413884922862053 0.017714055255055428 1.3345205561906504 
0.014712796546518803 0.019771862775087357 0.023419277742505074 0.025803696364164352 0.027089696377515793 0.029892422258853912 0.030707933008670807 0.032816361635923386 0.0323677696287632 0.030768413096666336 0.030090007930994034 0.0273117795586586 0.022845836356282234 0.016051553189754486 1.3432715106574742 
0.017598003149032593 0.022677861154079437 0.026357876136898994 0.02865457534790039 0.029634319245815277 0.032063938677310944 0.03245697170495987 0.034120239317417145 0.0332229845225811 0.03106490708887577 0.02980858087539673 0.026323528960347176 0.021511239930987358 0.014448212459683418 1.3520224651242978 
0.020477617159485817 0.02549457922577858 0.029161030426621437 0.031340986490249634 0.031988758593797684 0.034015655517578125 0.03397693485021591 0.03519119322299957 0.0338590145111084 0.031171297654509544 0.029375562444329262 0.02525453083217144 0.020159460604190826 0.012920220382511616 1.3607734195911216 
0.023306800052523613 0.028189238160848618 0.031801968812942505 0.033841799944639206 0.03414000943303108 0.035744503140449524 0.03527234122157097 0.03604115545749664 0.0342925563454628 0.031108519062399864 0.028814947232604027 0.024129020050168037 0.01881088875234127 0.011478963308036327 1.369524374057946 
0.026048162952065468 0.030736152082681656 0.0342610627412796 0.03614293783903122 0.03608119487762451 0.03725253790616989 0.036351848393678665 0.03668513521552086 0.03454240784049034 0.030898388475179672 0.028150472790002823 0.022969704121351242 0.01748385839164257 0.01013357937335968 1.3782753285247697 
0.028673306107521057 0.033118147403001785 0.036527059972286224 0.03823806345462799 0.03781241551041603 0.03854775428771973 0.03722894564270973 0.03714163601398468 0.03462971746921539 0.03056374378502369 0.02740548364818096 0.02179737389087677 0.016194060444831848 0.008889966644346714 1.3870262829915938 
0.031162183731794357 0.035325560718774796 0.03859569877386093 0.04012732207775116 0.03933921456336975 0.039641980081796646 0.037919770926237106 0.037430595606565475 0.03457582741975784 0.0301264189183712 0.026601223275065422 0.020629538223147392 0.014953561127185822 0.007750703487545252 1.3957772374584179 
0.03349690139293671 0.03735007718205452 0.04046393558382988 0.041811536997556686 0.04066722095012665 0.04054668918251991 0.03843940794467926 0.037570178508758545 0.03440028056502342 0.029606007039546967 0.025756295770406723 0.019480956718325615 0.013772030360996723 0.006716503761708736 1.4045281919252417 
0.03566938638687134 0.03919216990470886 0.04213690012693405 0.043299052864313126 0.04180854931473732 0.041278284043073654 0.038806602358818054 0.037581004202365875 0.03412362188100815 0.02902190014719963 0.024888042360544205 0.01836397685110569 0.01265630591660738 0.00578549737110734 1.4132791463920658 
0.037674084305763245 0.04085419699549675 0.04362127184867859 0.04459958150982857 0.04277612641453743 0.04185325279831886 0.03903987258672714 0.03748286888003349 0.03376540169119835 0.028392186388373375 0.02401217445731163 0.01728920266032219 0.01161168422549963 0.004954655654728413 1.4220301008588896 
0.039510034024715424 0.04234224557876587 0.044927194714546204 0.045725706964731216 0.04358496516942978 0.042289625853300095 0.03915837034583092 0.037295617163181305 0.033344682306051254 0.027733903378248215 0.02314290963113308 0.016265442594885826 0.010641767643392086 0.004219755530357361 1.4307810553257134 
0.041179969906806946 0.04366500303149223 0.046066634356975555 0.0466911755502224 0.044250741600990295 0.04260481894016266 0.039179980754852295 0.03703704848885536 0.03287796303629875 0.027061181142926216 0.022291338071227074 0.015298373997211456 0.009747493080794811 0.0035749198868870735 1.4395320097925373 
0.04268616810441017 0.04482996091246605 0.047050006687641144 0.04750840738415718 0.04478731378912926 0.04281426966190338 0.03912046551704407 0.036722782999277115 0.03237977251410484 0.026386240497231483 0.021466853097081184 0.014392407611012459 0.00892889779061079 0.003013959852978587 1.4482829642593613 
0.04403692111372948 0.04585002362728119 0.047893084585666656 0.04819421470165253 0.04521239176392555 0.04293667897582054 0.03899814933538437 0.03637037053704262 0.031865883618593216 0.025721998885273933 0.020678963512182236 0.013551553711295128 0.008185560815036297 0.0025304139126092196 1.4570339187261852 
0.04524047672748566 0.046737052500247955 0.04860982671380043 0.04876352846622467 0.045541420578956604 0.04298758879303932 0.03882788121700287 0.03599366173148155 0.0313483402132988 0.02507774531841278 0.019933830946683884 0.012777137570083141 0.007515100762248039 0.0021170591935515404 1.4657848731930092 
0.04630299285054207 0.04750041663646698 0.04921135678887367 0.04922842979431152 0.0457867793738842 0.04297985881567001 0.03862196207046509 0.035603951662778854 0.030837001278996468 0.02446102350950241 0.01923622563481331 0.012069670483469963 0.006914802361279726 0.0017669254448264837 1.474535827659833 
0.047234807163476944 0.04815303534269333 0.049712374806404114 0.049604009836912155 0.04596363753080368 0.042928267270326614 0.03839419037103653 0.035213813185691833 0.030342508107423782 0.023879706859588623 0.018591072410345078 0.011429608799517155 0.006381874904036522 0.0014732049312442541 1.483286782126657 
0.04804455116391182 0.04870578646659851 0.05012495443224907 0.04990287870168686 0.04608442634344101 0.04284501075744629 0.038155779242515564 0.03483332321047783 0.029873330146074295 0.02333986945450306 0.01800183206796646 0.010856548324227333 0.005913193803280592 0.0012293666368350387 1.492037736593481 
0.04874278977513313 0.049170758575201035 0.05046243965625763 0.0501384474337101 0.04616222158074379 0.042742423713207245 0.03791780024766922 0.03447207063436508 0.029437314718961716 0.022846896201372147 0.0174711961299181 0.010349510237574577 0.005505306646227837 0.0010291225044056773 1.5007886910603052 
0.04933624342083931 0.04955615848302841 0.050733745098114014 0.050319913774728775 0.046205926686525345 0.04262903705239296 0.0376879908144474 0.03413674235343933 0.029039818793535233 0.02240425907075405 0.017000697553157806 0.009907041676342487 0.005154833663254976 0.0008667422807775438 1.5095396455271293 
0.04983290657401085 0.0498708076775074 0.05094829574227333 0.05045667290687561 0.046224381774663925 0.042513035237789154 0.03747335076332092 0.033833201974630356 0.028685297816991806 0.02201458439230919 0.01659095659852028 0.009527205489575863 0.004858158063143492 0.0007368516526184976 1.5182905999939527 
0.050241198390722275 0.05012422800064087 0.05111633613705635 0.05055907741189003 0.0462275855243206 0.0424036905169487 0.03728226572275162 0.03356871008872986 0.028379719704389572 0.021681983023881912 0.016244156286120415 0.009209448471665382 0.004612966440618038 0.0006350634503178298 1.5270415544607765 
0.05056588351726532 0.05032140389084816 0.05124314874410629 0.050632186233997345 0.04622028395533562 0.04230521246790886 0.03711814060807228 0.03334585949778557 0.028124751523137093 0.021406926214694977 0.015959566459059715 0.008951405994594097 0.004415994510054588 0.0005572253139689565 1.5357925089276008 
0.05081314221024513 0.050468940287828445 0.05133560299873352 0.050682976841926575 0.046208783984184265 0.042223282158374786 0.0369858592748642 0.03316868096590042 0.02792348898947239 0.021191226318478584 0.015737684443593025 0.008751874789595604 0.0042650215327739716 0.0005000708624720573 1.5445434633944246 
0.05098668113350868 0.050571415573358536 0.051398806273937225 0.05071650817990303 0.04619823396205902 0.04216289147734642 0.03689001873135567 0.03304126486182213 0.027779359370470047 0.021037420257925987 0.015580044128000736 0.008610907942056656 0.004159032832831144 0.0004612619522958994 1.5532944178612487 
0.05108921229839325 0.05063103884458542 0.05143464729189873 0.050734538584947586 0.04618985578417778 0.042124733328819275 0.03683070093393326 0.03296318277716637 0.027691498398780823 0.02094406820833683 0.015484779141843319 0.008526148274540901 0.004095639102160931 0.0004386226355563849 1.5620453723280725 
0.05112362280488014 0.05065108463168144 0.05144670605659485 0.05074065178632736 0.046187154948711395 0.042112018913030624 0.03681095317006111 0.032937172800302505 0.027662217617034912 0.02091296575963497 0.015453028492629528 0.008497917093336582 0.004074550699442625 0.0004311725788284093 1.5707963267948966 

